A review on deep reinforcement learning for fluid mechanics: an update

In the past couple of years, the interest of the fluid mechanics community for deep reinforcement learning (DRL) techniques has increased at fast pace, leading to a growing bibliography on the topic. While the capabilities of DRL to solve complex decision-making problems make it a valuable tool for active flow control, recent publications also demonstrated applications to other fields, such as shape optimization or microfluidics. The present work aims at proposing an exhaustive review of the existing literature, and is a follow-up to our previous review on the topic. The contributions are regrouped by field of application, and are compared together regarding algorithmic and technical choices, such as state selection, reward design, time granularity, and more. Based on these comparisons, general conclusions are drawn regarding the current state-of-the-art in the domain, and perspectives for future improvements are sketched.

==> data/branin_cmaes_avg.dat <==
1.000000000000000000e+00 1.194766607792968571e+01 7.933856138295687366e+00 1.799209895181888541e+01
2.000000000000000000e+00 8.437271389381926667e+00 4.892061112458080174e+00 1.455164742664339173e+01
3.000000000000000000e+00 4.680584447660006475e+00 2.947171031077370440e+00 7.433525418329068657e+00
4.000000000000000000e+00 3.696576434113020504e+00 2.491545790270300209e+00 5.484417499610672486e+00
5.000000000000000000e+00 3.212897664374511297e+00 2.129429843848300141e+00 4.847640992524088865e+00
6.000000000000000000e+00 2.991740398081870644e+00 1.902971596981880120e+00 4.703438886692063114e+00
7.000000000000000000e+00 2.528488965603505001e+00 1.561755470619338171e+00 4.093634739530214617e+00
8.000000000000000000e+00 1.458181086575361496e+00 1.053712097864345498e+00 2.017906110744720483e+00
9.000000000000000000e+00 1.314301271100492441e+00 8.857971319213922001e-01 1.950094179543655049e+00
1.000000000000000000e+01 1.314301271100492441e+00 8.857971319213922001e-01 1.950094179543655049e+00
1.100000000000000000e+01 1.186197441884727422e+00 7.831701759813540775e-01 1.796626600816028763e+00
1.200000000000000000e+01 6.971502916650283987e-01 4.498365358441889228e-01 1.080433647428268751e+00
1.300000000000000000e+01 5.536715751645244765e-01 3.219373872883578014e-01 9.522106634685096882e-01
1.400000000000000000e+01 4.592359412409574015e-01 2.427930787598871765e-01 8.686312262469293444e-01
1.500000000000000000e+01 2.833528997695109464e-01 1.860463595936925063e-01 4.315530063750440681e-01
1.600000000000000000e+01 2.383883226464482141e-01 1.406959697954635324e-01 4.039134344558846790e-01
1.700000000000000000e+01 2.138503030956794837e-01 1.176059125988998810e-01 3.888575933259819095e-01
1.800000000000000000e+01 2.014509897304396502e-01 1.056726790143179273e-01 3.840396746057232469e-01
1.900000000000000000e+01 1.843717006626860999e-01 9.180654800995796672e-02 3.702668790200457360e-01
2.000000000000000000e+01 1.268948004299541021e-01 6.733777906625290632e-02 2.391271378332065767e-01
2.100000000000000000e+01 9.896400464622777393e-02 5.567291260919405432e-02 1.759181216971428263e-01
2.200000000000000000e+01 8.940196278795267681e-02 4.628482776577721308e-02 1.726853341830570654e-01
2.300000000000000000e+01 8.544591408055014770e-02 4.263206850446731033e-02 1.712561573758895617e-01
2.400000000000000000e+01 6.006324010228501764e-02 3.135644921744711044e-02 1.150510629110846339e-01
2.500000000000000000e+01 3.967071961096355071e-02 2.086121177440648441e-02 7.543981679829636633e-02
2.600000000000000000e+01 3.487512617142495691e-02 1.656035591890668568e-02 7.344494474809017126e-02
2.700000000000000000e+01 2.414523658675101631e-02 1.224721008807337641e-02 4.760206166446934867e-02
2.800000000000000000e+01 2.080991355682372188e-02 1.039355426846653475e-02 4.166548719106923787e-02
2.900000000000000000e+01 1.262235707424988126e-02 5.798565093345339587e-03 2.747643521199965785e-02
3.000000000000000000e+01 1.203041004240670842e-02 5.283444895218144394e-03 2.739325736498754438e-02
3.100000000000000000e+01 1.114835951624531564e-02 4.542846837467802261e-03 2.735859789029004147e-02
3.200000000000000000e+01 8.842846496120836813e-03 2.822874501365890167e-03 2.770081847992898749e-02
3.300000000000000000e+01 6.395065850378571504e-03 1.900431026241726409e-03 2.151978507294494830e-02
3.400000000000000000e+01 6.394788388971299822e-03 1.900235809441749206e-03 2.152012836329814105e-02
3.500000000000000000e+01 6.286924304708634351e-03 1.825300321553537455e-03 2.165419944674943503e-02
3.600000000000000000e+01 6.268959237551534162e-03 1.812886375512453695e-03 2.167805464971498189e-02
3.700000000000000000e+01 2.649288319034392297e-03 7.949328232788264439e-04 8.829335500856811542e-03
3.800000000000000000e+01 8.234470559357329796e-04 2.689303212520364897e-04 2.521341032771671088e-03
3.900000000000000000e+01 8.118334025818850150e-04 2.603720564301208098e-04 2.531275754334123308e-03
4.000000000000000000e+01 8.032395585028547207e-04 2.540706540029693053e-04 2.539426644433802772e-03
4.100000000000000000e+01 7.876114023580125948e-04 2.431090036632553607e-04 2.551660826119025918e-03
4.200000000000000000e+01 3.440449128597529048e-04 1.185055554009611207e-04 9.988299845031152219e-04
4.300000000000000000e+01 3.261739333386466265e-04 1.054886199463531680e-04 1.008539450451706671e-03
4.400000000000000000e+01 3.161616870948287029e-04 9.829821997520702195e-05 1.016887308965108228e-03
4.500000000000000000e+01 3.006607780812182279e-04 8.742978718237202668e-05 1.033937132751360432e-03
4.600000000000000000e+01 6.108923293985937472e-05 1.879964817708112133e-05 1.985087351650548812e-04
4.700000000000000000e+01 3.292093790772114326e-05 1.080905264458473071e-05 1.002667105397994071e-04
4.800000000000000000e+01 8.438374244934544711e-06 3.432443283664875912e-06 2.074503611944512074e-05
4.900000000000000000e+01 7.862202023711797479e-06 2.966684997530927883e-06 2.083612541038353644e-05
5.000000000000000000e+01 7.594700439095274163e-06 2.771542612691687581e-06 2.081132525094979416e-05


==> data/branin_es_avg.dat <==
1.000000000000000000e+00 1.771506844348532894e+01 1.231742848318426375e+01 2.547801681055436163e+01
2.000000000000000000e+00 6.472387829654631553e+00 5.194225839744043505e+00 8.065071775840555901e+00
3.000000000000000000e+00 4.550117363252204505e+00 3.140116113495799777e+00 6.593249189222023965e+00
4.000000000000000000e+00 3.046728625909827848e+00 1.921377913702035256e+00 4.831197055894707937e+00
5.000000000000000000e+00 1.689940522783256238e+00 1.190669983264206255e+00 2.398564682646602275e+00
6.000000000000000000e+00 1.217744028775615162e+00 7.500535514220740829e-01 1.977059527025958552e+00
7.000000000000000000e+00 1.050888829918044998e+00 6.957008061077336603e-01 1.587417066576604530e+00
8.000000000000000000e+00 8.825567722121757663e-01 6.108862507880555848e-01 1.275043357372619424e+00
9.000000000000000000e+00 5.845597540017200000e-01 3.629348351206027057e-01 9.415191735039751819e-01
1.000000000000000000e+01 5.845597540017200000e-01 3.629348351206027057e-01 9.415191735039751819e-01
1.100000000000000000e+01 4.949571879171150712e-01 3.082824202003061065e-01 7.946694388594756076e-01
1.200000000000000000e+01 4.949571879171150712e-01 3.082824202003061065e-01 7.946694388594756076e-01
1.300000000000000000e+01 4.259281585295444650e-01 2.452684007890802154e-01 7.396582504909685607e-01
1.400000000000000000e+01 4.066089744494044145e-01 2.328115695977770738e-01 7.101488056991090980e-01
1.500000000000000000e+01 3.738263825554600794e-01 2.136396014647116426e-01 6.541210680810226608e-01
1.600000000000000000e+01 2.148262796023028276e-01 1.284660714981241403e-01 3.592413924515522883e-01
1.700000000000000000e+01 1.777407613382890328e-01 1.001279875469110181e-01 3.155139638286802994e-01
1.800000000000000000e+01 1.607668637370859854e-01 8.402646754212654556e-02 3.075933718491846713e-01
1.900000000000000000e+01 1.605030012735393918e-01 8.376949880536156690e-02 3.075249796787010159e-01
2.000000000000000000e+01 1.150114950312004919e-01 6.407480300188253541e-02 2.064406501401685190e-01
2.100000000000000000e+01 1.122356990559889578e-01 6.126053299556460940e-02 2.056275309178025590e-01
2.200000000000000000e+01 1.120865817211096765e-01 6.110495573370491179e-02 2.056036478722649552e-01
2.300000000000000000e+01 1.120865817211096765e-01 6.110495573370491179e-02 2.056036478722649552e-01
2.400000000000000000e+01 1.116722039040476400e-01 6.070786811282075784e-02 2.054211671806925599e-01
2.500000000000000000e+01 9.773084824190672593e-02 5.256084684847543015e-02 1.817192695851636841e-01
2.600000000000000000e+01 5.900437592851377755e-02 3.842621871320826832e-02 9.060262745854490152e-02
2.700000000000000000e+01 5.685766489432213244e-02 3.613138291297489368e-02 8.947329984632626521e-02
2.800000000000000000e+01 4.423435977356705850e-02 2.698596805109892624e-02 7.250725936058047272e-02
2.900000000000000000e+01 4.006538869844493422e-02 2.277338279111971661e-02 7.048734859818131526e-02
3.000000000000000000e+01 3.347985915391042677e-02 1.989698762071903659e-02 5.633520964743769788e-02
3.100000000000000000e+01 3.090353336038190180e-02 1.853327769408131057e-02 5.153046265859545505e-02
3.200000000000000000e+01 2.698118633301803751e-02 1.670818057917082197e-02 4.357053794621883192e-02
3.300000000000000000e+01 2.297789154286168298e-02 1.391318842376024038e-02 3.794841869990426414e-02
3.400000000000000000e+01 2.289704339311214934e-02 1.382289025573708169e-02 3.792800105089921825e-02
3.500000000000000000e+01 1.778781748404289001e-02 1.067489330146074479e-02 2.964024481652898987e-02
3.600000000000000000e+01 1.741743311814197143e-02 1.031817625196615462e-02 2.940122062434645869e-02
3.700000000000000000e+01 1.363125770399368185e-02 7.077561579232206045e-03 2.625355986133923181e-02
3.800000000000000000e+01 1.360213951889520725e-02 7.051283003234442431e-03 2.623894111279075764e-02
3.900000000000000000e+01 1.347793434282927930e-02 6.927803445165592496e-03 2.622111259181012302e-02
4.000000000000000000e+01 1.307027191744232833e-02 6.558307799463392387e-03 2.604818395529698641e-02
4.100000000000000000e+01 1.306956206667891397e-02 6.557608877953389169e-03 2.604813062106303700e-02
4.200000000000000000e+01 1.284188129629775833e-02 6.354298005941793476e-03 2.595312890172828124e-02
4.300000000000000000e+01 1.265050387169005218e-02 6.180587449170475527e-03 2.589320991310043590e-02
4.400000000000000000e+01 1.265050387169005218e-02 6.180587449170475527e-03 2.589320991310043590e-02
4.500000000000000000e+01 1.264924753881676266e-02 6.179372782594877607e-03 2.589315597675795333e-02
4.600000000000000000e+01 1.241227957790787609e-02 5.961371033910920110e-03 2.584383415220436672e-02
4.700000000000000000e+01 1.241227957790787609e-02 5.961371033910920110e-03 2.584383415220436672e-02
4.800000000000000000e+01 1.239411632447485340e-02 5.944055318394632879e-03 2.584331928897697084e-02
4.900000000000000000e+01 1.228880157207904063e-02 5.846357011640765551e-03 2.583055461328225000e-02
5.000000000000000000e+01 1.228859789477095357e-02 5.846163565969494068e-03 2.583055306532916137e-02


==> data/branin_pbo_avg.dat <==
1.00000e+00 9.93767e+00 1.35546e+01 7.28589e+00 4.66006e-01 7.00201e-01 2.31810e-01 6.31124e-01 9.20328e-01 3.41920e-01 6.04376e-01 8.82941e-01 3.25812e-01 7.23192e-04 1.15704e-03 2.89348e-04 4.00143e-01 6.54874e-01 1.45413e-01 2.59668e-01 4.76004e-01 4.33326e-02
2.00000e+00 5.81930e+00 8.12363e+00 4.16861e+00 1.98971e-01 3.32636e-01 6.53060e-02 3.19879e-01 4.90610e-01 1.49148e-01 3.08322e-01 4.81154e-01 1.35490e-01 7.15618e-04 1.33724e-03 9.39996e-05 3.31679e-01 5.22386e-01 1.40972e-01 9.15553e-02 1.67639e-01 1.54719e-02
3.00000e+00 3.29995e+00 4.20758e+00 2.58811e+00 8.61572e-02 3.07172e-01 -1.34858e-01 2.41474e-01 4.17958e-01 6.49900e-02 2.35612e-01 4.14498e-01 5.67272e-02 8.02682e-04 1.34118e-03 2.64184e-04 2.26245e-01 3.30183e-01 1.22308e-01 1.51746e-01 2.44770e-01 5.87214e-02
4.00000e+00 2.17972e+00 2.87857e+00 1.65053e+00 3.85984e-02 2.40548e-01 -1.63351e-01 2.06262e-01 3.64245e-01 4.82789e-02 2.00702e-01 3.57241e-01 4.41635e-02 1.06075e-03 1.77948e-03 3.42018e-04 2.09002e-01 3.73726e-01 4.42773e-02 8.80183e-02 1.50956e-01 2.50808e-02
5.00000e+00 1.77137e+00 2.63562e+00 1.19052e+00 -7.69700e-02 2.04527e-01 -3.58467e-01 9.32833e-02 2.62768e-01 -7.62011e-02 3.14366e-03 2.46158e-01 -2.39870e-01 9.55514e-04 1.34667e-03 5.64354e-04 2.05248e-01 2.88190e-01 1.22306e-01 2.04654e-01 3.68242e-01 4.10667e-02
6.00000e+00 1.60992e+00 2.57136e+00 1.00796e+00 -1.82922e-01 1.13275e-01 -4.79119e-01 3.64099e-02 2.94053e-01 -2.21233e-01 2.88760e-01 4.39678e-01 1.37842e-01 1.29520e-03 1.80324e-03 7.87158e-04 1.97683e-01 3.00793e-01 9.45732e-02 1.44990e-01 2.12933e-01 7.70466e-02
7.00000e+00 1.60992e+00 2.57136e+00 1.00796e+00 -3.32984e-01 2.18563e-01 -8.84531e-01 -6.43461e-02 2.49939e-01 -3.78632e-01 2.51330e-01 3.66392e-01 1.36267e-01 1.77068e-03 3.10696e-03 4.34386e-04 2.81564e-01 4.15370e-01 1.47758e-01 1.21012e-01 1.72451e-01 6.95726e-02
8.00000e+00 1.54477e+00 2.49468e+00 9.56568e-01 -3.68169e-01 1.55052e-01 -8.91390e-01 -1.23893e-01 2.69041e-01 -5.16827e-01 7.53552e-01 1.84462e+00 -3.37520e-01 2.07899e-03 4.97989e-03 -8.21916e-04 2.13244e-01 3.41415e-01 8.50731e-02 2.04711e-01 5.17096e-01 -1.07674e-01
9.00000e+00 1.10902e+00 2.20120e+00 5.58752e-01 -6.06202e-01 4.50310e-02 -1.25743e+00 -2.44668e-01 1.98140e-01 -6.87475e-01 3.53049e-02 2.60356e-01 -1.89746e-01 5.33381e-03 1.36948e-02 -3.02716e-03 2.91307e-01 4.19035e-01 1.63580e-01 1.44592e-01 2.08137e-01 8.10465e-02
1.00000e+01 1.10902e+00 2.20120e+00 5.58752e-01 -6.24989e-01 2.02842e-01 -1.45282e+00 -3.65099e-01 1.55261e-01 -8.85459e-01 3.19735e-01 7.83347e-01 -1.43877e-01 2.22284e-03 3.99201e-03 4.53677e-04 3.03892e-01 4.34486e-01 1.73299e-01 2.89523e-01 5.21767e-01 5.72796e-02
1.10000e+01 7.20303e-01 1.32765e+00 3.90794e-01 -8.81032e-01 -1.76757e-01 -1.58531e+00 -4.76646e-01 5.16146e-02 -1.00491e+00 5.62658e-03 2.50944e-01 -2.39691e-01 4.12331e-03 7.00535e-03 1.24127e-03 1.47864e-01 2.16411e-01 7.93175e-02 1.59240e-01 2.78367e-01 4.01139e-02
1.20000e+01 7.20303e-01 1.32765e+00 3.90794e-01 -7.84398e-01 4.91679e-02 -1.61796e+00 -5.14337e-01 5.48965e-02 -1.08357e+00 1.28474e-01 4.88271e-01 -2.31322e-01 7.70796e-03 1.95077e-02 -4.09179e-03 2.84222e-01 4.72021e-01 9.64223e-02 2.18056e-01 3.34885e-01 1.01228e-01
1.30000e+01 5.81725e-01 1.01241e+00 3.34257e-01 -9.09083e-01 -6.43747e-02 -1.75379e+00 -5.57230e-01 1.64317e-02 -1.13089e+00 -1.17280e-01 3.06834e-01 -5.41394e-01 2.53079e-03 4.96956e-03 9.20116e-05 2.00578e-01 2.75651e-01 1.25505e-01 2.31906e-01 4.18183e-01 4.56296e-02
1.40000e+01 4.23144e-01 7.05742e-01 2.53706e-01 -1.03098e+00 -1.82022e-01 -1.87994e+00 -6.57250e-01 -1.85331e-02 -1.29597e+00 -2.51025e-01 2.62846e-01 -7.64896e-01 1.13664e-02 2.66897e-02 -3.95691e-03 2.41190e-01 4.05746e-01 7.66349e-02 1.62587e-01 2.61952e-01 6.32214e-02
1.50000e+01 3.43008e-01 5.33070e-01 2.20711e-01 -1.10635e+00 -3.65445e-01 -1.84725e+00 -7.12195e-01 -7.83613e-02 -1.34603e+00 -1.80557e-01 1.39051e-01 -5.00165e-01 4.72589e-03 8.92020e-03 5.31570e-04 2.26866e-01 4.09249e-01 4.44830e-02 7.83637e-02 1.14543e-01 4.21846e-02
1.60000e+01 2.64465e-01 4.39761e-01 1.59045e-01 -1.34384e+00 -5.70045e-01 -2.11763e+00 -8.38814e-01 -2.46833e-01 -1.43079e+00 1.27472e-02 7.57115e-01 -7.31621e-01 4.76739e-03 1.01123e-02 -5.77502e-04 2.72654e-01 4.26932e-01 1.18377e-01 1.10947e-01 2.01453e-01 2.04407e-02
1.70000e+01 2.58126e-01 4.26922e-01 1.56069e-01 -1.60946e+00 -6.29219e-01 -2.58971e+00 -1.05703e+00 -4.13283e-01 -1.70078e+00 -3.11577e-01 3.27147e-01 -9.50301e-01 1.08277e-02 1.99432e-02 1.71216e-03 4.48288e-01 6.69238e-01 2.27339e-01 3.46978e-01 7.13670e-01 -1.97137e-02
1.80000e+01 1.86837e-01 2.74889e-01 1.26990e-01 -1.84849e+00 -9.48501e-01 -2.74848e+00 -1.18186e+00 -5.39331e-01 -1.82438e+00 -6.21900e-01 4.98328e-02 -1.29363e+00 8.39255e-02 2.36583e-01 -6.87320e-02 4.45066e-01 7.95379e-01 9.47524e-02 6.14386e-02 1.08264e-01 1.46131e-02
1.90000e+01 1.74448e-01 2.58456e-01 1.17746e-01 -1.94815e+00 -9.24460e-01 -2.97184e+00 -1.32102e+00 -6.19504e-01 -2.02255e+00 -1.87271e-01 7.65015e-01 -1.13956e+00 1.09920e-02 2.33775e-02 -1.39352e-03 2.99369e-01 4.31679e-01 1.67059e-01 2.70841e-01 4.52434e-01 8.92478e-02
2.00000e+01 1.29874e-01 2.25282e-01 7.48722e-02 -1.94503e+00 -9.67631e-01 -2.92243e+00 -1.44198e+00 -6.49176e-01 -2.23477e+00 8.13128e-02 1.82871e+00 -1.66609e+00 1.27829e-02 3.24592e-02 -6.89340e-03 2.17853e-01 3.25002e-01 1.10704e-01 1.19069e-01 2.41491e-01 -3.35228e-03
2.10000e+01 9.17989e-02 1.42211e-01 5.92574e-02 -2.14229e+00 -9.47199e-01 -3.33738e+00 -1.51743e+00 -6.71900e-01 -2.36296e+00 -4.65206e-02 9.91018e-01 -1.08406e+00 4.80636e-02 1.12211e-01 -1.60837e-02 4.06208e-01 5.90003e-01 2.22413e-01 1.35923e-01 2.08830e-01 6.30164e-02
2.20000e+01 5.95844e-02 9.73420e-02 3.64724e-02 -1.99235e+00 -1.20684e+00 -2.77786e+00 -1.51082e+00 -7.10073e-01 -2.31156e+00 -6.02751e-01 -1.12392e-01 -1.09311e+00 6.48127e-02 1.36279e-01 -6.65334e-03 2.08622e-01 3.59460e-01 5.77839e-02 2.13748e-01 3.97372e-01 3.01240e-02
2.30000e+01 5.14836e-02 8.17385e-02 3.24273e-02 -2.33539e+00 -1.19020e+00 -3.48057e+00 -1.55555e+00 -7.44995e-01 -2.36612e+00 -9.89863e-01 -1.66824e-01 -1.81290e+00 4.67415e-02 1.03887e-01 -1.04038e-02 1.97125e-01 2.91875e-01 1.02375e-01 1.91030e-01 3.26717e-01 5.53436e-02
2.40000e+01 3.69125e-02 5.88082e-02 2.31691e-02 -2.47852e+00 -1.52328e+00 -3.43375e+00 -1.69094e+00 -9.37727e-01 -2.44415e+00 -8.03724e-01 -5.42361e-02 -1.55321e+00 9.08820e-02 1.90838e-01 -9.07424e-03 2.57543e-01 4.20974e-01 9.41126e-02 1.94825e-01 3.53951e-01 3.56993e-02
2.50000e+01 1.13288e-02 1.60797e-02 7.98157e-03 -3.01194e+00 -1.96594e+00 -4.05794e+00 -1.95400e+00 -1.23219e+00 -2.67581e+00 -3.25079e-01 5.96688e-01 -1.24685e+00 9.91386e-01 2.92200e+00 -9.39229e-01 5.37857e-01 6.84132e-01 3.91582e-01 3.92775e-01 7.67121e-01 1.84287e-02
2.60000e+01 7.86941e-03 1.31878e-02 4.69583e-03 -2.77278e+00 -2.05068e+00 -3.49489e+00 -2.06663e+00 -1.34207e+00 -2.79118e+00 5.03602e-01 2.86721e+00 -1.86000e+00 7.91578e-02 1.69193e-01 -1.08777e-02 5.15307e-01 8.76585e-01 1.54030e-01 2.24795e-01 2.71144e-01 1.78446e-01
2.70000e+01 7.86941e-03 1.31878e-02 4.69583e-03 -3.26276e+00 -2.52407e+00 -4.00145e+00 -2.30114e+00 -1.67219e+00 -2.93010e+00 7.16760e-01 3.69808e+00 -2.26456e+00 3.79250e-01 7.64517e-01 -6.01670e-03 3.48016e-01 5.40998e-01 1.55035e-01 5.07560e-01 1.05294e+00 -3.78196e-02
2.80000e+01 5.04166e-03 1.05778e-02 2.40298e-03 -2.97610e+00 -2.23901e+00 -3.71320e+00 -2.39503e+00 -1.74647e+00 -3.04359e+00 -3.08693e-01 7.88247e-01 -1.40563e+00 1.91026e-01 3.99268e-01 -1.72158e-02 3.02051e-01 4.97689e-01 1.06413e-01 3.35038e-01 5.94841e-01 7.52338e-02
2.90000e+01 4.82968e-03 1.05697e-02 2.20684e-03 -3.37586e+00 -2.13938e+00 -4.61234e+00 -2.45148e+00 -1.75458e+00 -3.14838e+00 -1.01530e+00 -5.17911e-01 -1.51268e+00 1.07883e+00 3.13411e+00 -9.76447e-01 3.13119e-01 3.99228e-01 2.27009e-01 1.95576e-01 3.44547e-01 4.66058e-02
3.00000e+01 4.82728e-03 1.05699e-02 2.20463e-03 -3.52143e+00 -2.51413e+00 -4.52873e+00 -2.59501e+00 -1.88496e+00 -3.30505e+00 -1.52525e+00 -6.12541e-01 -2.43797e+00 6.45872e-01 1.78602e+00 -4.94280e-01 3.08378e-01 4.74067e-01 1.42689e-01 2.39026e-01 3.73462e-01 1.04590e-01
3.10000e+01 4.82728e-03 1.05699e-02 2.20463e-03 -3.83725e+00 -2.86617e+00 -4.80834e+00 -2.71178e+00 -1.96130e+00 -3.46227e+00 -1.72973e+00 -9.50619e-01 -2.50885e+00 6.63591e-01 1.70338e+00 -3.76203e-01 3.16906e-01 4.73116e-01 1.60696e-01 2.73211e-01 5.33985e-01 1.24359e-02
3.20000e+01 1.29459e-03 2.99512e-03 5.59562e-04 -3.81219e+00 -3.08279e+00 -4.54159e+00 -2.86493e+00 -2.07866e+00 -3.65120e+00 -1.61375e+00 -1.02315e+00 -2.20434e+00 1.91334e+01 5.70247e+01 -1.87578e+01 3.13583e-01 3.85258e-01 2.41909e-01 1.13406e-01 2.12203e-01 1.46085e-02
3.30000e+01 7.68433e-04 1.78188e-03 3.31386e-04 -4.43058e+00 -3.18277e+00 -5.67838e+00 -3.05135e+00 -2.22663e+00 -3.87608e+00 -1.60005e+00 -1.02078e+00 -2.17933e+00 4.44096e+00 1.09515e+01 -2.06960e+00 3.86173e-01 5.16825e-01 2.55521e-01 1.00973e-01 1.43536e-01 5.84104e-02
3.40000e+01 1.76595e-04 3.76152e-04 8.29080e-05 -4.36057e+00 -3.19557e+00 -5.52558e+00 -3.26961e+00 -2.49893e+00 -4.04028e+00 -1.84754e+00 -1.05608e+00 -2.63900e+00 2.37294e+01 6.86722e+01 -2.12134e+01 3.85258e-01 5.68808e-01 2.01709e-01 1.45452e-01 2.84654e-01 6.24980e-03
3.50000e+01 1.72292e-04 3.76148e-04 7.89169e-05 -4.29852e+00 -3.17798e+00 -5.41906e+00 -3.35237e+00 -2.60636e+00 -4.09839e+00 -1.74770e+00 -9.10430e-01 -2.58497e+00 2.54705e+00 6.22103e+00 -1.12693e+00 6.23322e-01 9.17159e-01 3.29485e-01 1.50612e-01 2.97888e-01 3.33618e-03
3.60000e+01 1.65592e-04 3.76334e-04 7.28626e-05 -4.48909e+00 -3.59744e+00 -5.38074e+00 -3.43753e+00 -2.65078e+00 -4.22428e+00 -2.29729e+00 -1.34482e+00 -3.24976e+00 1.46535e-01 2.64838e-01 2.82315e-02 3.83291e-01 6.01474e-01 1.65107e-01 1.05870e-01 1.84099e-01 2.76416e-02
3.70000e+01 1.65592e-04 3.76334e-04 7.28626e-05 -4.86484e+00 -3.95815e+00 -5.77154e+00 -3.58007e+00 -2.81833e+00 -4.34181e+00 -1.97496e+00 -6.69634e-01 -3.28028e+00 9.30700e-01 1.93036e+00 -6.89643e-02 2.57837e-01 3.64550e-01 1.51125e-01 1.77590e-01 3.15223e-01 3.99563e-02
3.80000e+01 1.65592e-04 3.76334e-04 7.28626e-05 -5.11073e+00 -4.01625e+00 -6.20522e+00 -3.75601e+00 -2.97189e+00 -4.54013e+00 -2.45462e+00 -1.55361e+00 -3.35564e+00 3.89314e+01 8.18967e+01 -4.03391e+00 4.70884e-01 6.98450e-01 2.43319e-01 1.71636e-01 2.81690e-01 6.15823e-02
3.90000e+01 5.04270e-05 1.10231e-04 2.30688e-05 -5.48629e+00 -4.26510e+00 -6.70749e+00 -3.98465e+00 -3.22511e+00 -4.74420e+00 -2.11606e+00 -1.44249e+00 -2.78963e+00 1.03479e+00 1.81522e+00 2.54359e-01 4.79432e-01 5.43871e-01 4.14993e-01 1.36160e-01 2.83513e-01 -1.11927e-02
4.00000e+01 4.81560e-05 1.10211e-04 2.10414e-05 -5.36514e+00 -3.98721e+00 -6.74308e+00 -4.15877e+00 -3.28381e+00 -5.03373e+00 -2.42475e+00 -1.66035e+00 -3.18915e+00 1.07820e+01 2.80534e+01 -6.48928e+00 2.24326e-01 3.79992e-01 6.86602e-02 2.23056e-01 3.61620e-01 8.44931e-02
4.10000e+01 4.76552e-05 1.10271e-04 2.05949e-05 -5.33466e+00 -4.23944e+00 -6.42988e+00 -4.19810e+00 -3.28012e+00 -5.11608e+00 -2.63862e+00 -1.88284e+00 -3.39440e+00 2.11908e+02 5.04620e+02 -8.08035e+01 3.31270e-01 5.54217e-01 1.08324e-01 8.68044e-02 1.90547e-01 -1.69385e-02
4.20000e+01 4.76552e-05 1.10271e-04 2.05949e-05 -6.00598e+00 -4.77143e+00 -7.24054e+00 -4.40743e+00 -3.52788e+00 -5.28697e+00 -2.51273e+00 -2.07697e+00 -2.94848e+00 3.63974e+02 9.42686e+02 -2.14737e+02 3.65116e-01 5.64218e-01 1.66014e-01 1.77900e-01 2.68639e-01 8.71613e-02
4.30000e+01 3.28100e-05 7.73343e-05 1.39200e-05 -6.36732e+00 -4.95691e+00 -7.77773e+00 -4.60182e+00 -3.62575e+00 -5.57788e+00 -2.67730e+00 -1.93631e+00 -3.41828e+00 2.55531e+02 5.31986e+02 -2.09244e+01 3.93345e-01 5.02086e-01 2.84604e-01 2.10858e-01 3.18674e-01 1.03043e-01
4.40000e+01 3.28094e-05 7.73344e-05 1.39195e-05 -6.28463e+00 -4.84419e+00 -7.72508e+00 -4.82884e+00 -3.83830e+00 -5.81939e+00 -2.45624e+00 -1.03362e+00 -3.87885e+00 6.81714e+02 1.52461e+03 -1.61182e+02 3.39628e-01 4.45239e-01 2.34017e-01 2.92257e-01 5.28976e-01 5.55389e-02
4.50000e+01 3.28043e-05 7.73353e-05 1.39150e-05 -6.54223e+00 -4.95523e+00 -8.12924e+00 -5.03829e+00 -3.92145e+00 -6.15513e+00 -2.36322e+00 -1.44094e+00 -3.28549e+00 8.45283e+03 2.17958e+04 -4.89016e+03 3.64541e-01 5.58367e-01 1.70715e-01 3.75939e-01 7.37584e-01 1.42934e-02
4.60000e+01 3.27960e-05 7.73368e-05 1.39077e-05 -6.31506e+00 -5.10523e+00 -7.52490e+00 -5.06854e+00 -4.02039e+00 -6.11670e+00 -3.15757e+00 -2.40164e+00 -3.91350e+00 8.75196e+00 1.50550e+01 2.44894e+00 3.73852e-01 5.81662e-01 1.66042e-01 3.58483e-01 8.30874e-01 -1.13909e-01
4.70000e+01 3.25301e-05 7.67062e-05 1.37956e-05 -7.47349e+00 -5.95875e+00 -8.98824e+00 -5.32600e+00 -4.27408e+00 -6.37792e+00 -3.25495e+00 -1.78477e+00 -4.72513e+00 3.19002e+03 8.94092e+03 -2.56088e+03 4.45475e-01 6.49171e-01 2.41779e-01 1.40696e-01 2.12747e-01 6.86461e-02
4.80000e+01 1.94283e-05 4.54986e-05 8.29607e-06 -7.51537e+00 -6.10893e+00 -8.92181e+00 -5.62079e+00 -4.50361e+00 -6.73797e+00 -4.39551e+00 -2.81120e+00 -5.97982e+00 1.13941e+04 2.16615e+04 1.12672e+03 3.18518e-01 4.68472e-01 1.68564e-01 2.53366e-01 4.37294e-01 6.94389e-02
4.90000e+01 1.11119e-05 2.56966e-05 4.80510e-06 -6.65378e+00 -5.36126e+00 -7.94630e+00 -5.46676e+00 -4.49421e+00 -6.43930e+00 -4.05582e+00 -3.06473e+00 -5.04690e+00 2.24396e+01 6.34369e+01 -1.85577e+01 3.99113e-01 6.82784e-01 1.15443e-01 1.04812e-01 1.65398e-01 4.42249e-02
5.00000e+01 8.81856e-06 2.02365e-05 3.84291e-06 -7.21341e+00 -6.18909e+00 -8.23773e+00 -5.63913e+00 -4.68916e+00 -6.58909e+00 -3.96693e+00 -2.88068e+00 -5.05318e+00 6.98471e+00 1.81948e+01 -4.22535e+00 4.47520e-01 7.36458e-01 1.58582e-01 5.82758e-02 7.62782e-02 4.02734e-02


==> data/griewank_cmaes_avg.dat <==
1.000000000000000000e+00 5.504377370112585321e-01 4.399743607414290936e-01 6.886349054874503217e-01
2.000000000000000000e+00 2.287393736868827965e-01 1.901490570695127669e-01 2.751615068779444950e-01
3.000000000000000000e+00 1.859850120738453239e-01 1.467086418180472696e-01 2.357763270619636364e-01
4.000000000000000000e+00 1.859850120738453239e-01 1.467086418180472696e-01 2.357763270619636364e-01
5.000000000000000000e+00 1.483665941004395639e-01 1.204422125202155441e-01 1.827652098409424386e-01
6.000000000000000000e+00 1.432222687170583708e-01 1.181571643428741686e-01 1.736045238605825602e-01
7.000000000000000000e+00 1.415352076470759723e-01 1.173227664459297326e-01 1.707444821711829319e-01
8.000000000000000000e+00 1.327871117218760999e-01 1.087981267506348271e-01 1.620654469525149577e-01
9.000000000000000000e+00 1.126084115242089734e-01 8.851100224166197350e-02 1.432664191439563250e-01
1.000000000000000000e+01 1.048641954349960742e-01 7.983115010522766342e-02 1.377469755820160680e-01
1.100000000000000000e+01 9.396593562411081901e-02 6.857320917901905954e-02 1.287616135138689166e-01
1.200000000000000000e+01 9.395854952892238043e-02 6.856348650101691533e-02 1.287596281943454712e-01
1.300000000000000000e+01 9.395854952892238043e-02 6.856348650101691533e-02 1.287596281943454712e-01
1.400000000000000000e+01 8.598261010322157116e-02 6.468236202407215418e-02 1.142971439016286783e-01
1.500000000000000000e+01 8.422327428383187542e-02 6.262239438968270067e-02 1.132751310489378410e-01
1.600000000000000000e+01 8.260161051621808803e-02 6.105977971997784276e-02 1.117433782297219541e-01
1.700000000000000000e+01 8.260161051621808803e-02 6.105977971997784276e-02 1.117433782297219541e-01
1.800000000000000000e+01 8.145397606209181518e-02 6.000165849230752052e-02 1.105761137781621911e-01
1.900000000000000000e+01 7.904110738144524972e-02 5.713032512896176751e-02 1.093551741913339481e-01
2.000000000000000000e+01 7.904110738144524972e-02 5.713032512896176751e-02 1.093551741913339481e-01
2.100000000000000000e+01 7.866741221829759434e-02 5.674811355980353272e-02 1.090531712318823093e-01
2.200000000000000000e+01 7.866741221829759434e-02 5.674811355980353272e-02 1.090531712318823093e-01
2.300000000000000000e+01 7.866741221829759434e-02 5.674811355980353272e-02 1.090531712318823093e-01
2.400000000000000000e+01 5.990823072612982969e-02 4.608652865830432238e-02 7.787516684853429405e-02
2.500000000000000000e+01 5.990823072612982969e-02 4.608652865830432238e-02 7.787516684853429405e-02
2.600000000000000000e+01 5.302207496818171772e-02 3.898071431527248831e-02 7.212131648470100631e-02
2.700000000000000000e+01 5.302207496818171772e-02 3.898071431527248831e-02 7.212131648470100631e-02
2.800000000000000000e+01 5.302207496818171772e-02 3.898071431527248831e-02 7.212131648470100631e-02
2.900000000000000000e+01 5.297338801267247044e-02 3.893977535386467653e-02 7.206461290646977436e-02
3.000000000000000000e+01 5.296681323942706993e-02 3.893421623342758348e-02 7.205701247253190611e-02
3.100000000000000000e+01 5.296445472852785719e-02 3.893222738868788724e-02 7.205427618316447014e-02
3.200000000000000000e+01 5.296347462479236018e-02 3.893100899619998667e-02 7.205386442989006324e-02
3.300000000000000000e+01 5.293147033159281006e-02 3.890175836681517008e-02 7.202092319442021662e-02
3.400000000000000000e+01 5.293147033159281006e-02 3.890175836681517008e-02 7.202092319442021662e-02
3.500000000000000000e+01 5.293147033159281006e-02 3.890175836681517008e-02 7.202092319442021662e-02
3.600000000000000000e+01 5.293147033159281006e-02 3.890175836681517008e-02 7.202092319442021662e-02
3.700000000000000000e+01 5.176452685691061706e-02 3.754080717842314674e-02 7.137742744806831185e-02
3.800000000000000000e+01 5.176241185255883032e-02 3.753903792716020704e-02 7.137495867616161505e-02
3.900000000000000000e+01 5.126403508154993294e-02 3.689317587229355710e-02 7.123272070529414191e-02
4.000000000000000000e+01 5.126398443990306392e-02 3.689311459751373756e-02 7.123269827784414754e-02
4.100000000000000000e+01 5.126355215872260146e-02 3.689275433116755154e-02 7.123219254220709840e-02
4.200000000000000000e+01 5.069489203497778984e-02 3.613990463787769558e-02 7.111175594371946240e-02
4.300000000000000000e+01 5.054976383249415450e-02 3.594523902363877532e-02 7.108809658604574311e-02
4.400000000000000000e+01 5.010268080759089360e-02 3.543031894512345403e-02 7.085114384647235586e-02
4.500000000000000000e+01 5.010266150996421641e-02 3.543029607177745205e-02 7.085113500876583092e-02
4.600000000000000000e+01 5.002129968073595195e-02 3.533427477112688342e-02 7.081312515842524968e-02
4.700000000000000000e+01 5.001052490609549095e-02 3.531990346819403187e-02 7.081142233685386311e-02
4.800000000000000000e+01 5.001052483845008778e-02 3.531990338813249114e-02 7.081142230580360353e-02
4.900000000000000000e+01 5.001052470199490729e-02 3.531990322663128290e-02 7.081142224316863687e-02
5.000000000000000000e+01 5.001052038995371790e-02 3.531989966805389181e-02 7.081141716651381812e-02


==> data/griewank_es_avg.dat <==
1.000000000000000000e+00 3.904142478728740984e-01 2.847840185200913865e-01 5.352241524444553145e-01
2.000000000000000000e+00 2.313457558389391822e-01 1.833537029794980733e-01 2.918995246617657746e-01
3.000000000000000000e+00 1.861485224650606951e-01 1.434541928951200418e-01 2.415493874149701181e-01
4.000000000000000000e+00 1.506307339062262218e-01 1.138121468605840653e-01 1.993602495252314588e-01
5.000000000000000000e+00 1.400081377889139111e-01 1.087164661108144803e-01 1.803064369949161083e-01
6.000000000000000000e+00 1.398011981869766163e-01 1.085863728937347117e-01 1.799892057693180669e-01
7.000000000000000000e+00 1.398011981869766163e-01 1.085863728937347117e-01 1.799892057693180669e-01
8.000000000000000000e+00 1.288016239019562637e-01 9.825384610371042104e-02 1.688469100972373182e-01
9.000000000000000000e+00 1.288016239019562637e-01 9.825384610371042104e-02 1.688469100972373182e-01
1.000000000000000000e+01 1.268955580341775968e-01 9.607996780971317374e-02 1.675945882985345192e-01
1.100000000000000000e+01 1.258272642046973366e-01 9.489871302736867242e-02 1.668357758726678464e-01
1.200000000000000000e+01 1.225670996943887259e-01 9.284371870885346767e-02 1.618062496462851496e-01
1.300000000000000000e+01 1.225670996943887259e-01 9.284371870885346767e-02 1.618062496462851496e-01
1.400000000000000000e+01 1.155051021029091796e-01 8.466939717402699461e-02 1.575708468123600547e-01
1.500000000000000000e+01 9.859862603931415781e-02 6.844421252682945933e-02 1.420381460745087365e-01
1.600000000000000000e+01 9.859862603931415781e-02 6.844421252682945933e-02 1.420381460745087365e-01
1.700000000000000000e+01 9.859862603931415781e-02 6.844421252682945933e-02 1.420381460745087365e-01
1.800000000000000000e+01 9.700586042268846687e-02 6.648282579769775047e-02 1.415423734391263733e-01
1.900000000000000000e+01 9.020478182359652208e-02 5.924597389014910759e-02 1.373410230192128600e-01
2.000000000000000000e+01 9.020478182359652208e-02 5.924597389014910759e-02 1.373410230192128600e-01
2.100000000000000000e+01 8.618186186132899274e-02 5.557124741696855413e-02 1.336538886405720661e-01
2.200000000000000000e+01 8.618186186132899274e-02 5.557124741696855413e-02 1.336538886405720661e-01
2.300000000000000000e+01 5.918585374702491769e-02 4.109415131089230039e-02 8.524242920271082880e-02
2.400000000000000000e+01 5.918585374702491769e-02 4.109415131089230039e-02 8.524242920271082880e-02
2.500000000000000000e+01 5.918585374702491769e-02 4.109415131089230039e-02 8.524242920271082880e-02
2.600000000000000000e+01 5.918585374702491769e-02 4.109415131089230039e-02 8.524242920271082880e-02
2.700000000000000000e+01 5.918585374702491769e-02 4.109415131089230039e-02 8.524242920271082880e-02
2.800000000000000000e+01 5.918585374702491769e-02 4.109415131089230039e-02 8.524242920271082880e-02
2.900000000000000000e+01 5.918585374702491769e-02 4.109415131089230039e-02 8.524242920271082880e-02
3.000000000000000000e+01 5.196704408812687775e-02 3.755275967995174574e-02 7.191412014119100138e-02
3.100000000000000000e+01 5.196704408812687775e-02 3.755275967995174574e-02 7.191412014119100138e-02
3.200000000000000000e+01 5.196704408812687775e-02 3.755275967995174574e-02 7.191412014119100138e-02
3.300000000000000000e+01 5.196704408812687775e-02 3.755275967995174574e-02 7.191412014119100138e-02
3.400000000000000000e+01 5.196704408812687775e-02 3.755275967995174574e-02 7.191412014119100138e-02
3.500000000000000000e+01 5.196704408812687775e-02 3.755275967995174574e-02 7.191412014119100138e-02
3.600000000000000000e+01 5.196704408812687775e-02 3.755275967995174574e-02 7.191412014119100138e-02
3.700000000000000000e+01 4.820563351190577939e-02 3.658199384834340956e-02 6.352259288867069531e-02
3.800000000000000000e+01 4.820563351190577939e-02 3.658199384834340956e-02 6.352259288867069531e-02
3.900000000000000000e+01 4.820563351190577939e-02 3.658199384834340956e-02 6.352259288867069531e-02
4.000000000000000000e+01 4.820563351190577939e-02 3.658199384834340956e-02 6.352259288867069531e-02
4.100000000000000000e+01 4.820563351190577939e-02 3.658199384834340956e-02 6.352259288867069531e-02
4.200000000000000000e+01 4.820563351190577939e-02 3.658199384834340956e-02 6.352259288867069531e-02
4.300000000000000000e+01 4.820563351190577939e-02 3.658199384834340956e-02 6.352259288867069531e-02
4.400000000000000000e+01 4.820563351190577939e-02 3.658199384834340956e-02 6.352259288867069531e-02
4.500000000000000000e+01 4.820563351190577939e-02 3.658199384834340956e-02 6.352259288867069531e-02
4.600000000000000000e+01 4.335025948748854469e-02 3.409822531390234446e-02 5.511269223933464717e-02
4.700000000000000000e+01 4.335025948748854469e-02 3.409822531390234446e-02 5.511269223933464717e-02
4.800000000000000000e+01 4.335025948748854469e-02 3.409822531390234446e-02 5.511269223933464717e-02
4.900000000000000000e+01 4.335025948748854469e-02 3.409822531390234446e-02 5.511269223933464717e-02
5.000000000000000000e+01 4.335025948748854469e-02 3.409822531390234446e-02 5.511269223933464717e-02


==> data/griewank_pbo_avg.dat <==
1.00000e+00 3.57694e-01 4.35860e-01 2.93545e-01 3.33879e-01 5.87575e-01 8.01834e-02 5.24857e-01 7.30104e-01 3.19609e-01 5.02522e-01 7.04502e-01 3.00543e-01 1.06480e-03 1.59672e-03 5.32874e-04 3.66362e-01 5.20619e-01 2.12105e-01 2.06927e-01 3.25323e-01 8.85319e-02
2.00000e+00 1.97464e-01 2.39790e-01 1.62609e-01 3.37249e-01 5.46562e-01 1.27936e-01 3.44470e-01 5.18223e-01 1.70718e-01 3.33903e-01 5.15349e-01 1.52456e-01 7.71396e-04 1.32484e-03 2.17955e-04 2.72426e-01 3.79716e-01 1.65137e-01 2.43015e-01 4.14215e-01 7.18143e-02
3.00000e+00 1.79284e-01 2.21539e-01 1.45089e-01 1.40640e-01 3.98689e-01 -1.17409e-01 2.79023e-01 4.64912e-01 9.31330e-02 2.69516e-01 4.51576e-01 8.74553e-02 1.72327e-03 3.60136e-03 -1.54813e-04 1.50755e-01 2.32710e-01 6.87997e-02 2.14527e-01 3.59410e-01 6.96442e-02
4.00000e+00 1.46907e-01 1.83631e-01 1.17527e-01 -1.24819e-02 3.67380e-01 -3.92343e-01 1.91260e-01 3.98545e-01 -1.60250e-02 1.85811e-01 3.94337e-01 -2.27145e-02 2.21782e-03 4.83837e-03 -4.02741e-04 1.58283e-01 2.66728e-01 4.98379e-02 1.56851e-01 2.24447e-01 8.92556e-02
5.00000e+00 1.46907e-01 1.83631e-01 1.17527e-01 1.25317e-01 4.30057e-01 -1.79424e-01 2.99272e-01 5.38989e-01 5.95555e-02 7.85933e-02 3.50296e-01 -1.93109e-01 1.38072e-02 3.67060e-02 -9.09163e-03 5.04668e-01 8.87404e-01 1.21932e-01 1.44503e-01 2.47033e-01 4.19731e-02
6.00000e+00 1.46907e-01 1.83631e-01 1.17527e-01 1.10564e-01 4.88579e-01 -2.67451e-01 2.18893e-01 4.47265e-01 -9.47777e-03 2.66910e-01 4.98104e-01 3.57171e-02 3.01123e-01 9.00782e-01 -2.98537e-01 2.64580e-01 3.99286e-01 1.29875e-01 3.03513e-01 4.51026e-01 1.55999e-01
7.00000e+00 1.46907e-01 1.83631e-01 1.17527e-01 5.13306e-02 4.90695e-01 -3.88033e-01 2.68413e-01 4.99954e-01 3.68714e-02 2.65902e-01 5.39489e-01 -7.68454e-03 4.05559e-03 8.44352e-03 -3.32342e-04 2.82217e-01 4.52357e-01 1.12077e-01 2.21282e-01 3.97425e-01 4.51397e-02
8.00000e+00 1.22169e-01 1.44486e-01 1.03299e-01 1.14195e-01 5.45750e-01 -3.17360e-01 2.01774e-01 3.57310e-01 4.62380e-02 2.28291e-01 4.78110e-01 -2.15269e-02 2.47637e-02 7.11706e-02 -2.16431e-02 3.36919e-01 5.81061e-01 9.27770e-02 1.48606e-01 2.14177e-01 8.30346e-02
9.00000e+00 8.31811e-02 9.42690e-02 7.33973e-02 1.23048e-01 6.12251e-01 -3.66154e-01 2.81353e-01 6.19378e-01 -5.66715e-02 2.91439e-01 6.16581e-01 -3.37026e-02 7.22242e-03 2.01127e-02 -5.66790e-03 1.59166e-01 2.60222e-01 5.81101e-02 1.68238e-01 2.96710e-01 3.97653e-02
1.00000e+01 6.91377e-02 8.50947e-02 5.61730e-02 5.05220e-02 6.97960e-01 -5.96916e-01 2.50665e-01 5.88356e-01 -8.70253e-02 2.29637e-01 5.83654e-01 -1.24380e-01 1.48246e-03 2.58255e-03 3.82372e-04 1.97384e-01 3.51112e-01 4.36570e-02 2.00235e-01 3.11226e-01 8.92434e-02
1.10000e+01 6.91377e-02 8.50947e-02 5.61730e-02 7.60404e-02 7.20117e-01 -5.68036e-01 1.72294e-01 6.15205e-01 -2.70618e-01 1.87103e-01 5.80280e-01 -2.06073e-01 3.23404e-03 6.36626e-03 1.01810e-04 2.33456e-01 4.37451e-01 2.94610e-02 1.22318e-01 2.17078e-01 2.75585e-02
1.20000e+01 6.83709e-02 8.49365e-02 5.50361e-02 -2.74372e-02 7.12873e-01 -7.67747e-01 1.67614e-01 6.22492e-01 -2.87264e-01 1.45270e-01 5.80163e-01 -2.89623e-01 4.14780e-03 7.56330e-03 7.32309e-04 8.73938e-02 1.22082e-01 5.27060e-02 1.11256e-01 2.10693e-01 1.18188e-02
1.30000e+01 6.83709e-02 8.49365e-02 5.50361e-02 -9.04310e-02 6.94504e-01 -8.75366e-01 1.12052e-01 4.62945e-01 -2.38840e-01 6.00344e-02 4.89141e-01 -3.69072e-01 1.94403e-03 3.57612e-03 3.11940e-04 2.11404e-01 3.74362e-01 4.84469e-02 7.04000e-02 1.50936e-01 -1.01364e-02
1.40000e+01 5.27167e-02 6.76657e-02 4.10703e-02 2.74682e-02 7.49613e-01 -6.94677e-01 9.98540e-03 5.00586e-01 -4.80616e-01 9.84303e-02 5.79806e-01 -3.82946e-01 1.87926e-01 5.59317e-01 -1.83465e-01 1.90796e-01 2.80005e-01 1.01588e-01 1.28732e-01 2.36738e-01 2.07249e-02
1.50000e+01 5.27167e-02 6.76657e-02 4.10703e-02 -2.41800e-03 8.43261e-01 -8.48097e-01 1.04375e-01 5.01295e-01 -2.92546e-01 1.38605e-01 6.33131e-01 -3.55920e-01 3.62870e-03 7.62914e-03 -3.71752e-04 1.54752e-01 3.34877e-01 -2.53742e-02 4.60789e-02 7.22171e-02 1.99407e-02
1.60000e+01 5.27167e-02 6.76657e-02 4.10703e-02 1.49527e-01 1.07857e+00 -7.79518e-01 1.24672e-01 6.20506e-01 -3.71162e-01 1.47090e-01 8.81543e-01 -5.87364e-01 4.18032e-03 6.65021e-03 1.71042e-03 1.31148e-01 2.84437e-01 -2.21411e-02 9.76106e-02 1.96071e-01 -8.50185e-04
1.70000e+01 5.27167e-02 6.76657e-02 4.10703e-02 -8.52332e-02 8.61311e-01 -1.03178e+00 1.91364e-01 7.85640e-01 -4.02911e-01 1.59772e-01 7.22650e-01 -4.03106e-01 6.64574e-03 1.06714e-02 2.62004e-03 1.43888e-01 1.99975e-01 8.78005e-02 1.27566e-01 2.87149e-01 -3.20163e-02
1.80000e+01 5.27167e-02 6.76657e-02 4.10703e-02 -9.80556e-02 1.03878e+00 -1.23489e+00 2.50972e-02 6.48382e-01 -5.98188e-01 1.01620e-02 6.39143e-01 -6.18819e-01 1.03897e-02 1.92343e-02 1.54499e-03 3.18008e-01 8.57311e-01 -2.21296e-01 1.43952e-01 2.19778e-01 6.81264e-02
1.90000e+01 5.24075e-02 6.75640e-02 4.06511e-02 -5.16136e-02 9.87585e-01 -1.09081e+00 6.50380e-02 6.50827e-01 -5.20751e-01 1.43314e-01 6.65956e-01 -3.79329e-01 4.80620e-03 9.16675e-03 4.45654e-04 2.29633e-01 5.09038e-01 -4.97722e-02 1.67934e-01 3.71536e-01 -3.56684e-02
2.00000e+01 5.24075e-02 6.75640e-02 4.06511e-02 -1.33691e-01 8.69114e-01 -1.13650e+00 5.20217e-02 6.48548e-01 -5.44504e-01 1.16039e-01 5.89124e-01 -3.57045e-01 2.57804e-02 5.44686e-02 -2.90775e-03 1.35424e-01 2.09262e-01 6.15853e-02 1.86980e-01 3.08275e-01 6.56857e-02
2.10000e+01 5.24075e-02 6.75640e-02 4.06511e-02 -6.13282e-02 1.07902e+00 -1.20168e+00 7.52738e-02 7.89426e-01 -6.38879e-01 1.34774e-01 7.54467e-01 -4.84919e-01 4.23023e-02 1.17947e-01 -3.33421e-02 2.70076e-01 6.67041e-01 -1.26889e-01 2.73766e-01 5.49755e-01 -2.22313e-03
2.20000e+01 5.24075e-02 6.75640e-02 4.06511e-02 -1.40953e-01 1.10378e+00 -1.38569e+00 1.74964e-02 6.04064e-01 -5.69072e-01 4.73690e-02 8.16171e-01 -7.21433e-01 7.98179e-03 1.62404e-02 -2.76824e-04 1.06183e-01 2.20214e-01 -7.84838e-03 1.11839e-01 1.84251e-01 3.94266e-02
2.30000e+01 5.10619e-02 6.71904e-02 3.88049e-02 -1.11057e-01 1.02375e+00 -1.24587e+00 1.12079e-01 8.82017e-01 -6.57860e-01 6.75744e-02 7.97694e-01 -6.62545e-01 1.00994e-02 1.84585e-02 1.74022e-03 8.65766e-02 1.51674e-01 2.14794e-02 1.08453e-01 1.55157e-01 6.17489e-02
2.40000e+01 5.10619e-02 6.71904e-02 3.88049e-02 -2.09176e-01 1.10400e+00 -1.52235e+00 1.25072e-01 6.82114e-01 -4.31970e-01 1.05194e-01 7.71272e-01 -5.60884e-01 3.92809e-03 6.60127e-03 1.25490e-03 3.09416e-01 6.06268e-01 1.25649e-02 1.48118e-01 2.30943e-01 6.52924e-02
2.50000e+01 5.10619e-02 6.71904e-02 3.88049e-02 -1.86318e-01 1.29484e+00 -1.66747e+00 -4.96017e-02 9.26637e-01 -1.02584e+00 -4.84779e-02 8.39035e-01 -9.35991e-01 5.10947e-03 9.76413e-03 4.54798e-04 4.08091e-01 7.30707e-01 8.54746e-02 1.01445e-01 1.66778e-01 3.61116e-02
2.60000e+01 5.10619e-02 6.71904e-02 3.88049e-02 -1.28321e-01 1.23663e+00 -1.49328e+00 9.32372e-02 6.96551e-01 -5.10076e-01 2.13768e-02 8.52771e-01 -8.10017e-01 1.32616e-02 2.05596e-02 5.96369e-03 1.95198e-01 3.93228e-01 -2.83315e-03 7.06509e-02 1.72459e-01 -3.11576e-02
2.70000e+01 4.20436e-02 5.23528e-02 3.37645e-02 -5.39558e-02 1.32471e+00 -1.43262e+00 5.85599e-02 7.46246e-01 -6.29126e-01 3.99390e-02 7.23923e-01 -6.44045e-01 1.16735e-02 2.35205e-02 -1.73520e-04 2.33830e-01 5.01215e-01 -3.35561e-02 1.31328e-01 2.66153e-01 -3.49821e-03
2.80000e+01 4.19393e-02 5.23356e-02 3.36082e-02 -5.07408e-02 1.22578e+00 -1.32726e+00 -1.16478e-01 9.09110e-01 -1.14207e+00 1.77639e-01 7.32403e-01 -3.77124e-01 3.39782e-02 8.64162e-02 -1.84598e-02 5.83226e-01 1.42671e+00 -2.60262e-01 1.30040e-01 1.67549e-01 9.25315e-02
2.90000e+01 4.19393e-02 5.23356e-02 3.36082e-02 -1.15717e-01 1.35650e+00 -1.58793e+00 -3.25350e-02 7.97162e-01 -8.62232e-01 -7.00788e-02 6.35772e-01 -7.75930e-01 7.01589e-03 1.39333e-02 9.84300e-05 2.66231e-01 5.67425e-01 -3.49621e-02 7.90211e-02 1.35064e-01 2.29782e-02
3.00000e+01 4.19393e-02 5.23356e-02 3.36082e-02 -1.86153e-01 1.24779e+00 -1.62009e+00 -1.92178e-02 1.02667e+00 -1.06511e+00 -8.09268e-02 8.85280e-01 -1.04713e+00 1.52974e-02 2.99091e-02 6.85784e-04 3.47578e-01 8.17050e-01 -1.21893e-01 1.45922e-01 2.29327e-01 6.25170e-02
3.10000e+01 4.19393e-02 5.23356e-02 3.36082e-02 -2.49460e-01 1.17171e+00 -1.67063e+00 2.03508e-02 7.93916e-01 -7.53215e-01 -7.11366e-02 7.43579e-01 -8.85852e-01 9.88916e-03 2.17961e-02 -2.01775e-03 1.92525e-01 4.09315e-01 -2.42641e-02 1.15020e-01 2.11700e-01 1.83412e-02
3.20000e+01 4.19386e-02 5.23349e-02 3.36075e-02 -1.47465e-01 1.23402e+00 -1.52895e+00 -1.52149e-01 7.30238e-01 -1.03454e+00 -2.11316e-02 8.04099e-01 -8.46362e-01 1.61836e-01 4.71820e-01 -1.48148e-01 1.44740e-01 2.84382e-01 5.09731e-03 1.22066e-01 1.75303e-01 6.88280e-02
3.30000e+01 4.19386e-02 5.23349e-02 3.36075e-02 -1.27484e-01 1.30239e+00 -1.55735e+00 -1.46767e-01 8.31246e-01 -1.12478e+00 2.70764e-02 8.41295e-01 -7.87142e-01 1.81796e-02 4.52010e-02 -8.84182e-03 4.22588e-01 1.03167e+00 -1.86496e-01 5.93258e-02 8.79298e-02 3.07218e-02
3.40000e+01 4.19386e-02 5.23349e-02 3.36075e-02 -2.90698e-01 1.35409e+00 -1.93548e+00 -1.80704e-01 8.18896e-01 -1.18030e+00 -8.89788e-02 5.84485e-01 -7.62443e-01 1.52288e-02 2.69716e-02 3.48612e-03 5.99373e-01 1.51982e+00 -3.21068e-01 1.19336e-01 2.98371e-01 -5.96981e-02
3.50000e+01 4.15295e-02 5.19465e-02 3.32014e-02 -1.39375e-01 1.48946e+00 -1.76821e+00 -1.73585e-01 7.54506e-01 -1.10168e+00 -1.40220e-01 1.01947e+00 -1.29991e+00 1.36707e-02 2.45427e-02 2.79859e-03 8.54946e-02 1.41555e-01 2.94345e-02 1.45730e-01 2.68568e-01 2.28932e-02
3.60000e+01 4.15295e-02 5.19465e-02 3.32014e-02 -3.51955e-01 1.32543e+00 -2.02934e+00 -1.75674e-01 9.36216e-01 -1.28756e+00 -4.96850e-02 9.14987e-01 -1.01436e+00 9.14953e-02 2.12952e-01 -2.99613e-02 2.53008e-01 6.65770e-01 -1.59753e-01 1.37082e-01 2.19677e-01 5.44873e-02
3.70000e+01 4.15295e-02 5.19465e-02 3.32014e-02 -2.64070e-01 1.20586e+00 -1.73399e+00 1.74800e-03 7.81950e-01 -7.78454e-01 -2.70942e-02 7.46071e-01 -8.00260e-01 4.01472e-02 7.72311e-02 3.06329e-03 1.20427e+00 3.27469e+00 -8.66156e-01 7.77741e-02 1.50922e-01 4.62661e-03
3.80000e+01 3.73673e-02 4.89685e-02 2.85146e-02 -3.85244e-01 1.29357e+00 -2.06406e+00 -1.35985e-01 9.10723e-01 -1.18269e+00 -6.76076e-02 9.13843e-01 -1.04906e+00 1.31241e-01 3.75765e-01 -1.13283e-01 3.62809e-01 8.56808e-01 -1.31190e-01 1.07979e-01 1.69236e-01 4.67231e-02
3.90000e+01 3.63093e-02 4.71111e-02 2.79841e-02 -3.15919e-01 1.22706e+00 -1.85890e+00 -1.15230e-01 7.47352e-01 -9.77812e-01 -1.62116e-01 7.58779e-01 -1.08301e+00 1.00040e-02 1.75893e-02 2.41873e-03 1.18123e-01 2.16934e-01 1.93115e-02 6.98095e-02 9.24803e-02 4.71388e-02
4.00000e+01 3.63093e-02 4.71111e-02 2.79841e-02 -2.98459e-01 1.42771e+00 -2.02463e+00 -1.59216e-01 8.70811e-01 -1.18924e+00 -2.90127e-01 9.04892e-01 -1.48515e+00 4.17910e-02 1.08558e-01 -2.49761e-02 2.65037e-01 5.64161e-01 -3.40872e-02 1.58321e-01 3.96604e-01 -7.99619e-02
4.10000e+01 3.63093e-02 4.71111e-02 2.79841e-02 -3.38546e-01 1.54046e+00 -2.21755e+00 -5.30320e-03 7.32026e-01 -7.42633e-01 -2.60416e-02 9.68316e-01 -1.02040e+00 2.96370e-02 7.02260e-02 -1.09521e-02 4.42697e-01 1.04339e+00 -1.57995e-01 1.23938e-01 2.07107e-01 4.07699e-02
4.20000e+01 3.63064e-02 4.71103e-02 2.79801e-02 -4.86386e-01 1.47944e+00 -2.45221e+00 -1.65259e-01 1.22388e+00 -1.55440e+00 -1.20432e-02 1.01268e+00 -1.03676e+00 3.20542e-02 6.26894e-02 1.41895e-03 3.18636e-01 6.75678e-01 -3.84065e-02 1.17446e-01 2.31276e-01 3.61641e-03
4.30000e+01 3.63048e-02 4.71099e-02 2.79779e-02 -4.26802e-01 1.64508e+00 -2.49869e+00 -9.21292e-02 9.18916e-01 -1.10317e+00 -2.53293e-01 1.16097e+00 -1.66756e+00 4.46293e-02 8.84332e-02 8.25381e-04 1.88732e-01 3.97422e-01 -1.99580e-02 1.01245e-01 1.39292e-01 6.31969e-02
4.40000e+01 3.63048e-02 4.71099e-02 2.79779e-02 -5.36735e-01 1.36268e+00 -2.43615e+00 -3.17831e-01 1.12153e+00 -1.75719e+00 -2.92531e-01 1.03214e+00 -1.61720e+00 5.32644e-01 1.58925e+00 -5.23965e-01 2.42443e-01 4.96473e-01 -1.15878e-02 1.99645e-01 3.87986e-01 1.13039e-02
4.50000e+01 3.35680e-02 4.26035e-02 2.64487e-02 -7.82145e-01 1.30090e+00 -2.86519e+00 8.18220e-03 8.44201e-01 -8.27836e-01 -1.97348e-01 9.45802e-01 -1.34050e+00 7.24200e-02 1.83614e-01 -3.87737e-02 3.51093e-01 6.95161e-01 7.02447e-03 1.80285e-01 3.41760e-01 1.88088e-02
4.60000e+01 3.35676e-02 4.26035e-02 2.64483e-02 -6.04549e-01 1.19331e+00 -2.40241e+00 -1.44480e-01 1.06520e+00 -1.35416e+00 -4.81926e-01 1.09381e+00 -2.05766e+00 1.38034e-02 2.80913e-02 -4.84515e-04 6.61572e-01 1.69809e+00 -3.74945e-01 1.48283e-01 3.69582e-01 -7.30156e-02
4.70000e+01 3.35676e-02 4.26035e-02 2.64483e-02 -8.33119e-01 1.50490e+00 -3.17114e+00 -1.85679e-01 9.16424e-01 -1.28778e+00 -3.74974e-01 1.15717e+00 -1.90712e+00 1.23135e-01 2.78767e-01 -3.24962e-02 2.62415e-01 4.12397e-01 1.12433e-01 2.07837e-01 4.50778e-01 -3.51031e-02
4.80000e+01 3.35676e-02 4.26035e-02 2.64483e-02 -8.11971e-01 1.58130e+00 -3.20525e+00 -7.25002e-02 7.36381e-01 -8.81381e-01 -3.25236e-01 1.01203e+00 -1.66250e+00 2.86115e-01 8.39232e-01 -2.67002e-01 6.84919e-01 1.46877e+00 -9.89296e-02 8.86119e-02 1.96085e-01 -1.88607e-02
4.90000e+01 3.35676e-02 4.26035e-02 2.64483e-02 -7.56102e-01 1.50594e+00 -3.01814e+00 -3.43741e-01 1.12185e+00 -1.80934e+00 -2.63913e-01 9.05588e-01 -1.43341e+00 5.61576e+00 1.68425e+01 -5.61096e+00 2.62942e-01 4.62742e-01 6.31421e-02 1.28510e-01 2.95983e-01 -3.89638e-02
5.00000e+01 3.35676e-02 4.26035e-02 2.64483e-02 -6.29421e-01 1.39200e+00 -2.65084e+00 -4.52717e-01 9.85276e-01 -1.89071e+00 -4.12861e-01 1.07418e+00 -1.89990e+00 2.11249e-01 3.62205e-01 6.02930e-02 2.18054e-01 4.07667e-01 2.84407e-02 1.81585e-01 3.37549e-01 2.56212e-02


==> data/lorenz_oscillator_plot.dat <==
-5.00000e+00 1.00000e+01 1.00000e+01 1.00000e+01 0.00000e+00 1.70000e+02 7.33333e+01 0.00000e+00
-4.99000e+00 1.00809e+01 1.16577e+01 1.08098e+01 1.57686e+01 1.61635e+02 8.86941e+01 0.00000e+00
-4.97999e+00 1.03080e+01 1.32362e+01 1.17778e+01 2.92818e+01 1.53982e+02 1.05031e+02 0.00000e+00
-4.96999e+00 1.06600e+01 1.47375e+01 1.29155e+01 4.07753e+01 1.46064e+02 1.22661e+02 0.00000e+00
-4.95999e+00 1.11174e+01 1.61541e+01 1.42363e+01 5.03671e+01 1.36863e+02 1.41629e+02 0.00000e+00
-4.94998e+00 1.16614e+01 1.74680e+01 1.57527e+01 5.80662e+01 1.25353e+02 1.61694e+02 0.00000e+00
-4.93998e+00 1.22725e+01 1.86510e+01 1.74731e+01 6.37846e+01 1.10541e+02 1.82300e+02 0.00000e+00
-4.92998e+00 1.29303e+01 1.96656e+01 1.93987e+01 6.73527e+01 9.15514e+01 2.02552e+02 0.00000e+00
-4.91997e+00 1.36121e+01 2.04665e+01 2.15202e+01 6.85439e+01 6.77376e+01 2.21205e+02 0.00000e+00
-4.90997e+00 1.42929e+01 2.10037e+01 2.38138e+01 6.71085e+01 3.88289e+01 2.36701e+02 0.00000e+00
-4.89997e+00 1.49452e+01 2.12271e+01 2.62394e+01 6.28194e+01 5.08600e+00 2.47273e+02 0.00000e+00
-4.88996e+00 1.55397e+01 2.10924e+01 2.87385e+01 5.55270e+01 -3.25687e+01 2.51133e+02 0.00000e+00
-4.87996e+00 1.60460e+01 2.05679e+01 3.12361e+01 4.52187e+01 -7.24945e+01 2.46737e+02 0.00000e+00
-4.86996e+00 1.64349e+01 1.96420e+01 3.36440e+01 3.20716e+01 -1.12400e+02 2.33096e+02 0.00000e+00
-4.85995e+00 1.66795e+01 1.83283e+01 3.58681e+01 1.64875e+01 -1.49565e+02 2.10059e+02 0.00000e+00
-4.84995e+00 1.67587e+01 1.66682e+01 3.78180e+01 -9.04798e-01 -1.81205e+02 1.78489e+02 0.00000e+00
-4.83995e+00 1.66581e+01 1.47295e+01 3.94168e+01 -1.92860e+01 -2.04912e+02 1.40255e+02 0.00000e+00
-4.82994e+00 1.63726e+01 1.26005e+01 4.06106e+01 -3.77209e+01 -2.19069e+02 9.80092e+01 0.00000e+00
-4.81994e+00 1.59065e+01 1.03805e+01 4.13744e+01 -5.52595e+01 -2.23119e+02 5.47854e+01 0.00000e+00
-4.80994e+00 1.52730e+01 8.16865e+00 4.17133e+01 -7.10430e+01 -2.17611e+02 1.35240e+01 0.00000e+00
-4.79993e+00 1.44933e+01 6.05383e+00 4.16597e+01 -8.43942e+01 -2.04027e+02 -2.33527e+01 0.00000e+00
-4.78993e+00 1.35941e+01 4.10676e+00 4.12662e+01 -9.48735e+01 -1.84449e+02 -5.42155e+01 0.00000e+00
-4.77993e+00 1.26054e+01 2.37593e+00 4.05976e+01 -1.02294e+02 -1.61174e+02 -7.83109e+01 0.00000e+00
-4.76992e+00 1.15576e+01 8.87278e-01 3.97220e+01 -1.06703e+02 -1.36366e+02 -9.56706e+01 0.00000e+00
-4.75992e+00 1.04799e+01 -3.53234e-01 3.87040e+01 -1.08331e+02 -1.11824e+02 -1.06913e+02 0.00000e+00
-4.74992e+00 9.39834e+00 -1.35530e+00 3.76002e+01 -1.07536e+02 -8.88710e+01 -1.13005e+02 0.00000e+00
-4.73991e+00 8.33510e+00 -2.13939e+00 3.64567e+01 -1.04745e+02 -6.83478e+01 -1.15050e+02 0.00000e+00
-4.72991e+00 7.30792e+00 -2.73225e+00 3.53084e+01 -1.00402e+02 -5.06767e+01 -1.14123e+02 0.00000e+00
-4.71991e+00 6.33015e+00 -3.16314e+00 3.41802e+01 -9.49328e+01 -3.59584e+01 -1.11170e+02 0.00000e+00
-4.70990e+00 5.41109e+00 -3.46112e+00 3.30884e+01 -8.87221e+01 -2.40726e+01 -1.06964e+02 0.00000e+00
-4.69990e+00 4.55648e+00 -3.65335e+00 3.20424e+01 -8.20984e+01 -1.47657e+01 -1.02093e+02 0.00000e+00
-4.68990e+00 3.76905e+00 -3.76407e+00 3.10466e+01 -7.53312e+01 -7.71886e+00 -9.69780e+01 0.00000e+00
-4.67989e+00 3.04912e+00 -3.81419e+00 3.01020e+01 -6.86331e+01 -2.59518e+00 -9.19020e+01 0.00000e+00
-4.66989e+00 2.39516e+00 -3.82132e+00 2.92073e+01 -6.21648e+01 9.29727e-01 -8.70387e+01 0.00000e+00
-4.65989e+00 1.80425e+00 -3.79994e+00 2.83597e+01 -5.60419e+01 3.15102e+00 -8.24818e+01 0.00000e+00
-4.64988e+00 1.27253e+00 -3.76176e+00 2.75559e+01 -5.03429e+01 4.32686e+00 -7.82694e+01 0.00000e+00
-4.63988e+00 7.95484e-01 -3.71612e+00 2.67926e+01 -4.51160e+01 4.67659e+00 -7.44030e+01 0.00000e+00
-4.62988e+00 3.68251e-01 -3.67034e+00 2.60663e+01 -4.03859e+01 4.38243e+00 -7.08617e+01 0.00000e+00
-4.61987e+00 -1.41835e-02 -3.63009e+00 2.53739e+01 -3.61591e+01 3.59284e+00 -6.76123e+01 0.00000e+00
-4.60987e+00 -3.56829e-01 -3.59971e+00 2.47127e+01 -3.24288e+01 2.42672e+00 -6.46162e+01 0.00000e+00
-4.59987e+00 -6.64579e-01 -3.58248e+00 2.40804e+01 -2.91790e+01 9.77627e-01 -6.18337e+01 0.00000e+00
-4.58986e+00 -9.42132e-01 -3.58085e+00 2.34751e+01 -2.63872e+01 -6.82224e-01 -5.92266e+01 0.00000e+00
-4.57986e+00 -1.19394e+00 -3.59665e+00 2.28951e+01 -2.40271e+01 -2.49835e+00 -5.67593e+01 0.00000e+00
-4.56986e+00 -1.42418e+00 -3.63122e+00 2.23392e+01 -2.20704e+01 -4.43084e+00 -5.43996e+01 0.00000e+00
-4.55985e+00 -1.63674e+00 -3.68559e+00 2.18064e+01 -2.04885e+01 -6.45169e+00 -5.21181e+01 0.00000e+00
-4.54985e+00 -1.83524e+00 -3.76053e+00 2.12963e+01 -1.92529e+01 -8.54243e+00 -4.98886e+01 0.00000e+00
-4.53985e+00 -2.02300e+00 -3.85669e+00 2.08082e+01 -1.83370e+01 -1.06922e+01 -4.76866e+01 0.00000e+00
-4.52984e+00 -2.20308e+00 -3.97463e+00 2.03422e+01 -1.77155e+01 -1.28961e+01 -4.54894e+01 0.00000e+00
-4.51984e+00 -2.37833e+00 -4.11488e+00 1.98982e+01 -1.73655e+01 -1.51539e+01 -4.32753e+01 0.00000e+00
-4.50984e+00 -2.55135e+00 -4.27800e+00 1.94765e+01 -1.72665e+01 -1.74683e+01 -4.10228e+01 0.00000e+00
-4.49983e+00 -2.72455e+00 -4.46457e+00 1.90777e+01 -1.74002e+01 -1.98447e+01 -3.87099e+01 0.00000e+00
-4.48983e+00 -2.90019e+00 -4.67525e+00 1.87024e+01 -1.77506e+01 -2.22897e+01 -3.63138e+01 0.00000e+00
-4.47983e+00 -3.08036e+00 -4.91076e+00 1.83515e+01 -1.83040e+01 -2.48100e+01 -3.38105e+01 0.00000e+00
-4.46982e+00 -3.26703e+00 -5.17189e+00 1.80264e+01 -1.90486e+01 -2.74123e+01 -3.11736e+01 0.00000e+00
-4.45982e+00 -3.46206e+00 -5.45948e+00 1.77284e+01 -1.99742e+01 -3.01015e+01 -2.83746e+01 0.00000e+00
-4.44982e+00 -3.66722e+00 -5.77442e+00 1.74593e+01 -2.10720e+01 -3.28805e+01 -2.53821e+01 0.00000e+00
-4.43981e+00 -3.88419e+00 -6.11761e+00 1.72213e+01 -2.23342e+01 -3.57488e+01 -2.21616e+01 0.00000e+00
-4.42981e+00 -4.11458e+00 -6.48992e+00 1.70168e+01 -2.37534e+01 -3.87011e+01 -1.86750e+01 0.00000e+00
-4.41981e+00 -4.35991e+00 -6.89213e+00 1.68487e+01 -2.53222e+01 -4.17265e+01 -1.48808e+01 0.00000e+00
-4.40980e+00 -4.62166e+00 -7.32491e+00 1.67203e+01 -2.70324e+01 -4.48061e+01 -1.07342e+01 0.00000e+00
-4.39980e+00 -4.90118e+00 -7.78864e+00 1.66353e+01 -2.88746e+01 -4.79118e+01 -6.18725e+00 0.00000e+00
-4.38980e+00 -5.19975e+00 -8.28342e+00 1.65980e+01 -3.08367e+01 -5.10040e+01 -1.18970e+00 0.00000e+00
-4.37979e+00 -5.51847e+00 -8.80884e+00 1.66132e+01 -3.29037e+01 -5.40290e+01 4.30955e+00 0.00000e+00
-4.36979e+00 -5.85832e+00 -9.36390e+00 1.66861e+01 -3.50558e+01 -5.69167e+01 1.03606e+01 0.00000e+00
-4.35979e+00 -6.22002e+00 -9.94680e+00 1.68225e+01 -3.72678e+01 -5.95778e+01 1.70095e+01 0.00000e+00
-4.34978e+00 -6.60402e+00 -1.05547e+01 1.70285e+01 -3.95071e+01 -6.19013e+01 2.42943e+01 0.00000e+00
-4.33978e+00 -7.01039e+00 -1.11837e+01 1.73107e+01 -4.17328e+01 -6.37524e+01 3.22399e+01 0.00000e+00
-4.32978e+00 -7.43874e+00 -1.18281e+01 1.76757e+01 -4.38936e+01 -6.49714e+01 4.08509e+01 0.00000e+00
-4.31977e+00 -7.88813e+00 -1.24808e+01 1.81301e+01 -4.59268e+01 -6.53739e+01 5.01032e+01 0.00000e+00
-4.30977e+00 -8.35691e+00 -1.31326e+01 1.86801e+01 -4.77570e+01 -6.47532e+01 5.99345e+01 0.00000e+00
-4.29977e+00 -8.84261e+00 -1.37722e+01 1.93308e+01 -4.92954e+01 -6.28863e+01 7.02331e+01 0.00000e+00
-4.28976e+00 -9.34183e+00 -1.43858e+01 2.00862e+01 -5.04400e+01 -5.95437e+01 8.08269e+01 0.00000e+00
-4.27976e+00 -9.85006e+00 -1.49578e+01 2.09481e+01 -5.10770e+01 -5.45043e+01 9.14734e+01 0.00000e+00
-4.26976e+00 -1.03616e+01 -1.54700e+01 2.19154e+01 -5.10837e+01 -4.75765e+01 1.01853e+02 0.00000e+00
-4.25975e+00 -1.08695e+01 -1.59028e+01 2.29836e+01 -5.03330e+01 -3.86234e+01 1.11567e+02 0.00000e+00
-4.24975e+00 -1.13657e+01 -1.62358e+01 2.41437e+01 -4.87010e+01 -2.75937e+01 1.20147e+02 0.00000e+00
-4.23975e+00 -1.18406e+01 -1.64482e+01 2.53818e+01 -4.60760e+01 -1.45528e+01 1.27071e+02 0.00000e+00
-4.22974e+00 -1.22839e+01 -1.65209e+01 2.66786e+01 -4.23701e+01 2.89413e-01 1.31798e+02 0.00000e+00
-4.21974e+00 -1.26845e+01 -1.64376e+01 2.80096e+01 -3.75313e+01 1.65591e+01 1.33810e+02 0.00000e+00
-4.20974e+00 -1.30310e+01 -1.61866e+01 2.93452e+01 -3.15566e+01 3.37161e+01 1.32673e+02 0.00000e+00
-4.19973e+00 -1.33122e+01 -1.57624e+01 3.06524e+01 -2.45018e+01 5.10721e+01 1.28092e+02 0.00000e+00
-4.18973e+00 -1.35180e+01 -1.51668e+01 3.18961e+01 -1.64886e+01 6.78339e+01 1.19968e+02 0.00000e+00
-4.17973e+00 -1.36395e+01 -1.44100e+01 3.30412e+01 -7.70500e+00 8.31696e+01 1.08436e+02 0.00000e+00
-4.16972e+00 -1.36704e+01 -1.35103e+01 3.40554e+01 1.60094e+00 9.62898e+01 9.38760e+01 0.00000e+00
-4.15972e+00 -1.36067e+01 -1.24932e+01 3.49113e+01 1.11353e+01 1.06533e+02 7.68948e+01 0.00000e+00
-4.14972e+00 -1.34479e+01 -1.13901e+01 3.55883e+01 2.05782e+01 1.13437e+02 5.82703e+01 0.00000e+00
-4.13971e+00 -1.31964e+01 -1.02356e+01 3.60745e+01 2.96083e+01 1.16790e+02 3.88741e+01 0.00000e+00
-4.12971e+00 -1.28579e+01 -9.06520e+00 3.63664e+01 3.79270e+01 1.16640e+02 1.95824e+01 0.00000e+00
-4.11971e+00 -1.24408e+01 -7.91273e+00 3.64693e+01 4.52810e+01 1.13277e+02 1.18960e+00 0.00000e+00
-4.10970e+00 -1.19558e+01 -6.80803e+00 3.63954e+01 5.14782e+01 1.07182e+02 -1.56586e+01 0.00000e+00
-4.09970e+00 -1.14152e+01 -5.77549e+00 3.61627e+01 5.63970e+01 9.89542e+01 -3.05055e+01 0.00000e+00
-4.08970e+00 -1.08320e+01 -4.83323e+00 3.57926e+01 5.99874e+01 8.92428e+01 -4.30936e+01 0.00000e+00
-4.07969e+00 -1.02194e+01 -3.99287e+00 3.53083e+01 6.22656e+01 7.86797e+01 -5.33506e+01 0.00000e+00
-4.06969e+00 -9.59038e+00 -3.26005e+00 3.47328e+01 6.33033e+01 6.78300e+01 -6.13556e+01 0.00000e+00
-4.05969e+00 -8.95670e+00 -2.63521e+00 3.40877e+01 6.32149e+01 5.71608e+01 -6.72977e+01 0.00000e+00
-4.04968e+00 -8.32895e+00 -2.11466e+00 3.33924e+01 6.21429e+01 4.70277e+01 -7.14336e+01 0.00000e+00
-4.03968e+00 -7.71618e+00 -1.69172e+00 3.26636e+01 6.02446e+01 3.76769e+01 -7.40493e+01 0.00000e+00
-4.02968e+00 -7.12587e+00 -1.35776e+00 3.19150e+01 5.76811e+01 2.92558e+01 -7.54316e+01 0.00000e+00
-4.01967e+00 -6.56387e+00 -1.10308e+00 3.11577e+01 5.46079e+01 2.18298e+01 -7.58467e+01 0.00000e+00
-4.00967e+00 -6.03456e+00 -9.17686e-01 3.04000e+01 5.11688e+01 1.54009e+01 -7.55289e+01 0.00000e+00
-3.99967e+00 -5.54095e+00 -7.91780e-01 2.96484e+01 4.74917e+01 9.92543e+00 -7.46752e+01 0.00000e+00
-3.98966e+00 -5.08484e+00 -7.16177e-01 2.89073e+01 4.36866e+01 5.32960e+00 -7.34445e+01 0.00000e+00
-3.97966e+00 -4.66704e+00 -6.82524e-01 2.81799e+01 3.98452e+01 1.52190e+00 -7.19609e+01 0.00000e+00
-3.96966e+00 -4.28754e+00 -6.83432e-01 2.74681e+01 3.60411e+01 -1.59703e+00 -7.03181e+01 0.00000e+00
-3.95965e+00 -3.94566e+00 -7.12514e-01 2.67733e+01 3.23315e+01 -4.12754e+00 -6.85842e+01 0.00000e+00
-3.94965e+00 -3.64024e+00 -7.64371e-01 2.60961e+01 2.87587e+01 -6.16621e+00 -6.68072e+01 0.00000e+00
-3.93965e+00 -3.36974e+00 -8.34540e-01 2.54368e+01 2.53520e+01 -7.80289e+00 -6.50192e+01 0.00000e+00
-3.92964e+00 -3.13241e+00 -9.19413e-01 2.47953e+01 2.21300e+01 -9.11912e+00 -6.32407e+01 0.00000e+00
-3.91964e+00 -2.92635e+00 -1.01616e+00 2.41715e+01 1.91019e+01 -1.01875e+01 -6.14836e+01 0.00000e+00
-3.90964e+00 -2.74959e+00 -1.12262e+00 2.35651e+01 1.62698e+01 -1.10716e+01 -5.97535e+01 0.00000e+00
-3.89963e+00 -2.60020e+00 -1.23723e+00 2.29759e+01 1.36297e+01 -1.18265e+01 -5.80520e+01 0.00000e+00
-3.88963e+00 -2.47630e+00 -1.35895e+00 2.24036e+01 1.11734e+01 -1.24994e+01 -5.63777e+01 0.00000e+00
-3.87963e+00 -2.37609e+00 -1.48717e+00 2.18479e+01 8.88920e+00 -1.31308e+01 -5.47274e+01 0.00000e+00
-3.86962e+00 -2.29793e+00 -1.62163e+00 2.13086e+01 6.76293e+00 -1.37547e+01 -5.30965e+01 0.00000e+00
-3.85962e+00 -2.24031e+00 -1.76242e+00 2.07856e+01 4.77884e+00 -1.44002e+01 -5.14798e+01 0.00000e+00
-3.84962e+00 -2.20190e+00 -1.90989e+00 2.02786e+01 2.92013e+00 -1.50918e+01 -4.98710e+01 0.00000e+00
-3.83961e+00 -2.18153e+00 -2.06458e+00 1.97878e+01 1.16942e+00 -1.58506e+01 -4.82635e+01 0.00000e+00
-3.82961e+00 -2.17820e+00 -2.22729e+00 1.93131e+01 -4.90863e-01 -1.66946e+01 -4.66500e+01 0.00000e+00
-3.81961e+00 -2.19110e+00 -2.39893e+00 1.88545e+01 -2.07822e+00 -1.76397e+01 -4.50225e+01 0.00000e+00
-3.80960e+00 -2.21959e+00 -2.58058e+00 1.84124e+01 -3.60990e+00 -1.87000e+01 -4.33719e+01 0.00000e+00
-3.79960e+00 -2.26320e+00 -2.77348e+00 1.79869e+01 -5.10280e+00 -1.98881e+01 -4.16882e+01 0.00000e+00
-3.78960e+00 -2.32161e+00 -2.97894e+00 1.75785e+01 -6.57335e+00 -2.12157e+01 -3.99601e+01 0.00000e+00
-3.77959e+00 -2.39469e+00 -3.19843e+00 1.71876e+01 -8.03748e+00 -2.26938e+01 -3.81745e+01 0.00000e+00
-3.76959e+00 -2.48244e+00 -3.43351e+00 1.68150e+01 -9.51064e+00 -2.43326e+01 -3.63165e+01 0.00000e+00
-3.75959e+00 -2.58504e+00 -3.68582e+00 1.64614e+01 -1.10078e+01 -2.61420e+01 -3.43690e+01 0.00000e+00
-3.74958e+00 -2.70280e+00 -3.95712e+00 1.61278e+01 -1.25432e+01 -2.81312e+01 -3.23120e+01 0.00000e+00
-3.73958e+00 -2.83616e+00 -4.24926e+00 1.58154e+01 -1.41309e+01 -3.03084e+01 -3.01227e+01 0.00000e+00
-3.72958e+00 -2.98573e+00 -4.56414e+00 1.55256e+01 -1.57841e+01 -3.26810e+01 -2.77744e+01 0.00000e+00
-3.71957e+00 -3.15221e+00 -4.90376e+00 1.52603e+01 -1.75155e+01 -3.52545e+01 -2.52365e+01 0.00000e+00
-3.70957e+00 -3.33646e+00 -5.27015e+00 1.50215e+01 -1.93369e+01 -3.80321e+01 -2.24736e+01 0.00000e+00
-3.69957e+00 -3.53942e+00 -5.66534e+00 1.48116e+01 -2.12592e+01 -4.10140e+01 -1.94455e+01 0.00000e+00
-3.68956e+00 -3.76215e+00 -6.09137e+00 1.46335e+01 -2.32922e+01 -4.41955e+01 -1.61059e+01 0.00000e+00
-3.67956e+00 -4.00581e+00 -6.55018e+00 1.44906e+01 -2.54437e+01 -4.75661e+01 -1.24027e+01 0.00000e+00
-3.66956e+00 -4.27161e+00 -7.04358e+00 1.43867e+01 -2.77197e+01 -5.11070e+01 -8.27724e+00 0.00000e+00
-3.65955e+00 -4.56081e+00 -7.57313e+00 1.43266e+01 -3.01231e+01 -5.47888e+01 -3.66458e+00 0.00000e+00
-3.64955e+00 -4.87470e+00 -8.14005e+00 1.43153e+01 -3.26535e+01 -5.85688e+01 1.50617e+00 0.00000e+00
-3.63955e+00 -5.21451e+00 -8.74503e+00 1.43588e+01 -3.53052e+01 -6.23870e+01 7.31079e+00 0.00000e+00
-3.62954e+00 -5.58140e+00 -9.38806e+00 1.44639e+01 -3.80666e+01 -6.61622e+01 1.38281e+01 0.00000e+00
-3.61954e+00 -5.97639e+00 -1.00682e+01 1.46381e+01 -4.09182e+01 -6.97877e+01 2.11366e+01 0.00000e+00
-3.60954e+00 -6.40025e+00 -1.07833e+01 1.48897e+01 -4.38308e+01 -7.31259e+01 2.93101e+01 0.00000e+00
-3.59953e+00 -6.85337e+00 -1.15297e+01 1.52276e+01 -4.67632e+01 -7.60042e+01 3.84103e+01 0.00000e+00
-3.58953e+00 -7.33570e+00 -1.23017e+01 1.56614e+01 -4.96598e+01 -7.82108e+01 4.84778e+01 0.00000e+00
-3.57953e+00 -7.84654e+00 -1.30913e+01 1.62007e+01 -5.24481e+01 -7.94920e+01 5.95198e+01 0.00000e+00
-3.56952e+00 -8.38435e+00 -1.38880e+01 1.68553e+01 -5.50364e+01 -7.95532e+01 7.14943e+01 0.00000e+00
-3.55952e+00 -8.94659e+00 -1.46778e+01 1.76339e+01 -5.73118e+01 -7.80638e+01 8.42924e+01 0.00000e+00
-3.54952e+00 -9.52948e+00 -1.54434e+01 1.85438e+01 -5.91395e+01 -7.46692e+01 9.77177e+01 0.00000e+00
-3.53951e+00 -1.01278e+01 -1.61641e+01 1.95900e+01 -6.03634e+01 -6.90108e+01 1.11466e+02 0.00000e+00
-3.52951e+00 -1.07346e+01 -1.68154e+01 2.07735e+01 -6.08089e+01 -6.07574e+01 1.25110e+02 0.00000e+00
-3.51951e+00 -1.13411e+01 -1.73701e+01 2.20908e+01 -6.02898e+01 -4.96470e+01 1.38088e+02 0.00000e+00
-3.50950e+00 -1.19369e+01 -1.77987e+01 2.35317e+01 -5.86179e+01 -3.55388e+01 1.49710e+02 0.00000e+00
-3.49950e+00 -1.25095e+01 -1.80712e+01 2.50788e+01 -5.56178e+01 -1.84708e+01 1.59184e+02 0.00000e+00
-3.48950e+00 -1.30447e+01 -1.81592e+01 2.67065e+01 -5.11453e+01 1.28565e+00 1.65665e+02 0.00000e+00
-3.47949e+00 -1.35275e+01 -1.80383e+01 2.83805e+01 -4.51086e+01 2.31858e+01 1.68332e+02 0.00000e+00
-3.46949e+00 -1.39419e+01 -1.76910e+01 3.00592e+01 -3.74906e+01 4.63998e+01 1.66488e+02 0.00000e+00
-3.45949e+00 -1.42725e+01 -1.71092e+01 3.16948e+01 -2.83674e+01 6.98429e+01 1.59672e+02 0.00000e+00
-3.44948e+00 -1.45050e+01 -1.62971e+01 3.32366e+01 -1.79205e+01 9.22546e+01 1.47758e+02 0.00000e+00
-3.43948e+00 -1.46276e+01 -1.52714e+01 3.46348e+01 -6.43792e+00 1.12322e+02 1.31023e+02 0.00000e+00
-3.42948e+00 -1.46316e+01 -1.40618e+01 3.58442e+01 5.69872e+00 1.28835e+02 1.10162e+02 0.00000e+00
-3.41947e+00 -1.45129e+01 -1.27089e+01 3.68285e+01 1.80398e+01 1.40836e+02 8.62331e+01 0.00000e+00
-3.40947e+00 -1.42716e+01 -1.12611e+01 3.75635e+01 3.01052e+01 1.47749e+02 6.05452e+01 0.00000e+00
-3.39947e+00 -1.39131e+01 -9.77040e+00 3.80386e+01 4.14266e+01 1.49439e+02 3.44997e+01 0.00000e+00
-3.38946e+00 -1.34467e+01 -8.28779e+00 3.82570e+01 5.15892e+01 1.46211e+02 9.42471e+00 0.00000e+00
-3.37946e+00 -1.28859e+01 -6.85939e+00 3.82342e+01 6.02651e+01 1.38736e+02 -1.35684e+01 0.00000e+00
-3.36946e+00 -1.22467e+01 -5.52326e+00 3.79952e+01 6.72345e+01 1.27932e+02 -3.36789e+01 0.00000e+00
-3.35945e+00 -1.15468e+01 -4.30757e+00 3.75715e+01 7.23924e+01 1.14828e+02 -5.04521e+01 0.00000e+00
-3.34945e+00 -1.08044e+01 -3.23019e+00 3.69974e+01 7.57423e+01 1.00442e+02 -6.37595e+01 0.00000e+00
-3.33945e+00 -1.00372e+01 -2.29929e+00 3.63070e+01 7.73789e+01 8.56786e+01 -7.37403e+01 0.00000e+00
-3.32944e+00 -9.26149e+00 -1.51483e+00 3.55321e+01 7.74666e+01 7.12737e+01 -8.07228e+01 0.00000e+00
-3.31944e+00 -8.49180e+00 -8.70318e-01 3.47006e+01 7.62149e+01 5.77704e+01 -8.51443e+01 0.00000e+00
-3.30944e+00 -7.74038e+00 -3.54821e-01 3.38356e+01 7.38556e+01 4.55248e+01 -8.74819e+01 0.00000e+00
-3.29943e+00 -7.01711e+00 4.53333e-02 3.29558e+01 7.06244e+01 3.47298e+01 -8.82001e+01 0.00000e+00
-3.28943e+00 -6.32957e+00 3.45063e-01 3.20750e+01 6.67464e+01 2.54482e+01 -8.77175e+01 0.00000e+00
-3.27943e+00 -5.68320e+00 5.59412e-01 3.12036e+01 6.24262e+01 1.76475e+01 -8.63890e+01 0.00000e+00
-3.26942e+00 -5.08151e+00 7.02753e-01 3.03485e+01 5.78426e+01 1.12314e+01 -8.45005e+01 0.00000e+00
-3.25942e+00 -4.52634e+00 7.88285e-01 2.95142e+01 5.31463e+01 6.06547e+00 -8.22726e+01 0.00000e+00
-3.24942e+00 -4.01819e+00 8.27764e-01 2.87031e+01 4.84596e+01 1.99754e+00 -7.98678e+01 0.00000e+00
-3.23941e+00 -3.55647e+00 8.31390e-01 2.79165e+01 4.38786e+01 -1.12833e+00 -7.74008e+01 0.00000e+00
-3.22941e+00 -3.13973e+00 8.07829e-01 2.71545e+01 3.94756e+01 -3.46234e+00 -7.49485e+01 0.00000e+00
-3.21941e+00 -2.76593e+00 7.64296e-01 2.64168e+01 3.53022e+01 -5.14324e+00 -7.25589e+01 0.00000e+00
-3.20940e+00 -2.43257e+00 7.06691e-01 2.57026e+01 3.13926e+01 -6.29533e+00 -7.02593e+01 0.00000e+00
-3.19940e+00 -2.13692e+00 6.39747e-01 2.50108e+01 2.77666e+01 -7.02736e+00 -6.80626e+01 0.00000e+00
-3.18940e+00 -1.87608e+00 5.67185e-01 2.43405e+01 2.44326e+01 -7.43266e+00 -6.59721e+01 0.00000e+00
-3.17939e+00 -1.64713e+00 4.91869e-01 2.36906e+01 2.13900e+01 -7.59001e+00 -6.39851e+01 0.00000e+00
-3.16939e+00 -1.44719e+00 4.15941e-01 2.30601e+01 1.86313e+01 -7.56496e+00 -6.20955e+01 0.00000e+00
-3.15939e+00 -1.27347e+00 3.40947e-01 2.24480e+01 1.61442e+01 -7.41130e+00 -6.02955e+01 0.00000e+00
-3.14938e+00 -1.12334e+00 2.67948e-01 2.18535e+01 1.39129e+01 -7.17260e+00 -5.85770e+01 0.00000e+00
-3.13938e+00 -9.94329e-01 1.97614e-01 2.12758e+01 1.19194e+01 -6.88368e+00 -5.69320e+01 0.00000e+00
-3.12938e+00 -8.84147e-01 1.30304e-01 2.07142e+01 1.01445e+01 -6.57198e+00 -5.53532e+01 0.00000e+00
-3.11937e+00 -7.90708e-01 6.61350e-02 2.01682e+01 8.56843e+00 -6.25883e+00 -5.38341e+01 0.00000e+00
-3.10937e+00 -7.12123e-01 5.03596e-03 1.96370e+01 7.17159e+00 -5.96051e+00 -5.23690e+01 0.00000e+00
-3.09937e+00 -6.46695e-01 -5.32056e-02 1.91203e+01 5.93489e+00 -5.68926e+00 -5.09530e+01 0.00000e+00
-3.08936e+00 -5.92913e-01 -1.08908e-01 1.86175e+01 4.84005e+00 -5.45412e+00 -4.95820e+01 0.00000e+00
-3.07936e+00 -5.49446e-01 -1.62467e-01 1.81282e+01 3.86980e+00 -5.26157e+00 -4.82525e+01 0.00000e+00
-3.06936e+00 -5.15130e-01 -2.14332e-01 1.76520e+01 3.00798e+00 -5.11625e+00 -4.69615e+01 0.00000e+00
-3.05935e+00 -4.88955e-01 -2.64994e-01 1.71885e+01 2.23961e+00 -5.02134e+00 -4.57064e+01 0.00000e+00
-3.04935e+00 -4.70057e-01 -3.14968e-01 1.67374e+01 1.55089e+00 -4.97909e+00 -4.44851e+01 0.00000e+00
-3.03935e+00 -4.57704e-01 -3.64790e-01 1.62984e+01 9.29141e-01 -4.99108e+00 -4.32954e+01 0.00000e+00
-3.02934e+00 -4.51284e-01 -4.15008e-01 1.58711e+01 3.62759e-01 -5.05855e+00 -4.21357e+01 0.00000e+00
-3.01934e+00 -4.50297e-01 -4.66183e-01 1.54553e+01 -1.58863e-01 -5.18265e+00 -4.10042e+01 0.00000e+00
-3.00934e+00 -4.54345e-01 -5.18888e-01 1.50507e+01 -6.45430e-01 -5.36457e+00 -3.98994e+01 0.00000e+00
-2.99933e+00 -4.63123e-01 -5.73708e-01 1.46570e+01 -1.10585e+00 -5.60575e+00 -3.88196e+01 0.00000e+00
-2.98933e+00 -4.76410e-01 -6.31244e-01 1.42740e+01 -1.54834e+00 -5.90798e+00 -3.77631e+01 0.00000e+00
-2.97933e+00 -4.94066e-01 -6.92118e-01 1.39014e+01 -1.98052e+00 -6.27352e+00 -3.67284e+01 0.00000e+00
-2.96932e+00 -5.16023e-01 -7.56977e-01 1.35391e+01 -2.40954e+00 -6.70519e+00 -3.57136e+01 0.00000e+00
-2.95932e+00 -5.42284e-01 -8.26499e-01 1.31868e+01 -2.84214e+00 -7.20646e+00 -3.47167e+01 0.00000e+00
-2.94932e+00 -5.72918e-01 -9.01400e-01 1.28445e+01 -3.28482e+00 -7.78149e+00 -3.37355e+01 0.00000e+00
-2.93931e+00 -6.08057e-01 -9.82443e-01 1.25118e+01 -3.74386e+00 -8.43525e+00 -3.27675e+01 0.00000e+00
-2.92931e+00 -6.47896e-01 -1.07044e+00 1.21889e+01 -4.22547e+00 -9.17353e+00 -3.18101e+01 0.00000e+00
-2.91931e+00 -6.92691e-01 -1.16628e+00 1.18754e+01 -4.73588e+00 -1.00031e+01 -3.08599e+01 0.00000e+00
-2.90930e+00 -7.42762e-01 -1.27090e+00 1.15714e+01 -5.28139e+00 -1.09316e+01 -2.99132e+01 0.00000e+00
-2.89930e+00 -7.98493e-01 -1.38534e+00 1.12769e+01 -5.86851e+00 -1.19679e+01 -2.89657e+01 0.00000e+00
-2.88930e+00 -8.60332e-01 -1.51073e+00 1.09920e+01 -6.50399e+00 -1.31218e+01 -2.80121e+01 0.00000e+00
-2.87929e+00 -9.28801e-01 -1.64830e+00 1.07166e+01 -7.19496e+00 -1.44046e+01 -2.70465e+01 0.00000e+00
-2.86929e+00 -1.00449e+00 -1.79939e+00 1.04509e+01 -7.94900e+00 -1.58285e+01 -2.60616e+01 0.00000e+00
-2.85929e+00 -1.08807e+00 -1.96549e+00 1.01952e+01 -8.77418e+00 -1.74074e+01 -2.50487e+01 0.00000e+00
-2.84928e+00 -1.18030e+00 -2.14822e+00 9.94989e+00 -9.67921e+00 -1.91563e+01 -2.39975e+01 0.00000e+00
-2.83928e+00 -1.28202e+00 -2.34936e+00 9.71530e+00 -1.06735e+01 -2.10919e+01 -2.28955e+01 0.00000e+00
-2.82928e+00 -1.39417e+00 -2.57088e+00 9.49205e+00 -1.17671e+01 -2.32324e+01 -2.17279e+01 0.00000e+00
-2.81927e+00 -1.51781e+00 -2.81491e+00 9.28088e+00 -1.29711e+01 -2.55971e+01 -2.04765e+01 0.00000e+00
-2.80927e+00 -1.65409e+00 -3.08381e+00 9.08273e+00 -1.42973e+01 -2.82070e+01 -1.91197e+01 0.00000e+00
-2.79927e+00 -1.80430e+00 -3.38013e+00 8.89879e+00 -1.57584e+01 -3.10841e+01 -1.76314e+01 0.00000e+00
-2.78926e+00 -1.96985e+00 -3.70667e+00 8.73053e+00 -1.73681e+01 -3.42514e+01 -1.59798e+01 0.00000e+00
-2.77926e+00 -2.15232e+00 -4.06643e+00 8.57976e+00 -1.91412e+01 -3.77321e+01 -1.41271e+01 0.00000e+00
-2.76926e+00 -2.35340e+00 -4.46268e+00 8.44872e+00 -2.10928e+01 -4.15493e+01 -1.20274e+01 0.00000e+00
-2.75925e+00 -2.57497e+00 -4.89889e+00 8.34014e+00 -2.32393e+01 -4.57246e+01 -9.62588e+00 0.00000e+00
-2.74925e+00 -2.81904e+00 -5.37874e+00 8.25736e+00 -2.55969e+01 -5.02767e+01 -6.85672e+00 0.00000e+00
-2.73925e+00 -3.08783e+00 -5.90606e+00 8.20444e+00 -2.81823e+01 -5.52193e+01 -3.64157e+00 0.00000e+00
-2.72924e+00 -3.38369e+00 -6.48482e+00 8.18630e+00 -3.10112e+01 -6.05586e+01 1.12486e-01 0.00000e+00
-2.71924e+00 -3.70913e+00 -7.11895e+00 8.20885e+00 -3.40982e+01 -6.62889e+01 4.51480e+00 0.00000e+00
-2.70924e+00 -4.06678e+00 -7.81227e+00 8.27921e+00 -3.74549e+01 -7.23879e+01 9.69290e+00 0.00000e+00
-2.69923e+00 -4.45940e+00 -8.56827e+00 8.40585e+00 -4.10887e+01 -7.88099e+01 1.57937e+01 0.00000e+00
-2.68923e+00 -4.88976e+00 -9.38981e+00 8.59882e+00 -4.50006e+01 -8.54773e+01 2.29837e+01 0.00000e+00
-2.67923e+00 -5.36061e+00 -1.02788e+01 8.86992e+00 -4.91820e+01 -9.22701e+01 3.14475e+01 0.00000e+00
-2.66922e+00 -5.87455e+00 -1.12357e+01 9.23289e+00 -5.36112e+01 -9.90127e+01 4.13835e+01 0.00000e+00
-2.65922e+00 -6.43389e+00 -1.22587e+01 9.70346e+00 -5.82486e+01 -1.05459e+02 5.29955e+01 0.00000e+00
-2.64922e+00 -7.04040e+00 -1.33435e+01 1.02994e+01 -6.30307e+01 -1.11276e+02 6.64783e+01 0.00000e+00
-2.63921e+00 -7.69510e+00 -1.44815e+01 1.10403e+01 -6.78636e+01 -1.16025e+02 8.19955e+01 0.00000e+00
-2.62921e+00 -8.39786e+00 -1.56594e+01 1.19470e+01 -7.26150e+01 -1.19152e+02 9.96464e+01 0.00000e+00
-2.61921e+00 -9.14702e+00 -1.68576e+01 1.30409e+01 -7.71060e+01 -1.19973e+02 1.19421e+02 0.00000e+00
-2.60920e+00 -9.93885e+00 -1.80493e+01 1.43427e+01 -8.11041e+01 -1.17689e+02 1.41142e+02 0.00000e+00
-2.59920e+00 -1.07670e+01 -1.91988e+01 1.58699e+01 -8.43181e+01 -1.11407e+02 1.64395e+02 0.00000e+00
-2.58920e+00 -1.16220e+01 -2.02617e+01 1.76344e+01 -8.63974e+01 -1.00207e+02 1.88457e+02 0.00000e+00
-2.57919e+00 -1.24904e+01 -2.11844e+01 1.96393e+01 -8.69397e+01 -8.32438e+01 2.12231e+02 0.00000e+00
-2.56919e+00 -1.33548e+01 -2.19058e+01 2.18746e+01 -8.55104e+01 -5.98983e+01 2.34216e+02 0.00000e+00
-2.55919e+00 -1.41932e+01 -2.23608e+01 2.43130e+01 -8.16756e+01 -2.99690e+01 2.52536e+02 0.00000e+00
-2.54918e+00 -1.49795e+01 -2.24848e+01 2.69076e+01 -7.50524e+01 6.12145e+00 2.65058e+02 0.00000e+00
-2.53918e+00 -1.56845e+01 -2.22217e+01 2.95894e+01 -6.53719e+01 4.71512e+01 2.69632e+02 0.00000e+00
-2.52918e+00 -1.62769e+01 -2.15319e+01 3.22694e+01 -5.25496e+01 9.10237e+01 2.64421e+02 0.00000e+00
-2.51917e+00 -1.67259e+01 -2.04007e+01 3.48431e+01 -3.67480e+01 1.34858e+02 2.48305e+02 0.00000e+00
-2.50917e+00 -1.70037e+01 -1.88452e+01 3.72004e+01 -1.84152e+01 1.75286e+02 2.21236e+02 0.00000e+00
-2.49917e+00 -1.70883e+01 -1.69165e+01 3.92368e+01 1.71815e+00 2.08933e+02 1.84442e+02 0.00000e+00
-2.48916e+00 -1.69665e+01 -1.46972e+01 4.08662e+01 2.26925e+01 2.32991e+02 1.40383e+02 0.00000e+00
-2.47916e+00 -1.66351e+01 -1.22930e+01 4.20323e+01 4.34208e+01 2.45721e+02 9.24100e+01 0.00000e+00
-2.46916e+00 -1.61022e+01 -9.82031e+00 4.27143e+01 6.28190e+01 2.46753e+02 4.42237e+01 0.00000e+00
-2.45915e+00 -1.53859e+01 -7.39217e+00 4.29279e+01 7.99377e+01 2.37072e+02 -7.38803e-01 0.00000e+00
-2.44915e+00 -1.45129e+01 -5.10625e+00 4.27193e+01 9.40667e+01 2.18726e+02 -3.98115e+01 0.00000e+00
-2.43915e+00 -1.35154e+01 -3.03625e+00 4.21565e+01 1.04791e+02 1.94367e+02 -7.13813e+01 0.00000e+00
-2.42914e+00 -1.24282e+01 -1.22845e+00 4.13181e+01 1.11997e+02 1.66748e+02 -9.49142e+01 0.00000e+00
-2.41914e+00 -1.12859e+01 2.97217e-01 4.02832e+01 1.15832e+02 1.38331e+02 -1.10776e+02 0.00000e+00
-2.40914e+00 -1.01209e+01 1.54292e+00 3.91242e+01 1.16638e+02 1.11043e+02 -1.19947e+02 0.00000e+00
-2.39913e+00 -8.96096e+00 2.52704e+00 3.79015e+01 1.14880e+02 8.62002e+01 -1.23715e+02 0.00000e+00
-2.38913e+00 -7.82932e+00 3.27818e+00 3.66625e+01 1.11075e+02 6.45436e+01 -1.23433e+02 0.00000e+00
-2.37913e+00 -6.74383e+00 3.82994e+00 3.54414e+01 1.05738e+02 4.63536e+01 -1.20339e+02 0.00000e+00
-2.36912e+00 -5.71738e+00 4.21697e+00 3.42608e+01 9.93435e+01 3.15787e+01 -1.15472e+02 0.00000e+00
-2.35912e+00 -4.75843e+00 4.47226e+00 3.31344e+01 9.23069e+01 1.99593e+01 -1.09639e+02 0.00000e+00
-2.34912e+00 -3.87162e+00 4.62558e+00 3.20686e+01 8.49720e+01 1.11264e+01 -1.03425e+02 0.00000e+00
-2.33911e+00 -3.05850e+00 4.70279e+00 3.10651e+01 7.76129e+01 4.67192e+00 -9.72238e+01 0.00000e+00
-2.32911e+00 -2.31822e+00 4.72564e+00 3.01226e+01 7.04386e+01 1.94957e-01 -9.12819e+01 0.00000e+00
-2.31911e+00 -1.64813e+00 4.71205e+00 2.92376e+01 6.36018e+01 -2.67238e+00 -8.57329e+01 0.00000e+00
-2.30910e+00 -1.04428e+00 4.67646e+00 2.84058e+01 5.72074e+01 -4.25265e+00 -8.06325e+01 0.00000e+00
-2.29910e+00 -5.01894e-01 4.63034e+00 2.76229e+01 5.13224e+01 -4.81962e+00 -7.59849e+01 0.00000e+00
-2.28910e+00 -1.56673e-02 4.58266e+00 2.68842e+01 4.59832e+01 -4.60014e+00 -7.17631e+01 0.00000e+00
-2.27909e+00 4.19945e-01 4.54031e+00 2.61859e+01 4.12037e+01 -3.77847e+00 -6.79223e+01 0.00000e+00
-2.26909e+00 8.10537e-01 4.50857e+00 2.55242e+01 3.69804e+01 -2.50187e+00 -6.44102e+01 0.00000e+00
-2.25909e+00 1.16160e+00 4.49139e+00 2.48963e+01 3.32978e+01 -8.86126e-01 -6.11729e+01 0.00000e+00
-2.24908e+00 1.47844e+00 4.49168e+00 2.42996e+01 3.01323e+01 9.79122e-01 -5.81583e+01 0.00000e+00
-2.23908e+00 1.76608e+00 4.51158e+00 2.37322e+01 2.74550e+01 3.02574e+00 -5.53180e+01 0.00000e+00
-2.22908e+00 2.02925e+00 4.55264e+00 2.31925e+01 2.52340e+01 5.20305e+00 -5.26081e+01 0.00000e+00
-2.21907e+00 2.27234e+00 4.61599e+00 2.26794e+01 2.34365e+01 7.47432e+00 -4.99892e+01 0.00000e+00
-2.20907e+00 2.49943e+00 4.70241e+00 2.21922e+01 2.20297e+01 9.81393e+00 -4.74257e+01 0.00000e+00
-2.19907e+00 2.71428e+00 4.81250e+00 2.17304e+01 2.09822e+01 1.22048e+01 -4.48854e+01 0.00000e+00
-2.18906e+00 2.92032e+00 4.94672e+00 2.12942e+01 2.02640e+01 1.46364e+01 -4.23385e+01 0.00000e+00
-2.17906e+00 3.12070e+00 5.10544e+00 2.08835e+01 1.98474e+01 1.71030e+01 -3.97568e+01 0.00000e+00
-2.16906e+00 3.31832e+00 5.28900e+00 2.04990e+01 1.97068e+01 1.96018e+01 -3.71133e+01 0.00000e+00
-2.15905e+00 3.51581e+00 5.49771e+00 2.01413e+01 1.98190e+01 2.21320e+01 -3.43812e+01 0.00000e+00
-2.14905e+00 3.71560e+00 5.73189e+00 1.98115e+01 2.01629e+01 2.46933e+01 -3.15332e+01 0.00000e+00
-2.13905e+00 3.91991e+00 5.99185e+00 1.95109e+01 2.07193e+01 2.72847e+01 -2.85416e+01 0.00000e+00
-2.12904e+00 4.13078e+00 6.27786e+00 1.92411e+01 2.14708e+01 2.99034e+01 -2.53770e+01 0.00000e+00
-2.11904e+00 4.35007e+00 6.59019e+00 1.90039e+01 2.24012e+01 3.25436e+01 -2.20092e+01 0.00000e+00
-2.10904e+00 4.57950e+00 6.92899e+00 1.88015e+01 2.34949e+01 3.51954e+01 -1.84061e+01 0.00000e+00
-2.09903e+00 4.82062e+00 7.29432e+00 1.86365e+01 2.47370e+01 3.78435e+01 -1.45343e+01 0.00000e+00
-2.08903e+00 5.07484e+00 7.68602e+00 1.85117e+01 2.61118e+01 4.04654e+01 -1.03593e+01 0.00000e+00
-2.07903e+00 5.34342e+00 8.10371e+00 1.84304e+01 2.76029e+01 4.30307e+01 -5.84623e+00 0.00000e+00
-2.06902e+00 5.62741e+00 8.54660e+00 1.83960e+01 2.91919e+01 4.54990e+01 -9.60795e-01 0.00000e+00
-2.05902e+00 5.92771e+00 9.01349e+00 1.84125e+01 3.08579e+01 4.78183e+01 4.32930e+00 0.00000e+00
-2.04902e+00 6.24495e+00 9.50258e+00 1.84841e+01 3.25763e+01 4.99239e+01 1.00522e+01 0.00000e+00
-2.03901e+00 6.57953e+00 1.00113e+01 1.86151e+01 3.43180e+01 5.17366e+01 1.62294e+01 0.00000e+00
-2.02901e+00 6.93150e+00 1.05364e+01 1.88103e+01 3.60486e+01 5.31619e+01 2.28720e+01 0.00000e+00
-2.01901e+00 7.30057e+00 1.10733e+01 1.90743e+01 3.77270e+01 5.40896e+01 2.99764e+01 0.00000e+00
-2.00900e+00 7.68596e+00 1.16164e+01 1.94115e+01 3.93048e+01 5.43943e+01 3.75194e+01 0.00000e+00
-1.99900e+00 8.08640e+00 1.21590e+01 1.98262e+01 4.07257e+01 5.39375e+01 4.54524e+01 0.00000e+00
-1.98900e+00 8.50001e+00 1.26925e+01 2.03219e+01 4.19251e+01 5.25713e+01 5.36948e+01 0.00000e+00
-1.97899e+00 8.92420e+00 1.32072e+01 2.09011e+01 4.28301e+01 5.01447e+01 6.21276e+01 0.00000e+00
-1.96899e+00 9.35565e+00 1.36917e+01 2.15650e+01 4.33607e+01 4.65121e+01 7.05884e+01 0.00000e+00
-1.95899e+00 9.79017e+00 1.41333e+01 2.23128e+01 4.34314e+01 4.15458e+01 7.88670e+01 0.00000e+00
-1.94898e+00 1.02227e+01 1.45181e+01 2.31414e+01 4.29541e+01 3.51503e+01 8.67049e+01 0.00000e+00
-1.93898e+00 1.06474e+01 1.48316e+01 2.40450e+01 4.18421e+01 2.72795e+01 9.37988e+01 0.00000e+00
-1.92898e+00 1.10575e+01 1.50591e+01 2.50144e+01 4.00158e+01 1.79545e+01 9.98102e+01 0.00000e+00
-1.91897e+00 1.14454e+01 1.51863e+01 2.60370e+01 3.74093e+01 7.28078e+00 1.04382e+02 0.00000e+00
-1.90897e+00 1.18032e+01 1.52009e+01 2.70967e+01 3.39773e+01 -4.53931e+00 1.07161e+02 0.00000e+00
-1.89897e+00 1.21224e+01 1.50927e+01 2.81739e+01 2.97033e+01 -1.72008e+01 1.07829e+02 0.00000e+00
-1.88896e+00 1.23947e+01 1.48553e+01 2.92461e+01 2.46062e+01 -3.03007e+01 1.06137e+02 0.00000e+00
-1.87896e+00 1.26121e+01 1.44866e+01 3.02890e+01 1.87453e+01 -4.33553e+01 1.01936e+02 0.00000e+00
-1.86896e+00 1.27675e+01 1.39898e+01 3.12771e+01 1.22233e+01 -5.58301e+01 9.52094e+01 0.00000e+00
-1.85895e+00 1.28549e+01 1.33734e+01 3.21858e+01 5.18482e+00 -6.71812e+01 8.60854e+01 0.00000e+00
-1.84895e+00 1.28701e+01 1.26512e+01 3.29923e+01 -2.18907e+00 -7.69026e+01 7.48427e+01 0.00000e+00
-1.83895e+00 1.28107e+01 1.18417e+01 3.36774e+01 -9.69009e+00 -8.45735e+01 6.18939e+01 0.00000e+00
-1.82894e+00 1.26766e+01 1.09670e+01 3.42266e+01 -1.70956e+01 -8.98989e+01 4.77528e+01 0.00000e+00
-1.81894e+00 1.24697e+01 1.00514e+01 3.46307e+01 -2.41831e+01 -9.27349e+01 3.29901e+01 0.00000e+00
-1.80894e+00 1.21945e+01 9.11995e+00 3.48865e+01 -3.07454e+01 -9.30971e+01 1.81825e+01 0.00000e+00
-1.79893e+00 1.18570e+01 8.19659e+00 3.49961e+01 -3.66039e+01 -9.11497e+01 3.86368e+00 0.00000e+00
-1.78893e+00 1.14650e+01 7.30310e+00 3.49669e+01 -4.16188e+01 -8.71788e+01 -9.51518e+00 0.00000e+00
-1.77893e+00 1.10275e+01 6.45794e+00 3.48101e+01 -4.56952e+01 -8.15556e+01 -2.16121e+01 0.00000e+00
-1.76892e+00 1.05541e+01 5.67558e+00 3.45396e+01 -4.87849e+01 -7.46947e+01 -3.22051e+01 0.00000e+00
-1.75892e+00 1.00547e+01 4.96628e+00 3.41711e+01 -5.08846e+01 -6.70153e+01 -4.11884e+01 0.00000e+00
-1.74892e+00 9.53922e+00 4.33624e+00 3.37209e+01 -5.20299e+01 -5.89094e+01 -4.85581e+01 0.00000e+00
-1.73891e+00 9.01676e+00 3.78797e+00 3.32048e+01 -5.22878e+01 -5.07181e+01 -5.43908e+01 0.00000e+00
-1.72891e+00 8.49578e+00 3.32089e+00 3.26374e+01 -5.17489e+01 -4.27194e+01 -5.88196e+01 0.00000e+00
-1.71891e+00 7.98374e+00 2.93195e+00 3.20321e+01 -5.05179e+01 -3.51233e+01 -6.20110e+01 0.00000e+00
-1.70890e+00 7.48702e+00 2.61636e+00 3.14003e+01 -4.87066e+01 -2.80746e+01 -6.41455e+01 0.00000e+00
-1.69890e+00 7.01085e+00 2.36815e+00 3.07517e+01 -4.64269e+01 -2.16599e+01 -6.54018e+01 0.00000e+00
-1.68890e+00 6.55937e+00 2.18077e+00 3.00942e+01 -4.37860e+01 -1.59175e+01 -6.59468e+01 0.00000e+00
-1.67889e+00 6.13571e+00 2.04745e+00 2.94342e+01 -4.08826e+01 -1.08473e+01 -6.59286e+01 0.00000e+00
-1.66889e+00 5.74203e+00 1.96160e+00 2.87767e+01 -3.78043e+01 -6.42116e+00 -6.54742e+01 0.00000e+00
-1.65889e+00 5.37970e+00 1.91700e+00 2.81254e+01 -3.46270e+01 -2.59153e+00 -6.46882e+01 0.00000e+00
-1.64888e+00 5.04938e+00 1.90796e+00 2.74833e+01 -3.14141e+01 7.01149e-01 -6.36547e+01 0.00000e+00
-1.63888e+00 4.75115e+00 1.92945e+00 2.68525e+01 -2.82170e+01 3.52263e+00 -6.24395e+01 0.00000e+00
-1.62888e+00 4.48466e+00 1.97709e+00 2.62345e+01 -2.50757e+01 5.94051e+00 -6.10921e+01 0.00000e+00
-1.61887e+00 4.24918e+00 2.04718e+00 2.56305e+01 -2.20201e+01 8.02110e+00 -5.96493e+01 0.00000e+00
-1.60887e+00 4.04376e+00 2.13665e+00 2.50414e+01 -1.90710e+01 9.82736e+00 -5.81369e+01 0.00000e+00
-1.59887e+00 3.86724e+00 2.24307e+00 2.44676e+01 -1.62417e+01 1.14176e+01 -5.65724e+01 0.00000e+00
-1.58886e+00 3.71839e+00 2.36454e+00 2.39097e+01 -1.35385e+01 1.28449e+01 -5.49668e+01 0.00000e+00
-1.57886e+00 3.59595e+00 2.49967e+00 2.33680e+01 -1.09628e+01 1.41568e+01 -5.33260e+01 0.00000e+00
-1.56886e+00 3.49865e+00 2.64752e+00 2.28429e+01 -8.51124e+00 1.53953e+01 -5.16517e+01 0.00000e+00
-1.55885e+00 3.42528e+00 2.80756e+00 2.23347e+01 -6.17718e+00 1.65975e+01 -4.99426e+01 0.00000e+00
-1.54885e+00 3.37470e+00 2.97957e+00 2.18439e+01 -3.95131e+00 1.77956e+01 -4.81951e+01 0.00000e+00
-1.53885e+00 3.34590e+00 3.16367e+00 2.13707e+01 -1.82232e+00 1.90174e+01 -4.64031e+01 0.00000e+00
-1.52884e+00 3.33796e+00 3.36021e+00 2.09157e+01 2.22443e-01 2.02871e+01 -4.45588e+01 0.00000e+00
-1.51884e+00 3.35012e+00 3.56977e+00 2.04794e+01 2.19658e+00 2.16251e+01 -4.26526e+01 0.00000e+00
-1.50884e+00 3.38172e+00 3.79314e+00 2.00626e+01 4.11420e+00 2.30491e+01 -4.06728e+01 0.00000e+00
-1.49883e+00 3.43229e+00 4.03124e+00 1.96660e+01 5.98958e+00 2.45736e+01 -3.86062e+01 0.00000e+00
-1.48883e+00 3.50146e+00 4.28515e+00 1.92905e+01 7.83693e+00 2.62107e+01 -3.64371e+01 0.00000e+00
-1.47883e+00 3.58903e+00 4.55604e+00 1.89374e+01 9.67011e+00 2.79700e+01 -3.41479e+01 0.00000e+00
-1.46882e+00 3.69492e+00 4.84517e+00 1.86078e+01 1.15025e+01 2.98583e+01 -3.17183e+01 0.00000e+00
-1.45882e+00 3.81920e+00 5.15385e+00 1.83033e+01 1.33465e+01 3.18796e+01 -2.91253e+01 0.00000e+00
-1.44882e+00 3.96202e+00 5.48342e+00 1.80257e+01 1.52140e+01 3.40348e+01 -2.63432e+01 0.00000e+00
-1.43881e+00 4.12369e+00 5.83521e+00 1.77770e+01 1.71152e+01 3.63212e+01 -2.33428e+01 0.00000e+00
-1.42881e+00 4.30458e+00 6.21050e+00 1.75596e+01 1.90592e+01 3.87312e+01 -2.00919e+01 0.00000e+00
-1.41881e+00 4.50517e+00 6.61047e+00 1.73760e+01 2.10530e+01 4.12524e+01 -1.65548e+01 0.00000e+00
-1.40880e+00 4.72597e+00 7.03613e+00 1.72294e+01 2.31016e+01 4.38652e+01 -1.26927e+01 0.00000e+00
-1.39880e+00 4.96754e+00 7.48828e+00 1.71233e+01 2.52073e+01 4.65422e+01 -8.46377e+00 0.00000e+00
-1.38880e+00 5.23047e+00 7.96738e+00 1.70615e+01 2.73691e+01 4.92462e+01 -3.82416e+00 0.00000e+00
-1.37879e+00 5.51528e+00 8.47346e+00 1.70483e+01 2.95818e+01 5.19282e+01 1.27133e+00 0.00000e+00
-1.36879e+00 5.82244e+00 9.00600e+00 1.70886e+01 3.18356e+01 5.45251e+01 6.86737e+00 0.00000e+00
-1.35879e+00 6.15229e+00 9.56378e+00 1.71875e+01 3.41149e+01 5.69578e+01 1.30058e+01 0.00000e+00
-1.34878e+00 6.50497e+00 1.01447e+01 1.73507e+01 3.63969e+01 5.91287e+01 1.97223e+01 0.00000e+00
-1.33878e+00 6.88038e+00 1.07455e+01 1.75841e+01 3.86510e+01 6.09199e+01 2.70421e+01 0.00000e+00
-1.32878e+00 7.27803e+00 1.13617e+01 1.78938e+01 4.08372e+01 6.21916e+01 3.49744e+01 0.00000e+00
-1.31877e+00 7.69700e+00 1.19875e+01 1.82858e+01 4.29046e+01 6.27826e+01 4.35053e+01 0.00000e+00
-1.30877e+00 8.13581e+00 1.26149e+01 1.87660e+01 4.47913e+01 6.25109e+01 5.25900e+01 0.00000e+00
-1.29877e+00 8.59228e+00 1.32346e+01 1.93395e+01 4.64229e+01 6.11785e+01 6.21429e+01 0.00000e+00
-1.28876e+00 9.06343e+00 1.38347e+01 2.00104e+01 4.77126e+01 5.85784e+01 7.20287e+01 0.00000e+00
-1.27876e+00 9.54538e+00 1.44016e+01 2.07811e+01 4.85623e+01 5.45059e+01 8.20527e+01 0.00000e+00
-1.26876e+00 1.00332e+01 1.49196e+01 2.16516e+01 4.88646e+01 4.87749e+01 9.19538e+01 0.00000e+00
-1.25875e+00 1.05208e+01 1.53714e+01 2.26192e+01 4.85061e+01 4.12384e+01 1.01401e+02 0.00000e+00
-1.24875e+00 1.10010e+01 1.57384e+01 2.36775e+01 4.73733e+01 3.18138e+01 1.09999e+02 0.00000e+00
-1.23875e+00 1.14656e+01 1.60016e+01 2.48156e+01 4.53598e+01 2.05094e+01 1.17294e+02 0.00000e+00
-1.22874e+00 1.19053e+01 1.61428e+01 2.60182e+01 4.23754e+01 7.45121e+00 1.22803e+02 0.00000e+00
-1.21874e+00 1.23100e+01 1.61457e+01 2.72649e+01 3.83572e+01 -7.09709e+00 1.26047e+02 0.00000e+00
-1.20874e+00 1.26692e+01 1.59972e+01 2.85309e+01 3.32807e+01 -2.27239e+01 1.26589e+02 0.00000e+00
-1.19873e+00 1.29724e+01 1.56893e+01 2.97874e+01 2.71695e+01 -3.88763e+01 1.24094e+02 0.00000e+00
-1.18873e+00 1.32095e+01 1.52199e+01 3.10029e+01 2.01037e+01 -5.48866e+01 1.18374e+02 0.00000e+00
-1.17873e+00 1.33718e+01 1.45941e+01 3.21449e+01 1.22229e+01 -7.00192e+01 1.09431e+02 0.00000e+00
-1.16872e+00 1.34520e+01 1.38245e+01 3.31822e+01 3.72440e+00 -8.35352e+01 9.74812e+01 0.00000e+00
-1.15872e+00 1.34451e+01 1.29305e+01 3.40866e+01 -5.14598e+00 -9.47651e+01 8.29546e+01 0.00000e+00
-1.14872e+00 1.33488e+01 1.19379e+01 3.48353e+01 -1.41082e+01 -1.03180e+02 6.64626e+01 0.00000e+00
-1.13871e+00 1.31635e+01 1.08767e+01 3.54122e+01 -2.28678e+01 -1.08447e+02 4.87438e+01 0.00000e+00
-1.12871e+00 1.28929e+01 9.77915e+00 3.58090e+01 -3.11374e+01 -1.10460e+02 3.05908e+01 0.00000e+00
-1.11871e+00 1.25431e+01 8.67728e+00 3.60253e+01 -3.86579e+01 -1.09339e+02 1.27723e+01 0.00000e+00
-1.10870e+00 1.21227e+01 7.60103e+00 3.60679e+01 -4.52166e+01 -1.05406e+02 -4.03626e+00 0.00000e+00
-1.09870e+00 1.16422e+01 6.57628e+00 3.59497e+01 -5.06589e+01 -9.91283e+01 -1.93037e+01 0.00000e+00
-1.08870e+00 1.11132e+01 5.62376e+00 3.56881e+01 -5.48944e+01 -9.10629e+01 -3.26702e+01 0.00000e+00
-1.07869e+00 1.05480e+01 4.75844e+00 3.53031e+01 -5.78960e+01 -8.17916e+01 -4.39494e+01 0.00000e+00
-1.06869e+00 9.95892e+00 3.98955e+00 3.48159e+01 -5.96936e+01 -7.18683e+01 -5.31107e+01 0.00000e+00
-1.05869e+00 9.35753e+00 3.32113e+00 3.42473e+01 -6.03640e+01 -6.17801e+01 -6.02485e+01 0.00000e+00
-1.04868e+00 8.75462e+00 2.75275e+00 3.36166e+01 -6.00187e+01 -5.19244e+01 -6.55451e+01 0.00000e+00
-1.03868e+00 8.15970e+00 2.28051e+00 3.29413e+01 -5.87918e+01 -4.25999e+01 -6.92351e+01 0.00000e+00
-1.02868e+00 7.58085e+00 1.89801e+00 3.22360e+01 -5.68284e+01 -3.40104e+01 -7.15741e+01 0.00000e+00
-1.01867e+00 7.02472e+00 1.59722e+00 3.15130e+01 -5.42749e+01 -2.62750e+01 -7.28146e+01 0.00000e+00
-1.00867e+00 6.49649e+00 1.36932e+00 3.07821e+01 -5.12717e+01 -1.94431e+01 -7.31898e+01 0.00000e+00
-9.98666e-01 6.00001e+00 1.20523e+00 3.00509e+01 -4.79478e+01 -1.35107e+01 -7.29044e+01 0.00000e+00
-9.88663e-01 5.53790e+00 1.09615e+00 2.93251e+01 -4.44174e+01 -8.43468e+00 -7.21300e+01 0.00000e+00
-9.78660e-01 5.11172e+00 1.03385e+00 2.86090e+01 -4.07787e+01 -4.14682e+00 -7.10059e+01 0.00000e+00
-9.68656e-01 4.72214e+00 1.01084e+00 2.79054e+01 -3.71130e+01 -5.63910e-01 -6.96410e+01 0.00000e+00
-9.58653e-01 4.36908e+00 1.02052e+00 2.72162e+01 -3.34857e+01 2.40385e+00 -6.81179e+01 0.00000e+00
-9.48650e-01 4.05191e+00 1.05718e+00 2.65429e+01 -2.99472e+01 4.84699e+00 -6.64974e+01 0.00000e+00
-9.38646e-01 3.76952e+00 1.11603e+00 2.58860e+01 -2.65349e+01 6.85267e+00 -6.48225e+01 0.00000e+00
-9.28643e-01 3.52052e+00 1.19309e+00 2.52461e+01 -2.32743e+01 8.50219e+00 -6.31225e+01 0.00000e+00
-9.18640e-01 3.30332e+00 1.28519e+00 2.46232e+01 -2.01813e+01 9.86957e+00 -6.14164e+01 0.00000e+00
-9.08636e-01 3.11618e+00 1.38983e+00 2.40173e+01 -1.72635e+01 1.10209e+01 -5.97152e+01 0.00000e+00
-8.98633e-01 2.95734e+00 1.50516e+00 2.34284e+01 -1.45219e+01 1.20146e+01 -5.80245e+01 0.00000e+00
-8.88630e-01 2.82507e+00 1.62985e+00 2.28564e+01 -1.19522e+01 1.29012e+01 -5.63459e+01 0.00000e+00
-8.78626e-01 2.71767e+00 1.76306e+00 2.23011e+01 -9.54617e+00 1.37247e+01 -5.46782e+01 0.00000e+00
-8.68623e-01 2.63358e+00 1.90435e+00 2.17624e+01 -7.29227e+00 1.45227e+01 -5.30179e+01 0.00000e+00
-8.58620e-01 2.57132e+00 2.05363e+00 2.12404e+01 -5.17686e+00 1.53275e+01 -5.13605e+01 0.00000e+00
-8.48616e-01 2.52959e+00 2.21112e+00 2.07349e+01 -3.18476e+00 1.61666e+01 -4.96998e+01 0.00000e+00
-8.38613e-01 2.50725e+00 2.37727e+00 2.02461e+01 -1.29978e+00 1.70637e+01 -4.80292e+01 0.00000e+00
-8.28610e-01 2.50329e+00 2.55277e+00 1.97741e+01 4.94793e-01 1.80391e+01 -4.63405e+01 0.00000e+00
-8.18606e-01 2.51690e+00 2.73849e+00 1.93191e+01 2.21591e+00 1.91106e+01 -4.46250e+01 0.00000e+00
-8.08603e-01 2.54743e+00 2.93548e+00 1.88814e+01 3.88046e+00 2.02936e+01 -4.28724e+01 0.00000e+00
-7.98600e-01 2.59440e+00 3.14492e+00 1.84615e+01 5.50513e+00 2.16018e+01 -4.10714e+01 0.00000e+00
-7.88596e-01 2.65749e+00 3.36812e+00 1.80599e+01 7.10625e+00 2.30477e+01 -3.92089e+01 0.00000e+00
-7.78593e-01 2.73655e+00 3.60652e+00 1.76773e+01 8.69969e+00 2.46421e+01 -3.72700e+01 0.00000e+00
-7.68590e-01 2.83157e+00 3.86165e+00 1.73145e+01 1.03008e+01 2.63950e+01 -3.52376e+01 0.00000e+00
-7.58586e-01 2.94271e+00 4.13515e+00 1.69727e+01 1.19244e+01 2.83150e+01 -3.30919e+01 0.00000e+00
-7.48583e-01 3.07026e+00 4.42872e+00 1.66529e+01 1.35846e+01 3.04097e+01 -3.08105e+01 0.00000e+00
-7.38580e-01 3.21466e+00 4.74415e+00 1.63568e+01 1.52949e+01 3.26848e+01 -2.83673e+01 0.00000e+00
-7.28576e-01 3.37647e+00 5.08325e+00 1.60860e+01 1.70678e+01 3.51439e+01 -2.57327e+01 0.00000e+00
-7.18573e-01 3.55638e+00 5.44788e+00 1.58427e+01 1.89150e+01 3.77880e+01 -2.28726e+01 0.00000e+00
-7.08570e-01 3.75518e+00 5.83987e+00 1.56293e+01 2.08469e+01 4.06142e+01 -1.97484e+01 0.00000e+00
-6.98566e-01 3.97377e+00 6.26102e+00 1.54487e+01 2.28725e+01 4.36151e+01 -1.63166e+01 0.00000e+00
-6.88563e-01 4.21312e+00 6.71300e+00 1.53041e+01 2.49988e+01 4.67765e+01 -1.25282e+01 0.00000e+00
-6.78560e-01 4.47426e+00 7.19732e+00 1.51994e+01 2.72306e+01 5.00760e+01 -8.32898e+00 0.00000e+00
-6.68556e-01 4.75827e+00 7.71521e+00 1.51390e+01 2.95694e+01 5.34809e+01 -3.65965e+00 0.00000e+00
-6.58553e-01 5.06620e+00 8.26749e+00 1.51279e+01 3.20130e+01 5.69449e+01 1.54357e+00 0.00000e+00
-6.48550e-01 5.39907e+00 8.85447e+00 1.51719e+01 3.45541e+01 6.04054e+01 7.34754e+00 0.00000e+00
-6.38546e-01 5.75779e+00 9.47572e+00 1.52772e+01 3.71793e+01 6.37797e+01 1.38201e+01 0.00000e+00
-6.28543e-01 6.14311e+00 1.01299e+01 1.54508e+01 3.98674e+01 6.69611e+01 2.10266e+01 0.00000e+00
-6.18540e-01 6.55551e+00 1.08143e+01 1.57005e+01 4.25879e+01 6.98153e+01 2.90253e+01 0.00000e+00
-6.08536e-01 6.99512e+00 1.15250e+01 1.60343e+01 4.52986e+01 7.21764e+01 3.78605e+01 0.00000e+00
-5.98533e-01 7.46157e+00 1.22560e+01 1.64608e+01 4.79443e+01 7.38445e+01 4.75536e+01 0.00000e+00
-5.88530e-01 7.95388e+00 1.29993e+01 1.69885e+01 5.04540e+01 7.45846e+01 5.80919e+01 0.00000e+00
-5.78526e-01 8.47024e+00 1.37442e+01 1.76257e+01 5.27396e+01 7.41290e+01 6.94150e+01 0.00000e+00
-5.68523e-01 9.00792e+00 1.44774e+01 1.83795e+01 5.46946e+01 7.21833e+01 8.13991e+01 0.00000e+00
-5.58520e-01 9.56298e+00 1.51824e+01 1.92557e+01 5.61937e+01 6.84390e+01 9.38401e+01 0.00000e+00
-5.48516e-01 1.01302e+01 1.58396e+01 2.02575e+01 5.70944e+01 6.25936e+01 1.06438e+02 0.00000e+00
-5.38513e-01 1.07027e+01 1.64267e+01 2.13844e+01 5.72400e+01 5.43786e+01 1.18786e+02 0.00000e+00
-5.28510e-01 1.12723e+01 1.69190e+01 2.26314e+01 5.64668e+01 4.35971e+01 1.30365e+02 0.00000e+00
-5.18506e-01 1.18288e+01 1.72901e+01 2.39879e+01 5.46128e+01 3.01681e+01 1.40554e+02 0.00000e+00
-5.08503e-01 1.23608e+01 1.75140e+01 2.54365e+01 5.15314e+01 1.41730e+01 1.48656e+02 0.00000e+00
-4.98499e-01 1.28553e+01 1.75661e+01 2.69526e+01 4.71072e+01 -4.10198e+00 1.53944e+02 0.00000e+00
-4.88496e-01 1.32986e+01 1.74260e+01 2.85047e+01 4.12742e+01 -2.41378e+01 1.55728e+02 0.00000e+00
-4.78493e-01 1.36764e+01 1.70798e+01 3.00547e+01 3.40337e+01 -4.51801e+01 1.53444e+02 0.00000e+00
-4.68489e-01 1.39750e+01 1.65219e+01 3.15598e+01 2.54687e+01 -6.62705e+01 1.46735e+02 0.00000e+00
-4.58486e-01 1.41821e+01 1.57574e+01 3.29753e+01 1.57529e+01 -8.63180e+01 1.35538e+02 0.00000e+00
-4.48483e-01 1.42872e+01 1.48022e+01 3.42574e+01 5.14961e+00 -1.04203e+02 1.20130e+02 0.00000e+00
-4.38479e-01 1.42833e+01 1.36833e+01 3.53667e+01 -6.00021e+00 -1.18904e+02 1.01131e+02 0.00000e+00
-4.28476e-01 1.41667e+01 1.24366e+01 3.62718e+01 -1.73004e+01 -1.29620e+02 7.94615e+01 0.00000e+00
-4.18473e-01 1.39381e+01 1.11049e+01 3.69513e+01 -2.83313e+01 -1.35869e+02 5.62444e+01 0.00000e+00
-4.08469e-01 1.36021e+01 9.73368e+00 3.73959e+01 -3.86846e+01 -1.37538e+02 3.26766e+01 0.00000e+00
-3.98466e-01 1.31676e+01 8.36773e+00 3.76077e+01 -4.79985e+01 -1.34878e+02 9.89560e+00 0.00000e+00
-3.88463e-01 1.26463e+01 7.04782e+00 3.75997e+01 -5.59847e+01 -1.28448e+02 -1.11371e+01 0.00000e+00
-3.78459e-01 1.20526e+01 5.80792e+00 3.73931e+01 -6.24469e+01 -1.19019e+02 -2.97144e+01 0.00000e+00
-3.68456e-01 1.14024e+01 4.67372e+00 3.70148e+01 -6.72863e+01 -1.07464e+02 -4.54148e+01 0.00000e+00
-3.58453e-01 1.07119e+01 3.66209e+00 3.64946e+01 -7.04978e+01 -9.46553e+01 -5.80911e+01 0.00000e+00
-3.48449e-01 9.99712e+00 2.78152e+00 3.58625e+01 -7.21560e+01 -8.13834e+01 -6.78261e+01 0.00000e+00
-3.38446e-01 9.27300e+00 2.03322e+00 3.51466e+01 -7.23977e+01 -6.83039e+01 -7.48703e+01 0.00000e+00
-3.28443e-01 8.55281e+00 1.41266e+00 3.43723e+01 -7.14015e+01 -5.59141e+01 -7.95773e+01 0.00000e+00
-3.18439e-01 7.84795e+00 9.11119e-01 3.35610e+01 -6.93683e+01 -4.45537e+01 -8.23456e+01 0.00000e+00
-3.08436e-01 7.16775e+00 5.17188e-01 3.27300e+01 -6.65056e+01 -3.44208e+01 -8.35730e+01 0.00000e+00
-2.98433e-01 6.51949e+00 2.18096e-01 3.18929e+01 -6.30139e+01 -2.55979e+01 -8.36259e+01 0.00000e+00
-2.88429e-01 5.90853e+00 7.03201e-04 3.10598e+01 -5.90782e+01 -1.80796e+01 -8.28220e+01 0.00000e+00
-2.78426e-01 5.33846e+00 -1.47748e-01 3.02379e+01 -5.48621e+01 -1.17992e+01 -8.14231e+01 0.00000e+00
-2.68423e-01 4.81138e+00 -2.39137e-01 2.94321e+01 -5.05052e+01 -6.65114e+00 -7.96361e+01 0.00000e+00
-2.58419e-01 4.32810e+00 -2.84171e-01 2.86454e+01 -4.61227e+01 -2.50922e+00 -7.76177e+01 0.00000e+00
-2.48416e-01 3.88840e+00 -2.92246e-01 2.78796e+01 -4.18065e+01 7.60434e-01 -7.54820e+01 0.00000e+00
-2.38413e-01 3.49124e+00 -2.71424e-01 2.71354e+01 -3.76266e+01 3.28999e+00 -7.33086e+01 0.00000e+00
-2.28409e-01 3.13499e+00 -2.28475e-01 2.64129e+01 -3.36346e+01 5.20408e+00 -7.11506e+01 0.00000e+00
-2.18406e-01 2.81758e+00 -1.68979e-01 2.57117e+01 -2.98656e+01 6.61633e+00 -6.90407e+01 0.00000e+00
-2.08403e-01 2.53666e+00 -9.74396e-02 2.50314e+01 -2.63410e+01 7.62782e+00 -6.69975e+01 0.00000e+00
-1.98399e-01 2.28973e+00 -1.74134e-02 2.43711e+01 -2.30714e+01 8.32664e+00 -6.50294e+01 0.00000e+00
-1.88396e-01 2.07422e+00 6.83595e-02 2.37301e+01 -2.00586e+01 8.78836e+00 -6.31385e+01 0.00000e+00
-1.78393e-01 1.88758e+00 1.57836e-01 2.31076e+01 -1.72975e+01 9.07689e+00 -6.13225e+01 0.00000e+00
-1.68389e-01 1.72735e+00 2.49560e-01 2.25030e+01 -1.47779e+01 9.24567e+00 -5.95769e+01 0.00000e+00
-1.58386e-01 1.59117e+00 3.42560e-01 2.19155e+01 -1.24861e+01 9.33891e+00 -5.78963e+01 0.00000e+00
-1.48383e-01 1.47684e+00 4.36270e-01 2.13445e+01 -1.04057e+01 9.39284e+00 -5.62744e+01 0.00000e+00
-1.38379e-01 1.38234e+00 5.30448e-01 2.07895e+01 -8.51892e+00 9.43697e+00 -5.47053e+01 0.00000e+00
-1.28376e-01 1.30582e+00 6.25119e-01 2.02499e+01 -6.80702e+00 9.49517e+00 -5.31834e+01 0.00000e+00
-1.18373e-01 1.24563e+00 7.20526e-01 1.97253e+01 -5.25107e+00 9.58672e+00 -5.17033e+01 0.00000e+00
-1.08369e-01 1.20031e+00 8.17081e-01 1.92153e+01 -3.83227e+00 9.72722e+00 -5.02602e+01 0.00000e+00
-9.83661e-02 1.16857e+00 9.15341e-01 1.87197e+01 -2.53225e+00 9.92936e+00 -4.88494e+01 0.00000e+00
-8.83628e-02 1.14931e+00 1.01598e+00 1.82379e+01 -1.33334e+00 1.02037e+01 -4.74668e+01 0.00000e+00
-7.83595e-02 1.14161e+00 1.11975e+00 1.77699e+01 -2.18577e-01 1.05590e+01 -4.61081e+01 0.00000e+00
-6.83561e-02 1.14471e+00 1.22752e+00 1.73154e+01 8.28134e-01 1.10032e+01 -4.47692e+01 0.00000e+00
-5.83528e-02 1.15800e+00 1.34021e+00 1.68742e+01 1.82209e+00 1.15435e+01 -4.34459e+01 0.00000e+00
-4.83494e-02 1.18104e+00 1.45881e+00 1.64462e+01 2.77777e+00 1.21867e+01 -4.21335e+01 0.00000e+00
-3.83461e-02 1.21349e+00 1.58439e+00 1.60312e+01 3.70897e+00 1.29397e+01 -4.08272e+01 0.00000e+00
-2.83428e-02 1.25520e+00 1.71808e+00 1.56293e+01 4.62881e+00 1.38096e+01 -3.95217e+01 0.00000e+00
-1.83394e-02 1.30611e+00 1.86109e+00 1.52405e+01 5.54986e+00 1.48041e+01 -3.82106e+01 0.00000e+00
-8.33611e-03 1.36628e+00 2.01471e+00 1.48649e+01 6.48426e+00 1.59315e+01 -3.68871e+01 0.00000e+00
1.66722e-03 1.43591e+00 2.17929e+00 1.45026e+01 7.43375e+00 1.72018e+01 -3.55444e+01 -6.07442e-01
1.16706e-02 1.51494e+00 2.35243e+00 1.41538e+01 8.37497e+00 1.86236e+01 -3.41798e+01 -5.74429e-01
2.16739e-02 1.60365e+00 2.54092e+00 1.38189e+01 9.37263e+00 2.02006e+01 -3.27757e+01 -5.38614e-01
3.16772e-02 1.70267e+00 2.74638e+00 1.34983e+01 1.04370e+01 2.19453e+01 -3.13193e+01 -4.99417e-01
4.16806e-02 1.81272e+00 2.97059e+00 1.31926e+01 1.15787e+01 2.38712e+01 -2.97953e+01 -4.56170e-01
5.16839e-02 1.93462e+00 3.21550e+00 1.29025e+01 1.28088e+01 2.59925e+01 -2.81858e+01 -4.08115e-01
6.16872e-02 2.06931e+00 3.48317e+00 1.26290e+01 1.41386e+01 2.83243e+01 -2.64696e+01 -3.54409e-01
7.16906e-02 2.21786e+00 3.77586e+00 1.23733e+01 1.55800e+01 3.08819e+01 -2.46213e+01 -2.94143e-01
8.16939e-02 2.38143e+00 4.09596e+00 1.21370e+01 1.71453e+01 3.36808e+01 -2.26110e+01 -2.26387e-01
9.16972e-02 2.56133e+00 4.44605e+00 1.19216e+01 1.88472e+01 3.67360e+01 -2.04032e+01 -1.50273e-01
1.01701e-01 2.75900e+00 4.82885e+00 1.17296e+01 2.06985e+01 4.00613e+01 -1.79560e+01 -6.51251e-02
1.11704e-01 2.97598e+00 5.24721e+00 1.15634e+01 2.27123e+01 4.36680e+01 -1.52200e+01 2.93316e-02
1.21707e-01 3.21398e+00 5.70408e+00 1.14262e+01 2.49010e+01 4.75638e+01 -1.21371e+01 1.32704e-01
1.31711e-01 3.47479e+00 6.20246e+00 1.13219e+01 2.72766e+01 5.17505e+01 -8.63950e+00 2.43613e-01
1.41714e-01 3.76035e+00 6.74528e+00 1.12550e+01 2.98493e+01 5.62218e+01 -4.64872e+00 3.59431e-01
1.51717e-01 4.07266e+00 7.33535e+00 1.12308e+01 3.26269e+01 6.09597e+01 -7.45166e-02 4.76187e-01
1.61721e-01 4.41380e+00 7.97517e+00 1.12558e+01 3.56137e+01 6.59305e+01 5.18540e+00 5.88846e-01
1.71724e-01 4.78587e+00 8.66675e+00 1.13373e+01 3.88088e+01 7.10790e+01 1.12452e+01 6.92027e-01
1.81727e-01 5.19091e+00 9.41134e+00 1.14839e+01 4.22044e+01 7.63224e+01 1.82298e+01 7.81049e-01
1.91731e-01 5.63085e+00 1.02092e+01 1.17055e+01 4.57835e+01 8.15427e+01 2.62718e+01 8.52958e-01
2.01734e-01 6.10740e+00 1.10591e+01 1.20134e+01 4.95173e+01 8.65772e+01 3.55067e+01 9.07090e-01
2.11737e-01 6.62190e+00 1.19581e+01 1.24203e+01 5.33618e+01 9.12092e+01 4.60644e+01 9.44946e-01
2.21741e-01 7.17515e+00 1.29005e+01 1.29398e+01 5.72536e+01 9.51585e+01 5.80570e+01 9.69484e-01
2.31744e-01 7.76722e+00 1.38778e+01 1.35869e+01 6.11058e+01 9.80723e+01 7.15604e+01 9.84202e-01
2.41747e-01 8.39716e+00 1.48774e+01 1.43766e+01 6.48025e+01 9.95204e+01 8.65904e+01 9.92361e-01
2.51751e-01 9.06269e+00 1.58821e+01 1.53241e+01 6.81945e+01 9.89957e+01 1.03071e+02 9.96541e-01
2.61754e-01 9.75987e+00 1.68694e+01 1.64429e+01 7.10956e+01 9.59265e+01 1.20796e+02 9.98523e-01
2.71757e-01 1.04827e+01 1.78108e+01 1.77437e+01 7.32807e+01 8.97026e+01 1.39388e+02 9.99397e-01
2.81761e-01 1.12227e+01 1.86715e+01 1.92325e+01 7.44883e+01 7.97232e+01 1.58259e+02 9.99759e-01
2.91764e-01 1.19687e+01 1.94115e+01 2.09081e+01 7.44276e+01 6.54690e+01 1.76576e+02 9.99903e-01
3.01767e-01 1.27065e+01 1.99859e+01 2.27598e+01 7.27942e+01 4.65986e+01 1.93259e+02 9.99958e-01
3.11771e-01 1.34189e+01 2.03482e+01 2.47649e+01 6.92931e+01 2.30638e+01 2.07010e+02 9.99980e-01
3.21774e-01 1.40858e+01 2.04530e+01 2.68868e+01 6.36721e+01 -4.77330e+00 2.16398e+02 9.99988e-01
3.31777e-01 1.46851e+01 2.02612e+01 2.90750e+01 5.57609e+01 -3.60469e+01 2.20004e+02 9.99991e-01
3.41781e-01 1.51936e+01 1.97450e+01 3.12650e+01 4.55142e+01 -6.93525e+01 2.16623e+02 9.99989e-01
3.51784e-01 1.55883e+01 1.88931e+01 3.33829e+01 3.30489e+01 -1.02804e+02 2.05490e+02 9.99981e-01
3.61787e-01 1.58483e+01 1.77151e+01 3.53499e+01 1.86673e+01 -1.34199e+02 1.86488e+02 9.99943e-01
3.71791e-01 1.59569e+01 1.62427e+01 3.70898e+01 2.85725e+00 -1.61288e+02 1.60277e+02 9.99713e-01
3.81794e-01 1.59029e+01 1.45292e+01 3.85372e+01 -1.37366e+01 -1.82101e+02 1.28291e+02 9.97660e-01
3.91797e-01 1.56820e+01 1.26450e+01 3.96440e+01 -3.03699e+01 -1.95246e+02 9.25812e+01 9.71698e-01
4.01801e-01 1.52977e+01 1.06692e+01 4.03849e+01 -4.62852e+01 -2.00130e+02 5.55204e+01 6.22397e-01
4.11804e-01 1.47605e+01 8.67653e+00 4.07579e+01 -6.08399e+01 -1.96990e+02 1.93823e+01 -6.24350e-01
4.21807e-01 1.40870e+01 6.74293e+00 4.07827e+01 -7.34408e+01 -1.86813e+02 -1.37662e+01 -9.74663e-01
4.31811e-01 1.32994e+01 4.93875e+00 4.04979e+01 -8.36061e+01 -1.71153e+02 -4.23122e+01 -9.98265e-01
4.41814e-01 1.24232e+01 3.31104e+00 3.99544e+01 -9.11215e+01 -1.51823e+02 -6.54114e+01 -9.99837e-01
4.51817e-01 1.14852e+01 1.88751e+00 3.92081e+01 -9.59770e+01 -1.30615e+02 -8.28765e+01 -9.99977e-01
4.61821e-01 1.05114e+01 6.78871e-01 3.83141e+01 -9.83252e+01 -1.09094e+02 -9.50350e+01 -9.99995e-01
4.71824e-01 9.52552e+00 -3.18173e-01 3.73223e+01 -9.84369e+01 -8.84812e+01 -1.02557e+02 -9.99998e-01
4.81827e-01 8.54831e+00 -1.11723e+00 3.62749e+01 -9.66554e+01 -6.96193e+01 -1.06283e+02 -9.99999e-01
4.91831e-01 7.59684e+00 -1.73854e+00 3.52056e+01 -9.33538e+01 -5.30013e+01 -1.07089e+02 -9.99999e-01
5.01834e-01 6.68444e+00 -2.20580e+00 3.41394e+01 -8.89025e+01 -3.88329e+01 -1.05783e+02 -9.99999e-01
5.11837e-01 5.82088e+00 -2.54363e+00 3.30940e+01 -8.36451e+01 -2.71077e+01 -1.03057e+02 -9.99999e-01
5.21841e-01 5.01265e+00 -2.77581e+00 3.20805e+01 -7.78846e+01 -1.76783e+01 -9.94622e+01 -9.99998e-01
5.31844e-01 4.26348e+00 -2.92422e+00 3.11056e+01 -7.18770e+01 -1.03162e+01 -9.54155e+01 -9.99996e-01
5.41847e-01 3.57476e+00 -3.00822e+00 3.01721e+01 -6.58298e+01 -4.75639e+00 -9.12125e+01 -9.99993e-01
5.51851e-01 2.94603e+00 -3.04449e+00 2.92805e+01 -5.99052e+01 -7.28046e-01 -8.70506e+01 -9.99984e-01
5.61854e-01 2.37544e+00 -3.04704e+00 2.84299e+01 -5.42248e+01 2.02578e+00 -8.30512e+01 -9.99963e-01
5.71857e-01 1.86007e+00 -3.02744e+00 2.76182e+01 -4.88751e+01 3.73760e+00 -7.92798e+01 -9.99918e-01
5.81861e-01 1.39631e+00 -2.99506e+00 2.68429e+01 -4.39137e+01 4.61067e+00 -7.57632e+01 -9.99823e-01
5.91864e-01 9.80092e-01 -2.95741e+00 2.61016e+01 -3.93750e+01 4.81804e+00 -7.25027e+01 -9.99630e-01
6.01867e-01 6.07086e-01 -2.92040e+00 2.53916e+01 -3.52749e+01 4.50393e+00 -6.94839e+01 -9.99264e-01
6.11871e-01 2.72889e-01 -2.88864e+00 2.47107e+01 -3.16153e+01 3.78625e+00 -6.66835e+01 -9.98611e-01
6.21874e-01 -2.68719e-02 -2.86566e+00 2.40568e+01 -2.83879e+01 2.75970e+00 -6.40746e+01 -9.97519e-01
6.31877e-01 -2.96447e-01 -2.85416e+00 2.34282e+01 -2.55771e+01 1.49887e+00 -6.16292e+01 -9.95811e-01
6.41881e-01 -5.39907e-01 -2.85618e+00 2.28234e+01 -2.31627e+01 6.12961e-02 -5.93203e+01 -9.93308e-01
6.51884e-01 -7.61100e-01 -2.87325e+00 2.22411e+01 -2.11215e+01 -1.50988e+00 -5.71227e+01 -9.89866e-01
6.61887e-01 -9.63639e-01 -2.90653e+00 2.16803e+01 -1.94289e+01 -3.18341e+00 -5.50132e+01 -9.85412e-01
6.71891e-01 -1.15089e+00 -2.95692e+00 2.11402e+01 -1.80603e+01 -4.93792e+00 -5.29708e+01 -9.79978e-01
6.81894e-01 -1.32597e+00 -3.02515e+00 2.06203e+01 -1.69918e+01 -6.76003e+00 -5.09763e+01 -9.73706e-01
6.91897e-01 -1.49176e+00 -3.11184e+00 2.01203e+01 -1.62008e+01 -8.64287e+00 -4.90119e+01 -9.66843e-01
7.01901e-01 -1.65095e+00 -3.21760e+00 1.96397e+01 -1.56665e+01 -1.05848e+01 -4.70605e+01 -9.59712e-01
7.11904e-01 -1.80599e+00 -3.34301e+00 1.91787e+01 -1.53702e+01 -1.25881e+01 -4.51058e+01 -9.52666e-01
7.21907e-01 -1.95919e+00 -3.48873e+00 1.87374e+01 -1.52954e+01 -1.46585e+01 -4.31313e+01 -9.46056e-01
7.31911e-01 -2.11269e+00 -3.65546e+00 1.83159e+01 -1.54277e+01 -1.68039e+01 -4.11197e+01 -9.40189e-01
7.41914e-01 -2.26850e+00 -3.84402e+00 1.79149e+01 -1.57552e+01 -1.90340e+01 -3.90529e+01 -9.35308e-01
7.51917e-01 -2.42852e+00 -4.05530e+00 1.75349e+01 -1.62679e+01 -2.13594e+01 -3.69113e+01 -9.31580e-01
7.61921e-01 -2.59456e+00 -4.29034e+00 1.71767e+01 -1.69579e+01 -2.37912e+01 -3.46731e+01 -9.29093e-01
7.71924e-01 -2.76836e+00 -4.55027e+00 1.68416e+01 -1.78191e+01 -2.63402e+01 -3.23141e+01 -9.27864e-01
7.81927e-01 -2.95161e+00 -4.83632e+00 1.65307e+01 -1.88470e+01 -2.90165e+01 -2.98070e+01 -9.27850e-01
7.91931e-01 -3.14597e+00 -5.14981e+00 1.62458e+01 -2.00384e+01 -3.18284e+01 -2.71211e+01 -9.28960e-01
8.01934e-01 -3.35305e+00 -5.49216e+00 1.59889e+01 -2.13911e+01 -3.47819e+01 -2.42214e+01 -9.31068e-01
8.11937e-01 -3.57447e+00 -5.86479e+00 1.57621e+01 -2.29033e+01 -3.78792e+01 -2.10688e+01 -9.34027e-01
8.21941e-01 -3.81180e+00 -6.26915e+00 1.55683e+01 -2.45736e+01 -4.11179e+01 -1.76188e+01 -9.37677e-01
8.31944e-01 -4.06662e+00 -6.70663e+00 1.54108e+01 -2.64001e+01 -4.44891e+01 -1.38220e+01 -9.41856e-01
8.41947e-01 -4.34049e+00 -7.17846e+00 1.52931e+01 -2.83798e+01 -4.79755e+01 -9.62367e+00 -9.46404e-01
8.51951e-01 -4.63490e+00 -7.68569e+00 1.52198e+01 -3.05079e+01 -5.15495e+01 -4.96363e+00 -9.51171e-01
8.61954e-01 -4.95132e+00 -8.22898e+00 1.51956e+01 -3.27767e+01 -5.51697e+01 2.22743e-01 -9.56021e-01
8.71957e-01 -5.29108e+00 -8.80854e+00 1.52262e+01 -3.51746e+01 -5.87787e+01 6.00353e+00 -9.60834e-01
8.81961e-01 -5.65542e+00 -9.42388e+00 1.53179e+01 -3.76846e+01 -6.22987e+01 1.24482e+01 -9.65507e-01
8.91964e-01 -6.04532e+00 -1.00736e+01 1.54777e+01 -4.02829e+01 -6.56278e+01 1.96244e+01 -9.69957e-01
9.01967e-01 -6.46153e+00 -1.07552e+01 1.57132e+01 -4.29368e+01 -6.86365e+01 2.75933e+01 -9.74117e-01
9.11971e-01 -6.90439e+00 -1.14647e+01 1.60325e+01 -4.56030e+01 -7.11633e+01 3.64032e+01 -9.77942e-01
9.21974e-01 -7.37375e+00 -1.21963e+01 1.64444e+01 -4.82251e+01 -7.30120e+01 4.60805e+01 -9.81398e-01
9.31977e-01 -7.86883e+00 -1.29420e+01 1.69573e+01 -5.07319e+01 -7.39508e+01 5.66189e+01 -9.84471e-01
9.41981e-01 -8.38805e+00 -1.36915e+01 1.75798e+01 -5.30350e+01 -7.37133e+01 6.79658e+01 -9.87156e-01
9.51984e-01 -8.92885e+00 -1.44316e+01 1.83194e+01 -5.50277e+01 -7.20048e+01 8.00059e+01 -9.89460e-01
9.61987e-01 -9.48752e+00 -1.51460e+01 1.91822e+01 -5.65845e+01 -6.85135e+01 9.25452e+01 -9.91397e-01
9.71991e-01 -1.00590e+01 -1.58152e+01 2.01717e+01 -5.75621e+01 -6.29300e+01 1.05294e+02 -9.92991e-01
9.81994e-01 -1.06367e+01 -1.64169e+01 2.12881e+01 -5.78026e+01 -5.49752e+01 1.17854e+02 -9.94267e-01
9.91997e-01 -1.12124e+01 -1.69263e+01 2.25272e+01 -5.71393e+01 -4.44371e+01 1.29713e+02 -9.95253e-01
1.00200e+00 -1.17763e+01 -1.73169e+01 2.38788e+01 -5.54064e+01 -3.12150e+01 1.40252e+02 -9.95974e-01
1.01200e+00 -1.23168e+01 -1.75620e+01 2.53264e+01 -5.24516e+01 -1.53679e+01 1.48771e+02 -9.96450e-01
1.02201e+00 -1.28212e+01 -1.76364e+01 2.68461e+01 -4.81524e+01 2.84143e+00 1.54530e+02 -9.96682e-01
1.03201e+00 -1.32755e+01 -1.75188e+01 2.84065e+01 -4.24338e+01 2.29151e+01 1.56820e+02 -9.96635e-01
1.04201e+00 -1.36654e+01 -1.71941e+01 2.99699e+01 -3.52875e+01 4.41138e+01 1.55044e+02 -9.96204e-01
1.05202e+00 -1.39769e+01 -1.66556e+01 3.14935e+01 -2.67869e+01 6.54841e+01 1.48811e+02 -9.95114e-01
1.06202e+00 -1.41973e+01 -1.59070e+01 3.29319e+01 -1.70969e+01 8.59266e+01 1.38018e+02 -9.92665e-01
1.07202e+00 -1.43159e+01 -1.49633e+01 3.42403e+01 -6.47415e+00 1.04299e+02 1.22904e+02 -9.86972e-01
1.08203e+00 -1.43248e+01 -1.38505e+01 3.53783e+01 4.74356e+00 1.19544e+02 1.04064e+02 -9.72572e-01
1.09203e+00 -1.42203e+01 -1.26042e+01 3.63129e+01 1.61603e+01 1.30816e+02 8.24016e+01 -9.32762e-01
1.10203e+00 -1.40023e+01 -1.12668e+01 3.70212e+01 2.73550e+01 1.37585e+02 5.90372e+01 -8.17752e-01
1.11204e+00 -1.36751e+01 -9.88296e+00 3.74924e+01 3.79214e+01 1.39692e+02 3.51709e+01 -5.14256e-01
1.12204e+00 -1.32469e+01 -8.49628e+00 3.77270e+01 4.75060e+01 1.37349e+02 1.19437e+01 4.20594e-02
1.13204e+00 -1.27289e+01 -7.14741e+00 3.77368e+01 5.58152e+01 1.31086e+02 -9.65260e+00 5.74994e-01
1.14205e+00 -1.21352e+01 -5.87363e+00 3.75420e+01 6.26160e+01 1.21668e+02 -2.88340e+01 8.45765e-01
1.15205e+00 -1.14817e+01 -4.70443e+00 3.71696e+01 6.77725e+01 1.09987e+02 -4.51043e+01 9.44034e-01
1.16205e+00 -1.07849e+01 -3.65900e+00 3.66500e+01 7.12592e+01 9.69484e+01 -5.82713e+01 9.77258e-01
1.17206e+00 -1.00614e+01 -2.74709e+00 3.60140e+01 7.31429e+01 8.33787e+01 -6.83978e+01 9.89103e-01
1.18206e+00 -9.32647e+00 -1.97055e+00 3.52909e+01 7.35592e+01 6.99689e+01 -7.57308e+01 9.93711e-01
1.19206e+00 -8.59399e+00 -1.32506e+00 3.45070e+01 7.26893e+01 5.72460e+01 -8.06311e+01 9.95613e-01
1.20207e+00 -7.87580e+00 -8.01820e-01 3.36845e+01 7.07398e+01 4.55717e+01 -8.35103e+01 9.96332e-01
1.21207e+00 -7.18161e+00 -3.89169e-01 3.28416e+01 6.79244e+01 3.51594e+01 -8.47826e+01 9.96385e-01
1.22207e+00 -6.51905e+00 -7.39429e-02 3.19923e+01 6.44510e+01 2.61002e+01 -8.48309e+01 9.95891e-01
1.23208e+00 -5.89371e+00 1.57444e-01 3.11474e+01 6.05116e+01 1.83921e+01 -8.39875e+01 9.94746e-01
1.24208e+00 -5.30940e+00 3.18207e-01 3.03141e+01 5.62760e+01 1.19682e+01 -8.25270e+01 9.92626e-01
1.25208e+00 -4.76832e+00 4.20665e-01 2.94976e+01 5.18898e+01 6.72031e+00 -8.06661e+01 9.88914e-01
1.26209e+00 -4.27135e+00 4.75923e-01 2.87010e+01 4.74728e+01 2.51833e+00 -7.85689e+01 9.82539e-01
1.27209e+00 -3.81833e+00 4.93718e-01 2.79261e+01 4.31204e+01 -7.75994e-01 -7.63547e+01 9.71756e-01
1.28209e+00 -3.40820e+00 4.82386e-01 2.71735e+01 3.89058e+01 -3.29921e+00 -7.41068e+01 9.53890e-01
1.29210e+00 -3.03931e+00 4.48900e-01 2.64434e+01 3.48821e+01 -5.17998e+00 -7.18800e+01 9.25169e-01
1.30210e+00 -2.70956e+00 3.98959e-01 2.57352e+01 3.10852e+01 -6.53545e+00 -6.97083e+01 8.80835e-01
1.31210e+00 -2.41657e+00 3.37105e-01 2.50485e+01 2.75367e+01 -7.46963e+00 -6.76106e+01 8.15843e-01
1.32211e+00 -2.15778e+00 2.66858e-01 2.43823e+01 2.42464e+01 -8.07305e+00 -6.55953e+01 7.26279e-01
1.33211e+00 -1.93062e+00 1.90878e-01 2.37359e+01 2.12149e+01 -8.42328e+00 -6.36642e+01 6.11239e-01
1.34211e+00 -1.73250e+00 1.11116e-01 2.31083e+01 1.84362e+01 -8.58594e+00 -6.18147e+01 4.74258e-01
1.35212e+00 -1.56096e+00 2.89838e-02 2.24989e+01 1.58995e+01 -8.61599e+00 -6.00423e+01 3.23193e-01
1.36212e+00 -1.41364e+00 -5.45186e-02 2.19068e+01 1.35912e+01 -8.55903e+00 -5.83412e+01 1.68284e-01
1.37212e+00 -1.28833e+00 -1.38703e-01 2.13315e+01 1.14963e+01 -8.45259e+00 -5.67052e+01 1.93390e-02
1.38213e+00 -1.18298e+00 -2.23133e-01 2.07722e+01 9.59850e+00 -8.32727e+00 -5.51285e+01 -1.16447e-01
1.39213e+00 -1.09570e+00 -3.07596e-01 2.02284e+01 7.88103e+00 -8.20779e+00 -5.36053e+01 -2.35254e-01
1.40213e+00 -1.02477e+00 -3.92077e-01 1.96995e+01 6.32689e+00 -8.11394e+00 -5.21303e+01 -3.36183e-01
1.41214e+00 -9.68632e-01 -4.76737e-01 1.91853e+01 4.91895e+00 -8.06150e+00 -5.06989e+01 -4.20268e-01
1.42214e+00 -9.25923e-01 -5.61899e-01 1.86851e+01 3.64023e+00 -8.06298e+00 -4.93066e+01 -4.89525e-01
1.43214e+00 -8.95428e-01 -6.48016e-01 1.81987e+01 2.47411e+00 -8.12836e+00 -4.79496e+01 -5.46278e-01
1.44215e+00 -8.76102e-01 -7.35656e-01 1.77257e+01 1.40447e+00 -8.26570e+00 -4.66240e+01 -5.92765e-01
1.45215e+00 -8.67059e-01 -8.25479e-01 1.72658e+01 4.15797e-01 -8.48171e+00 -4.53264e+01 -6.30967e-01
1.46215e+00 -8.67563e-01 -9.18230e-01 1.68188e+01 -5.06669e-01 -8.78219e+00 -4.40534e+01 -6.62551e-01
1.47216e+00 -8.77022e-01 -1.01472e+00 1.63844e+01 -1.37697e+00 -9.17245e+00 -4.28017e+01 -6.88883e-01
1.48216e+00 -8.94982e-01 -1.11582e+00 1.59624e+01 -2.20843e+00 -9.65762e+00 -4.15677e+01 -7.11068e-01
1.49216e+00 -9.21118e-01 -1.22249e+00 1.55527e+01 -3.01367e+00 -1.02430e+01 -4.03478e+01 -7.29993e-01
1.50217e+00 -9.55228e-01 -1.33570e+00 1.51551e+01 -3.80473e+00 -1.09341e+01 -3.91378e+01 -7.46369e-01
1.51217e+00 -9.97229e-01 -1.45654e+00 1.47696e+01 -4.59310e+00 -1.17372e+01 -3.79332e+01 -7.60766e-01
1.52217e+00 -1.04715e+00 -1.58613e+00 1.43962e+01 -5.38985e+00 -1.26591e+01 -3.67290e+01 -7.73646e-01
1.53218e+00 -1.10513e+00 -1.72570e+00 1.40348e+01 -6.20575e+00 -1.37076e+01 -3.55191e+01 -7.85378e-01
1.54218e+00 -1.17140e+00 -1.87654e+00 1.36856e+01 -7.05133e+00 -1.48914e+01 -3.42968e+01 -7.96263e-01
1.55218e+00 -1.24633e+00 -2.04004e+00 1.33487e+01 -7.93706e+00 -1.62203e+01 -3.30541e+01 -8.06543e-01
1.56219e+00 -1.33037e+00 -2.21771e+00 1.30244e+01 -8.87340e+00 -1.77053e+01 -3.17815e+01 -8.16412e-01
1.57219e+00 -1.42406e+00 -2.41116e+00 1.27130e+01 -9.87093e+00 -1.93585e+01 -3.04678e+01 -8.26023e-01
1.58219e+00 -1.52809e+00 -2.62214e+00 1.24151e+01 -1.09404e+01 -2.11931e+01 -2.90999e+01 -8.35493e-01
1.59220e+00 -1.64322e+00 -2.85253e+00 1.21311e+01 -1.20931e+01 -2.32237e+01 -2.76622e+01 -8.44910e-01
1.60220e+00 -1.77035e+00 -3.10437e+00 1.18619e+01 -1.33402e+01 -2.54657e+01 -2.61360e+01 -8.54330e-01
1.61220e+00 -1.91047e+00 -3.37986e+00 1.16086e+01 -1.46939e+01 -2.79355e+01 -2.44990e+01 -8.63788e-01
1.62221e+00 -2.06472e+00 -3.68137e+00 1.13722e+01 -1.61665e+01 -3.06503e+01 -2.27250e+01 -8.73291e-01
1.63221e+00 -2.23435e+00 -4.01142e+00 1.11545e+01 -1.77707e+01 -3.36274e+01 -2.07823e+01 -8.82826e-01
1.64221e+00 -2.42074e+00 -4.37273e+00 1.09571e+01 -1.95200e+01 -3.68836e+01 -1.86338e+01 -8.92360e-01
1.65222e+00 -2.62541e+00 -4.76818e+00 1.07825e+01 -2.14277e+01 -4.04348e+01 -1.62349e+01 -9.01844e-01
1.66222e+00 -2.85001e+00 -5.20077e+00 1.06333e+01 -2.35076e+01 -4.42944e+01 -1.35333e+01 -9.11213e-01
1.67222e+00 -3.09633e+00 -5.67365e+00 1.05130e+01 -2.57732e+01 -4.84721e+01 -1.04670e+01 -9.20392e-01
1.68223e+00 -3.36631e+00 -6.19002e+00 1.04254e+01 -2.82372e+01 -5.29715e+01 -6.96351e+00 -9.29301e-01
1.69223e+00 -3.66197e+00 -6.75308e+00 1.03754e+01 -3.09112e+01 -5.77877e+01 -2.93813e+00 -9.37857e-01
1.70223e+00 -3.98547e+00 -7.36592e+00 1.03687e+01 -3.38045e+01 -6.29032e+01 1.70687e+00 -9.45979e-01
1.71224e+00 -4.33903e+00 -8.03137e+00 1.04120e+01 -3.69234e+01 -6.82837e+01 7.08317e+00 -9.53593e-01
1.72224e+00 -4.72494e+00 -8.75182e+00 1.05132e+01 -4.02689e+01 -7.38721e+01 1.33165e+01 -9.60638e-01
1.73224e+00 -5.14542e+00 -9.52893e+00 1.06817e+01 -4.38351e+01 -7.95809e+01 2.05458e+01 -9.67066e-01
1.74225e+00 -5.60262e+00 -1.03633e+01 1.09281e+01 -4.76069e+01 -8.52840e+01 2.89200e+01 -9.72846e-01
1.75225e+00 -6.09847e+00 -1.12540e+01 1.12646e+01 -5.15558e+01 -9.08060e+01 3.85934e+01 -9.77964e-01
1.76225e+00 -6.63452e+00 -1.21982e+01 1.17051e+01 -5.56369e+01 -9.59109e+01 4.97158e+01 -9.82423e-01
1.77226e+00 -7.21180e+00 -1.31901e+01 1.22646e+01 -5.97835e+01 -1.00291e+02 6.24192e+01 -9.86239e-01
1.78226e+00 -7.83050e+00 -1.42207e+01 1.29594e+01 -6.39021e+01 -1.03554e+02 7.67968e+01 -9.89446e-01
1.79226e+00 -8.48975e+00 -1.52764e+01 1.38067e+01 -6.78665e+01 -1.05221e+02 9.28751e+01 -9.92082e-01
1.80227e+00 -9.18723e+00 -1.63385e+01 1.48230e+01 -7.15125e+01 -1.04722e+02 1.10577e+02 -9.94199e-01
1.81227e+00 -9.91873e+00 -1.73820e+01 1.60237e+01 -7.46332e+01 -1.01408e+02 1.29678e+02 -9.95852e-01
1.82227e+00 -1.06778e+01 -1.83755e+01 1.74207e+01 -7.69774e+01 -9.45880e+01 1.49755e+02 -9.97101e-01
1.83228e+00 -1.14552e+01 -1.92804e+01 1.90208e+01 -7.82518e+01 -8.35783e+01 1.70139e+02 -9.98012e-01
1.84228e+00 -1.22387e+01 -2.00517e+01 2.08225e+01 -7.81297e+01 -6.77914e+01 1.89880e+02 -9.98650e-01
1.85228e+00 -1.30125e+01 -2.06394e+01 2.28134e+01 -7.62690e+01 -4.68512e+01 2.07736e+02 -9.99076e-01
1.86229e+00 -1.37577e+01 -2.09917e+01 2.49674e+01 -7.23398e+01 -2.07301e+01 2.22217e+02 -9.99346e-01
1.87229e+00 -1.44520e+01 -2.10584e+01 2.72425e+01 -6.60638e+01 1.01115e+01 2.31689e+02 -9.99502e-01
1.88229e+00 -1.50710e+01 -2.07971e+01 2.95806e+01 -5.72611e+01 4.46188e+01 2.34550e+02 -9.99571e-01
1.89230e+00 -1.55890e+01 -2.01790e+01 3.19086e+01 -4.58998e+01 8.11104e+01 2.29482e+02 -9.99557e-01
1.90230e+00 -1.59812e+01 -1.91951e+01 3.41427e+01 -3.21384e+01 1.17363e+02 2.15714e+02 -9.99414e-01
1.91230e+00 -1.62252e+01 -1.78603e+01 3.61953e+01 -1.63501e+01 1.50831e+02 1.93266e+02 -9.98951e-01
1.92231e+00 -1.63035e+01 -1.62152e+01 3.79834e+01 8.82883e-01 1.78980e+02 1.63076e+02 -9.97358e-01
1.93231e+00 -1.62053e+01 -1.43243e+01 3.94381e+01 1.88093e+01 1.99681e+02 1.26961e+02 -9.90588e-01
1.94231e+00 -1.59277e+01 -1.22695e+01 4.05119e+01 3.65817e+01 2.11556e+02 8.73941e+01 -9.54579e-01
1.95232e+00 -1.54767e+01 -1.01413e+01 4.11842e+01 5.33544e+01 2.14190e+02 4.71293e+01 -7.44342e-01
1.96232e+00 -1.48661e+01 -8.02623e+00 4.14612e+01 6.83983e+01 2.08141e+02 8.75523e+00 3.66569e-02
1.97232e+00 -1.41160e+01 -6.00096e+00 4.13728e+01 8.11499e+01 1.94770e+02 -2.56182e+01 7.82545e-01
1.98233e+00 -1.32516e+01 -4.13397e+00 4.09672e+01 9.11767e+01 1.75970e+02 -5.44639e+01 9.65526e-01
1.99233e+00 -1.23016e+01 -2.47265e+00 4.03040e+01 9.82891e+01 1.53832e+02 -7.70601e+01 9.93844e-01
2.00233e+00 -1.12948e+01 -1.04103e+00 3.94463e+01 1.02537e+02 1.30324e+02 -9.34319e+01 9.98558e-01
2.01234e+00 -1.02589e+01 1.55628e-01 3.84537e+01 1.04146e+02 1.07088e+02 -1.04140e+02 9.99531e-01
2.02234e+00 -9.21884e+00 1.12644e+00 3.73788e+01 1.03453e+02 8.53349e+01 -1.10061e+02 9.99784e-01
2.03234e+00 -8.19553e+00 1.89047e+00 3.62644e+01 1.00860e+02 6.58404e+01 -1.12198e+02 9.99861e-01
2.04235e+00 -7.20591e+00 2.47258e+00 3.51434e+01 9.67849e+01 4.90020e+01 -1.11533e+02 9.99879e-01
2.05235e+00 -6.26279e+00 2.90007e+00 3.40394e+01 9.16285e+01 3.49233e+01 -1.08934e+02 9.99863e-01
2.06235e+00 -5.37512e+00 3.20017e+00 3.29680e+01 8.57529e+01 2.35036e+01 -1.05116e+02 9.99810e-01
2.07236e+00 -4.54851e+00 3.39842e+00 3.19386e+01 7.94693e+01 1.45163e+01 -1.00627e+02 9.99688e-01
2.08236e+00 -3.78570e+00 3.51773e+00 3.09557e+01 7.30344e+01 7.67167e+00 -9.58656e+01 9.99427e-01
2.09236e+00 -3.08716e+00 3.57801e+00 3.00206e+01 6.66516e+01 2.66002e+00 -9.11009e+01 9.98868e-01
2.10237e+00 -2.45153e+00 3.59604e+00 2.91325e+01 6.04757e+01 -8.19650e-01 -8.65025e+01 9.97672e-01
2.11237e+00 -1.87617e+00 3.58575e+00 2.82891e+01 5.46192e+01 -3.04328e+00 -8.21652e+01 9.95162e-01
2.12237e+00 -1.35746e+00 3.55843e+00 2.74876e+01 4.91589e+01 -4.25393e+00 -7.81308e+01 9.90069e-01
2.13238e+00 -8.91180e-01 3.52311e+00 2.67250e+01 4.41429e+01 -4.65940e+00 -7.44063e+01 9.80213e-01
2.14238e+00 -4.72740e-01 3.48690e+00 2.59980e+01 3.95964e+01 -4.43330e+00 -7.09765e+01 9.62247e-01
2.15238e+00 -9.73972e-02 3.45526e+00 2.53041e+01 3.55265e+01 -3.71783e+00 -6.78140e+01 9.31738e-01
2.16239e+00 2.39598e-01 3.43235e+00 2.46405e+01 3.19275e+01 -2.62742e+00 -6.48857e+01 8.83906e-01
2.17239e+00 5.42884e-01 3.42125e+00 2.40053e+01 2.87837e+01 -1.25257e+00 -6.21567e+01 8.15195e-01
2.18239e+00 8.16909e-01 3.42424e+00 2.33964e+01 2.60733e+01 3.36464e-01 -5.95932e+01 7.25177e-01
2.19240e+00 1.06588e+00 3.44297e+00 2.28125e+01 2.37708e+01 2.08625e+00 -5.71637e+01 6.17713e-01
2.20240e+00 1.29375e+00 3.47870e+00 2.22524e+01 2.18495e+01 3.95725e+00 -5.48392e+01 5.00391e-01
2.21240e+00 1.50420e+00 3.53246e+00 2.17151e+01 2.02826e+01 5.92124e+00 -5.25935e+01 3.82386e-01
2.22241e+00 1.70064e+00 3.60509e+00 2.12000e+01 1.90445e+01 7.95921e+00 -5.04024e+01 2.72001e-01
2.23241e+00 1.88623e+00 3.69739e+00 2.07066e+01 1.81115e+01 1.00596e+01 -4.82436e+01 1.75119e-01
2.24241e+00 2.06393e+00 3.81010e+00 2.02348e+01 1.74616e+01 1.22168e+01 -4.60957e+01 9.49273e-02
2.25242e+00 2.23646e+00 3.94395e+00 1.97845e+01 1.70749e+01 1.44298e+01 -4.39381e+01 3.24736e-02
2.26242e+00 2.40636e+00 4.09969e+00 1.93558e+01 1.69333e+01 1.67013e+01 -4.17502e+01 -1.25221e-02
2.27242e+00 2.57600e+00 4.27810e+00 1.89493e+01 1.70210e+01 1.90364e+01 -3.95112e+01 -4.09633e-02
2.28243e+00 2.74761e+00 4.48001e+00 1.85656e+01 1.73240e+01 2.14421e+01 -3.71989e+01 -5.39063e-02
2.29243e+00 2.92328e+00 4.70632e+00 1.82054e+01 1.78304e+01 2.39259e+01 -3.47900e+01 -5.23047e-02
2.30243e+00 3.10498e+00 4.95798e+00 1.78700e+01 1.85299e+01 2.64956e+01 -3.22588e+01 -3.69101e-02
2.31244e+00 3.29462e+00 5.23602e+00 1.75605e+01 1.94141e+01 2.91580e+01 -2.95774e+01 -8.27954e-03
2.32244e+00 3.49399e+00 5.54153e+00 1.72788e+01 2.04755e+01 3.19181e+01 -2.67148e+01 3.31437e-02
2.33244e+00 3.70483e+00 5.87563e+00 1.70268e+01 2.17080e+01 3.47783e+01 -2.36365e+01 8.68918e-02
2.34245e+00 3.92884e+00 6.23944e+00 1.68068e+01 2.31060e+01 3.77369e+01 -2.03043e+01 1.52286e-01
2.35245e+00 4.16764e+00 6.63401e+00 1.66216e+01 2.46637e+01 4.07872e+01 -1.66760e+01 2.28215e-01
2.36245e+00 4.42279e+00 7.06031e+00 1.64743e+01 2.63752e+01 4.39155e+01 -1.27052e+01 3.12916e-01
2.37246e+00 4.69581e+00 7.51908e+00 1.63687e+01 2.82328e+01 4.70994e+01 -8.34165e+00 4.03811e-01
2.38246e+00 4.98809e+00 8.01078e+00 1.63089e+01 3.02268e+01 5.03055e+01 -3.53189e+00 4.97494e-01
2.39246e+00 5.30096e+00 8.53540e+00 1.62997e+01 3.23444e+01 5.34874e+01 1.77995e+00 5.89945e-01
2.40247e+00 5.63555e+00 9.09238e+00 1.63464e+01 3.45683e+01 5.65823e+01 7.65025e+00 6.76988e-01
2.41247e+00 5.99283e+00 9.68038e+00 1.64548e+01 3.68754e+01 5.95081e+01 1.41334e+01 7.54927e-01
2.42247e+00 6.37349e+00 1.02971e+01 1.66313e+01 3.92361e+01 6.21609e+01 2.12782e+01 8.21148e-01
2.43248e+00 6.77787e+00 1.09391e+01 1.68828e+01 4.16119e+01 6.44116e+01 2.91226e+01 8.74483e-01
2.44248e+00 7.20589e+00 1.16014e+01 1.72164e+01 4.39546e+01 6.61042e+01 3.76877e+01 9.15217e-01
2.45248e+00 7.65694e+00 1.22774e+01 1.76392e+01 4.62044e+01 6.70545e+01 4.69693e+01 9.44758e-01
2.46249e+00 8.12974e+00 1.29586e+01 1.81583e+01 4.82885e+01 6.70514e+01 5.69276e+01 9.65154e-01
2.47249e+00 8.62219e+00 1.36342e+01 1.87801e+01 5.01199e+01 6.58613e+01 6.74762e+01 9.78603e-01
2.48249e+00 9.13129e+00 1.42910e+01 1.95098e+01 5.15973e+01 6.32353e+01 7.84693e+01 9.87112e-01
2.49250e+00 9.65292e+00 1.49134e+01 2.03508e+01 5.26051e+01 5.89236e+01 8.96893e+01 9.92303e-01
2.50250e+00 1.01818e+01 1.54833e+01 2.13040e+01 5.30158e+01 5.26940e+01 1.00837e+02 9.95376e-01
2.51250e+00 1.07111e+01 1.59805e+01 2.23667e+01 5.26940e+01 4.43586e+01 1.11525e+02 9.97153e-01
2.52251e+00 1.12331e+01 1.63833e+01 2.35321e+01 5.15026e+01 3.38047e+01 1.21283e+02 9.98162e-01
2.53251e+00 1.17382e+01 1.66694e+01 2.47883e+01 4.93120e+01 2.10306e+01 1.29567e+02 9.98719e-01
2.54251e+00 1.22159e+01 1.68171e+01 2.61175e+01 4.60118e+01 6.17990e+00 1.35791e+02 9.99005e-01
2.55252e+00 1.26548e+01 1.68071e+01 2.74961e+01 4.15236e+01 -1.04310e+01 1.39368e+02 9.99108e-01
2.56252e+00 1.30426e+01 1.66242e+01 2.88951e+01 3.58159e+01 -2.82992e+01 1.39770e+02 9.99043e-01
2.57252e+00 1.33674e+01 1.62590e+01 3.02805e+01 2.89166e+01 -4.67435e+01 1.36592e+02 9.98732e-01
2.58253e+00 1.36175e+01 1.57098e+01 3.16152e+01 2.09233e+01 -6.49401e+01 1.29621e+02 9.97873e-01
2.59253e+00 1.37829e+01 1.49836e+01 3.28612e+01 1.20070e+01 -8.19853e+01 1.18887e+02 9.95419e-01
2.60253e+00 1.38554e+01 1.40963e+01 3.39822e+01 2.40879e+00 -9.69820e+01 1.04691e+02 9.87385e-01
2.61254e+00 1.38298e+01 1.30725e+01 3.49461e+01 -7.57304e+00 -1.09135e+02 8.76002e+01 9.56772e-01
2.62254e+00 1.37038e+01 1.19432e+01 3.57277e+01 -1.76051e+01 -1.17842e+02 6.83934e+01 8.29240e-01
2.63254e+00 1.34785e+01 1.07430e+01 3.63104e+01 -2.73547e+01 -1.22754e+02 4.79727e+01 3.73694e-01
2.64255e+00 1.31584e+01 9.50644e+00 3.66865e+01 -3.65199e+01 -1.23807e+02 2.72591e+01 -4.16962e-01
2.65255e+00 1.27508e+01 8.27124e+00 3.68578e+01 -4.47960e+01 -1.21216e+02 7.17773e+00 -8.58925e-01
2.66255e+00 1.22661e+01 7.07584e+00 3.68350e+01 -5.19028e+01 -1.15447e+02 -1.14337e+01 -9.70723e-01
2.67256e+00 1.17169e+01 5.95086e+00 3.66360e+01 -5.76609e+01 -1.07139e+02 -2.79702e+01 -9.93432e-01
2.68256e+00 1.11173e+01 4.91860e+00 3.62836e+01 -6.19870e+01 -9.70095e+01 -4.20747e+01 -9.98260e-01
2.69256e+00 1.04816e+01 3.99372e+00 3.58028e+01 -6.48786e+01 -8.57797e+01 -5.36137e+01 -9.99433e-01
2.70257e+00 9.82387e+00 3.18391e+00 3.52193e+01 -6.63996e+01 -7.41057e+01 -6.26399e+01 -9.99768e-01
2.71257e+00 9.15733e+00 2.49074e+00 3.45574e+01 -6.66659e+01 -6.25387e+01 -6.93444e+01 -9.99880e-01
2.72257e+00 8.49379e+00 1.91092e+00 3.38388e+01 -6.58287e+01 -5.15045e+01 -7.40058e+01 -9.99922e-01
2.73258e+00 7.84343e+00 1.43752e+00 3.30825e+01 -6.40591e+01 -4.13017e+01 -7.69449e+01 -9.99938e-01
2.74258e+00 7.21470e+00 1.06121e+00 3.23040e+01 -6.15348e+01 -3.21136e+01 -7.84878e+01 -9.99941e-01
2.75258e+00 6.61426e+00 7.71349e-01 3.15158e+01 -5.84291e+01 -2.40261e+01 -7.89404e+01 -9.99934e-01
2.76259e+00 6.04712e+00 5.56813e-01 3.07274e+01 -5.49031e+01 -1.70500e+01 -7.85727e+01 -9.99917e-01
2.77259e+00 5.51675e+00 4.06667e-01 2.99458e+01 -5.11008e+01 -1.11414e+01 -7.76121e+01 -9.99884e-01
2.78259e+00 5.02527e+00 3.10610e-01 2.91760e+01 -4.71466e+01 -6.22053e+00 -7.62419e+01 -9.99826e-01
2.79260e+00 4.57366e+00 2.59254e-01 2.84214e+01 -4.31441e+01 -2.18652e+00 -7.46046e+01 -9.99725e-01
2.80260e+00 4.16198e+00 2.44275e-01 2.76840e+01 -3.91771e+01 1.07099e+00 -7.28073e+01 -9.99552e-01
2.81260e+00 3.78952e+00 2.58467e-01 2.69650e+01 -3.53106e+01 3.66359e+00 -7.09273e+01 -9.99257e-01
2.82261e+00 3.45504e+00 2.95722e-01 2.62651e+01 -3.15931e+01 5.69857e+00 -6.90184e+01 -9.98765e-01
2.83261e+00 3.15684e+00 3.50969e-01 2.55842e+01 -2.80587e+01 7.27541e+00 -6.71165e+01 -9.97963e-01
2.84261e+00 2.89299e+00 4.20087e-01 2.49222e+01 -2.47290e+01 8.48401e+00 -6.52438e+01 -9.96694e-01
2.85262e+00 2.66137e+00 4.99806e-01 2.42787e+01 -2.16157e+01 9.40391e+00 -6.34131e+01 -9.94747e-01
2.86262e+00 2.45980e+00 5.87599e-01 2.36533e+01 -1.87220e+01 1.01043e+01 -6.16302e+01 -9.91859e-01
2.87262e+00 2.28608e+00 6.81588e-01 2.30455e+01 -1.60450e+01 1.06447e+01 -5.98966e+01 -9.87726e-01
2.88263e+00 2.13810e+00 7.80445e-01 2.24548e+01 -1.35765e+01 1.10756e+01 -5.82109e+01 -9.82015e-01
2.89263e+00 2.01381e+00 8.83311e-01 2.18808e+01 -1.13050e+01 1.14396e+01 -5.65699e+01 -9.74397e-01
2.90263e+00 1.91131e+00 9.89722e-01 2.13229e+01 -9.21592e+00 1.17722e+01 -5.49695e+01 -9.64571e-01
2.91264e+00 1.82887e+00 1.09954e+00 2.07809e+01 -7.29332e+00 1.21033e+01 -5.34048e+01 -9.52294e-01
2.92264e+00 1.76490e+00 1.21290e+00 2.02544e+01 -5.51999e+00 1.24574e+01 -5.18710e+01 -9.37396e-01
2.93264e+00 1.71800e+00 1.33017e+00 1.97431e+01 -3.87825e+00 1.28552e+01 -5.03629e+01 -9.19794e-01
2.94265e+00 1.68693e+00 1.45190e+00 1.92467e+01 -2.35027e+00 1.33143e+01 -4.88753e+01 -8.99479e-01
2.95265e+00 1.67065e+00 1.57881e+00 1.87652e+01 -9.18418e-01 1.38494e+01 -4.74028e+01 -8.76501e-01
2.96265e+00 1.66829e+00 1.71175e+00 1.82983e+01 4.34598e-01 1.44735e+01 -4.59398e+01 -8.50942e-01
2.97266e+00 1.67914e+00 1.85170e+00 1.78461e+01 1.72556e+00 1.51982e+01 -4.44802e+01 -8.22882e-01
2.98266e+00 1.70266e+00 1.99973e+00 1.74084e+01 2.97071e+00 1.60342e+01 -4.30176e+01 -7.92374e-01
2.99266e+00 1.73848e+00 2.15705e+00 1.69855e+01 4.18573e+00 1.69915e+01 -4.15446e+01 -7.59412e-01
3.00267e+00 1.78636e+00 2.32493e+00 1.65773e+01 5.38575e+00 1.80801e+01 -4.00530e+01 -7.23912e-01
3.01267e+00 1.84623e+00 2.50477e+00 1.61842e+01 6.58542e+00 1.93098e+01 -3.85336e+01 -6.85691e-01
3.02267e+00 1.91815e+00 2.69805e+00 1.58065e+01 7.79898e+00 2.06909e+01 -3.69754e+01 -6.44459e-01
3.03268e+00 2.00235e+00 2.90638e+00 1.54446e+01 9.04032e+00 2.22339e+01 -3.53661e+01 -5.99809e-01
3.04268e+00 2.09916e+00 3.13147e+00 1.50992e+01 1.03231e+01 2.39494e+01 -3.36910e+01 -5.51211e-01
3.05268e+00 2.20906e+00 3.37513e+00 1.47709e+01 1.16607e+01 2.58489e+01 -3.19331e+01 -4.98018e-01
3.06269e+00 2.33268e+00 3.63932e+00 1.44606e+01 1.30664e+01 2.79436e+01 -3.00723e+01 -4.39470e-01
3.07269e+00 2.47075e+00 3.92611e+00 1.41696e+01 1.45536e+01 3.02453e+01 -2.80853e+01 -3.74722e-01
3.08269e+00 2.62416e+00 4.23768e+00 1.38993e+01 1.61352e+01 3.27649e+01 -2.59443e+01 -3.02889e-01
3.09270e+00 2.79392e+00 4.57635e+00 1.36512e+01 1.78243e+01 3.55131e+01 -2.36172e+01 -2.23124e-01
3.10270e+00 2.98117e+00 4.94454e+00 1.34275e+01 1.96337e+01 3.84985e+01 -2.10662e+01 -1.34746e-01
3.11270e+00 3.18717e+00 5.34473e+00 1.32306e+01 2.15756e+01 4.17277e+01 -1.82471e+01 -3.74308e-02
3.12271e+00 3.41330e+00 5.77947e+00 1.30635e+01 2.36617e+01 4.52033e+01 -1.51089e+01 6.85367e-02
3.13271e+00 3.66107e+00 6.25130e+00 1.29296e+01 2.59023e+01 4.89225e+01 -1.15925e+01 1.81969e-01
3.14271e+00 3.93207e+00 6.76268e+00 1.28331e+01 2.83062e+01 5.28747e+01 -7.63017e+00 3.00516e-01
3.15272e+00 4.22795e+00 7.31588e+00 1.27787e+01 3.08793e+01 5.70390e+01 -3.14535e+00 4.20553e-01
3.16272e+00 4.55043e+00 7.91284e+00 1.27722e+01 3.36241e+01 6.13804e+01 1.94775e+00 5.37386e-01
3.17272e+00 4.90122e+00 8.55503e+00 1.28200e+01 3.65381e+01 6.58455e+01 7.74343e+00 6.45844e-01
3.18273e+00 5.28197e+00 9.24323e+00 1.29298e+01 3.96125e+01 7.03574e+01 1.43431e+01 7.41210e-01
3.19273e+00 5.69422e+00 9.97723e+00 1.31100e+01 4.28302e+01 7.48096e+01 2.18525e+01 8.20197e-01
3.20273e+00 6.13925e+00 1.07556e+01 1.33703e+01 4.61635e+01 7.90595e+01 3.03771e+01 8.81576e-01
3.21274e+00 6.61804e+00 1.15752e+01 1.37215e+01 4.95719e+01 8.29208e+01 4.00149e+01 9.26217e-01
3.22274e+00 7.13108e+00 1.24310e+01 1.41749e+01 5.29989e+01 8.61570e+01 5.08466e+01 9.56567e-01
3.23274e+00 7.67819e+00 1.33150e+01 1.47429e+01 5.63682e+01 8.84757e+01 6.29207e+01 9.75847e-01
3.24275e+00 8.25830e+00 1.42163e+01 1.54379e+01 5.95805e+01 8.95255e+01 7.62352e+01 9.87295e-01
3.25275e+00 8.86925e+00 1.51203e+01 1.62720e+01 6.25101e+01 8.88985e+01 9.07135e+01 9.93655e-01
3.26275e+00 9.50746e+00 1.60077e+01 1.72560e+01 6.50021e+01 8.61401e+01 1.06176e+02 9.96970e-01
3.27276e+00 1.01677e+01 1.68549e+01 1.83985e+01 6.68721e+01 8.07701e+01 1.22312e+02 9.98599e-01
3.28276e+00 1.08426e+01 1.76333e+01 1.97038e+01 6.79074e+01 7.23190e+01 1.38647e+02 9.99361e-01
3.29276e+00 1.15227e+01 1.83101e+01 2.11708e+01 6.78738e+01 6.03802e+01 1.54526e+02 9.99704e-01
3.30277e+00 1.21961e+01 1.88488e+01 2.27910e+01 6.65264e+01 4.46806e+01 1.69106e+02 9.99856e-01
3.31277e+00 1.28485e+01 1.92112e+01 2.45464e+01 6.36273e+01 2.51623e+01 1.81378e+02 9.99922e-01
3.32277e+00 1.34632e+01 1.93602e+01 2.64084e+01 5.89699e+01 2.06806e+00 1.90228e+02 9.99950e-01
3.33278e+00 1.40219e+01 1.92627e+01 2.83371e+01 5.24076e+01 -2.39891e+01 1.94534e+02 9.99960e-01
3.34278e+00 1.45052e+01 1.88937e+01 3.02819e+01 4.38857e+01 -5.19928e+01 1.93305e+02 9.99957e-01
3.35278e+00 1.48936e+01 1.82406e+01 3.21836e+01 3.34701e+01 -8.05500e+01 1.85845e+02 9.99934e-01
3.36279e+00 1.51692e+01 1.73059e+01 3.39784e+01 2.13676e+01 -1.07993e+02 1.71907e+02 9.99848e-01
3.37279e+00 1.53166e+01 1.61097e+01 3.56023e+01 7.93041e+00 -1.32551e+02 1.51806e+02 9.99458e-01
3.38279e+00 1.53250e+01 1.46891e+01 3.69979e+01 -6.35837e+00 -1.52582e+02 1.26449e+02 9.97095e-01
3.39280e+00 1.51885e+01 1.30964e+01 3.81193e+01 -2.09212e+01 -1.66794e+02 9.72627e+01 9.77837e-01
3.40280e+00 1.49075e+01 1.13932e+01 3.89369e+01 -3.51433e+01 -1.74436e+02 6.60131e+01 7.96308e-01
3.41280e+00 1.44884e+01 9.64208e+00 3.94393e+01 -4.84634e+01 -1.75379e+02 3.45271e+01 -1.50090e-01
3.42281e+00 1.39426e+01 7.90322e+00 3.96326e+01 -6.03935e+01 -1.70091e+02 4.50442e+00 -8.88031e-01
3.43281e+00 1.32864e+01 6.24099e+00 3.95395e+01 -7.04542e+01 -1.59559e+02 -2.25182e+01 -9.89559e-01
3.44281e+00 1.25402e+01 4.70455e+00 3.91955e+01 -7.83569e+01 -1.45099e+02 -4.55252e+01 -9.98848e-01
3.45282e+00 1.17263e+01 3.32642e+00 3.86437e+01 -8.39989e+01 -1.28137e+02 -6.40433e+01 -9.99828e-01
3.46282e+00 1.08671e+01 2.12475e+00 3.79293e+01 -8.74235e+01 -1.10027e+02 -7.80548e+01 -9.99964e-01
3.47282e+00 9.98412e+00 1.10509e+00 3.70960e+01 -8.87903e+01 -9.19207e+01 -8.78894e+01 -9.99989e-01
3.48283e+00 9.09677e+00 2.62727e-01 3.61830e+01 -8.83404e+01 -7.47017e+01 -9.40981e+01 -9.99995e-01
3.49283e+00 8.22182e+00 -4.14455e-01 3.52233e+01 -8.63627e+01 -5.89744e+01 -9.73364e+01 -9.99997e-01
3.50283e+00 7.37301e+00 -9.43325e-01 3.42433e+01 -8.31634e+01 -4.50887e+01 -9.82706e+01 -9.99997e-01
3.51284e+00 6.56107e+00 -1.34317e+00 3.32629e+01 -7.90423e+01 -3.31870e+01 -9.75137e+01 -9.99997e-01
3.52284e+00 5.79379e+00 -1.63388e+00 3.22963e+01 -7.42767e+01 -2.32578e+01 -9.55897e+01 -9.99996e-01
3.53284e+00 5.07637e+00 -1.83469e+00 3.13529e+01 -6.91105e+01 -1.51860e+01 -9.29213e+01 -9.99993e-01
3.54285e+00 4.41176e+00 -1.96332e+00 3.04386e+01 -6.37507e+01 -8.79526e+00 -8.98313e+01 -9.99988e-01
3.55285e+00 3.80101e+00 -2.03558e+00 2.95563e+01 -5.83659e+01 -3.88000e+00 -8.65541e+01 -9.99976e-01
3.56285e+00 3.24369e+00 -2.06516e+00 2.87070e+01 -5.30885e+01 -2.28248e-01 -8.32508e+01 -9.99952e-01
3.57286e+00 2.73819e+00 -2.06368e+00 2.78905e+01 -4.80187e+01 2.36357e+00 -8.00254e+01 -9.99902e-01
3.58286e+00 2.28206e+00 -2.04079e+00 2.71055e+01 -4.32285e+01 4.08202e+00 -7.69386e+01 -9.99802e-01
3.59286e+00 1.87224e+00 -2.00437e+00 2.63506e+01 -3.87661e+01 5.09239e+00 -7.40210e+01 -9.99608e-01
3.60287e+00 1.50529e+00 -1.96079e+00 2.56240e+01 -3.46607e+01 5.53732e+00 -7.12823e+01 -9.99249e-01
3.61287e+00 1.17755e+00 -1.91506e+00 2.49239e+01 -3.09262e+01 5.53731e+00 -6.87189e+01 -9.98616e-01
3.62287e+00 8.85311e-01 -1.87113e+00 2.42486e+01 -2.75644e+01 5.19226e+00 -6.63196e+01 -9.97560e-01
3.63288e+00 6.24859e-01 -1.83202e+00 2.35966e+01 -2.45688e+01 4.58353e+00 -6.40690e+01 -9.95895e-01
3.64288e+00 3.92595e-01 -1.80001e+00 2.29664e+01 -2.19261e+01 3.77618e+00 -6.19504e+01 -9.93417e-01
3.65288e+00 1.85072e-01 -1.77683e+00 2.23568e+01 -1.96190e+01 2.82123e+00 -5.99469e+01 -9.89929e-01
3.66289e+00 -9.69064e-04 -1.76373e+00 2.17667e+01 -1.76276e+01 1.75769e+00 -5.80429e+01 -9.85279e-01
3.67289e+00 -1.68580e-01 -1.76164e+00 2.11953e+01 -1.59306e+01 6.14497e-01 -5.62237e+01 -9.79399e-01
3.68289e+00 -3.20596e-01 -1.77122e+00 2.06416e+01 -1.45063e+01 -5.87842e-01 -5.44765e+01 -9.72326e-01
3.69290e+00 -4.59641e-01 -1.79300e+00 2.01052e+01 -1.33336e+01 -1.83579e+00 -5.27896e+01 -9.64210e-01
3.70290e+00 -5.88129e-01 -1.82737e+00 1.95853e+01 -1.23924e+01 -3.12155e+00 -5.11528e+01 -9.55305e-01
3.71290e+00 -7.08280e-01 -1.87468e+00 1.90816e+01 -1.16640e+01 -4.44203e+00 -4.95566e+01 -9.45940e-01
3.72291e+00 -8.22139e-01 -1.93528e+00 1.85938e+01 -1.11314e+01 -5.79796e+00 -4.79923e+01 -9.36482e-01
3.73291e+00 -9.31585e-01 -2.00954e+00 1.81214e+01 -1.07796e+01 -7.19322e+00 -4.64516e+01 -9.27299e-01
3.74291e+00 -1.03836e+00 -2.09790e+00 1.76644e+01 -1.05954e+01 -8.63423e+00 -4.49266e+01 -9.18729e-01
3.75292e+00 -1.14408e+00 -2.20085e+00 1.72225e+01 -1.05676e+01 -1.01295e+01 -4.34088e+01 -9.11057e-01
3.76292e+00 -1.25028e+00 -2.31900e+00 1.67959e+01 -1.06873e+01 -1.16892e+01 -4.18897e+01 -9.04504e-01
3.77292e+00 -1.35837e+00 -2.45307e+00 1.63845e+01 -1.09470e+01 -1.33251e+01 -4.03598e+01 -8.99223e-01
3.78293e+00 -1.46974e+00 -2.60388e+00 1.59885e+01 -1.13415e+01 -1.50499e+01 -3.88090e+01 -8.95301e-01
3.79293e+00 -1.58571e+00 -2.77242e+00 1.56082e+01 -1.18671e+01 -1.68774e+01 -3.72255e+01 -8.92771e-01
3.80293e+00 -1.70759e+00 -2.95980e+00 1.52439e+01 -1.25221e+01 -1.88224e+01 -3.55963e+01 -8.91616e-01
3.81294e+00 -1.83667e+00 -3.16728e+00 1.48962e+01 -1.33061e+01 -2.09000e+01 -3.39060e+01 -8.91779e-01
3.82294e+00 -1.97424e+00 -3.39628e+00 1.45658e+01 -1.42205e+01 -2.31260e+01 -3.21371e+01 -8.93177e-01
3.83294e+00 -2.12161e+00 -3.64838e+00 1.42536e+01 -1.52676e+01 -2.55162e+01 -3.02691e+01 -8.95703e-01
3.84295e+00 -2.28015e+00 -3.92530e+00 1.39606e+01 -1.64515e+01 -2.80865e+01 -2.82781e+01 -8.99235e-01
3.85295e+00 -2.45123e+00 -4.22894e+00 1.36883e+01 -1.77771e+01 -3.08522e+01 -2.61361e+01 -9.03638e-01
3.86295e+00 -2.63630e+00 -4.56133e+00 1.34383e+01 -1.92503e+01 -3.38275e+01 -2.38106e+01 -9.08773e-01
3.87296e+00 -2.83687e+00 -4.92464e+00 1.32127e+01 -2.08777e+01 -3.70251e+01 -2.12633e+01 -9.14497e-01
3.88296e+00 -3.05453e+00 -5.32115e+00 1.30138e+01 -2.26662e+01 -4.04545e+01 -1.84499e+01 -9.20665e-01
3.89296e+00 -3.29091e+00 -5.75321e+00 1.28446e+01 -2.46230e+01 -4.41217e+01 -1.53191e+01 -9.27135e-01
3.90297e+00 -3.54774e+00 -6.22322e+00 1.27086e+01 -2.67548e+01 -4.80266e+01 -1.18113e+01 -9.33769e-01
3.91297e+00 -3.82679e+00 -6.73352e+00 1.26098e+01 -2.90673e+01 -5.21615e+01 -7.85844e+00 -9.40436e-01
3.92297e+00 -4.12989e+00 -7.28632e+00 1.25531e+01 -3.15643e+01 -5.65076e+01 -3.38328e+00 -9.47016e-01
3.93298e+00 -4.45890e+00 -7.88359e+00 1.25442e+01 -3.42469e+01 -6.10325e+01 1.70107e+00 -9.53400e-01
3.94298e+00 -4.81567e+00 -8.52688e+00 1.25895e+01 -3.71121e+01 -6.56849e+01 7.49059e+00 -9.59492e-01
3.95298e+00 -5.20197e+00 -9.21710e+00 1.26967e+01 -4.01513e+01 -7.03902e+01 1.40892e+01 -9.65215e-01
3.96299e+00 -5.61949e+00 -9.95429e+00 1.28744e+01 -4.33480e+01 -7.50436e+01 2.16062e+01 -9.70507e-01
3.97299e+00 -6.06966e+00 -1.07372e+01 1.31324e+01 -4.66759e+01 -7.95040e+01 3.01517e+01 -9.75326e-01
3.98299e+00 -6.55362e+00 -1.15632e+01 1.34815e+01 -5.00953e+01 -8.35859e+01 3.98300e+01 -9.79644e-01
3.99300e+00 -7.07202e+00 -1.24271e+01 1.39334e+01 -5.35505e+01 -8.70526e+01 5.07290e+01 -9.83451e-01
4.00300e+00 -7.62486e+00 -1.33214e+01 1.45006e+01 -5.69657e+01 -8.96093e+01 6.29057e+01 -9.86752e-01
4.01300e+00 -8.21126e+00 -1.42354e+01 1.51962e+01 -6.02413e+01 -9.09000e+01 7.63672e+01 -9.89562e-01
4.02301e+00 -8.82920e+00 -1.51542e+01 1.60326e+01 -6.32503e+01 -9.05087e+01 9.10463e+01 -9.91907e-01
4.03301e+00 -9.47527e+00 -1.60588e+01 1.70212e+01 -6.58357e+01 -8.79681e+01 1.06772e+02 -9.93821e-01
4.04301e+00 -1.01443e+01 -1.69252e+01 1.81712e+01 -6.78092e+01 -8.27812e+01 1.23238e+02 -9.95346e-01
4.05302e+00 -1.08291e+01 -1.77245e+01 1.94877e+01 -6.89531e+01 -7.44562e+01 1.39974e+02 -9.96526e-01
4.06302e+00 -1.15203e+01 -1.84229e+01 2.09703e+01 -6.90261e+01 -6.25609e+01 1.56316e+02 -9.97411e-01
4.07302e+00 -1.22057e+01 -1.89831e+01 2.26109e+01 -6.77741e+01 -4.67943e+01 1.71407e+02 -9.98050e-01
4.08303e+00 -1.28710e+01 -1.93658e+01 2.43920e+01 -6.49486e+01 -2.70727e+01 1.84211e+02 -9.98487e-01
4.09303e+00 -1.34991e+01 -1.95322e+01 2.62849e+01 -6.03311e+01 -3.61990e+00 1.93575e+02 -9.98759e-01
4.10303e+00 -1.40715e+01 -1.94478e+01 2.82494e+01 -5.37629e+01 2.29571e+01 1.98327e+02 -9.98887e-01
4.11304e+00 -1.45680e+01 -1.90859e+01 3.02339e+01 -4.51789e+01 5.16290e+01 1.97420e+02 -9.98865e-01
4.12304e+00 -1.49688e+01 -1.84326e+01 3.21777e+01 -3.46376e+01 8.09676e+01 1.90106e+02 -9.98623e-01
4.13304e+00 -1.52551e+01 -1.74895e+01 3.40149e+01 -2.23437e+01 1.09247e+02 1.76098e+02 -9.97931e-01
4.14305e+00 -1.54112e+01 -1.62765e+01 3.56794e+01 -8.65382e+00 1.34626e+02 1.55695e+02 -9.96025e-01
4.15305e+00 -1.54253e+01 -1.48315e+01 3.71115e+01 5.93778e+00 1.55379e+02 1.29815e+02 -9.90099e-01
4.16305e+00 -1.52913e+01 -1.32077e+01 3.82632e+01 2.08362e+01 1.70146e+02 9.99282e+01 -9.68461e-01
4.17306e+00 -1.50095e+01 -1.14693e+01 3.91035e+01 3.54021e+01 1.78127e+02 6.78724e+01 -8.79236e-01
4.18306e+00 -1.45862e+01 -9.68391e+00 3.96204e+01 4.90230e+01 1.79182e+02 3.55972e+01 -5.34998e-01
4.19306e+00 -1.40336e+01 -7.91516e+00 3.98209e+01 6.11843e+01 1.73805e+02 4.88905e+00 2.18382e-01
4.20307e+00 -1.33684e+01 -6.22113e+00 3.97284e+01 7.14724e+01 1.63011e+02 -2.27759e+01 7.78565e-01
4.21307e+00 -1.26110e+01 -4.65318e+00 3.93790e+01 7.95778e+01 1.48154e+02 -4.63296e+01 9.48463e-01
4.22307e+00 -1.17840e+01 -3.24711e+00 3.88170e+01 8.53691e+01 1.30715e+02 -6.52480e+01 9.86782e-01
4.23308e+00 -1.09106e+01 -2.02225e+00 3.80892e+01 8.88837e+01 1.12102e+02 -7.95072e+01 9.95814e-01
4.24308e+00 -1.00128e+01 -9.84318e-01 3.72407e+01 9.02849e+01 9.35102e+01 -8.94529e+01 9.98288e-01
4.25308e+00 -9.11054e+00 -1.28301e-01 3.63120e+01 8.98224e+01 7.58553e+01 -9.56632e+01 9.99082e-01
4.26309e+00 -8.22099e+00 5.58507e-01 3.53370e+01 8.77949e+01 5.97590e+01 -9.88235e+01 9.99360e-01
4.27309e+00 -7.35822e+00 1.09368e+00 3.43427e+01 8.45190e+01 4.55776e+01 -9.96282e+01 9.99432e-01
4.28309e+00 -6.53317e+00 1.49723e+00 3.33495e+01 8.03040e+01 3.34520e+01 -9.87137e+01 9.99379e-01
4.29310e+00 -5.75378e+00 1.78974e+00 3.23717e+01 7.54352e+01 2.33642e+01 -9.66224e+01 9.99192e-01
4.30310e+00 -5.02530e+00 1.99105e+00 3.14189e+01 7.01635e+01 1.51899e+01 -9.37893e+01 9.98795e-01
4.31310e+00 -4.35068e+00 2.11939e+00 3.04967e+01 6.47006e+01 8.74281e+00 -9.05452e+01 9.98013e-01
4.32311e+00 -3.73092e+00 2.19097e+00 2.96079e+01 5.92189e+01 3.80811e+00 -8.71288e+01 9.96497e-01
4.33311e+00 -3.16551e+00 2.21981e+00 2.87535e+01 5.38532e+01 1.65516e-01 -8.37029e+01 9.93576e-01
4.34311e+00 -2.65276e+00 2.21775e+00 2.79330e+01 4.87052e+01 -2.39549e+00 -8.03712e+01 9.88042e-01
4.35312e+00 -2.19011e+00 2.19460e+00 2.71451e+01 4.38472e+01 -4.06702e+00 -7.71933e+01 9.77844e-01
4.36312e+00 -1.77440e+00 2.15832e+00 2.63880e+01 3.93272e+01 -5.01864e+00 -7.41978e+01 9.59798e-01
4.37312e+00 -1.40208e+00 2.11527e+00 2.56600e+01 3.51735e+01 -5.39618e+00 -7.13924e+01 9.29494e-01
4.38313e+00 -1.06943e+00 2.07040e+00 2.49591e+01 3.13983e+01 -5.32247e+00 -6.87717e+01 8.81730e-01
4.39313e+00 -7.72645e-01 2.02751e+00 2.42835e+01 2.80016e+01 -4.89904e+00 -6.63226e+01 8.11776e-01
4.40313e+00 -5.07980e-01 1.98944e+00 2.36317e+01 2.49742e+01 -4.20847e+00 -6.40284e+01 7.17322e-01
4.41314e+00 -2.71814e-01 1.95826e+00 2.30021e+01 2.23008e+01 -3.31677e+00 -6.18711e+01 6.00289e-01
4.42314e+00 -6.06993e-02 1.93553e+00 2.23934e+01 1.99623e+01 -2.27585e+00 -5.98333e+01 4.67237e-01
4.43314e+00 1.28613e-01 1.92242e+00 2.18047e+01 1.79381e+01 -1.12562e+00 -5.78985e+01 3.27766e-01
4.44315e+00 2.99159e-01 1.91984e+00 2.12348e+01 1.62069e+01 1.04030e-01 -5.60517e+01 1.91736e-01
4.45315e+00 4.53766e-01 1.92857e+00 2.06830e+01 1.47480e+01 1.39164e+00 -5.42795e+01 6.68723e-02
4.46315e+00 5.95059e-01 1.94922e+00 2.01486e+01 1.35416e+01 2.72281e+00 -5.25697e+01 -4.22587e-02
4.47316e+00 7.25468e-01 1.98237e+00 1.96311e+01 1.25690e+01 4.08902e+00 -5.09114e+01 -1.33983e-01
4.48316e+00 8.47244e-01 2.02851e+00 1.91299e+01 1.18127e+01 5.48662e+00 -4.92945e+01 -2.08629e-01
4.49316e+00 9.62468e-01 2.08812e+00 1.86448e+01 1.12565e+01 6.91600e+00 -4.77096e+01 -2.67607e-01
4.50317e+00 1.07307e+00 2.16169e+00 1.81753e+01 1.08862e+01 8.38087e+00 -4.61479e+01 -3.12721e-01
4.51317e+00 1.18084e+00 2.24972e+00 1.77214e+01 1.06888e+01 9.88762e+00 -4.46006e+01 -3.45758e-01
4.52317e+00 1.28746e+00 2.35279e+00 1.72830e+01 1.06534e+01 1.14449e+01 -4.30589e+01 -3.68278e-01
4.53318e+00 1.39449e+00 2.47156e+00 1.68600e+01 1.07707e+01 1.30631e+01 -4.15134e+01 -3.81541e-01
4.54318e+00 1.50343e+00 2.60678e+00 1.64525e+01 1.10335e+01 1.47540e+01 -3.99542e+01 -3.86490e-01
4.55318e+00 1.61570e+00 2.75932e+00 1.60607e+01 1.14362e+01 1.65310e+01 -3.83704e+01 -3.83774e-01
4.56319e+00 1.73268e+00 2.93019e+00 1.56850e+01 1.19750e+01 1.84079e+01 -3.67495e+01 -3.73776e-01
4.57319e+00 1.85573e+00 3.12053e+00 1.53257e+01 1.26480e+01 2.03996e+01 -3.50776e+01 -3.56639e-01
4.58319e+00 1.98617e+00 3.33164e+00 1.49834e+01 1.34547e+01 2.25216e+01 -3.33385e+01 -3.32294e-01
4.59320e+00 2.12536e+00 3.56497e+00 1.46589e+01 1.43961e+01 2.47895e+01 -3.15137e+01 -3.00488e-01
4.60320e+00 2.27465e+00 3.82215e+00 1.43533e+01 1.54750e+01 2.72194e+01 -2.95814e+01 -2.60807e-01
4.61320e+00 2.43543e+00 4.10494e+00 1.40676e+01 1.66951e+01 2.98266e+01 -2.75162e+01 -2.12721e-01
4.62321e+00 2.60915e+00 4.41529e+00 1.38033e+01 1.80614e+01 3.26260e+01 -2.52887e+01 -1.55641e-01
4.63321e+00 2.79729e+00 4.75528e+00 1.35623e+01 1.95799e+01 3.56312e+01 -2.28642e+01 -8.90129e-02
4.64321e+00 3.00141e+00 5.12713e+00 1.33467e+01 2.12572e+01 3.88535e+01 -2.02025e+01 -1.24592e-02
4.65322e+00 3.22313e+00 5.53315e+00 1.31590e+01 2.31002e+01 4.23011e+01 -1.72567e+01 7.40209e-02
4.66322e+00 3.46414e+00 5.97571e+00 1.30025e+01 2.51157e+01 4.59776e+01 -1.39727e+01 1.69795e-01
4.67322e+00 3.72620e+00 6.45718e+00 1.28808e+01 2.73098e+01 4.98799e+01 -1.02881e+01 2.73317e-01
4.68323e+00 4.01113e+00 6.97984e+00 1.27983e+01 2.96871e+01 5.39962e+01 -6.13169e+00 3.81903e-01
4.69323e+00 4.32076e+00 7.54575e+00 1.27600e+01 3.22499e+01 5.83027e+01 -1.42325e+00 4.91693e-01
4.70323e+00 4.65696e+00 8.15661e+00 1.27719e+01 3.49966e+01 6.27598e+01 3.92649e+00 5.97924e-01
4.71324e+00 5.02152e+00 8.81360e+00 1.28410e+01 3.79208e+01 6.73076e+01 1.00150e+01 6.95604e-01
4.72324e+00 5.41617e+00 9.51711e+00 1.29751e+01 4.10093e+01 7.18603e+01 1.69460e+01 7.80421e-01
4.73324e+00 5.84246e+00 1.02665e+01 1.31832e+01 4.42402e+01 7.63000e+01 2.48262e+01 8.49630e-01
4.74325e+00 6.30164e+00 1.10597e+01 1.34753e+01 4.75803e+01 8.04696e+01 3.37598e+01 9.02516e-01
4.75325e+00 6.79459e+00 1.18928e+01 1.38625e+01 5.09825e+01 8.41659e+01 4.38404e+01 9.40284e-01
4.76325e+00 7.32162e+00 1.27599e+01 1.43565e+01 5.43827e+01 8.71328e+01 5.51391e+01 9.65467e-01
4.77326e+00 7.88232e+00 1.36519e+01 1.49698e+01 5.76957e+01 8.90564e+01 6.76891e+01 9.81142e-01
4.78326e+00 8.47527e+00 1.45565e+01 1.57148e+01 6.08123e+01 8.95638e+01 8.14641e+01 9.90255e-01
4.79326e+00 9.09786e+00 1.54574e+01 1.66033e+01 6.35956e+01 8.82278e+01 9.63538e+01 9.95212e-01
4.80327e+00 9.74594e+00 1.63338e+01 1.76455e+01 6.58790e+01 8.45804e+01 1.12134e+02 9.97743e-01
4.81327e+00 1.04136e+01 1.71602e+01 1.88485e+01 6.74667e+01 7.81392e+01 1.28436e+02 9.98964e-01
4.82327e+00 1.10927e+01 1.79063e+01 2.02151e+01 6.81362e+01 6.84494e+01 1.44722e+02 9.99527e-01
4.83328e+00 1.17729e+01 1.85376e+01 2.17415e+01 6.76471e+01 5.51433e+01 1.60264e+02 9.99778e-01
4.84328e+00 1.24414e+01 1.90168e+01 2.34159e+01 6.57538e+01 3.80156e+01 1.74152e+02 9.99888e-01
4.85328e+00 1.30829e+01 1.93055e+01 2.52166e+01 6.22259e+01 1.71090e+01 1.85329e+02 9.99936e-01
4.86329e+00 1.36802e+01 1.93677e+01 2.71109e+01 5.68743e+01 -7.20439e+00 1.92658e+02 9.99956e-01
4.87329e+00 1.42143e+01 1.91725e+01 2.90546e+01 4.95821e+01 -3.41628e+01 1.95046e+02 9.99962e-01
4.88329e+00 1.46657e+01 1.86992e+01 3.09936e+01 4.03354e+01 -6.26018e+01 1.91587e+02 9.99953e-01
4.89330e+00 1.50152e+01 1.79402e+01 3.28662e+01 2.92502e+01 -9.10071e+01 1.81731e+02 9.99916e-01
4.90330e+00 1.52456e+01 1.69043e+01 3.46078e+01 1.65876e+01 -1.17645e+02 1.65429e+02 9.99773e-01
4.91330e+00 1.53431e+01 1.56183e+01 3.61561e+01 2.75176e+00 -1.40758e+02 1.43216e+02 9.99054e-01
4.92331e+00 1.52985e+01 1.41252e+01 3.74571e+01 -1.17330e+01 -1.58804e+02 1.16208e+02 9.94148e-01
4.93331e+00 1.51082e+01 1.24816e+01 3.84703e+01 -2.62660e+01 -1.70669e+02 8.59866e+01 9.50483e-01
4.94331e+00 1.47749e+01 1.07511e+01 3.91728e+01 -4.02378e+01 -1.75827e+02 5.43847e+01 5.65237e-01
4.95332e+00 1.43068e+01 8.99428e+00 3.95597e+01 -5.31250e+01 -1.74377e+02 2.31866e+01 -5.49258e-01
4.96332e+00 1.37173e+01 7.27417e+00 3.96436e+01 -6.44310e+01 -1.66993e+02 -5.93450e+00 -9.53665e-01
4.97332e+00 1.30244e+01 5.65133e+00 3.94526e+01 -7.37311e+01 -1.54815e+02 -3.16014e+01 -9.95537e-01
4.98333e+00 1.22496e+01 4.16840e+00 3.90256e+01 -8.08118e+01 -1.39228e+02 -5.30072e+01 -9.99457e-01
4.99333e+00 1.14152e+01 2.85247e+00 3.84073e+01 -8.56277e+01 -1.21654e+02 -6.98579e+01 -9.99908e-01
5.00333e+00 1.05437e+01 1.71678e+00 3.76428e+01 -8.82694e+01 -1.03388e+02 -8.22796e+01 -9.99978e-01
5.01334e+00 9.65587e+00 7.62755e-01 3.67745e+01 -8.89312e+01 -8.54886e+01 -9.07004e+01 -9.99992e-01
5.02334e+00 8.77023e+00 -1.74263e-02 3.58395e+01 -8.78765e+01 -6.87372e+01 -9.57250e+01 -9.99996e-01
5.03334e+00 7.90248e+00 -6.37997e-01 3.48685e+01 -8.54048e+01 -5.36401e+01 -9.80244e+01 -9.99997e-01
5.04335e+00 7.06526e+00 -1.11702e+00 3.38853e+01 -8.18228e+01 -4.04642e+01 -9.82528e+01 -9.99997e-01
5.05335e+00 6.26820e+00 -1.47424e+00 3.29077e+01 -7.74244e+01 -2.92883e+01 -9.69947e+01 -9.99997e-01
5.06335e+00 5.51809e+00 -1.72948e+00 3.19481e+01 -7.24757e+01 -2.00564e+01 -9.47383e+01 -9.99995e-01
5.07336e+00 4.81926e+00 -1.90152e+00 3.10144e+01 -6.72078e+01 -1.26254e+01 -9.18689e+01 -9.99992e-01
5.08336e+00 4.17390e+00 -2.00745e+00 3.01112e+01 -6.18135e+01 -6.80433e+00 -8.86753e+01 -9.99984e-01
5.09336e+00 3.58248e+00 -2.06232e+00 2.92406e+01 -5.64480e+01 -2.38226e+00 -8.53633e+01 -9.99969e-01
5.10337e+00 3.04407e+00 -2.07908e+00 2.84033e+01 -5.12314e+01 8.51546e-01 -8.20709e+01 -9.99938e-01
5.11337e+00 2.55671e+00 -2.06859e+00 2.75983e+01 -4.62530e+01 3.09556e+00 -7.88843e+01 -9.99874e-01
5.12337e+00 2.11769e+00 -2.03985e+00 2.68245e+01 -4.15754e+01 4.52914e+00 -7.58518e+01 -9.99746e-01
5.13338e+00 1.72378e+00 -2.00015e+00 2.60802e+01 -3.72394e+01 5.30949e+00 -7.29950e+01 -9.99502e-01
5.14338e+00 1.37144e+00 -1.95535e+00 2.53635e+01 -3.32679e+01 5.57110e+00 -7.03177e+01 -9.99058e-01
5.15338e+00 1.05696e+00 -1.91003e+00 2.46728e+01 -2.96699e+01 5.42675e+00 -6.78129e+01 -9.98290e-01
5.16339e+00 7.76603e-01 -1.86779e+00 2.40063e+01 -2.64439e+01 4.96931e+00 -6.54673e+01 -9.97036e-01
5.17339e+00 5.26695e-01 -1.83135e+00 2.33625e+01 -2.35804e+01 4.27388e+00 -6.32646e+01 -9.95099e-01
5.18339e+00 3.03678e-01 -1.80278e+00 2.27402e+01 -2.10646e+01 3.40008e+00 -6.11879e+01 -9.92275e-01
5.19340e+00 1.04165e-01 -1.78361e+00 2.21380e+01 -1.88778e+01 2.39423e+00 -5.92205e+01 -9.88380e-01
5.20340e+00 -7.50325e-02 -1.77497e+00 2.15550e+01 -1.69994e+01 1.29139e+00 -5.73469e+01 -9.83290e-01
5.21340e+00 -2.36893e-01 -1.77768e+00 2.09904e+01 -1.54079e+01 1.17161e-01 -5.55533e+01 -9.76973e-01
5.22341e+00 -3.84178e-01 -1.79235e+00 2.04434e+01 -1.40817e+01 -1.11074e+00 -5.38271e+01 -9.69509e-01
5.23341e+00 -5.19436e-01 -1.81944e+00 1.99133e+01 -1.30000e+01 -2.38107e+00 -5.21571e+01 -9.61091e-01
5.24341e+00 -6.45014e-01 -1.85933e+00 1.93997e+01 -1.21432e+01 -3.68796e+00 -5.05333e+01 -9.52003e-01
5.25342e+00 -7.63070e-01 -1.91238e+00 1.89022e+01 -1.14931e+01 -5.02988e+00 -4.89466e+01 -9.42595e-01
5.26342e+00 -8.75589e-01 -1.97895e+00 1.84204e+01 -1.10336e+01 -6.40886e+00 -4.73883e+01 -9.33237e-01
5.27342e+00 -9.84402e-01 -2.05942e+00 1.79541e+01 -1.07501e+01 -7.82984e+00 -4.58502e+01 -9.24289e-01
5.28343e+00 -1.09121e+00 -2.15425e+00 1.75030e+01 -1.06304e+01 -9.30013e+00 -4.43240e+01 -9.16071e-01
5.29343e+00 -1.19759e+00 -2.26401e+00 1.70673e+01 -1.06641e+01 -1.08290e+01 -4.28013e+01 -9.08845e-01
5.30343e+00 -1.30505e+00 -2.38932e+00 1.66467e+01 -1.08428e+01 -1.24272e+01 -4.12731e+01 -9.02804e-01
5.31344e+00 -1.41498e+00 -2.53097e+00 1.62416e+01 -1.11599e+01 -1.41070e+01 -3.97296e+01 -8.98077e-01
5.32344e+00 -1.52876e+00 -2.68985e+00 1.58520e+01 -1.16108e+01 -1.58816e+01 -3.81598e+01 -8.94728e-01
5.33344e+00 -1.64771e+00 -2.86698e+00 1.54783e+01 -1.21927e+01 -1.77653e+01 -3.65514e+01 -8.92767e-01
5.34345e+00 -1.77313e+00 -3.06355e+00 1.51209e+01 -1.29042e+01 -1.97728e+01 -3.48903e+01 -8.92162e-01
5.35345e+00 -1.90632e+00 -3.28088e+00 1.47804e+01 -1.37457e+01 -2.19198e+01 -3.31601e+01 -8.92844e-01
5.36345e+00 -2.04858e+00 -3.52047e+00 1.44577e+01 -1.47190e+01 -2.42219e+01 -3.13420e+01 -8.94718e-01
5.37346e+00 -2.20124e+00 -3.78396e+00 1.41538e+01 -1.58271e+01 -2.66950e+01 -2.94140e+01 -8.97670e-01
5.38346e+00 -2.36569e+00 -4.07314e+00 1.38697e+01 -1.70745e+01 -2.93547e+01 -2.73502e+01 -9.01571e-01
5.39346e+00 -2.54333e+00 -4.38996e+00 1.36071e+01 -1.84663e+01 -3.22158e+01 -2.51206e+01 -9.06285e-01
5.40347e+00 -2.73564e+00 -4.73652e+00 1.33678e+01 -2.00088e+01 -3.52919e+01 -2.26901e+01 -9.11669e-01
5.41347e+00 -2.94416e+00 -5.11503e+00 1.31540e+01 -2.17087e+01 -3.85941e+01 -2.00178e+01 -9.17578e-01
5.42347e+00 -3.17051e+00 -5.52780e+00 1.29683e+01 -2.35729e+01 -4.21303e+01 -1.70562e+01 -9.23869e-01
5.43348e+00 -3.41635e+00 -5.97719e+00 1.28139e+01 -2.56084e+01 -4.59038e+01 -1.37502e+01 -9.30400e-01
5.44348e+00 -3.68344e+00 -6.46557e+00 1.26945e+01 -2.78214e+01 -4.99111e+01 -1.00366e+01 -9.37036e-01
5.45348e+00 -3.97357e+00 -6.99523e+00 1.26147e+01 -3.02166e+01 -5.41394e+01 -5.84314e+00 -9.43650e-01
5.46349e+00 -4.28859e+00 -7.56826e+00 1.25795e+01 -3.27967e+01 -5.85638e+01 -1.08825e+00 -9.50128e-01
5.47349e+00 -4.63034e+00 -8.18643e+00 1.25951e+01 -3.55609e+01 -6.31435e+01 4.31899e+00 -9.56365e-01
5.48349e+00 -5.00064e+00 -8.85100e+00 1.26684e+01 -3.85036e+01 -6.78166e+01 1.04781e+01 -9.62275e-01
5.49350e+00 -5.40122e+00 -9.56248e+00 1.28076e+01 -4.16126e+01 -7.24951e+01 1.74955e+01 -9.67787e-01
5.50350e+00 -5.83365e+00 -1.03204e+01 1.30217e+01 -4.48671e+01 -7.70579e+01 2.54809e+01 -9.72849e-01
5.51350e+00 -6.29924e+00 -1.11227e+01 1.33210e+01 -4.82346e+01 -8.13441e+01 3.45420e+01 -9.77424e-01
5.52351e+00 -6.79889e+00 -1.19657e+01 1.37167e+01 -5.16684e+01 -8.51451e+01 4.47759e+01 -9.81494e-01
5.53351e+00 -7.33296e+00 -1.28433e+01 1.42209e+01 -5.51036e+01 -8.81980e+01 5.62570e+01 -9.85056e-01
5.54351e+00 -7.90105e+00 -1.37464e+01 1.48465e+01 -5.84537e+01 -9.01803e+01 6.90205e+01 -9.88119e-01
5.55352e+00 -8.50177e+00 -1.46624e+01 1.56060e+01 -6.16068e+01 -9.07084e+01 8.30407e+01 -9.90704e-01
5.56352e+00 -9.13247e+00 -1.55747e+01 1.65117e+01 -6.44222e+01 -8.93422e+01 9.82044e+01 -9.92840e-01
5.57352e+00 -9.78895e+00 -1.64618e+01 1.75738e+01 -6.67288e+01 -8.55996e+01 1.14280e+02 -9.94565e-01
5.58353e+00 -1.04651e+01 -1.72976e+01 1.87998e+01 -6.83245e+01 -7.89834e+01 1.30888e+02 -9.95922e-01
5.59353e+00 -1.11528e+01 -1.80508e+01 2.01924e+01 -6.89803e+01 -6.90257e+01 1.47470e+02 -9.96958e-01
5.60353e+00 -1.18412e+01 -1.86861e+01 2.17476e+01 -6.84484e+01 -5.53497e+01 1.63272e+02 -9.97722e-01
5.61354e+00 -1.25174e+01 -1.91650e+01 2.34532e+01 -6.64762e+01 -3.77490e+01 1.77354e+02 -9.98262e-01
5.62354e+00 -1.31656e+01 -1.94483e+01 2.52865e+01 -6.28272e+01 -1.62764e+01 1.88618e+02 -9.98618e-01
5.63354e+00 -1.37681e+01 -1.94990e+01 2.72135e+01 -5.73088e+01 8.67072e+00 1.95895e+02 -9.98821e-01
5.64355e+00 -1.43055e+01 -1.92859e+01 2.91886e+01 -4.98035e+01 3.62900e+01 1.98058e+02 -9.98880e-01
5.65355e+00 -1.47578e+01 -1.87880e+01 3.11559e+01 -4.03021e+01 6.53616e+01 1.94189e+02 -9.98764e-01
5.66355e+00 -1.51056e+01 -1.79986e+01 3.30517e+01 -2.89301e+01 9.43076e+01 1.83741e+02 -9.98349e-01
5.67356e+00 -1.53313e+01 -1.69276e+01 3.48098e+01 -1.59634e+01 1.21331e+02 1.66696e+02 -9.97222e-01
5.68356e+00 -1.54210e+01 -1.56036e+01 3.63667e+01 -1.82521e+00 1.44626e+02 1.43645e+02 -9.93978e-01
5.69356e+00 -1.53657e+01 -1.40717e+01 3.76676e+01 1.29397e+01 1.62621e+02 1.15776e+02 -9.83133e-01
5.70357e+00 -1.51621e+01 -1.23911e+01 3.86724e+01 2.77107e+01 1.74207e+02 8.47486e+01 -9.40929e-01
5.71357e+00 -1.48134e+01 -1.06279e+01 3.93590e+01 4.18548e+01 1.78893e+02 5.24787e+01 -7.66532e-01
5.72357e+00 -1.43288e+01 -8.84856e+00 3.97245e+01 5.48021e+01 1.76846e+02 2.08569e+01 -2.10722e-01
5.73358e+00 -1.37225e+01 -7.11327e+00 3.97839e+01 6.60927e+01 1.68818e+02 -8.47831e+00 5.42809e-01
5.74358e+00 -1.30132e+01 -5.47772e+00 3.95669e+01 7.53553e+01 1.56000e+02 -3.42288e+01 8.87297e-01
5.75358e+00 -1.22225e+01 -3.98651e+00 3.91138e+01 8.23597e+01 1.39825e+02 -5.55785e+01 9.72984e-01
5.76359e+00 -1.13732e+01 -2.66733e+00 3.84706e+01 8.70587e+01 1.21751e+02 -7.22521e+01 9.92378e-01
5.77359e+00 -1.04881e+01 -1.53278e+00 3.76834e+01 8.95531e+01 1.03093e+02 -8.44131e+01 9.97278e-01
5.78359e+00 -9.58822e+00 -5.83212e-01 3.67953e+01 9.00500e+01 8.49141e+01 -9.25287e+01 9.98733e-01
5.79360e+00 -8.69223e+00 1.90257e-01 3.58436e+01 8.88249e+01 6.79879e+01 -9.72366e+01 9.99230e-01
5.80360e+00 -7.81584e+00 8.02831e-01 3.48589e+01 8.61867e+01 5.28054e+01 -9.92319e+01 9.99396e-01
5.81360e+00 -6.97159e+00 1.27338e+00 3.38651e+01 8.24496e+01 3.96155e+01 -9.91843e+01 9.99407e-01
5.82361e+00 -6.16896e+00 1.62226e+00 3.28794e+01 7.79122e+01 2.84786e+01 -9.76861e+01 9.99294e-01
5.83361e+00 -5.41459e+00 1.86974e+00 3.19139e+01 7.28433e+01 1.93224e+01 -9.52276e+01 9.99017e-01
5.84361e+00 -4.71260e+00 2.03491e+00 3.09761e+01 6.74751e+01 1.19904e+01 -9.21927e+01 9.98460e-01
5.85362e+00 -4.06499e+00 2.13502e+00 3.00704e+01 6.20001e+01 6.28107e+00 -8.88665e+01 9.97376e-01
5.86362e+00 -3.47202e+00 2.18521e+00 2.91985e+01 5.65723e+01 1.97601e+00 -8.54498e+01 9.95282e-01
5.87362e+00 -2.93261e+00 2.19842e+00 2.83607e+01 5.13103e+01 -1.14071e+00 -8.20756e+01 9.91280e-01
5.88363e+00 -2.44463e+00 2.18549e+00 2.75560e+01 4.63012e+01 -3.27085e+00 -7.88254e+01 9.83797e-01
5.89363e+00 -2.00523e+00 2.15533e+00 2.67831e+01 4.16056e+01 -4.59555e+00 -7.57434e+01 9.70266e-01
5.90363e+00 -1.61107e+00 2.11509e+00 2.60400e+01 3.72615e+01 -5.27274e+00 -7.28476e+01 9.46901e-01
5.91364e+00 -1.25851e+00 2.07044e+00 2.53250e+01 3.32895e+01 -5.43694e+00 -7.01390e+01 9.08810e-01
5.92364e+00 -9.43794e-01 2.02576e+00 2.46362e+01 2.96955e+01 -5.20051e+00 -6.76084e+01 8.50803e-01
5.93364e+00 -6.63154e-01 1.98436e+00 2.39718e+01 2.64752e+01 -4.65565e+00 -6.52409e+01 7.69037e-01
5.94365e+00 -4.12909e-01 1.94870e+00 2.33304e+01 2.36161e+01 -3.87680e+00 -6.30192e+01 6.63051e-01
5.95365e+00 -1.89527e-01 1.92058e+00 2.27106e+01 2.11011e+01 -2.92306e+00 -6.09256e+01 5.37053e-01
5.96365e+00 1.03344e-02 1.90135e+00 2.21112e+01 1.89102e+01 -1.84049e+00 -5.89434e+01 3.99366e-01
5.97366e+00 1.89813e-01 1.89205e+00 2.15310e+01 1.70224e+01 -6.64158e-01 -5.70570e+01 2.60086e-01
5.98366e+00 3.51837e-01 1.89352e+00 2.09694e+01 1.54168e+01 5.80119e-01 -5.52521e+01 1.28291e-01
5.99366e+00 4.99126e-01 1.90644e+00 2.04254e+01 1.40731e+01 1.87424e+00 -5.35162e+01 1.02433e-02
6.00367e+00 6.34202e-01 1.93141e+00 1.98985e+01 1.29720e+01 3.20659e+00 -5.18377e+01 -9.09548e-02
6.01367e+00 7.59401e-01 1.96894e+00 1.93881e+01 1.20954e+01 4.57092e+00 -5.02065e+01 -1.74712e-01
6.02367e+00 8.76882e-01 2.01951e+00 1.88939e+01 1.14263e+01 5.96546e+00 -4.86129e+01 -2.41986e-01
6.03368e+00 9.88645e-01 2.08360e+00 1.84155e+01 1.09496e+01 7.39210e+00 -4.70479e+01 -2.94453e-01
6.04368e+00 1.09654e+00 2.16168e+00 1.79526e+01 1.06514e+01 8.85575e+00 -4.55031e+01 -3.33957e-01
6.05368e+00 1.20230e+00 2.25428e+00 1.75051e+01 1.05198e+01 1.03638e+01 -4.39698e+01 -3.62207e-01
6.06369e+00 1.30753e+00 2.36199e+00 1.70729e+01 1.05446e+01 1.19256e+01 -4.24393e+01 -3.80636e-01
6.07369e+00 1.41375e+00 2.48550e+00 1.66560e+01 1.07174e+01 1.35521e+01 -4.09021e+01 -3.90366e-01
6.08369e+00 1.52242e+00 2.62560e+00 1.62546e+01 1.10318e+01 1.52558e+01 -3.93483e+01 -3.92213e-01
6.09370e+00 1.63492e+00 2.78320e+00 1.58689e+01 1.14828e+01 1.70502e+01 -3.77667e+01 -3.86710e-01
6.10370e+00 1.75260e+00 2.95935e+00 1.54992e+01 1.20675e+01 1.89496e+01 -3.61445e+01 -3.74140e-01
6.11370e+00 1.87679e+00 3.15526e+00 1.51459e+01 1.27846e+01 2.09692e+01 -3.44674e+01 -3.54559e-01
6.12371e+00 2.00882e+00 3.37226e+00 1.48098e+01 1.36344e+01 2.31244e+01 -3.27186e+01 -3.27826e-01
6.13371e+00 2.15002e+00 3.61187e+00 1.44916e+01 1.46185e+01 2.54314e+01 -3.08788e+01 -2.93624e-01
6.14371e+00 2.30175e+00 3.87577e+00 1.41924e+01 1.57402e+01 2.79058e+01 -2.89254e+01 -2.51489e-01
6.15372e+00 2.46540e+00 4.16578e+00 1.39134e+01 1.70038e+01 3.05633e+01 -2.68321e+01 -2.00855e-01
6.16372e+00 2.64243e+00 4.48391e+00 1.36562e+01 1.84148e+01 3.34186e+01 -2.45680e+01 -1.41119e-01
6.17372e+00 2.83433e+00 4.83229e+00 1.34226e+01 1.99796e+01 3.64850e+01 -2.20972e+01 -7.17449e-02
6.18373e+00 3.04269e+00 5.21319e+00 1.32149e+01 2.17050e+01 3.97733e+01 -1.93776e+01 7.57996e-03
6.19373e+00 3.26914e+00 5.62897e+00 1.30359e+01 2.35983e+01 4.32908e+01 -1.63605e+01 9.67311e-02
6.20373e+00 3.51539e+00 6.08203e+00 1.28888e+01 2.56664e+01 4.70399e+01 -1.29893e+01 1.94877e-01
6.21374e+00 3.78324e+00 6.57476e+00 1.27774e+01 2.79152e+01 5.10160e+01 -9.19918e+00 3.00204e-01
6.22374e+00 4.07450e+00 7.10942e+00 1.27064e+01 3.03492e+01 5.52046e+01 -4.91627e+00 4.09719e-01
6.23374e+00 4.39105e+00 7.68804e+00 1.26810e+01 3.29699e+01 5.95786e+01 -5.73641e-02 5.19282e-01
6.24375e+00 4.73473e+00 8.31224e+00 1.27074e+01 3.57750e+01 6.40940e+01 5.46974e+00 6.23981e-01
6.25375e+00 5.10738e+00 8.98305e+00 1.27930e+01 3.87568e+01 6.86850e+01 1.17653e+01 7.18885e-01
6.26375e+00 5.51067e+00 9.70068e+00 1.29457e+01 4.19001e+01 7.32584e+01 1.89353e+01 7.99999e-01
6.27376e+00 5.94612e+00 1.04642e+01 1.31751e+01 4.51806e+01 7.76866e+01 2.70877e+01 8.65063e-01
6.28376e+00 6.41492e+00 1.12711e+01 1.34913e+01 4.85622e+01 8.18011e+01 3.63267e+01 9.13894e-01
6.29376e+00 6.91785e+00 1.21172e+01 1.39058e+01 5.19937e+01 8.53846e+01 4.67431e+01 9.48121e-01
6.30377e+00 7.45508e+00 1.29957e+01 1.44306e+01 5.54058e+01 8.81652e+01 5.84020e+01 9.70508e-01
6.31377e+00 8.02597e+00 1.38967e+01 1.50784e+01 5.87075e+01 8.98115e+01 7.13256e+01 9.84172e-01
6.32377e+00 8.62887e+00 1.48071e+01 1.58617e+01 6.17821e+01 8.99328e+01 8.54705e+01 9.91960e-01
6.33378e+00 9.26079e+00 1.57093e+01 1.67920e+01 6.44846e+01 8.80854e+01 1.00701e+02 9.96112e-01
6.34378e+00 9.91717e+00 1.65811e+01 1.78792e+01 6.66397e+01 8.37889e+01 1.16760e+02 9.98192e-01
6.35378e+00 1.05915e+01 1.73958e+01 1.91294e+01 6.80424e+01 7.65571e+01 1.33236e+02 9.99179e-01
6.36379e+00 1.12752e+01 1.81215e+01 2.05442e+01 6.84629e+01 6.59440e+01 1.49539e+02 9.99626e-01
6.37379e+00 1.19571e+01 1.87227e+01 2.21180e+01 6.76551e+01 5.16088e+01 1.64888e+02 9.99823e-01
6.38379e+00 1.26238e+01 1.91611e+01 2.38367e+01 6.53722e+01 3.33958e+01 1.78321e+02 9.99910e-01
6.39380e+00 1.32593e+01 1.93982e+01 2.56756e+01 6.13887e+01 1.14218e+01 1.88739e+02 9.99947e-01
6.40380e+00 1.38457e+01 1.93985e+01 2.75988e+01 5.55280e+01 -1.38442e+01 1.94990e+02 9.99962e-01
6.41380e+00 1.43637e+01 1.91331e+01 2.95592e+01 4.76945e+01 -4.15290e+01 1.95998e+02 9.99964e-01
6.42381e+00 1.47934e+01 1.85838e+01 3.14998e+01 3.79043e+01 -7.03573e+01 1.90919e+02 9.99951e-01
6.43381e+00 1.51160e+01 1.77470e+01 3.33570e+01 2.63105e+01 -9.87238e+01 1.79312e+02 9.99903e-01
6.44381e+00 1.53148e+01 1.66362e+01 3.50657e+01 1.32143e+01 -1.24845e+02 1.61271e+02 9.99706e-01
6.45382e+00 1.53768e+01 1.52826e+01 3.65643e+01 -9.41780e-01 -1.46975e+02 1.37494e+02 9.98624e-01
6.46382e+00 1.52942e+01 1.37340e+01 3.78015e+01 -1.56028e+01 -1.63641e+02 1.09246e+02 9.90531e-01
6.47382e+00 1.50650e+01 1.20499e+01 3.87407e+01 -3.01511e+01 -1.73859e+02 7.82241e+01 9.13981e-01
6.48383e+00 1.46934e+01 1.02950e+01 3.93635e+01 -4.39839e+01 -1.77264e+02 4.62997e+01 3.13042e-01
6.49383e+00 1.41891e+01 8.52965e+00 3.96699e+01 -5.65948e+01 -1.74115e+02 1.52419e+01 -7.39613e-01
6.50383e+00 1.35669e+01 6.81902e+00 3.96769e+01 -6.74791e+01 -1.65239e+02 -1.32921e+01 -9.75727e-01
6.51384e+00 1.28461e+01 5.21983e+00 3.94166e+01 -7.62629e+01 -1.51879e+02 -3.80563e+01 -9.97591e-01
6.52384e+00 1.20487e+01 3.77069e+00 3.89304e+01 -8.27804e+01 -1.35468e+02 -5.83824e+01 -9.99687e-01
6.53384e+00 1.11976e+01 2.49499e+00 3.82640e+01 -8.70257e+01 -1.17426e+02 -7.40995e+01 -9.99943e-01
6.54385e+00 1.03148e+01 1.40260e+00 3.74626e+01 -8.91221e+01 -9.90073e+01 -8.54326e+01 -9.99985e-01
6.55385e+00 9.42096e+00 4.92076e-01 3.65677e+01 -8.92889e+01 -8.12084e+01 -9.28781e+01 -9.99994e-01
6.56385e+00 8.53395e+00 -2.46587e-01 3.56152e+01 -8.78053e+01 -6.47413e+01 -9.70783e+01 -9.99997e-01
6.57386e+00 7.66875e+00 -8.29122e-01 3.46341e+01 -8.49787e+01 -5.00459e+01 -9.87158e+01 -9.99997e-01
6.58386e+00 6.83725e+00 -1.27447e+00 3.36466e+01 -8.11173e+01 -3.73329e+01 -9.84382e+01 -9.99997e-01
6.59386e+00 6.04834e+00 -1.60278e+00 3.26691e+01 -7.65112e+01 -2.66377e+01 -9.68118e+01 -9.99996e-01
6.60387e+00 5.30813e+00 -1.83386e+00 3.17127e+01 -7.14199e+01 -1.78735e+01 -9.43015e+01 -9.99995e-01
6.61387e+00 4.62034e+00 -1.98627e+00 3.07842e+01 -6.60661e+01 -1.08777e+01 -9.12685e+01 -9.99991e-01
6.62387e+00 3.98663e+00 -2.07672e+00 2.98875e+01 -6.06335e+01 -5.44821e+00 -8.79792e+01 -9.99982e-01
6.63388e+00 3.40703e+00 -2.11979e+00 2.90243e+01 -5.52682e+01 -1.36990e+00 -8.46202e+01 -9.99965e-01
6.64388e+00 2.88029e+00 -2.12793e+00 2.81944e+01 -5.00823e+01 1.56803e+00 -8.13141e+01 -9.99928e-01
6.65388e+00 2.40418e+00 -2.11157e+00 2.73970e+01 -4.51575e+01 3.56127e+00 -7.81353e+01 -9.99852e-01
6.66389e+00 1.97578e+00 -2.07925e+00 2.66306e+01 -4.05503e+01 4.78487e+00 -7.51231e+01 -9.99703e-01
6.67389e+00 1.59173e+00 -2.03789e+00 2.58934e+01 -3.62962e+01 5.39097e+00 -7.22929e+01 -9.99421e-01
6.68389e+00 1.24838e+00 -1.99301e+00 2.51837e+01 -3.24139e+01 5.50886e+00 -6.96445e+01 -9.98912e-01
6.69390e+00 9.41973e-01 -1.94893e+00 2.44995e+01 -2.89090e+01 5.24630e+00 -6.71679e+01 -9.98044e-01
6.70390e+00 6.68756e-01 -1.90899e+00 2.38393e+01 -2.57775e+01 4.69146e+00 -6.48482e+01 -9.96645e-01
6.71390e+00 4.25044e-01 -1.87574e+00 2.32016e+01 -2.30079e+01 3.91525e+00 -6.26683e+01 -9.94515e-01
6.72391e+00 2.07292e-01 -1.85110e+00 2.25851e+01 -2.05840e+01 2.97356e+00 -6.06108e+01 -9.91453e-01
6.73391e+00 1.21392e-02 -1.83649e+00 2.19887e+01 -1.84863e+01 1.90946e+00 -5.86588e+01 -9.87289e-01
6.74391e+00 -1.63574e-01 -1.83295e+00 2.14113e+01 -1.66938e+01 7.55202e-01 -5.67969e+01 -9.81925e-01
6.75392e+00 -3.22792e-01 -1.84125e+00 2.08521e+01 -1.51845e+01 -4.66038e-01 -5.50113e+01 -9.75358e-01
6.76392e+00 -4.68239e-01 -1.86195e+00 2.03105e+01 -1.39371e+01 -1.73859e+00 -5.32894e+01 -9.67704e-01
6.77392e+00 -6.02432e-01 -1.89553e+00 1.97858e+01 -1.29309e+01 -3.05298e+00 -5.16202e+01 -9.59184e-01
6.78393e+00 -7.27684e-01 -1.94235e+00 1.92776e+01 -1.21466e+01 -4.40482e+00 -4.99935e+01 -9.50106e-01
6.79393e+00 -8.46126e-01 -2.00278e+00 1.87855e+01 -1.15666e+01 -5.79387e+00 -4.84000e+01 -9.40828e-01
6.80393e+00 -9.59721e-01 -2.07722e+00 1.83092e+01 -1.11750e+01 -7.22327e+00 -4.68309e+01 -9.31722e-01
6.81394e+00 -1.07028e+00 -2.16609e+00 1.78485e+01 -1.09581e+01 -8.69890e+00 -4.52776e+01 -9.23138e-01
6.82394e+00 -1.17950e+00 -2.26991e+00 1.74033e+01 -1.09041e+01 -1.02289e+01 -4.37314e+01 -9.15378e-01
6.83394e+00 -1.28895e+00 -2.38927e+00 1.69736e+01 -1.10032e+01 -1.18232e+01 -4.21832e+01 -9.08682e-01
6.84395e+00 -1.40012e+00 -2.52489e+00 1.65594e+01 -1.12477e+01 -1.34934e+01 -4.06232e+01 -9.03221e-01
6.85395e+00 -1.51444e+00 -2.67760e+00 1.61609e+01 -1.16316e+01 -1.52520e+01 -3.90407e+01 -8.99101e-01
6.86395e+00 -1.63328e+00 -2.84836e+00 1.57784e+01 -1.21508e+01 -1.71129e+01 -3.74236e+01 -8.96365e-01
6.87396e+00 -1.75798e+00 -3.03830e+00 1.54124e+01 -1.28031e+01 -1.90906e+01 -3.57583e+01 -8.95006e-01
6.88396e+00 -1.88987e+00 -3.24865e+00 1.50632e+01 -1.35878e+01 -2.12002e+01 -3.40291e+01 -8.94973e-01
6.89396e+00 -2.03027e+00 -3.48084e+00 1.47318e+01 -1.45057e+01 -2.34572e+01 -3.22178e+01 -8.96186e-01
6.90397e+00 -2.18053e+00 -3.73643e+00 1.44190e+01 -1.55590e+01 -2.58774e+01 -3.03033e+01 -8.98538e-01
6.91397e+00 -2.34202e+00 -4.01714e+00 1.41260e+01 -1.67512e+01 -2.84761e+01 -2.82610e+01 -9.01905e-01
6.92397e+00 -2.51615e+00 -4.32483e+00 1.38541e+01 -1.80869e+01 -3.12683e+01 -2.60624e+01 -9.06153e-01
6.93398e+00 -2.70437e+00 -4.66153e+00 1.36052e+01 -1.95716e+01 -3.42674e+01 -2.36740e+01 -9.11139e-01
6.94398e+00 -2.90823e+00 -5.02937e+00 1.33812e+01 -2.12115e+01 -3.74853e+01 -2.10568e+01 -9.16717e-01
6.95398e+00 -3.12928e+00 -5.43059e+00 1.31848e+01 -2.30130e+01 -4.09303e+01 -1.81657e+01 -9.22740e-01
6.96399e+00 -3.36920e+00 -5.86749e+00 1.30189e+01 -2.49828e+01 -4.46069e+01 -1.49483e+01 -9.29064e-01
6.97399e+00 -3.62969e+00 -6.34238e+00 1.28870e+01 -2.71269e+01 -4.85130e+01 -1.13446e+01 -9.35551e-01
6.98399e+00 -3.91252e+00 -6.85752e+00 1.27934e+01 -2.94500e+01 -5.26384e+01 -7.28570e+00 -9.42070e-01
6.99400e+00 -4.21949e+00 -7.41501e+00 1.27431e+01 -3.19551e+01 -5.69616e+01 -2.69392e+00 -9.48499e-01
7.00400e+00 -4.55244e+00 -8.01665e+00 1.27416e+01 -3.46421e+01 -6.14462e+01 2.51765e+00 -9.54731e-01
7.01400e+00 -4.91316e+00 -8.66379e+00 1.27958e+01 -3.75064e+01 -6.60368e+01 8.44443e+00 -9.60674e-01
7.02401e+00 -5.30337e+00 -9.35713e+00 1.29133e+01 -4.05376e+01 -7.06533e+01 1.51889e+01 -9.66250e-01
7.03401e+00 -5.72467e+00 -1.00964e+01 1.31028e+01 -4.37171e+01 -7.51854e+01 2.28578e+01 -9.71401e-01
7.04401e+00 -6.17841e+00 -1.08800e+01 1.33740e+01 -4.70160e+01 -7.94852e+01 3.15570e+01 -9.76084e-01
7.05402e+00 -6.66557e+00 -1.17047e+01 1.37379e+01 -5.03917e+01 -8.33603e+01 4.13843e+01 -9.80277e-01
7.06402e+00 -7.18664e+00 -1.25652e+01 1.42060e+01 -5.37852e+01 -8.65672e+01 5.24185e+01 -9.83968e-01
7.07402e+00 -7.74142e+00 -1.34531e+01 1.47908e+01 -5.71169e+01 -8.88050e+01 6.47042e+01 -9.87164e-01
7.08403e+00 -8.32881e+00 -1.43572e+01 1.55047e+01 -6.02836e+01 -8.97139e+01 7.82323e+01 -9.89880e-01
7.09403e+00 -8.94652e+00 -1.52620e+01 1.63598e+01 -6.31546e+01 -8.88771e+01 9.29154e+01 -9.92144e-01
7.10403e+00 -9.59081e+00 -1.61478e+01 1.73668e+01 -6.55699e+01 -8.58328e+01 1.08559e+02 -9.93988e-01
7.11404e+00 -1.02562e+01 -1.69901e+01 1.85338e+01 -6.73392e+01 -8.00968e+01 1.24831e+02 -9.95455e-01
7.12404e+00 -1.09352e+01 -1.77596e+01 1.98647e+01 -6.82448e+01 -7.12008e+01 1.41232e+02 -9.96587e-01
7.13404e+00 -1.16179e+01 -1.84227e+01 2.13576e+01 -6.80480e+01 -5.87481e+01 1.57079e+02 -9.97434e-01
7.14405e+00 -1.22921e+01 -1.89422e+01 2.30026e+01 -6.65015e+01 -4.24860e+01 1.71499e+02 -9.98042e-01
7.15405e+00 -1.29431e+01 -1.92798e+01 2.47805e+01 -6.33677e+01 -2.23902e+01 1.83458e+02 -9.98454e-01
7.16405e+00 -1.35539e+01 -1.93983e+01 2.66610e+01 -5.84441e+01 1.25006e+00 1.91826e+02 -9.98702e-01
7.17406e+00 -1.41059e+01 -1.92652e+01 2.86026e+01 -5.15928e+01 2.77649e+01 1.95479e+02 -9.98801e-01
7.18406e+00 -1.45795e+01 -1.88567e+01 3.05529e+01 -4.27725e+01 5.60770e+01 1.93447e+02 -9.98733e-01
7.19406e+00 -1.49553e+01 -1.81620e+01 3.24516e+01 -3.20672e+01 8.47376e+01 1.85081e+02 -9.98402e-01
7.20407e+00 -1.52155e+01 -1.71859e+01 3.42340e+01 -1.97042e+01 1.12039e+02 1.70202e+02 -9.97498e-01
7.21407e+00 -1.53452e+01 -1.59509e+01 3.58363e+01 -6.05702e+00 1.36202e+02 1.49207e+02 -9.95005e-01
7.22407e+00 -1.53341e+01 -1.44968e+01 3.72020e+01 8.37269e+00 1.55601e+02 1.23090e+02 -9.87163e-01
7.23408e+00 -1.51771e+01 -1.28776e+01 3.82868e+01 2.29945e+01 1.69002e+02 9.33467e+01 -9.58400e-01
7.24408e+00 -1.48755e+01 -1.11569e+01 3.90635e+01 3.71861e+01 1.75732e+02 6.17941e+01 -8.42080e-01
7.25408e+00 -1.44365e+01 -9.40011e+00 3.95234e+01 5.03639e+01 1.75757e+02 3.03091e+01 -4.28425e-01
7.26409e+00 -1.38729e+01 -7.66831e+00 3.96758e+01 6.20454e+01 1.69645e+02 5.79300e-01 3.34804e-01
7.27409e+00 -1.32015e+01 -6.01749e+00 3.95455e+01 7.18400e+01 1.58435e+02 -2.60147e+01 8.16953e-01
7.28409e+00 -1.24428e+01 -4.49590e+00 3.91690e+01 7.94691e+01 1.43470e+02 -4.85091e+01 9.55899e-01
7.29410e+00 -1.16192e+01 -3.13607e+00 3.85901e+01 8.48308e+01 1.26184e+02 -6.64686e+01 9.88050e-01
7.30410e+00 -1.07530e+01 -1.95492e+00 3.78543e+01 8.79810e+01 1.07918e+02 -7.99234e+01 9.95987e-01
7.31410e+00 -9.86576e+00 -9.56559e-01 3.70049e+01 8.90920e+01 8.97972e+01 -8.92427e+01 9.98264e-01
7.32411e+00 -8.97655e+00 -1.35061e-01 3.60807e+01 8.84149e+01 7.26721e+01 -9.50029e+01 9.99022e-01
7.33411e+00 -8.10185e+00 5.22603e-01 3.51139e+01 8.62445e+01 5.71131e+01 -9.78711e+01 9.99289e-01
7.34411e+00 -7.25504e+00 1.03388e+00 3.41301e+01 8.28892e+01 4.34399e+01 -9.85144e+01 9.99349e-01
7.35412e+00 -6.44646e+00 1.41838e+00 3.31483e+01 7.86484e+01 3.17702e+01 -9.75391e+01 9.99271e-01
7.36412e+00 -5.68358e+00 1.69608e+00 3.21823e+01 7.37966e+01 2.20743e+01 -9.54593e+01 9.99036e-01
7.37412e+00 -4.97127e+00 1.88616e+00 3.12408e+01 6.85743e+01 1.42248e+01 -9.26855e+01 9.98552e-01
7.38413e+00 -4.31219e+00 2.00620e+00 3.03292e+01 6.31839e+01 8.03790e+00 -8.95291e+01 9.97609e-01
7.39413e+00 -3.70718e+00 2.07178e+00 2.94502e+01 5.77895e+01 3.30424e+00 -8.62142e+01 9.95796e-01
7.40413e+00 -3.15560e+00 2.09636e+00 2.86044e+01 5.25195e+01 -1.89157e-01 -8.28936e+01 9.92342e-01
7.41414e+00 -2.65570e+00 2.09129e+00 2.77914e+01 4.74699e+01 -2.64519e+00 -7.96643e+01 9.85877e-01
7.42414e+00 -2.20492e+00 2.06598e+00 2.70101e+01 4.27090e+01 -4.24868e+00 -7.65822e+01 9.74124e-01
7.43414e+00 -1.80012e+00 2.02805e+00 2.62587e+01 3.82817e+01 -5.16261e+00 -7.36739e+01 9.53629e-01
7.44415e+00 -1.43783e+00 1.98356e+00 2.55355e+01 3.42139e+01 -5.52708e+00 -7.09467e+01 9.19749e-01
7.45415e+00 -1.11438e+00 1.93724e+00 2.48387e+01 3.05162e+01 -5.46013e+00 -6.83954e+01 8.67230e-01
7.46415e+00 -8.26067e-01 1.89270e+00 2.41666e+01 2.71877e+01 -5.05936e+00 -6.60077e+01 7.91634e-01
7.47416e+00 -5.69244e-01 1.85263e+00 2.35176e+01 2.42187e+01 -4.40420e+00 -6.37682e+01 6.91350e-01
7.48416e+00 -3.40385e-01 1.81898e+00 2.28904e+01 2.15937e+01 -3.55823e+00 -6.16601e+01 5.69235e-01
7.49416e+00 -1.36141e-01 1.79324e+00 2.22836e+01 1.92939e+01 -2.57148e+00 -5.96671e+01 4.32651e-01
7.50417e+00 4.66376e-02 1.77652e+00 2.16963e+01 1.72988e+01 -1.48253e+00 -5.77739e+01 2.91531e-01
7.51417e+00 2.10897e-01 1.76968e+00 2.11275e+01 1.55878e+01 -3.20279e-01 -5.59667e+01 1.55537e-01
7.52417e+00 3.59377e-01 1.77344e+00 2.05763e+01 1.41406e+01 8.94457e-01 -5.42329e+01 3.18639e-02
7.53418e+00 4.94618e-01 1.78839e+00 2.00422e+01 1.29377e+01 2.14766e+00 -5.25614e+01 -7.55163e-02
7.54418e+00 6.18972e-01 1.81505e+00 1.95246e+01 1.19608e+01 3.43099e+00 -5.09421e+01 -1.65410e-01
7.55418e+00 7.34610e-01 1.85387e+00 1.90229e+01 1.11926e+01 4.74079e+00 -4.93659e+01 -2.38463e-01
7.56419e+00 8.43541e-01 1.90527e+00 1.85368e+01 1.06173e+01 6.07731e+00 -4.78244e+01 -2.96262e-01
7.57419e+00 9.47622e-01 1.96967e+00 1.80660e+01 1.02205e+01 7.44398e+00 -4.63095e+01 -3.40692e-01
7.58419e+00 1.04857e+00 2.04754e+00 1.76103e+01 9.98968e+00 8.84686e+00 -4.48137e+01 -3.73571e-01
7.59420e+00 1.14800e+00 2.13938e+00 1.71694e+01 9.91379e+00 1.02941e+01 -4.33291e+01 -3.96472e-01
7.60420e+00 1.24740e+00 2.24577e+00 1.67434e+01 9.98370e+00 1.17957e+01 -4.18476e+01 -4.10662e-01
7.61420e+00 1.34820e+00 2.36740e+00 1.63322e+01 1.01920e+01 1.33631e+01 -4.03608e+01 -4.17099e-01
7.62421e+00 1.45175e+00 2.50506e+00 1.59359e+01 1.05331e+01 1.50090e+01 -3.88591e+01 -4.16461e-01
7.63421e+00 1.55936e+00 2.65968e+00 1.55548e+01 1.10031e+01 1.67468e+01 -3.73322e+01 -4.09169e-01
7.64421e+00 1.67231e+00 2.83230e+00 1.51892e+01 1.15999e+01 1.85914e+01 -3.57680e+01 -3.95417e-01
7.65422e+00 1.79186e+00 3.02415e+00 1.48394e+01 1.23229e+01 2.05578e+01 -3.41529e+01 -3.75201e-01
7.66422e+00 1.91927e+00 3.23657e+00 1.45061e+01 1.31730e+01 2.26619e+01 -3.24711e+01 -3.48332e-01
7.67422e+00 2.05584e+00 3.47110e+00 1.41901e+01 1.41526e+01 2.49199e+01 -3.07041e+01 -3.14456e-01
7.68423e+00 2.20287e+00 3.72944e+00 1.38922e+01 1.52657e+01 2.73482e+01 -2.88304e+01 -2.73081e-01
7.69423e+00 2.36172e+00 4.01343e+00 1.36137e+01 1.65172e+01 2.99629e+01 -2.68246e+01 -2.23607e-01
7.70423e+00 2.53380e+00 4.32512e+00 1.33560e+01 1.79132e+01 3.27797e+01 -2.46571e+01 -1.65382e-01
7.71424e+00 2.72060e+00 4.66669e+00 1.31210e+01 1.94609e+01 3.58131e+01 -2.22932e+01 -9.77899e-02
7.72424e+00 2.92368e+00 5.04046e+00 1.29108e+01 2.11678e+01 3.90754e+01 -1.96922e+01 -2.03912e-02
7.73424e+00 3.14466e+00 5.44888e+00 1.27280e+01 2.30422e+01 4.25763e+01 -1.68065e+01 6.68809e-02
7.74425e+00 3.38526e+00 5.89446e+00 1.25757e+01 2.50919e+01 4.63208e+01 -1.35810e+01 1.63460e-01
7.75425e+00 3.64728e+00 6.37971e+00 1.24576e+01 2.73244e+01 5.03075e+01 -9.95182e+00 2.67860e-01
7.76425e+00 3.93256e+00 6.90709e+00 1.23782e+01 2.97453e+01 5.45266e+01 -5.84597e+00 3.77434e-01
7.77426e+00 4.24302e+00 7.47887e+00 1.23426e+01 3.23584e+01 5.89560e+01 -1.18049e+00 4.88320e-01
7.78426e+00 4.58059e+00 8.09694e+00 1.23568e+01 3.51636e+01 6.35583e+01 4.13740e+00 5.95706e-01
7.79426e+00 4.94715e+00 8.76273e+00 1.24278e+01 3.81558e+01 6.82751e+01 1.02096e+01 6.94497e-01
7.80427e+00 5.34454e+00 9.47686e+00 1.25639e+01 4.13232e+01 7.30220e+01 1.71457e+01 7.80266e-01
7.81427e+00 5.77441e+00 1.02389e+01 1.27741e+01 4.46452e+01 7.76815e+01 2.50594e+01 8.50167e-01
7.82427e+00 6.23815e+00 1.10471e+01 1.30689e+01 4.80899e+01 8.20954e+01 3.40634e+01 9.03445e-01
7.83428e+00 6.73678e+00 1.18979e+01 1.34596e+01 5.16112e+01 8.60576e+01 4.42613e+01 9.41330e-01
7.84428e+00 7.27077e+00 1.27853e+01 1.39587e+01 5.51452e+01 8.93059e+01 5.57357e+01 9.66432e-01
7.85428e+00 7.83982e+00 1.37005e+01 1.45791e+01 5.86065e+01 9.15169e+01 6.85316e+01 9.81919e-01
7.86429e+00 8.44268e+00 1.46311e+01 1.53341e+01 6.18843e+01 9.23028e+01 8.26348e+01 9.90817e-01
7.87429e+00 9.07684e+00 1.55607e+01 1.62364e+01 6.48387e+01 9.12157e+01 9.79451e+01 9.95584e-01
7.88429e+00 9.73824e+00 1.64681e+01 1.72970e+01 6.72981e+01 8.77603e+01 1.14244e+02 9.97973e-01
7.89430e+00 1.04209e+01 1.73268e+01 1.85241e+01 6.90592e+01 8.14205e+01 1.31164e+02 9.99098e-01
7.90430e+00 1.11168e+01 1.81057e+01 1.99214e+01 6.98894e+01 7.17022e+01 1.48154e+02 9.99603e-01
7.91430e+00 1.18152e+01 1.87687e+01 2.14859e+01 6.95349e+01 5.81964e+01 1.64461e+02 9.99821e-01
7.92431e+00 1.25031e+01 1.92766e+01 2.32063e+01 6.77345e+01 4.06597e+01 1.79134e+02 9.99914e-01
7.93431e+00 1.31647e+01 1.95888e+01 2.50606e+01 6.42404e+01 1.91071e+01 1.91052e+02 9.99953e-01
7.94431e+00 1.37820e+01 1.96666e+01 2.70154e+01 5.88461e+01 -6.09665e+00 1.99005e+02 9.99969e-01
7.95432e+00 1.43352e+01 1.94772e+01 2.90249e+01 5.14193e+01 -3.41690e+01 2.01810e+02 9.99974e-01
7.96432e+00 1.48039e+01 1.89975e+01 3.10324e+01 4.19361e+01 -6.38894e+01 1.98483e+02 9.99969e-01
7.97432e+00 1.51678e+01 1.82188e+01 3.29733e+01 3.05104e+01 -9.36526e+01 1.88409e+02 9.99945e-01
7.98433e+00 1.54087e+01 1.71498e+01 3.47791e+01 1.74115e+01 -1.21606e+02 1.71512e+02 9.99847e-01
7.99433e+00 1.55119e+01 1.58182e+01 3.63837e+01 3.06287e+00 -1.45866e+02 1.48347e+02 9.99336e-01
8.00433e+00 1.54676e+01 1.42694e+01 3.77300e+01 -1.19819e+01 -1.64769e+02 1.20101e+02 9.95608e-01
8.01434e+00 1.52720e+01 1.25635e+01 3.87752e+01 -2.70854e+01 -1.77123e+02 8.84686e+01 9.59306e-01
8.02434e+00 1.49277e+01 1.07678e+01 3.94952e+01 -4.15989e+01 -1.82366e+02 5.54185e+01 5.98118e-01
8.03434e+00 1.44436e+01 8.94703e+00 3.98856e+01 -5.49655e+01 -1.80618e+02 2.28654e+01 -5.52039e-01
8.04435e+00 1.38336e+01 7.16725e+00 3.99603e+01 -6.66636e+01 -1.72622e+02 -7.41185e+00 -9.58517e-01
8.05435e+00 1.31169e+01 5.49209e+00 3.97499e+01 -7.62484e+01 -1.59614e+02 -3.39602e+01 -9.96371e-01
8.06435e+00 1.23159e+01 3.96580e+00 3.92962e+01 -8.35013e+01 -1.43089e+02 -5.59472e+01 -9.99591e-01
8.07436e+00 1.14543e+01 2.61602e+00 3.86467e+01 -8.83826e+01 -1.24567e+02 -7.30934e+01 -9.99935e-01
8.08436e+00 1.05553e+01 1.45569e+00 3.78494e+01 -9.09958e+01 -1.05419e+02 -8.55666e+01 -9.99985e-01
8.09436e+00 9.64061e+00 4.85273e-01 3.69488e+01 -9.15534e+01 -8.67573e+01 -9.38518e+01 -9.99995e-01
8.10437e+00 8.72950e+00 -3.04383e-01 3.59835e+01 -9.03388e+01 -6.93878e+01 -9.86132e+01 -9.99997e-01
8.11437e+00 7.83808e+00 -9.28994e-01 3.49852e+01 -8.76708e+01 -5.38217e+01 -1.00575e+02 -9.99998e-01
8.12437e+00 6.97927e+00 -1.40808e+00 3.39783e+01 -8.38734e+01 -4.03164e+01 -1.00436e+02 -9.99998e-01
8.13438e+00 6.16279e+00 -1.76269e+00 3.29808e+01 -7.92548e+01 -2.89327e+01 -9.88118e+01 -9.99998e-01
8.14438e+00 5.39545e+00 -2.01376e+00 3.20047e+01 -7.40921e+01 -1.95934e+01 -9.62110e+01 -9.99996e-01
8.15438e+00 4.68147e+00 -2.18096e+00 3.10578e+01 -6.86243e+01 -1.21341e+01 -9.30310e+01 -9.99993e-01
8.16439e+00 4.02286e+00 -2.28209e+00 3.01444e+01 -6.30495e+01 -6.34450e+00 -8.95656e+01 -9.99988e-01
8.17439e+00 3.41988e+00 -2.33271e+00 2.92662e+01 -5.75259e+01 -1.99743e+00 -8.60207e+01 -9.99975e-01
8.18439e+00 2.87138e+00 -2.34612e+00 2.84232e+01 -5.21750e+01 1.13092e+00 -8.25318e+01 -9.99947e-01
8.19440e+00 2.37515e+00 -2.33346e+00 2.76145e+01 -4.70861e+01 3.24904e+00 -7.91810e+01 -9.99890e-01
8.20440e+00 1.92826e+00 -2.30387e+00 2.68385e+01 -4.23213e+01 4.54363e+00 -7.60117e+01 -9.99774e-01
8.21440e+00 1.52723e+00 -2.26476e+00 2.60931e+01 -3.79199e+01 5.17702e+00 -7.30405e+01 -9.99549e-01
8.22441e+00 1.16832e+00 -2.22203e+00 2.53765e+01 -3.39036e+01 5.28713e+00 -7.02667e+01 -9.99134e-01
8.23441e+00 8.47626e-01 -2.18033e+00 2.46867e+01 -3.02796e+01 4.98878e+00 -6.76793e+01 -9.98409e-01
8.24441e+00 5.61230e-01 -2.14324e+00 2.40219e+01 -2.70447e+01 4.37588e+00 -6.52612e+01 -9.97215e-01
8.25442e+00 3.05289e-01 -2.11353e+00 2.33805e+01 -2.41882e+01 3.52380e+00 -6.29933e+01 -9.95363e-01
8.26442e+00 7.60981e-02 -2.09325e+00 2.27612e+01 -2.16935e+01 2.49192e+00 -6.08558e+01 -9.92656e-01
8.27442e+00 -1.29867e-01 -2.08398e+00 2.21626e+01 -1.95411e+01 1.32589e+00 -5.88297e+01 -9.88921e-01
8.28443e+00 -3.15923e-01 -2.08684e+00 2.15839e+01 -1.77092e+01 5.98422e-02 -5.68977e+01 -9.84050e-01
8.29443e+00 -4.85163e-01 -2.10271e+00 2.10240e+01 -1.61755e+01 -1.28177e+00 -5.50439e+01 -9.78027e-01
8.30443e+00 -6.40461e-01 -2.13225e+00 2.04824e+01 -1.49178e+01 -2.68247e+00 -5.32542e+01 -9.70952e-01
8.31444e+00 -7.84469e-01 -2.17597e+00 1.99584e+01 -1.39150e+01 -4.13240e+00 -5.15155e+01 -9.63034e-01
8.32444e+00 -9.19636e-01 -2.23433e+00 1.94516e+01 -1.31470e+01 -5.62705e+00 -4.98162e+01 -9.54571e-01
8.33444e+00 -1.04822e+00 -2.30779e+00 1.89617e+01 -1.25957e+01 -7.16635e+00 -4.81454e+01 -9.45918e-01
8.34445e+00 -1.17230e+00 -2.39679e+00 1.84883e+01 -1.22449e+01 -8.75375e+00 -4.64925e+01 -9.37443e-01
8.35445e+00 -1.29382e+00 -2.50186e+00 1.80315e+01 -1.20804e+01 -1.03956e+01 -4.48470e+01 -9.29498e-01
8.36445e+00 -1.41457e+00 -2.62358e+00 1.75911e+01 -1.20901e+01 -1.21005e+01 -4.31984e+01 -9.22382e-01
8.37446e+00 -1.53625e+00 -2.76266e+00 1.71673e+01 -1.22641e+01 -1.38791e+01 -4.15353e+01 -9.16336e-01
8.38446e+00 -1.66046e+00 -2.91988e+00 1.67602e+01 -1.25943e+01 -1.57433e+01 -3.98456e+01 -9.11523e-01
8.39446e+00 -1.78872e+00 -3.09620e+00 1.63702e+01 -1.30748e+01 -1.77062e+01 -3.81158e+01 -9.08041e-01
8.40447e+00 -1.92253e+00 -3.29267e+00 1.59978e+01 -1.37015e+01 -1.97818e+01 -3.63306e+01 -9.05923e-01
8.41447e+00 -2.06332e+00 -3.51052e+00 1.56436e+01 -1.44720e+01 -2.19846e+01 -3.44730e+01 -9.05147e-01
8.42447e+00 -2.21254e+00 -3.75110e+00 1.53085e+01 -1.53856e+01 -2.43294e+01 -3.25231e+01 -9.05649e-01
8.43448e+00 -2.37161e+00 -4.01591e+00 1.49933e+01 -1.64430e+01 -2.68309e+01 -3.04580e+01 -9.07330e-01
8.44448e+00 -2.54199e+00 -4.30662e+00 1.46996e+01 -1.76462e+01 -2.95030e+01 -2.82514e+01 -9.10069e-01
8.45448e+00 -2.72515e+00 -4.62499e+00 1.44287e+01 -1.89984e+01 -3.23589e+01 -2.58727e+01 -9.13727e-01
8.46449e+00 -2.92260e+00 -4.97295e+00 1.41826e+01 -2.05035e+01 -3.54097e+01 -2.32864e+01 -9.18155e-01
8.47449e+00 -3.13588e+00 -5.35247e+00 1.39636e+01 -2.21659e+01 -3.86639e+01 -2.04516e+01 -9.23201e-01
8.48449e+00 -3.36661e+00 -5.76565e+00 1.37744e+01 -2.39904e+01 -4.21262e+01 -1.73212e+01 -9.28712e-01
8.49450e+00 -3.61641e+00 -6.21455e+00 1.36183e+01 -2.59814e+01 -4.57957e+01 -1.38410e+01 -9.34537e-01
8.50450e+00 -3.88697e+00 -6.70123e+00 1.34989e+01 -2.81425e+01 -4.96642e+01 -9.94955e+00 -9.40534e-01
8.51450e+00 -4.18002e+00 -7.22759e+00 1.34208e+01 -3.04757e+01 -5.37137e+01 -5.57735e+00 -9.46571e-01
8.52451e+00 -4.49726e+00 -7.79530e+00 1.33892e+01 -3.29804e+01 -5.79134e+01 -6.46934e-01 -9.52527e-01
8.53451e+00 -4.84041e+00 -8.40565e+00 1.34100e+01 -3.56524e+01 -6.22158e+01 4.92672e+00 -9.58297e-01
8.54451e+00 -5.21108e+00 -9.05932e+00 1.34902e+01 -3.84824e+01 -6.65524e+01 1.12350e+01 -9.63791e-01
8.55452e+00 -5.61079e+00 -9.75622e+00 1.36375e+01 -4.14543e+01 -7.08284e+01 1.83733e+01 -9.68936e-01
8.56452e+00 -6.04083e+00 -1.04951e+01 1.38609e+01 -4.45429e+01 -7.49170e+01 2.64370e+01 -9.73680e-01
8.57452e+00 -6.50221e+00 -1.12734e+01 1.41699e+01 -4.77116e+01 -7.86532e+01 3.55155e+01 -9.77983e-01
8.58453e+00 -6.99548e+00 -1.20864e+01 1.45750e+01 -5.09093e+01 -8.18276e+01 4.56834e+01 -9.81825e-01
8.59453e+00 -7.52061e+00 -1.29274e+01 1.50876e+01 -5.40677e+01 -8.41816e+01 5.69881e+01 -9.85199e-01
8.60453e+00 -8.07677e+00 -1.37865e+01 1.57190e+01 -5.70978e+01 -8.54043e+01 6.94334e+01 -9.88112e-01
8.61454e+00 -8.66214e+00 -1.46508e+01 1.64804e+01 -5.98868e+01 -8.51339e+01 8.29599e+01 -9.90581e-01
8.62454e+00 -9.27364e+00 -1.55033e+01 1.73819e+01 -6.22964e+01 -8.29654e+01 9.74202e+01 -9.92631e-01
8.63454e+00 -9.90667e+00 -1.63228e+01 1.84317e+01 -6.41611e+01 -7.84674e+01 1.12553e+02 -9.94296e-01
8.64455e+00 -1.05548e+01 -1.70838e+01 1.96346e+01 -6.52900e+01 -7.12114e+01 1.27958e+02 -9.95613e-01
8.65455e+00 -1.12098e+01 -1.77569e+01 2.09908e+01 -6.54717e+01 -6.08150e+01 1.43075e+02 -9.96625e-01
8.66455e+00 -1.18608e+01 -1.83091e+01 2.24937e+01 -6.44826e+01 -4.70000e+01 1.57177e+02 -9.97375e-01
8.67456e+00 -1.24952e+01 -1.87054e+01 2.41290e+01 -6.21022e+01 -2.96630e+01 1.69384e+02 -9.97903e-01
8.68456e+00 -1.30980e+01 -1.89112e+01 2.58729e+01 -5.81324e+01 -8.94958e+00 1.78704e+02 -9.98241e-01
8.69456e+00 -1.36524e+01 -1.88947e+01 2.76913e+01 -5.24226e+01 1.46797e+01 1.84115e+02 -9.98406e-01
8.70457e+00 -1.41407e+01 -1.86304e+01 2.95402e+01 -4.48974e+01 4.04101e+01 1.84673e+02 -9.98387e-01
8.71457e+00 -1.45447e+01 -1.81030e+01 3.13673e+01 -3.55833e+01 6.70798e+01 1.79656e+02 -9.98109e-01
8.72457e+00 -1.48471e+01 -1.73100e+01 3.31147e+01 -2.46290e+01 9.32481e+01 1.68698e+02 -9.97338e-01
8.73458e+00 -1.50329e+01 -1.62643e+01 3.47229e+01 -1.23146e+01 1.17329e+02 1.51905e+02 -9.95363e-01
8.74458e+00 -1.50903e+01 -1.49947e+01 3.61364e+01 9.55884e-01 1.37775e+02 1.29911e+02 -9.89851e-01
8.75458e+00 -1.50122e+01 -1.35442e+01 3.73083e+01 1.46804e+01 1.53283e+02 1.03840e+02 -9.72261e-01
8.76459e+00 -1.47969e+01 -1.19668e+01 3.82053e+01 2.83015e+01 1.62973e+02 7.51910e+01 -9.09095e-01
8.77459e+00 -1.44482e+01 -1.03219e+01 3.88097e+01 4.12631e+01 1.66502e+02 4.56408e+01 -6.81640e-01
8.78459e+00 -1.39752e+01 -8.66788e+00 3.91208e+01 5.30736e+01 1.64084e+02 1.68136e+01 -9.15677e-02
8.79460e+00 -1.33916e+01 -7.05820e+00 3.91532e+01 6.33338e+01 1.56417e+02 -9.88812e+00 5.80485e-01
8.80460e+00 -1.27144e+01 -5.54222e+00 3.89338e+01 7.17219e+01 1.44559e+02 -3.33575e+01 8.83821e-01
8.81460e+00 -1.19636e+01 -4.15888e+00 3.84989e+01 7.80467e+01 1.29763e+02 -5.29088e+01 9.68033e-01
8.82461e+00 -1.11600e+01 -2.93248e+00 3.78892e+01 8.22748e+01 1.13295e+02 -6.83114e+01 9.89772e-01
8.83461e+00 -1.03242e+01 -1.87422e+00 3.71456e+01 8.44998e+01 9.62955e+01 -7.97052e+01 9.95944e-01
8.84461e+00 -9.47546e+00 -9.84661e-01 3.63066e+01 8.49080e+01 7.96934e+01 -8.74874e+01 9.97957e-01
8.85462e+00 -8.63072e+00 -2.56230e-01 3.54055e+01 8.37449e+01 6.41712e+01 -9.22033e+01 9.98689e-01
8.86462e+00 -7.80432e+00 3.24267e-01 3.44701e+01 8.12859e+01 5.01707e+01 -9.44510e+01 9.98942e-01
8.87462e+00 -7.00784e+00 7.73373e-01 3.35222e+01 7.78121e+01 3.79250e+01 -9.48121e+01 9.98952e-01
8.88463e+00 -6.25005e+00 1.10910e+00 3.25778e+01 7.35915e+01 2.75024e+01 -9.38061e+01 9.98764e-01
8.89463e+00 -5.53719e+00 1.34951e+00 3.16485e+01 6.88670e+01 1.88530e+01 -9.18685e+01 9.98318e-01
8.90463e+00 -4.87322e+00 1.51175e+00 3.07418e+01 6.38497e+01 1.18495e+01 -8.93451e+01 9.97447e-01
8.91464e+00 -4.26016e+00 1.61145e+00 2.98621e+01 5.87161e+01 6.32130e+00 -8.64972e+01 9.95808e-01
8.92464e+00 -3.69842e+00 1.66242e+00 2.90117e+01 5.36084e+01 2.07925e+00 -8.35129e+01 9.92759e-01
8.93464e+00 -3.18717e+00 1.67656e+00 2.81913e+01 4.86373e+01 -1.06689e+00 -8.05202e+01 9.87154e-01
8.94465e+00 -2.72462e+00 1.66386e+00 2.74005e+01 4.38848e+01 -3.29727e+00 -7.76014e+01 9.77067e-01
8.95465e+00 -2.30826e+00 1.63262e+00 2.66383e+01 3.94088e+01 -4.77569e+00 -7.48041e+01 9.59499e-01
8.96465e+00 -1.93513e+00 1.58950e+00 2.59034e+01 3.52463e+01 -5.64663e+00 -7.21517e+01 9.30225e-01
8.97466e+00 -1.60198e+00 1.53981e+00 2.51943e+01 3.14179e+01 -6.03448e+00 -6.96516e+01 8.84096e-01
8.98466e+00 -1.30543e+00 1.48764e+00 2.45094e+01 2.79307e+01 -6.04431e+00 -6.73005e+01 8.16074e-01
8.99466e+00 -1.04206e+00 1.43609e+00 2.38474e+01 2.47815e+01 -5.76335e+00 -6.50895e+01 7.23061e-01
9.00467e+00 -8.08538e-01 1.38745e+00 2.32068e+01 2.19599e+01 -5.26294e+00 -6.30066e+01 6.05856e-01
9.01467e+00 -6.01669e-01 1.34340e+00 2.25864e+01 1.94507e+01 -4.60057e+00 -6.10388e+01 4.70035e-01
9.02467e+00 -4.18413e-01 1.30517e+00 2.19853e+01 1.72358e+01 -3.82181e+00 -5.91735e+01 3.24863e-01
9.03468e+00 -2.55920e-01 1.27371e+00 2.14023e+01 1.52963e+01 -2.96219e+00 -5.73987e+01 1.80638e-01
9.04468e+00 -1.11533e-01 1.24973e+00 2.08366e+01 1.36126e+01 -2.04868e+00 -5.57038e+01 4.59870e-02
9.05468e+00 1.72134e-02 1.23380e+00 2.02876e+01 1.21659e+01 -1.10105e+00 -5.40790e+01 -7.36035e-02
9.06469e+00 1.32595e-01 1.22636e+00 1.97545e+01 1.09376e+01 -1.33045e-01 -5.25160e+01 -1.75823e-01
9.07469e+00 2.36708e-01 1.22772e+00 1.92367e+01 9.91012e+00 8.46611e-01 -5.10074e+01 -2.60719e-01
9.08469e+00 3.31477e-01 1.23815e+00 1.87338e+01 9.06677e+00 1.83336e+00 -4.95465e+01 -3.29703e-01
9.09470e+00 4.18666e-01 1.25787e+00 1.82453e+01 8.39203e+00 2.82607e+00 -4.81276e+01 -3.84759e-01
9.10470e+00 4.99889e-01 1.28706e+00 1.77709e+01 7.87172e+00 3.82637e+00 -4.67456e+01 -4.27949e-01
9.11470e+00 5.76625e-01 1.32593e+00 1.73100e+01 7.49307e+00 4.83818e+00 -4.53955e+01 -4.61151e-01
9.12471e+00 6.50235e-01 1.37472e+00 1.68625e+01 7.24482e+00 5.86724e+00 -4.40729e+01 -4.85960e-01
9.13471e+00 7.21972e-01 1.43370e+00 1.64282e+01 7.11727e+00 6.92082e+00 -4.27734e+01 -5.03670e-01
9.14471e+00 7.93003e-01 1.50323e+00 1.60067e+01 7.10230e+00 8.00746e+00 -4.14926e+01 -5.15298e-01
9.15472e+00 8.64419e-01 1.58375e+00 1.55980e+01 7.19333e+00 9.13675e+00 -4.02257e+01 -5.21613e-01
9.16472e+00 9.37254e-01 1.67579e+00 1.52019e+01 7.38532e+00 1.03193e+01 -3.89678e+01 -5.23180e-01
9.17472e+00 1.01250e+00 1.77997e+00 1.48184e+01 7.67470e+00 1.15664e+01 -3.77135e+01 -5.20385e-01
9.18473e+00 1.09112e+00 1.89705e+00 1.44474e+01 8.05933e+00 1.28904e+01 -3.64565e+01 -5.13464e-01
9.19473e+00 1.17405e+00 2.02790e+00 1.40890e+01 8.53849e+00 1.43043e+01 -3.51899e+01 -5.02518e-01
9.20473e+00 1.26226e+00 2.17354e+00 1.37434e+01 9.11277e+00 1.58220e+01 -3.39056e+01 -4.87523e-01
9.21474e+00 1.35669e+00 2.33510e+00 1.34108e+01 9.78409e+00 1.74580e+01 -3.25941e+01 -4.68341e-01
9.22474e+00 1.45834e+00 2.51390e+00 1.30915e+01 1.05556e+01 1.92278e+01 -3.12444e+01 -4.44719e-01
9.23474e+00 1.56823e+00 2.71141e+00 1.27859e+01 1.14318e+01 2.11478e+01 -2.98436e+01 -4.16291e-01
9.24475e+00 1.68742e+00 2.92925e+00 1.24946e+01 1.24183e+01 2.32349e+01 -2.83761e+01 -3.82576e-01
9.25475e+00 1.81706e+00 3.16924e+00 1.22184e+01 1.35218e+01 2.55069e+01 -2.68238e+01 -3.42977e-01
9.26475e+00 1.95836e+00 3.43339e+00 1.19583e+01 1.47503e+01 2.79821e+01 -2.51650e+01 -2.96796e-01
9.27476e+00 2.11261e+00 3.72390e+00 1.17154e+01 1.61128e+01 3.06792e+01 -2.33740e+01 -2.43248e-01
9.28476e+00 2.28121e+00 4.04314e+00 1.14912e+01 1.76194e+01 3.36168e+01 -2.14200e+01 -1.81509e-01
9.29476e+00 2.46564e+00 4.39372e+00 1.12875e+01 1.92808e+01 3.68131e+01 -1.92668e+01 -1.10795e-01
9.30477e+00 2.66751e+00 4.77838e+00 1.11066e+01 2.11088e+01 4.02850e+01 -1.68711e+01 -3.05031e-02
9.31477e+00 2.88855e+00 5.20007e+00 1.09510e+01 2.31153e+01 4.40468e+01 -1.41820e+01 5.95924e-02
9.32477e+00 3.13060e+00 5.66184e+00 1.08240e+01 2.53124e+01 4.81094e+01 -1.11391e+01 1.59059e-01
9.33478e+00 3.39564e+00 6.16681e+00 1.07295e+01 2.77117e+01 5.24774e+01 -7.67184e+00 2.66486e-01
9.34478e+00 3.68573e+00 6.71810e+00 1.06722e+01 3.03237e+01 5.71475e+01 -3.69813e+00 3.79209e-01
9.35478e+00 4.00305e+00 7.31869e+00 1.06576e+01 3.31564e+01 6.21040e+01 8.76938e-01 4.93207e-01
9.36479e+00 4.34983e+00 7.97130e+00 1.06921e+01 3.62147e+01 6.73151e+01 6.16149e+00 6.03376e-01
9.37479e+00 4.72834e+00 8.67815e+00 1.07836e+01 3.94982e+01 7.27268e+01 1.22770e+01 7.04255e-01
9.38479e+00 5.14079e+00 9.44076e+00 1.09410e+01 4.29997e+01 7.82562e+01 1.93570e+01 7.91102e-01
9.39480e+00 5.58929e+00 1.02596e+01 1.11746e+01 4.67027e+01 8.37827e+01 2.75449e+01 8.60944e-01
9.40480e+00 6.07573e+00 1.11336e+01 1.14962e+01 5.05784e+01 8.91389e+01 3.69880e+01 9.13155e-01
9.41480e+00 6.60163e+00 1.20598e+01 1.19192e+01 5.45821e+01 9.40994e+01 4.78299e+01 9.49306e-01
9.42481e+00 7.16795e+00 1.30328e+01 1.24582e+01 5.86490e+01 9.83698e+01 6.01969e+01 9.72427e-01
9.43481e+00 7.77491e+00 1.40438e+01 1.31290e+01 6.26887e+01 1.01577e+02 7.41786e+01 9.86057e-01
9.44481e+00 8.42165e+00 1.50797e+01 1.39478e+01 6.65806e+01 1.03263e+02 8.98020e+01 9.93449e-01
9.45482e+00 9.10595e+00 1.61227e+01 1.49309e+01 7.01677e+01 1.02884e+02 1.06997e+02 9.97134e-01
9.46482e+00 9.82381e+00 1.71491e+01 1.60930e+01 7.32528e+01 9.98230e+01 1.25555e+02 9.98825e-01
9.47482e+00 1.05690e+01 1.81287e+01 1.74460e+01 7.55964e+01 9.34165e+01 1.45080e+02 9.99542e-01
9.48483e+00 1.13328e+01 1.90247e+01 1.89967e+01 7.69185e+01 8.30079e+01 1.64946e+02 9.99826e-01
9.49483e+00 1.21035e+01 1.97941e+01 2.07442e+01 7.69065e+01 6.80257e+01 1.84259e+02 9.99934e-01
9.50483e+00 1.28659e+01 2.03891e+01 2.26774e+01 7.52317e+01 4.80907e+01 2.01852e+02 9.99973e-01
9.51484e+00 1.36020e+01 2.07595e+01 2.47722e+01 7.15751e+01 2.31451e+01 2.16311e+02 9.99988e-01
9.52484e+00 1.42904e+01 2.08567e+01 2.69895e+01 6.56633e+01 -6.41565e+00 2.26079e+02 9.99993e-01
9.53484e+00 1.49075e+01 2.06389e+01 2.92745e+01 5.73132e+01 -3.96379e+01 2.29610e+02 9.99995e-01
9.54485e+00 1.54287e+01 2.00766e+01 3.15580e+01 4.64787e+01 -7.49718e+01 2.25602e+02 9.99994e-01
9.55485e+00 1.58296e+01 1.91588e+01 3.37601e+01 3.32923e+01 -1.10338e+02 2.13249e+02 9.99988e-01
9.56485e+00 1.60880e+01 1.78970e+01 3.57962e+01 1.80899e+01 -1.43323e+02 1.92472e+02 9.99962e-01
9.57486e+00 1.61865e+01 1.63275e+01 3.75852e+01 1.40985e+00 -1.71480e+02 1.64059e+02 9.99786e-01
9.58486e+00 1.61137e+01 1.45095e+01 3.90584e+01 -1.60416e+01 -1.92701e+02 1.29646e+02 9.97968e-01
9.59486e+00 1.58657e+01 1.25201e+01 4.01666e+01 -3.34559e+01 -2.05553e+02 9.15299e+01 9.70898e-01
9.60487e+00 1.54472e+01 1.04452e+01 4.08860e+01 -5.00196e+01 -2.09497e+02 5.23201e+01 5.56476e-01
9.61487e+00 1.48701e+01 8.36455e+00 4.12179e+01 -6.50554e+01 -2.04917e+02 1.44672e+01 -7.23737e-01
9.62487e+00 1.41529e+01 6.35979e+00 4.11874e+01 -7.79308e+01 -1.92999e+02 -1.98237e+01 -9.84617e-01
9.63488e+00 1.33198e+01 4.50285e+00 4.08387e+01 -8.81693e+01 -1.75512e+02 -4.89263e+01 -9.99053e-01
9.64488e+00 1.23984e+01 2.84033e+00 4.02285e+01 -9.55802e+01 -1.54453e+02 -7.20606e+01 -9.99917e-01
9.65488e+00 1.14169e+01 1.39821e+00 3.94173e+01 -1.00187e+02 -1.31748e+02 -8.91495e+01 -9.99989e-01
9.66489e+00 1.04027e+01 1.84469e-01 3.84636e+01 -1.02182e+02 -1.09034e+02 -1.00651e+02 -9.99997e-01
9.67489e+00 9.38027e+00 -8.07351e-01 3.74196e+01 -1.01876e+02 -8.75507e+01 -1.07359e+02 -9.99999e-01
9.68489e+00 8.37087e+00 -1.59403e+00 3.63285e+01 -9.96490e+01 -6.81229e+01 -1.10219e+02 -9.99999e-01
9.69490e+00 7.39168e+00 -2.19865e+00 3.52241e+01 -9.59034e+01 -5.11996e+01 -1.10183e+02 -1.00000e+00
9.70490e+00 6.45591e+00 -2.64725e+00 3.41309e+01 -9.10317e+01 -3.69334e+01 -1.08106e+02 -9.99999e-01
9.71490e+00 5.57300e+00 -2.96625e+00 3.30656e+01 -8.53925e+01 -2.52646e+01 -1.04706e+02 -9.99999e-01
9.72491e+00 4.74901e+00 -3.18074e+00 3.20386e+01 -7.92975e+01 -1.59987e+01 -1.00542e+02 -9.99999e-01
9.73491e+00 3.98717e+00 -3.31346e+00 3.10553e+01 -7.30063e+01 -8.86854e+00 -9.60255e+01 -9.99997e-01
9.74491e+00 3.28835e+00 -3.38432e+00 3.01177e+01 -6.67267e+01 -3.57938e+00 -9.14426e+01 -9.99994e-01
9.75492e+00 2.65161e+00 -3.41024e+00 2.92254e+01 -6.06185e+01 1.60850e-01 -8.69771e+01 -9.99986e-01
9.76492e+00 2.07461e+00 -3.40536e+00 2.83768e+01 -5.47997e+01 2.62363e+00 -8.27363e+01 -9.99967e-01
9.77492e+00 1.55401e+00 -3.38121e+00 2.75692e+01 -4.93522e+01 4.05062e+00 -7.87724e+01 -9.99925e-01
9.78493e+00 1.08582e+00 -3.34708e+00 2.67999e+01 -4.43290e+01 4.65022e+00 -7.51006e+01 -9.99833e-01
9.79493e+00 6.65620e-01 -3.31035e+00 2.60658e+01 -3.97597e+01 4.59781e+00 -7.17122e+01 -9.99644e-01
9.80493e+00 2.88806e-01 -3.27678e+00 2.53643e+01 -3.56559e+01 4.03800e+00 -6.85844e+01 -9.99281e-01
9.81494e+00 -4.92818e-02 -3.25085e+00 2.46929e+01 -3.20157e+01 3.08787e+00 -6.56874e+01 -9.98631e-01
9.82494e+00 -3.53229e-01 -3.23597e+00 2.40494e+01 -2.88274e+01 1.84051e+00 -6.29887e+01 -9.97543e-01
9.83494e+00 -6.27468e-01 -3.23473e+00 2.34321e+01 -2.60726e+01 3.68527e-01 -6.04559e+01 -9.95842e-01
9.84495e+00 -8.76225e-01 -3.24908e+00 2.28394e+01 -2.37286e+01 -1.27273e+00 -5.80583e+01 -9.93360e-01
9.85495e+00 -1.10348e+00 -3.28049e+00 2.22702e+01 -2.17701e+01 -3.04224e+00 -5.57672e+01 -9.89969e-01
9.86495e+00 -1.31297e+00 -3.33008e+00 2.17235e+01 -2.01711e+01 -4.91083e+00 -5.35569e+01 -9.85619e-01
9.87496e+00 -1.50815e+00 -3.39872e+00 2.11985e+01 -1.89057e+01 -6.85894e+00 -5.14036e+01 -9.80368e-01
9.88496e+00 -1.69224e+00 -3.48714e+00 2.06949e+01 -1.79490e+01 -8.87479e+00 -4.92854e+01 -9.74384e-01
9.89496e+00 -1.86820e+00 -3.59597e+00 2.02124e+01 -1.72777e+01 -1.09528e+01 -4.71818e+01 -9.67934e-01
9.90497e+00 -2.03879e+00 -3.72584e+00 1.97510e+01 -1.68705e+01 -1.30921e+01 -4.50731e+01 -9.61346e-01
9.91497e+00 -2.20654e+00 -3.87735e+00 1.93108e+01 -1.67081e+01 -1.52958e+01 -4.29398e+01 -9.54971e-01
9.92497e+00 -2.37382e+00 -4.05120e+00 1.88921e+01 -1.67737e+01 -1.75694e+01 -4.07620e+01 -9.49141e-01
9.93498e+00 -2.54284e+00 -4.24811e+00 1.84955e+01 -1.70527e+01 -1.99204e+01 -3.85190e+01 -9.44133e-01
9.94498e+00 -2.71566e+00 -4.46892e+00 1.81217e+01 -1.75326e+01 -2.23571e+01 -3.61885e+01 -9.40154e-01
9.95498e+00 -2.89424e+00 -4.71453e+00 1.77718e+01 -1.82029e+01 -2.48883e+01 -3.37465e+01 -9.37330e-01
9.96499e+00 -3.08044e+00 -4.98595e+00 1.74470e+01 -1.90550e+01 -2.75219e+01 -3.11665e+01 -9.35710e-01
9.97499e+00 -3.27605e+00 -5.28424e+00 1.71488e+01 -2.00819e+01 -3.02647e+01 -2.84188e+01 -9.35273e-01
9.98499e+00 -3.48278e+00 -5.61054e+00 1.68791e+01 -2.12776e+01 -3.31210e+01 -2.54707e+01 -9.35944e-01
9.99500e+00 -3.70229e+00 -5.96599e+00 1.66400e+01 -2.26370e+01 -3.60919e+01 -2.22856e+01 -9.37605e-01
1.00050e+01 -3.93620e+00 -6.35175e+00 1.64342e+01 -2.41555e+01 -3.91736e+01 -1.88227e+01 -9.40115e-01
1.00150e+01 -4.18607e+00 -6.76887e+00 1.62645e+01 -2.58280e+01 -4.23566e+01 -1.50371e+01 -9.43313e-01
1.00250e+01 -4.45343e+00 -7.21832e+00 1.61346e+01 -2.76489e+01 -4.56235e+01 -1.08793e+01 -9.47037e-01
1.00350e+01 -4.73971e+00 -7.70079e+00 1.60483e+01 -2.96108e+01 -4.89468e+01 -6.29600e+00 -9.51128e-01
1.00450e+01 -5.04628e+00 -8.21667e+00 1.60102e+01 -3.17039e+01 -5.22871e+01 -1.23036e+00 -9.55438e-01
1.00550e+01 -5.37439e+00 -8.76587e+00 1.60255e+01 -3.39148e+01 -5.55898e+01 4.37655e+00 -9.59831e-01
1.00650e+01 -5.72513e+00 -9.34767e+00 1.60998e+01 -3.62254e+01 -5.87826e+01 1.05839e+01 -9.64190e-01
1.00750e+01 -6.09939e+00 -9.96053e+00 1.62394e+01 -3.86113e+01 -6.17718e+01 1.74480e+01 -9.68417e-01
1.00850e+01 -6.49776e+00 -1.06018e+01 1.64512e+01 -4.10406e+01 -6.44394e+01 2.50182e+01 -9.72433e-01
1.00950e+01 -6.92048e+00 -1.12676e+01 1.67424e+01 -4.34716e+01 -6.66401e+01 3.33310e+01 -9.76178e-01
1.01050e+01 -7.36732e+00 -1.19525e+01 1.71206e+01 -4.58515e+01 -6.81995e+01 4.24027e+01 -9.79608e-01
1.01150e+01 -7.83743e+00 -1.26489e+01 1.75933e+01 -4.81144e+01 -6.89132e+01 5.22193e+01 -9.82696e-01
1.01250e+01 -8.32927e+00 -1.33473e+01 1.81676e+01 -5.01799e+01 -6.85491e+01 6.27258e+01 -9.85427e-01
1.01350e+01 -8.84039e+00 -1.40356e+01 1.88501e+01 -5.19520e+01 -6.68527e+01 7.38129e+01 -9.87801e-01
1.01450e+01 -9.36730e+00 -1.46992e+01 1.96457e+01 -5.33188e+01 -6.35577e+01 8.53031e+01 -9.89822e-01
1.01551e+01 -9.90535e+00 -1.53208e+01 2.05573e+01 -5.41541e+01 -5.84021e+01 9.69380e+01 -9.91505e-01
1.01651e+01 -1.04485e+01 -1.58805e+01 2.15845e+01 -5.43195e+01 -5.11522e+01 1.08369e+02 -9.92869e-01
1.01751e+01 -1.09894e+01 -1.63564e+01 2.27232e+01 -5.36704e+01 -4.16322e+01 1.19152e+02 -9.93934e-01
1.01851e+01 -1.15191e+01 -1.67254e+01 2.39644e+01 -5.20633e+01 -2.97611e+01 1.28756e+02 -9.94716e-01
1.01951e+01 -1.20274e+01 -1.69641e+01 2.52933e+01 -4.93669e+01 -1.55907e+01 1.36584e+02 -9.95223e-01
1.02051e+01 -1.25028e+01 -1.70503e+01 2.66890e+01 -4.54753e+01 6.58643e-01 1.42005e+02 -9.95444e-01
1.02151e+01 -1.29330e+01 -1.69652e+01 2.81243e+01 -4.03226e+01 1.85724e+01 1.44412e+02 -9.95326e-01
1.02251e+01 -1.33052e+01 -1.66951e+01 2.95664e+01 -3.38987e+01 3.75361e+01 1.43289e+02 -9.94733e-01
1.02351e+01 -1.36071e+01 -1.62333e+01 3.09780e+01 -2.62617e+01 5.67555e+01 1.38280e+02 -9.93340e-01
1.02451e+01 -1.38270e+01 -1.55817e+01 3.23195e+01 -1.75466e+01 7.53077e+01 1.29264e+02 -9.90376e-01
1.02551e+01 -1.39553e+01 -1.47519e+01 3.35513e+01 -7.96632e+00 9.22215e+01 1.16397e+02 -9.83915e-01
1.02651e+01 -1.39845e+01 -1.37649e+01 3.46368e+01 2.19611e+00 1.06578e+02 1.00130e+02 -9.68841e-01
1.02751e+01 -1.39105e+01 -1.26500e+01 3.55456e+01 1.26046e+01 1.17613e+02 8.11803e+01 -9.31009e-01
1.02851e+01 -1.37327e+01 -1.14431e+01 3.62551e+01 2.28960e+01 1.24808e+02 6.04642e+01 -8.32218e-01
1.02951e+01 -1.34540e+01 -1.01828e+01 3.67527e+01 3.27122e+01 1.27942e+02 3.89923e+01 -5.88977e-01
1.03051e+01 -1.30809e+01 -8.90769e+00 3.70360e+01 4.17320e+01 1.27107e+02 1.77578e+01 -1.26670e-01
1.03151e+01 -1.26227e+01 -7.65414e+00 3.71118e+01 4.96852e+01 1.22669e+02 -2.34910e+00 4.04249e-01
1.03251e+01 -1.20912e+01 -6.45613e+00 3.69952e+01 5.63503e+01 1.15219e+02 -2.05919e+01 7.47641e-01
1.03351e+01 -1.15001e+01 -5.34231e+00 3.67078e+01 6.15777e+01 1.05483e+02 -3.64504e+01 8.98710e-01
1.03451e+01 -1.08642e+01 -4.33314e+00 3.62749e+01 6.53105e+01 9.42327e+01 -4.96570e+01 9.56475e-01
1.03551e+01 -1.01983e+01 -3.44059e+00 3.57233e+01 6.75774e+01 8.22055e+01 -6.01739e+01 9.78692e-01
1.03651e+01 -9.51676e+00 -2.66937e+00 3.50795e+01 6.84739e+01 7.00432e+01 -6.81415e+01 9.87775e-01
1.03751e+01 -8.83250e+00 -2.01823e+00 3.43677e+01 6.81426e+01 5.82606e+01 -7.38211e+01 9.91705e-01
1.03851e+01 -8.15698e+00 -1.48140e+00 3.36091e+01 6.67557e+01 4.72348e+01 -7.75406e+01 9.93363e-01
1.03951e+01 -7.49984e+00 -1.04999e+00 3.28217e+01 6.44985e+01 3.72120e+01 -7.96498e+01 9.93810e-01
1.04051e+01 -6.86886e+00 -7.13236e-01 3.20198e+01 6.15562e+01 2.83249e+01 -8.04871e+01 9.93386e-01
1.04151e+01 -6.27000e+00 -4.59502e-01 3.12146e+01 5.81050e+01 2.06153e+01 -8.03580e+01 9.92068e-01
1.04251e+01 -5.70754e+00 -2.77102e-01 3.04145e+01 5.43043e+01 1.40578e+01 -7.95237e+01 9.89551e-01
1.04351e+01 -5.18425e+00 -1.54855e-01 2.96253e+01 5.02939e+01 8.58068e+00 -7.81979e+01 9.85207e-01
1.04451e+01 -4.70163e+00 -8.24595e-02 2.88511e+01 4.61917e+01 4.08389e+00 -7.65485e+01 9.77949e-01
1.04552e+01 -4.26009e+00 -5.07117e-02 2.80944e+01 4.20938e+01 4.53058e-01 -7.47025e+01 9.66038e-01
1.04652e+01 -3.85920e+00 -5.16004e-02 2.73569e+01 3.80760e+01 -2.43037e+00 -7.27525e+01 9.46861e-01
1.04752e+01 -3.49786e+00 -7.83226e-02 2.66390e+01 3.41953e+01 -4.68213e+00 -7.07635e+01 9.16782e-01
1.04852e+01 -3.17447e+00 -1.25240e-01 2.59411e+01 3.04923e+01 -6.41064e+00 -6.87787e+01 8.71264e-01
1.04952e+01 -2.88713e+00 -1.87800e-01 2.52629e+01 2.69933e+01 -7.71456e+00 -6.68255e+01 8.05485e-01
1.05052e+01 -2.63370e+00 -2.62426e-01 2.46040e+01 2.37127e+01 -8.68162e+00 -6.49195e+01 7.15632e-01
1.05152e+01 -2.41197e+00 -3.46391e-01 2.39639e+01 2.06558e+01 -9.38857e+00 -6.30682e+01 6.00637e-01
1.05252e+01 -2.21970e+00 -4.37672e-01 2.33420e+01 1.78203e+01 -9.90166e+00 -6.12739e+01 4.63584e-01
1.05352e+01 -2.05473e+00 -5.34809e-01 2.27378e+01 1.51992e+01 -1.02775e+01 -5.95353e+01 3.11791e-01
1.05452e+01 -1.91494e+00 -6.36773e-01 2.21507e+01 1.27817e+01 -1.05642e+01 -5.78493e+01 1.55145e-01
1.05552e+01 -1.79837e+00 -7.42881e-01 2.15803e+01 1.05549e+01 -1.08021e+01 -5.62115e+01 3.45699e-03
1.05652e+01 -1.70318e+00 -8.52728e-01 2.10260e+01 8.50455e+00 -1.10253e+01 -5.46170e+01 -1.35786e-01
1.05752e+01 -1.62769e+00 -9.66166e-01 2.04875e+01 6.61521e+00 -1.12619e+01 -5.30606e+01 -2.58369e-01
1.05852e+01 -1.57035e+00 -1.08327e+00 1.99643e+01 4.87077e+00 -1.15356e+01 -5.15371e+01 -3.63056e-01
1.05952e+01 -1.52981e+00 -1.20435e+00 1.94563e+01 3.25461e+00 -1.18659e+01 -5.00410e+01 -4.50676e-01
1.06052e+01 -1.50487e+00 -1.32988e+00 1.89631e+01 1.74984e+00 -1.22695e+01 -4.85670e+01 -5.23164e-01
1.06152e+01 -1.49449e+00 -1.46054e+00 1.84846e+01 3.39518e-01 -1.27602e+01 -4.71094e+01 -5.82844e-01
1.06252e+01 -1.49782e+00 -1.59713e+00 1.80206e+01 -9.93134e-01 -1.33502e+01 -4.56626e+01 -6.31998e-01
1.06352e+01 -1.51415e+00 -1.74061e+00 1.75710e+01 -2.26460e+00 -1.40505e+01 -4.42204e+01 -6.72664e-01
1.06452e+01 -1.54297e+00 -1.89207e+00 1.71359e+01 -3.49097e+00 -1.48710e+01 -4.27762e+01 -7.06564e-01
1.06552e+01 -1.58390e+00 -2.05268e+00 1.67152e+01 -4.68786e+00 -1.58213e+01 -4.13227e+01 -7.35108e-01
1.06652e+01 -1.63671e+00 -2.22376e+00 1.63092e+01 -5.87044e+00 -1.69107e+01 -3.98515e+01 -7.59431e-01
1.06752e+01 -1.70135e+00 -2.40669e+00 1.59180e+01 -7.05343e+00 -1.81490e+01 -3.83534e+01 -7.80437e-01
1.06852e+01 -1.77788e+00 -2.60299e+00 1.55420e+01 -8.25114e+00 -1.95458e+01 -3.68175e+01 -7.98841e-01
1.06952e+01 -1.86652e+00 -2.81428e+00 1.51816e+01 -9.47754e+00 -2.11116e+01 -3.52313e+01 -8.15205e-01
1.07052e+01 -1.96763e+00 -3.04227e+00 1.48373e+01 -1.07463e+01 -2.28570e+01 -3.35802e+01 -8.29972e-01
1.07152e+01 -2.08171e+00 -3.28880e+00 1.45100e+01 -1.20710e+01 -2.47934e+01 -3.18471e+01 -8.43484e-01
1.07252e+01 -2.20936e+00 -3.55585e+00 1.42005e+01 -1.34648e+01 -2.69322e+01 -3.00119e+01 -8.56007e-01
1.07352e+01 -2.35137e+00 -3.84547e+00 1.39100e+01 -1.49410e+01 -2.92853e+01 -2.80512e+01 -8.67740e-01
1.07452e+01 -2.50860e+00 -4.15986e+00 1.36398e+01 -1.65126e+01 -3.18641e+01 -2.59374e+01 -8.78831e-01
1.07553e+01 -2.68209e+00 -4.50133e+00 1.33917e+01 -1.81924e+01 -3.46794e+01 -2.36382e+01 -8.89382e-01
1.07653e+01 -2.87297e+00 -4.87229e+00 1.31677e+01 -1.99932e+01 -3.77407e+01 -2.11158e+01 -8.99461e-01
1.07753e+01 -3.08253e+00 -5.27523e+00 1.29701e+01 -2.19270e+01 -4.10548e+01 -1.83260e+01 -9.09104e-01
1.07853e+01 -3.31214e+00 -5.71270e+00 1.28021e+01 -2.40056e+01 -4.46250e+01 -1.52176e+01 -9.18324e-01
1.07953e+01 -3.56332e+00 -6.18725e+00 1.26669e+01 -2.62393e+01 -4.84493e+01 -1.17314e+01 -9.27115e-01
1.08053e+01 -3.83765e+00 -6.70137e+00 1.25688e+01 -2.86372e+01 -5.25180e+01 -7.79939e+00 -9.35461e-01
1.08153e+01 -4.13682e+00 -7.25742e+00 1.25126e+01 -3.12060e+01 -5.68110e+01 -3.34437e+00 -9.43333e-01
1.08253e+01 -4.46256e+00 -7.85748e+00 1.25040e+01 -3.39492e+01 -6.12945e+01 1.72057e+00 -9.50702e-01
1.08353e+01 -4.81661e+00 -8.50320e+00 1.25494e+01 -3.68659e+01 -6.59163e+01 7.49153e+00 -9.57538e-01
1.08453e+01 -5.20068e+00 -9.19561e+00 1.26566e+01 -3.99493e+01 -7.06008e+01 1.40727e+01 -9.63816e-01
1.08553e+01 -5.61637e+00 -9.93483e+00 1.28340e+01 -4.31846e+01 -7.52429e+01 2.15737e+01 -9.69518e-01
1.08653e+01 -6.06509e+00 -1.07198e+01 1.30916e+01 -4.65467e+01 -7.97009e+01 3.01053e+01 -9.74636e-01
1.08753e+01 -6.54792e+00 -1.15477e+01 1.34401e+01 -4.99974e+01 -8.37892e+01 3.97727e+01 -9.79170e-01
1.08853e+01 -7.06548e+00 -1.24137e+01 1.38914e+01 -5.34819e+01 -8.72703e+01 5.06648e+01 -9.83132e-01
1.08953e+01 -7.61778e+00 -1.33103e+01 1.44580e+01 -5.69253e+01 -8.98493e+01 6.28401e+01 -9.86541e-01
1.09053e+01 -8.20391e+00 -1.42268e+01 1.51530e+01 -6.02289e+01 -9.11692e+01 7.63075e+01 -9.89426e-01
1.09153e+01 -8.82187e+00 -1.51485e+01 1.59888e+01 -6.32664e+01 -9.08127e+01 9.10014e+01 -9.91822e-01
1.09253e+01 -9.46825e+00 -1.60564e+01 1.69771e+01 -6.58810e+01 -8.83109e+01 1.06753e+02 -9.93771e-01
1.09353e+01 -1.01379e+01 -1.69264e+01 1.81271e+01 -6.78848e+01 -8.31639e+01 1.23259e+02 -9.95318e-01
1.09453e+01 -1.08236e+01 -1.77296e+01 1.94441e+01 -6.90598e+01 -7.48764e+01 1.40048e+02 -9.96514e-01
1.09553e+01 -1.15160e+01 -1.84324e+01 2.09278e+01 -6.91641e+01 -6.30113e+01 1.56460e+02 -9.97408e-01
1.09653e+01 -1.22030e+01 -1.89972e+01 2.25702e+01 -6.79428e+01 -4.72620e+01 1.71635e+02 -9.98053e-01
1.09753e+01 -1.28700e+01 -1.93846e+01 2.43541e+01 -6.51460e+01 -2.75388e+01 1.84537e+02 -9.98494e-01
1.09853e+01 -1.35003e+01 -1.95556e+01 2.62508e+01 -6.05529e+01 -4.05971e+00 1.94005e+02 -9.98769e-01
1.09953e+01 -1.40750e+01 -1.94753e+01 2.82201e+01 -5.40031e+01 2.25726e+01 1.98860e+02 -9.98900e-01
1.10053e+01 -1.45740e+01 -1.91169e+01 3.02104e+01 -4.54288e+01 5.13306e+01 1.98048e+02 -9.98882e-01
1.10153e+01 -1.49773e+01 -1.84659e+01 3.21608e+01 -3.48868e+01 8.07841e+01 1.90807e+02 -9.98649e-01
1.10253e+01 -1.52660e+01 -1.75241e+01 3.40053e+01 -2.25802e+01 1.09201e+02 1.76842e+02 -9.97978e-01
1.10353e+01 -1.54243e+01 -1.63108e+01 3.56773e+01 -8.86501e+00 1.34729e+02 1.56443e+02 -9.96126e-01
1.10453e+01 -1.54403e+01 -1.48640e+01 3.71167e+01 5.76371e+00 1.55630e+02 1.30527e+02 -9.90362e-01
1.10554e+01 -1.53079e+01 -1.32370e+01 3.82752e+01 2.07091e+01 1.70529e+02 1.00564e+02 -9.69287e-01
1.10654e+01 -1.50271e+01 -1.14942e+01 3.91213e+01 3.53288e+01 1.78616e+02 6.84015e+01 -8.82047e-01
1.10754e+01 -1.46043e+01 -9.70363e+00 3.96429e+01 4.90065e+01 1.79740e+02 3.60000e+01 -5.42590e-01
1.10854e+01 -1.40515e+01 -7.92919e+00 3.98468e+01 6.12235e+01 1.74395e+02 5.15910e+00 2.10621e-01
1.10954e+01 -1.33857e+01 -6.22930e+00 3.97564e+01 7.15637e+01 1.63596e+02 -2.26336e+01 7.76586e-01
1.11054e+01 -1.26271e+01 -4.65566e+00 3.94078e+01 7.97145e+01 1.48704e+02 -4.63000e+01 9.48303e-01
1.11154e+01 -1.17986e+01 -3.24435e+00 3.88456e+01 8.55425e+01 1.31208e+02 -6.53095e+01 9.86829e-01
1.11254e+01 -1.09233e+01 -2.01491e+00 3.81169e+01 8.90842e+01 1.12525e+02 -7.96354e+01 9.95855e-01
1.11354e+01 -1.00234e+01 -9.73118e-01 3.72669e+01 9.05030e+01 9.38589e+01 -8.96244e+01 9.98313e-01
1.11454e+01 -9.11891e+00 -1.13976e-01 3.63363e+01 9.00494e+01 7.61320e+01 -9.58575e+01 9.99100e-01
1.11554e+01 -8.22707e+00 5.75267e-01 3.53593e+01 8.80234e+01 5.99704e+01 -9.90243e+01 9.99374e-01
1.11654e+01 -7.36204e+00 1.11226e+00 3.43630e+01 8.47430e+01 4.57328e+01 -9.98233e+01 9.99446e-01
1.11754e+01 -6.53479e+00 1.51713e+00 3.33679e+01 8.05192e+01 3.35612e+01 -9.88953e+01 9.99394e-01
1.11854e+01 -5.75331e+00 1.81055e+00 3.23884e+01 7.56385e+01 2.34373e+01 -9.67857e+01 9.99212e-01
1.11954e+01 -5.02286e+00 2.01244e+00 3.14340e+01 7.03530e+01 1.52363e+01 -9.39323e+01 9.98824e-01
1.12054e+01 -4.34641e+00 2.14114e+00 3.05105e+01 6.48756e+01 8.77053e+00 -9.06676e+01 9.98060e-01
1.12154e+01 -3.72498e+00 2.21294e+00 2.96206e+01 5.93792e+01 3.82392e+00 -8.72315e+01 9.96574e-01
1.12254e+01 -3.15804e+00 2.24191e+00 2.87653e+01 5.39995e+01 1.74966e-01 -8.37875e+01 9.93708e-01
1.12354e+01 -2.64390e+00 2.23993e+00 2.79440e+01 4.88383e+01 -2.38797e+00 -8.04395e+01 9.88266e-01
1.12454e+01 -2.17997e+00 2.21686e+00 2.71555e+01 4.39684e+01 -4.05794e+00 -7.72473e+01 9.78221e-01
1.12554e+01 -1.76310e+00 2.18070e+00 2.63979e+01 3.94380e+01 -5.00531e+00 -7.42393e+01 9.60414e-01
1.12654e+01 -1.38972e+00 2.13782e+00 2.56695e+01 3.52754e+01 -5.37652e+00 -7.14231e+01 9.30458e-01
1.12754e+01 -1.05609e+00 2.09320e+00 2.49684e+01 3.14929e+01 -5.29486e+00 -6.87929e+01 8.83162e-01
1.12854e+01 -7.58388e-01 2.05065e+00 2.42926e+01 2.80903e+01 -4.86226e+00 -6.63356e+01 8.13773e-01
1.12954e+01 -4.92857e-01 2.01301e+00 2.36407e+01 2.50587e+01 -4.16152e+00 -6.40340e+01 7.19927e-01
1.13054e+01 -2.55861e-01 1.98239e+00 2.30111e+01 2.23825e+01 -3.25886e+00 -6.18701e+01 6.03465e-01
1.13154e+01 -4.39365e-02 1.96033e+00 2.24025e+01 2.00427e+01 -2.20627e+00 -5.98261e+01 4.70871e-01
1.13254e+01 1.46178e-01 1.94801e+00 2.18138e+01 1.80183e+01 -1.04373e+00 -5.78854e+01 3.31708e-01
1.13354e+01 3.17532e-01 1.94636e+00 2.12441e+01 1.62883e+01 1.98851e-01 -5.60329e+01 1.95843e-01
1.13454e+01 4.72964e-01 1.95614e+00 2.06925e+01 1.48318e+01 1.50003e+00 -5.42549e+01 7.10381e-02
1.13555e+01 6.15111e-01 1.97799e+00 2.01584e+01 1.36288e+01 2.84544e+00 -5.25391e+01 -3.80902e-02
1.13655e+01 7.46414e-01 2.01248e+00 1.96412e+01 1.26607e+01 4.22662e+00 -5.08745e+01 -1.29823e-01
1.13755e+01 8.69134e-01 2.06012e+00 1.91405e+01 1.19099e+01 5.64000e+00 -4.92507e+01 -2.04459e-01
1.13855e+01 9.85362e-01 2.12139e+00 1.86558e+01 1.13603e+01 7.08605e+00 -4.76584e+01 -2.63386e-01
1.13955e+01 1.09704e+00 2.19679e+00 1.81869e+01 1.09975e+01 8.56855e+00 -4.60885e+01 -3.08394e-01
1.14055e+01 1.20597e+00 2.28683e+00 1.77337e+01 1.08087e+01 1.00940e+01 -4.45319e+01 -3.41260e-01
1.14155e+01 1.31383e+00 2.39211e+00 1.72960e+01 1.07829e+01 1.16712e+01 -4.29797e+01 -3.63538e-01
1.14255e+01 1.42221e+00 2.51330e+00 1.68738e+01 1.09109e+01 1.33105e+01 -4.14224e+01 -3.76480e-01
1.14355e+01 1.53261e+00 2.65116e+00 1.64673e+01 1.11855e+01 1.50240e+01 -3.98496e+01 -3.81021e-01
1.14455e+01 1.64646e+00 2.80657e+00 1.60766e+01 1.16011e+01 1.68248e+01 -3.82501e+01 -3.77800e-01
1.14555e+01 1.76516e+00 2.98057e+00 1.57022e+01 1.21540e+01 1.87271e+01 -3.66112e+01 -3.67188e-01
1.14655e+01 1.89007e+00 3.17431e+00 1.53443e+01 1.28423e+01 2.07458e+01 -3.49186e+01 -3.49316e-01
1.14755e+01 2.02255e+00 3.38910e+00 1.50038e+01 1.36655e+01 2.28963e+01 -3.31555e+01 -3.24103e-01
1.14855e+01 2.16393e+00 3.62642e+00 1.46813e+01 1.46249e+01 2.51943e+01 -3.13028e+01 -2.91280e-01
1.14955e+01 2.31560e+00 3.88790e+00 1.43779e+01 1.57229e+01 2.76555e+01 -2.93382e+01 -2.50426e-01
1.15055e+01 2.47897e+00 4.17533e+00 1.40948e+01 1.69636e+01 3.02952e+01 -2.72356e+01 -2.01007e-01
1.15155e+01 2.65548e+00 4.49066e+00 1.38336e+01 1.83518e+01 3.31280e+01 -2.49647e+01 -1.42443e-01
1.15255e+01 2.84664e+00 4.83598e+00 1.35960e+01 1.98934e+01 3.61669e+01 -2.24898e+01 -7.42124e-02
1.15355e+01 3.05401e+00 5.21351e+00 1.33844e+01 2.15949e+01 3.94226e+01 -1.97697e+01 3.99921e-03
1.15455e+01 3.27924e+00 5.62555e+00 1.32015e+01 2.34632e+01 4.29023e+01 -1.67564e+01 9.20859e-02
1.15555e+01 3.52401e+00 6.07447e+00 1.30504e+01 2.55046e+01 4.66082e+01 -1.33945e+01 1.89258e-01
1.15655e+01 3.79010e+00 6.56258e+00 1.29349e+01 2.77248e+01 5.05357e+01 -9.62019e+00 2.93767e-01
1.15755e+01 4.07930e+00 7.09210e+00 1.28595e+01 3.01280e+01 5.46706e+01 -5.36117e+00 4.02704e-01
1.15855e+01 4.39347e+00 7.66502e+00 1.28295e+01 3.27155e+01 5.89861e+01 -5.35958e-01 5.12014e-01
1.15955e+01 4.73444e+00 8.28291e+00 1.28510e+01 3.54847e+01 6.34392e+01 4.94567e+00 6.16845e-01
1.16055e+01 5.10398e+00 8.94678e+00 1.29310e+01 3.84280e+01 6.79654e+01 1.11817e+01 7.12273e-01
1.16155e+01 5.50378e+00 9.65682e+00 1.30775e+01 4.15303e+01 7.24732e+01 1.82756e+01 7.94235e-01
1.16255e+01 5.93532e+00 1.04121e+01 1.32998e+01 4.47678e+01 7.68382e+01 2.63329e+01 8.60351e-01
1.16355e+01 6.39977e+00 1.12102e+01 1.36079e+01 4.81046e+01 8.08958e+01 3.54551e+01 9.10286e-01
1.16455e+01 6.89790e+00 1.20470e+01 1.40130e+01 5.14909e+01 8.44340e+01 4.57309e+01 9.45534e-01
1.16556e+01 7.42987e+00 1.29157e+01 1.45269e+01 5.48587e+01 8.71876e+01 5.72239e+01 9.68772e-01
1.16656e+01 7.99508e+00 1.38070e+01 1.51620e+01 5.81190e+01 8.88339e+01 6.99560e+01 9.83079e-01
1.16756e+01 8.59191e+00 1.47077e+01 1.59305e+01 6.11580e+01 8.89923e+01 8.38859e+01 9.91313e-01
1.16856e+01 9.21744e+00 1.56008e+01 1.68438e+01 6.38340e+01 8.72304e+01 9.88830e+01 9.95750e-01
1.16956e+01 9.86724e+00 1.64648e+01 1.79116e+01 6.59761e+01 8.30801e+01 1.14698e+02 9.98000e-01
1.17056e+01 1.05350e+01 1.72734e+01 1.91400e+01 6.73845e+01 7.60664e+01 1.30935e+02 9.99079e-01
1.17156e+01 1.12122e+01 1.79957e+01 2.05307e+01 6.78347e+01 6.57520e+01 1.47022e+02 9.99576e-01
1.17256e+01 1.18881e+01 1.85967e+01 2.20784e+01 6.70863e+01 5.17996e+01 1.62204e+02 9.99798e-01
1.17356e+01 1.25496e+01 1.90393e+01 2.37697e+01 6.48975e+01 3.40489e+01 1.75549e+02 9.99896e-01
1.17456e+01 1.31809e+01 1.92856e+01 2.55809e+01 6.10464e+01 1.26006e+01 1.85987e+02 9.99938e-01
1.17556e+01 1.37647e+01 1.93005e+01 2.74772e+01 5.53575e+01 -1.21048e+01 1.92394e+02 9.99956e-01
1.17656e+01 1.42820e+01 1.90553e+01 2.94131e+01 4.77328e+01 -3.92365e+01 1.93713e+02 9.99958e-01
1.17756e+01 1.47133e+01 1.85315e+01 3.13330e+01 3.81818e+01 -6.75705e+01 1.89104e+02 9.99946e-01
1.17856e+01 1.50399e+01 1.77246e+01 3.31750e+01 2.68463e+01 -9.55568e+01 1.78109e+02 9.99896e-01
1.17956e+01 1.52454e+01 1.66466e+01 3.48752e+01 1.40126e+01 -1.21461e+02 1.60784e+02 9.99695e-01
1.18056e+01 1.53167e+01 1.53272e+01 3.63728e+01 1.05294e-01 -1.43570e+02 1.37768e+02 9.98641e-01
1.18156e+01 1.52457e+01 1.38118e+01 3.76164e+01 -1.43386e+01 -1.60421e+02 1.10260e+02 9.91127e-01
1.18256e+01 1.50300e+01 1.21583e+01 3.85691e+01 -2.87171e+01 -1.71012e+02 7.98888e+01 9.23180e-01
1.18356e+01 1.46734e+01 1.04297e+01 3.92113e+01 -4.24363e+01 -1.74937e+02 4.84759e+01 3.85995e-01
1.18456e+01 1.41849e+01 8.68542e+00 3.95413e+01 -5.49946e+01 -1.72397e+02 1.77583e+01 -6.89087e-01
1.18556e+01 1.35786e+01 6.98903e+00 3.95744e+01 -6.58962e+01 -1.64153e+02 -1.06301e+01 -9.69405e-01
1.18656e+01 1.28733e+01 5.39770e+00 3.93407e+01 -7.47565e+01 -1.51390e+02 -3.54220e+01 -9.96910e-01
1.18756e+01 1.20904e+01 3.95078e+00 3.88801e+01 -8.13966e+01 -1.35496e+02 -5.59135e+01 -9.99598e-01
1.18856e+01 1.12524e+01 2.67266e+00 3.82371e+01 -8.57970e+01 -1.17864e+02 -7.18919e+01 -9.99927e-01
1.18956e+01 1.03810e+01 1.57432e+00 3.74562e+01 -8.80672e+01 -9.97400e+01 -8.35402e+01 -9.99981e-01
1.19056e+01 9.49685e+00 6.55455e-01 3.65787e+01 -8.84139e+01 -8.21258e+01 -9.13184e+01 -9.99993e-01
1.19156e+01 8.61770e+00 -9.29007e-02 3.56401e+01 -8.71060e+01 -6.57474e+01 -9.58409e+01 -9.99996e-01
1.19256e+01 7.75866e+00 -6.85614e-01 3.46699e+01 -8.44428e+01 -5.10636e+01 -9.77724e+01 -9.99997e-01
1.19356e+01 6.93178e+00 -1.14096e+00 3.36905e+01 -8.07274e+01 -3.83046e+01 -9.77503e+01 -9.99997e-01
1.19456e+01 6.14613e+00 -1.47858e+00 3.27188e+01 -7.62470e+01 -2.75239e+01 -9.63377e+01 -9.99996e-01
1.19557e+01 5.40802e+00 -1.71799e+00 3.17662e+01 -7.12601e+01 -1.86497e+01 -9.40008e+01 -9.99994e-01
1.19657e+01 4.72139e+00 -1.87756e+00 3.08400e+01 -6.59895e+01 -1.15313e+01 -9.11048e+01 -9.99990e-01
1.19757e+01 4.08811e+00 -1.97391e+00 2.99445e+01 -6.06203e+01 -5.97524e+00 -8.79215e+01 -9.99982e-01
1.19857e+01 3.50841e+00 -2.02163e+00 2.90813e+01 -5.53004e+01 -1.77212e+00 -8.46429e+01 -9.99964e-01
1.19957e+01 2.98119e+00 -2.03319e+00 2.82509e+01 -5.01438e+01 1.28516e+00 -8.13971e+01 -9.99927e-01
1.20057e+01 2.50437e+00 -2.01909e+00 2.74525e+01 -4.52346e+01 3.39032e+00 -7.82631e+01 -9.99853e-01
1.20157e+01 2.07517e+00 -1.98796e+00 2.66846e+01 -4.06313e+01 4.71761e+00 -7.52843e+01 -9.99706e-01
1.20257e+01 1.69033e+00 -1.94679e+00 2.59457e+01 -3.63712e+01 5.41924e+00 -7.24792e+01 -9.99429e-01
1.20357e+01 1.34629e+00 -1.90118e+00 2.52340e+01 -3.24747e+01 5.62509e+00 -6.98501e+01 -9.98931e-01
1.20457e+01 1.03938e+00 -1.85553e+00 2.45477e+01 -2.89491e+01 5.44381e+00 -6.73890e+01 -9.98080e-01
1.20557e+01 7.65891e-01 -1.81323e+00 2.38852e+01 -2.57912e+01 4.96471e+00 -6.50826e+01 -9.96704e-01
1.20657e+01 5.22192e-01 -1.77689e+00 2.32451e+01 -2.29908e+01 4.25985e+00 -6.29149e+01 -9.94605e-01
1.20757e+01 3.04781e-01 -1.74846e+00 2.26261e+01 -2.05324e+01 3.38633e+00 -6.08691e+01 -9.91575e-01
1.20857e+01 1.10330e-01 -1.72939e+00 2.20270e+01 -1.83972e+01 2.38839e+00 -5.89294e+01 -9.87438e-01
1.20957e+01 -6.42929e-02 -1.72073e+00 2.14468e+01 -1.65644e+01 1.29940e+00 -5.70808e+01 -9.82082e-01
1.21057e+01 -2.22005e-01 -1.72326e+00 2.08847e+01 -1.50125e+01 1.43630e-01 -5.53100e+01 -9.75490e-01
1.21157e+01 -3.65509e-01 -1.73753e+00 2.03400e+01 -1.37203e+01 -1.06226e+00 -5.36050e+01 -9.67761e-01
1.21257e+01 -4.97298e-01 -1.76400e+00 1.98121e+01 -1.26670e+01 -2.30784e+00 -5.19550e+01 -9.59102e-01
1.21357e+01 -6.19665e-01 -1.80301e+00 1.93004e+01 -1.18334e+01 -3.58782e+00 -5.03505e+01 -9.49810e-01
1.21457e+01 -7.34718e-01 -1.85489e+00 1.88046e+01 -1.12017e+01 -4.90113e+00 -4.87828e+01 -9.40240e-01
1.21557e+01 -8.44394e-01 -1.91999e+00 1.83243e+01 -1.07560e+01 -6.25008e+00 -4.72437e+01 -9.30763e-01
1.21657e+01 -9.50482e-01 -1.99869e+00 1.78594e+01 -1.04821e+01 -7.63981e+00 -4.57252e+01 -9.21735e-01
1.21757e+01 -1.05464e+00 -2.09144e+00 1.74095e+01 -1.03680e+01 -9.07772e+00 -4.42196e+01 -9.13470e-01
1.21857e+01 -1.15841e+00 -2.19878e+00 1.69747e+01 -1.04037e+01 -1.05731e+01 -4.27186e+01 -9.06221e-01
1.21957e+01 -1.26325e+00 -2.32134e+00 1.65548e+01 -1.05808e+01 -1.21368e+01 -4.12138e+01 -9.00174e-01
1.22057e+01 -1.37055e+00 -2.45988e+00 1.61501e+01 -1.08933e+01 -1.37809e+01 -3.96957e+01 -8.95452e-01
1.22157e+01 -1.48163e+00 -2.61528e+00 1.57607e+01 -1.13365e+01 -1.55187e+01 -3.81538e+01 -8.92112e-01
1.22257e+01 -1.59778e+00 -2.78857e+00 1.53869e+01 -1.19079e+01 -1.73644e+01 -3.65763e+01 -8.90164e-01
1.22357e+01 -1.72029e+00 -2.98091e+00 1.50291e+01 -1.26062e+01 -1.93327e+01 -3.49497e+01 -8.89571e-01
1.22457e+01 -1.85041e+00 -3.19361e+00 1.46879e+01 -1.34320e+01 -2.14393e+01 -3.32583e+01 -8.90267e-01
1.22558e+01 -1.98945e+00 -3.42816e+00 1.43640e+01 -1.43872e+01 -2.36999e+01 -3.14839e+01 -8.92157e-01
1.22658e+01 -2.13870e+00 -3.68619e+00 1.40584e+01 -1.54749e+01 -2.61307e+01 -2.96054e+01 -8.95129e-01
1.22758e+01 -2.29951e+00 -3.96948e+00 1.37722e+01 -1.66998e+01 -2.87476e+01 -2.75979e+01 -8.99058e-01
1.22858e+01 -2.47328e+00 -4.27999e+00 1.35068e+01 -1.80672e+01 -3.15658e+01 -2.54324e+01 -9.03808e-01
1.22958e+01 -2.66147e+00 -4.61981e+00 1.32640e+01 -1.95835e+01 -3.45996e+01 -2.30751e+01 -9.09239e-01
1.23058e+01 -2.86560e+00 -4.99117e+00 1.30459e+01 -2.12557e+01 -3.78613e+01 -2.04863e+01 -9.15211e-01
1.23158e+01 -3.08727e+00 -5.39640e+00 1.28550e+01 -2.30913e+01 -4.13602e+01 -1.76200e+01 -9.21578e-01
1.23258e+01 -3.32815e+00 -5.83790e+00 1.26945e+01 -2.50975e+01 -4.51012e+01 -1.44225e+01 -9.28202e-01
1.23358e+01 -3.58998e+00 -6.31809e+00 1.25678e+01 -2.72812e+01 -4.90832e+01 -1.08323e+01 -9.34948e-01
1.23458e+01 -3.87456e+00 -6.83936e+00 1.24793e+01 -2.96480e+01 -5.32966e+01 -6.77857e+00 -9.41687e-01
1.23558e+01 -4.18376e+00 -7.40392e+00 1.24340e+01 -3.22017e+01 -5.77205e+01 -2.18108e+00 -9.48301e-01
1.23658e+01 -4.51944e+00 -8.01371e+00 1.24378e+01 -3.49428e+01 -6.23188e+01 3.05008e+00 -9.54687e-01
1.23758e+01 -4.88346e+00 -8.67021e+00 1.24975e+01 -3.78675e+01 -6.70358e+01 9.01409e+00 -9.60752e-01
1.23858e+01 -5.27762e+00 -9.37423e+00 1.26209e+01 -4.09661e+01 -7.17908e+01 1.58178e+01 -9.66424e-01
1.23958e+01 -5.70357e+00 -1.01256e+01 1.28171e+01 -4.42202e+01 -7.64713e+01 2.35732e+01 -9.71647e-01
1.24058e+01 -6.16274e+00 -1.09229e+01 1.30961e+01 -4.76011e+01 -8.09262e+01 3.23919e+01 -9.76380e-01
1.24158e+01 -6.65619e+00 -1.17628e+01 1.34690e+01 -5.10659e+01 -8.49581e+01 4.23780e+01 -9.80602e-01
1.24258e+01 -7.18448e+00 -1.26400e+01 1.39481e+01 -5.45547e+01 -8.83157e+01 5.36166e+01 -9.84308e-01
1.24358e+01 -7.74747e+00 -1.35461e+01 1.45461e+01 -5.79864e+01 -9.06877e+01 6.61584e+01 -9.87504e-01
1.24458e+01 -8.34406e+00 -1.44695e+01 1.52760e+01 -6.12549e+01 -9.16999e+01 7.99986e+01 -9.90210e-01
1.24558e+01 -8.97198e+00 -1.53945e+01 1.61506e+01 -6.42256e+01 -9.09177e+01 9.50512e+01 -9.92454e-01
1.24658e+01 -9.62746e+00 -1.63008e+01 1.71811e+01 -6.67331e+01 -8.78577e+01 1.11119e+02 -9.94274e-01
1.24758e+01 -1.03049e+01 -1.71629e+01 1.83760e+01 -6.85799e+01 -8.20112e+01 1.27859e+02 -9.95713e-01
1.24858e+01 -1.09966e+01 -1.79505e+01 1.97397e+01 -6.95395e+01 -7.28846e+01 1.44755e+02 -9.96817e-01
1.24958e+01 -1.16924e+01 -1.86287e+01 2.12702e+01 -6.93629e+01 -6.00581e+01 1.61092e+02 -9.97636e-01
1.25058e+01 -1.23796e+01 -1.91588e+01 2.29577e+01 -6.77915e+01 -4.32629e+01 1.75958e+02 -9.98220e-01
1.25158e+01 -1.30432e+01 -1.95008e+01 2.47821e+01 -6.45765e+01 -2.24713e+01 1.88267e+02 -9.98613e-01
1.25258e+01 -1.36654e+01 -1.96160e+01 2.67118e+01 -5.95058e+01 2.01222e+00 1.96829e+02 -9.98850e-01
1.25358e+01 -1.42270e+01 -1.94705e+01 2.87035e+01 -5.24354e+01 2.94791e+01 2.00464e+02 -9.98947e-01
1.25458e+01 -1.47076e+01 -1.90400e+01 3.07026e+01 -4.33236e+01 5.87885e+01 1.98160e+02 -9.98892e-01
1.25559e+01 -1.50872e+01 -1.83133e+01 3.26459e+01 -3.22607e+01 8.84070e+01 1.89241e+02 -9.98597e-01
1.25659e+01 -1.53473e+01 -1.72962e+01 3.44660e+01 -1.94887e+01 1.16532e+02 1.73542e+02 -9.97774e-01
1.25759e+01 -1.54727e+01 -1.60131e+01 3.60967e+01 -5.40342e+00 1.41291e+02 1.51508e+02 -9.95445e-01
1.25859e+01 -1.54528e+01 -1.45063e+01 3.74796e+01 9.46564e+00 1.60992e+02 1.24217e+02 -9.87863e-01
1.25959e+01 -1.52828e+01 -1.28330e+01 3.85696e+01 2.44979e+01 1.74367e+02 9.32723e+01 -9.58827e-01
1.26059e+01 -1.49643e+01 -1.10600e+01 3.93399e+01 3.90430e+01 1.80753e+02 6.05996e+01 -8.35863e-01
1.26159e+01 -1.45053e+01 -9.25570e+00 3.97829e+01 5.24964e+01 1.80170e+02 2.81695e+01 -3.87978e-01
1.26259e+01 -1.39194e+01 -7.48302e+00 3.99101e+01 6.43633e+01 1.73264e+02 -2.26816e+00 3.99751e-01
1.26359e+01 -1.32243e+01 -5.79989e+00 3.97489e+01 7.42439e+01 1.61171e+02 -2.92977e+01 8.47088e-01
1.26459e+01 -1.24415e+01 -4.25520e+00 3.93386e+01 8.18634e+01 1.45325e+02 -5.19616e+01 9.64859e-01
1.26559e+01 -1.15943e+01 -2.88088e+00 3.87253e+01 8.71344e+01 1.27233e+02 -6.98655e+01 9.90724e-01
1.26659e+01 -1.07059e+01 -1.69276e+00 3.79564e+01 9.01311e+01 1.08285e+02 -8.30947e+01 9.96920e-01
1.26759e+01 -9.79805e+00 -6.93517e-01 3.70770e+01 9.10453e+01 8.96304e+01 -9.20769e+01 9.98666e-01
1.26859e+01 -8.89040e+00 1.24277e-01 3.61264e+01 9.01468e+01 7.21223e+01 -9.74418e+01 9.99241e-01
1.26959e+01 -7.99952e+00 7.75114e-01 3.51372e+01 8.77464e+01 5.63191e+01 -9.98997e+01 9.99438e-01
1.27059e+01 -7.13882e+00 1.27773e+00 3.41351e+01 8.41656e+01 4.25194e+01 -1.00148e+02 9.99473e-01
1.27159e+01 -6.31855e+00 1.65279e+00 3.31388e+01 7.97134e+01 3.08172e+01 -9.88135e+01 9.99395e-01
1.27259e+01 -5.54599e+00 1.92110e+00 3.21617e+01 7.46709e+01 2.11594e+01 -9.64188e+01 9.99179e-01
1.27359e+01 -4.82579e+00 2.10244e+00 3.12120e+01 6.92822e+01 1.33978e+01 -9.33778e+01 9.98734e-01
1.27459e+01 -4.16035e+00 2.21478e+00 3.02946e+01 6.37514e+01 7.33150e+00 -8.99998e+01 9.97860e-01
1.27559e+01 -3.55026e+00 2.27399e+00 2.94117e+01 5.82424e+01 2.73806e+00 -8.65046e+01 9.96158e-01
1.27659e+01 -2.99461e+00 2.29365e+00 2.85638e+01 5.28827e+01 -6.05251e-01 -8.30388e+01 9.92873e-01
1.27759e+01 -2.49143e+00 2.28520e+00 2.77500e+01 4.77664e+01 -2.90804e+00 -7.96934e+01 9.86651e-01
1.27859e+01 -2.03793e+00 2.25803e+00 2.69688e+01 4.29597e+01 -4.35946e+00 -7.65186e+01 9.75233e-01
1.27959e+01 -1.63078e+00 2.21975e+00 2.62185e+01 3.85053e+01 -5.12501e+00 -7.35359e+01 9.55175e-01
1.28059e+01 -1.26631e+00 2.17638e+00 2.54970e+01 3.44269e+01 -5.34599e+00 -7.07479e+01 9.21848e-01
1.28159e+01 -9.40726e-01 2.13259e+00 2.48024e+01 3.07332e+01 -5.14063e+00 -6.81460e+01 8.70026e-01
1.28259e+01 -6.50172e-01 2.09196e+00 2.41330e+01 2.74213e+01 -4.60614e+00 -6.57149e+01 7.95338e-01
1.28359e+01 -3.90882e-01 2.05711e+00 2.34872e+01 2.44799e+01 -3.82108e+00 -6.34366e+01 6.96281e-01
1.28459e+01 -1.59231e-01 2.02999e+00 2.28634e+01 2.18922e+01 -2.84789e+00 -6.12924e+01 5.75825e-01
1.28560e+01 4.82221e-02 2.01207e+00 2.22605e+01 1.96384e+01 -1.73530e+00 -5.92644e+01 4.41375e-01
1.28660e+01 2.34711e-01 2.00443e+00 2.16774e+01 1.76972e+01 -5.20453e-01 -5.73360e+01 3.02803e-01
1.28760e+01 4.03255e-01 2.00798e+00 2.11132e+01 1.60472e+01 7.69178e-01 -5.54920e+01 1.69627e-01
1.28860e+01 5.56664e-01 2.02344e+00 2.05670e+01 1.46678e+01 2.11426e+00 -5.37189e+01 4.88865e-02
1.28960e+01 6.97544e-01 2.05145e+00 2.00382e+01 1.35391e+01 3.50224e+00 -5.20043e+01 -5.55508e-02
1.29060e+01 8.28310e-01 2.09257e+00 1.95264e+01 1.26426e+01 4.92621e+00 -5.03371e+01 -1.42523e-01
1.29160e+01 9.51199e-01 2.14733e+00 1.90310e+01 1.19613e+01 6.38395e+00 -4.87069e+01 -2.12644e-01
1.29260e+01 1.06828e+00 2.21621e+00 1.85518e+01 1.14793e+01 7.87708e+00 -4.71040e+01 -2.67426e-01
1.29360e+01 1.18148e+00 2.29975e+00 1.80886e+01 1.11827e+01 9.41040e+00 -4.55191e+01 -3.08659e-01
1.29460e+01 1.29259e+00 2.39850e+00 1.76411e+01 1.10592e+01 1.09912e+01 -4.39427e+01 -3.38053e-01
1.29560e+01 1.40328e+00 2.51311e+00 1.72094e+01 1.10983e+01 1.26291e+01 -4.23652e+01 -3.57066e-01
1.29660e+01 1.51514e+00 2.64428e+00 1.67936e+01 1.12914e+01 1.43350e+01 -4.07764e+01 -3.66846e-01
1.29760e+01 1.62967e+00 2.79286e+00 1.63937e+01 1.16319e+01 1.61216e+01 -3.91651e+01 -3.68224e-01
1.29860e+01 1.74833e+00 2.95980e+00 1.60101e+01 1.21147e+01 1.80025e+01 -3.75190e+01 -3.61740e-01
1.29960e+01 1.87251e+00 3.14618e+00 1.56432e+01 1.27367e+01 1.99920e+01 -3.58240e+01 -3.47672e-01
1.30060e+01 2.00361e+00 3.35325e+00 1.52936e+01 1.34965e+01 2.21053e+01 -3.40644e+01 -3.26061e-01
1.30160e+01 2.14299e+00 3.58240e+00 1.49620e+01 1.43941e+01 2.43579e+01 -3.22216e+01 -2.96742e-01
1.30260e+01 2.29205e+00 3.83518e+00 1.46493e+01 1.54313e+01 2.67653e+01 -3.02744e+01 -2.59379e-01
1.30360e+01 2.45219e+00 4.11329e+00 1.43567e+01 1.66110e+01 2.93426e+01 -2.81980e+01 -2.13499e-01
1.30460e+01 2.62487e+00 4.41860e+00 1.40857e+01 1.79373e+01 3.21046e+01 -2.59636e+01 -1.58558e-01
1.30560e+01 2.81157e+00 4.75312e+00 1.38379e+01 1.94155e+01 3.50645e+01 -2.35374e+01 -9.40266e-02
1.30660e+01 3.01383e+00 5.11898e+00 1.36156e+01 2.10514e+01 3.82334e+01 -2.08804e+01 -1.95271e-02
1.30760e+01 3.23328e+00 5.51841e+00 1.34211e+01 2.28513e+01 4.16193e+01 -1.79470e+01 6.49741e-02
1.30860e+01 3.47158e+00 5.95371e+00 1.32576e+01 2.48213e+01 4.52257e+01 -1.46848e+01 1.58918e-01
1.30960e+01 3.73046e+00 6.42716e+00 1.31286e+01 2.69670e+01 4.90500e+01 -1.10334e+01 2.60879e-01
1.31060e+01 4.01170e+00 6.94096e+00 1.30384e+01 2.92926e+01 5.30806e+01 -6.92397e+00 3.68328e-01
1.31160e+01 4.31711e+00 7.49711e+00 1.29919e+01 3.18000e+01 5.72947e+01 -2.27911e+00 4.77567e-01
1.31260e+01 4.64851e+00 8.09727e+00 1.29949e+01 3.44876e+01 6.16543e+01 2.98731e+00 5.83964e-01
1.31360e+01 5.00767e+00 8.74256e+00 1.30540e+01 3.73489e+01 6.61020e+01 8.96918e+00 6.82556e-01
1.31460e+01 5.39628e+00 9.43339e+00 1.31770e+01 4.03711e+01 7.05555e+01 1.57665e+01 7.68935e-01
1.31561e+01 5.81583e+00 1.01691e+01 1.33725e+01 4.35329e+01 7.49019e+01 2.34819e+01 8.40135e-01
1.31661e+01 6.26759e+00 1.09478e+01 1.36502e+01 4.68024e+01 7.89907e+01 3.22159e+01 8.95159e-01
1.31761e+01 6.75240e+00 1.17658e+01 1.40207e+01 5.01342e+01 8.26277e+01 4.20589e+01 9.34945e-01
1.31861e+01 7.27061e+00 1.26173e+01 1.44956e+01 5.34667e+01 8.55679e+01 5.30803e+01 9.61837e-01
1.31961e+01 7.82182e+00 1.34936e+01 1.50868e+01 5.67182e+01 8.75115e+01 6.53136e+01 9.78828e-01
1.32061e+01 8.40473e+00 1.43831e+01 1.58063e+01 5.97841e+01 8.81018e+01 7.87364e+01 9.88868e-01
1.32161e+01 9.01685e+00 1.52702e+01 1.66656e+01 6.25332e+01 8.69300e+01 9.32471e+01 9.94427e-01
1.32261e+01 9.65423e+00 1.61348e+01 1.76748e+01 6.48061e+01 8.35471e+01 1.08637e+02 9.97321e-01
1.32361e+01 1.03112e+01 1.69527e+01 1.88409e+01 6.64150e+01 7.74886e+01 1.24560e+02 9.98746e-01
1.32461e+01 1.09800e+01 1.76947e+01 2.01669e+01 6.71465e+01 6.83128e+01 1.40510e+02 9.99416e-01
1.32561e+01 1.16509e+01 1.83278e+01 2.16499e+01 6.67690e+01 5.56568e+01 1.55802e+02 9.99722e-01
1.32661e+01 1.23114e+01 1.88159e+01 2.32789e+01 6.50448e+01 3.93068e+01 1.69572e+02 9.99858e-01
1.32761e+01 1.29470e+01 1.91219e+01 2.50340e+01 6.17492e+01 1.92786e+01 1.80813e+02 9.99919e-01
1.32861e+01 1.35409e+01 1.92103e+01 2.68843e+01 5.66944e+01 -4.10329e+00 1.88434e+02 9.99945e-01
1.32961e+01 1.40749e+01 1.90509e+01 2.87883e+01 4.97593e+01 -3.01464e+01 1.91371e+02 9.99953e-01
1.33061e+01 1.45301e+01 1.86219e+01 3.06944e+01 4.09186e+01 -5.77715e+01 1.88726e+02 9.99944e-01
1.33161e+01 1.48875e+01 1.79145e+01 3.25435e+01 3.02696e+01 -8.55560e+01 1.79920e+02 9.99906e-01
1.33261e+01 1.51304e+01 1.69352e+01 3.42730e+01 1.80480e+01 -1.11848e+02 1.64841e+02 9.99762e-01
1.33361e+01 1.52446e+01 1.57075e+01 3.58219e+01 4.62834e+00 -1.34949e+02 1.43929e+02 9.99090e-01
1.33461e+01 1.52206e+01 1.42711e+01 3.71364e+01 -9.49570e+00 -1.53333e+02 1.18184e+02 9.94851e-01
1.33561e+01 1.50542e+01 1.26792e+01 3.81751e+01 -2.37501e+01 -1.65858e+02 8.90747e+01 9.59973e-01
1.33661e+01 1.47470e+01 1.09928e+01 3.89131e+01 -3.75421e+01 -1.71928e+02 5.83429e+01 6.58463e-01
1.33761e+01 1.43064e+01 9.27125e+00 3.93428e+01 -5.03515e+01 -1.71545e+02 2.77241e+01 -4.08214e-01
1.33861e+01 1.37445e+01 7.57461e+00 3.94736e+01 -6.16992e+01 -1.65273e+02 -1.15342e+00 -9.30676e-01
1.33961e+01 1.30784e+01 5.96372e+00 3.93302e+01 -7.11464e+01 -1.54145e+02 -2.68849e+01 -9.93091e-01
1.34061e+01 1.23283e+01 4.48282e+00 3.89491e+01 -7.84546e+01 -1.39467e+02 -4.85989e+01 -9.99158e-01
1.34161e+01 1.15161e+01 3.16073e+00 3.83726e+01 -8.35540e+01 -1.22613e+02 -6.59276e+01 -9.99861e-01
1.34261e+01 1.06638e+01 2.01271e+00 3.76446e+01 -8.65108e+01 -1.04861e+02 -7.89226e+01 -9.99967e-01
1.34361e+01 9.79191e+00 1.04221e+00 3.68069e+01 -8.74971e+01 -8.72786e+01 -8.79465e+01 -9.99989e-01
1.34461e+01 8.91903e+00 2.43262e-01 3.58965e+01 -8.67576e+01 -7.06724e+01 -9.35544e+01 -9.99995e-01
1.34562e+01 8.06099e+00 -3.96802e-01 3.49445e+01 -8.45779e+01 -5.55823e+01 -9.63838e+01 -9.99996e-01
1.34662e+01 7.23071e+00 -8.94848e-01 3.39753e+01 -8.12556e+01 -4.23110e+01 -9.70712e+01 -9.99997e-01
1.34762e+01 6.43818e+00 -1.26976e+00 3.30076e+01 -7.70794e+01 -3.09699e+01 -9.61952e+01 -9.99996e-01
1.34862e+01 5.69057e+00 -1.54081e+00 3.20543e+01 -7.23138e+01 -2.15307e+01 -9.42463e+01 -9.99994e-01
1.34962e+01 4.99261e+00 -1.72647e+00 3.11243e+01 -6.71908e+01 -1.38719e+01 -9.16177e+01 -9.99991e-01
1.35062e+01 4.34685e+00 -1.84370e+00 3.02226e+01 -6.19055e+01 -7.81777e+00 -8.86080e+01 -9.99984e-01
1.35162e+01 3.75409e+00 -1.90757e+00 2.93521e+01 -5.66166e+01 -3.16825e+00 -8.54334e+01 -9.99969e-01
1.35262e+01 3.21373e+00 -1.93109e+00 2.85135e+01 -5.14483e+01 2.80995e-01 -8.22419e+01 -9.99939e-01
1.35362e+01 2.72407e+00 -1.92530e+00 2.77064e+01 -4.64937e+01 2.72502e+00 -7.91285e+01 -9.99877e-01
1.35462e+01 2.28261e+00 -1.89934e+00 2.69299e+01 -4.18195e+01 4.34194e+00 -7.61485e+01 -9.99754e-01
1.35562e+01 1.88632e+00 -1.86067e+00 2.61824e+01 -3.74698e+01 5.28922e+00 -7.33296e+01 -9.99521e-01
1.35662e+01 1.53179e+00 -1.81529e+00 2.54623e+01 -3.34708e+01 5.70258e+00 -7.06800e+01 -9.99097e-01
1.35762e+01 1.21547e+00 -1.76796e+00 2.47678e+01 -2.98343e+01 5.69661e+00 -6.81963e+01 -9.98362e-01
1.35862e+01 9.33698e-01 -1.72237e+00 2.40974e+01 -2.65607e+01 5.36626e+00 -6.58678e+01 -9.97157e-01
1.35962e+01 6.82889e-01 -1.68137e+00 2.34495e+01 -2.36426e+01 4.78884e+00 -6.36802e+01 -9.95286e-01
1.36062e+01 4.59548e-01 -1.64709e+00 2.28229e+01 -2.10664e+01 4.02621e+00 -6.16180e+01 -9.92539e-01
1.36162e+01 2.60339e-01 -1.62113e+00 2.22164e+01 -1.88146e+01 3.12683e+00 -5.96657e+01 -9.88720e-01
1.36262e+01 8.21137e-02 -1.60464e+00 2.16289e+01 -1.68675e+01 2.12780e+00 -5.78088e+01 -9.83686e-01
1.36362e+01 -7.80700e-02 -1.59847e+00 2.10595e+01 -1.52040e+01 1.05663e+00 -5.60340e+01 -9.77380e-01
1.36462e+01 -2.22943e-01 -1.60322e+00 2.05076e+01 -1.38028e+01 -6.71508e-02 -5.43295e+01 -9.69854e-01
1.36562e+01 -3.55024e-01 -1.61935e+00 1.99724e+01 -1.26432e+01 -1.23065e+00 -5.26848e+01 -9.61272e-01
1.36662e+01 -4.76631e-01 -1.64718e+00 1.94534e+01 -1.17055e+01 -2.42640e+00 -5.10906e+01 -9.51899e-01
1.36762e+01 -5.89891e-01 -1.68703e+00 1.89501e+01 -1.09714e+01 -3.65142e+00 -4.95384e+01 -9.42071e-01
1.36862e+01 -6.96756e-01 -1.73918e+00 1.84622e+01 -1.04243e+01 -4.90636e+00 -4.80207e+01 -9.32156e-01
1.36962e+01 -7.99020e-01 -1.80395e+00 1.79893e+01 -1.00493e+01 -6.19481e+00 -4.65300e+01 -9.22521e-01
1.37062e+01 -8.98340e-01 -1.88171e+00 1.75312e+01 -9.83370e+00 -7.52284e+00 -4.50594e+01 -9.13501e-01
1.37162e+01 -9.96254e-01 -1.97290e+00 1.70877e+01 -9.76643e+00 -8.89848e+00 -4.36018e+01 -9.05378e-01
1.37262e+01 -1.09420e+00 -2.07805e+00 1.66588e+01 -9.83849e+00 -1.03314e+01 -4.21498e+01 -8.98371e-01
1.37362e+01 -1.19353e+00 -2.19780e+00 1.62445e+01 -1.00427e+01 -1.18328e+01 -4.06955e+01 -8.92633e-01
1.37462e+01 -1.29554e+00 -2.33291e+00 1.58447e+01 -1.03737e+01 -1.34148e+01 -3.92301e+01 -8.88254e-01
1.37563e+01 -1.40148e+00 -2.48427e+00 1.54597e+01 -1.08279e+01 -1.50908e+01 -3.77441e+01 -8.85273e-01
1.37663e+01 -1.51258e+00 -2.65291e+00 1.50897e+01 -1.14033e+01 -1.68749e+01 -3.62264e+01 -8.83678e-01
1.37763e+01 -1.63003e+00 -2.83998e+00 1.47351e+01 -1.20995e+01 -1.87823e+01 -3.46642e+01 -8.83426e-01
1.37863e+01 -1.75505e+00 -3.04682e+00 1.43964e+01 -1.29176e+01 -2.08283e+01 -3.30429e+01 -8.84441e-01
1.37963e+01 -1.88888e+00 -3.27490e+00 1.40742e+01 -1.38602e+01 -2.30292e+01 -3.13454e+01 -8.86629e-01
1.38063e+01 -2.03278e+00 -3.52587e+00 1.37696e+01 -1.49309e+01 -2.54014e+01 -2.95515e+01 -8.89879e-01
1.38163e+01 -2.18804e+00 -3.80153e+00 1.34834e+01 -1.61349e+01 -2.79614e+01 -2.76378e+01 -8.94070e-01
1.38263e+01 -2.35605e+00 -4.10385e+00 1.32171e+01 -1.74781e+01 -3.07253e+01 -2.55767e+01 -8.99072e-01
1.38363e+01 -2.53821e+00 -4.43496e+00 1.29723e+01 -1.89675e+01 -3.37085e+01 -2.33359e+01 -9.04751e-01
1.38463e+01 -2.73604e+00 -4.79713e+00 1.27510e+01 -2.06109e+01 -3.69248e+01 -2.08774e+01 -9.10968e-01
1.38563e+01 -2.95111e+00 -5.19275e+00 1.25555e+01 -2.24164e+01 -4.03857e+01 -1.81569e+01 -9.17586e-01
1.38663e+01 -3.18508e+00 -5.62431e+00 1.23887e+01 -2.43923e+01 -4.40988e+01 -1.51227e+01 -9.24467e-01
1.38763e+01 -3.43971e+00 -6.09437e+00 1.22542e+01 -2.65466e+01 -4.80667e+01 -1.17149e+01 -9.31478e-01
1.38863e+01 -3.71681e+00 -6.60544e+00 1.21558e+01 -2.88863e+01 -5.22843e+01 -7.86443e+00 -9.38490e-01
1.38963e+01 -4.01827e+00 -7.15996e+00 1.20986e+01 -3.14169e+01 -5.67362e+01 -3.49224e+00 -9.45385e-01
1.39063e+01 -4.34600e+00 -7.76014e+00 1.20880e+01 -3.41414e+01 -6.13934e+01 1.49090e+00 -9.52055e-01
1.39163e+01 -4.70196e+00 -8.40781e+00 1.21308e+01 -3.70585e+01 -6.62087e+01 7.18452e+00 -9.58407e-01
1.39263e+01 -5.08804e+00 -9.10422e+00 1.22345e+01 -4.01618e+01 -7.11114e+01 1.36974e+01 -9.64361e-01
1.39363e+01 -5.50604e+00 -9.84977e+00 1.24079e+01 -4.34372e+01 -7.60009e+01 2.11454e+01 -9.69857e-01
1.39463e+01 -5.95757e+00 -1.06437e+01 1.26610e+01 -4.68608e+01 -8.07393e+01 2.96475e+01 -9.74853e-01
1.39563e+01 -6.44394e+00 -1.14835e+01 1.30050e+01 -5.03954e+01 -8.51436e+01 3.93190e+01 -9.79322e-01
1.39663e+01 -6.96601e+00 -1.23648e+01 1.34519e+01 -5.39877e+01 -8.89773e+01 5.02614e+01 -9.83255e-01
1.39763e+01 -7.52401e+00 -1.32804e+01 1.40150e+01 -5.75640e+01 -9.19427e+01 6.25485e+01 -9.86657e-01
1.39863e+01 -8.11730e+00 -1.42199e+01 1.47079e+01 -6.10259e+01 -9.36761e+01 7.62060e+01 -9.89547e-01
1.39963e+01 -8.74413e+00 -1.51688e+01 1.55441e+01 -6.42468e+01 -9.37474e+01 9.11872e+01 -9.91953e-01
1.40063e+01 -9.40133e+00 -1.61081e+01 1.65362e+01 -6.70681e+01 -9.16672e+01 1.07342e+02 -9.93912e-01
1.40163e+01 -1.00840e+01 -1.70137e+01 1.76946e+01 -6.92974e+01 -8.69057e+01 1.24380e+02 -9.95466e-01
1.40263e+01 -1.07850e+01 -1.78560e+01 1.90260e+01 -7.07100e+01 -7.89284e+01 1.41841e+02 -9.96665e-01
1.40363e+01 -1.14951e+01 -1.86004e+01 2.05316e+01 -7.10531e+01 -6.72496e+01 1.59062e+02 -9.97560e-01
1.40463e+01 -1.22021e+01 -1.92078e+01 2.22046e+01 -7.00575e+01 -5.15078e+01 1.75164e+02 -9.98204e-01
1.40564e+01 -1.28913e+01 -1.96368e+01 2.40287e+01 -6.74546e+01 -3.15583e+01 1.89068e+02 -9.98644e-01
1.40664e+01 -1.35455e+01 -1.98457e+01 2.59758e+01 -6.30023e+01 -7.57245e+00 1.99550e+02 -9.98923e-01
1.40764e+01 -1.41450e+01 -1.97967e+01 2.80054e+01 -5.65168e+01 1.98732e+01 2.05343e+02 -9.99068e-01
1.40864e+01 -1.46691e+01 -1.94599e+01 3.00645e+01 -4.79086e+01 4.97449e+01 2.05288e+02 -9.99084e-01
1.40964e+01 -1.50965e+01 -1.88182e+01 3.20901e+01 -3.72171e+01 8.05643e+01 1.98517e+02 -9.98927e-01
1.41064e+01 -1.54074e+01 -1.78710e+01 3.40125e+01 -2.46365e+01 1.10507e+02 1.84645e+02 -9.98433e-01
1.41164e+01 -1.55843e+01 -1.66369e+01 3.57613e+01 -1.05257e+01 1.37591e+02 1.63911e+02 -9.97038e-01
1.41264e+01 -1.56145e+01 -1.51541e+01 3.72719e+01 4.60453e+00 1.59930e+02 1.37232e+02 -9.92620e-01
1.41364e+01 -1.54909e+01 -1.34780e+01 3.84921e+01 2.01289e+01 1.76009e+02 1.06140e+02 -9.75981e-01
1.41464e+01 -1.52128e+01 -1.16761e+01 3.93872e+01 3.53667e+01 1.84907e+02 7.25935e+01 -9.03472e-01
1.41564e+01 -1.47865e+01 -9.82064e+00 3.99433e+01 4.96583e+01 1.86419e+02 3.86972e+01 -5.95846e-01
1.41664e+01 -1.42243e+01 -7.97977e+00 4.01667e+01 6.24454e+01 1.81043e+02 6.39534e+00 1.66682e-01
1.41764e+01 -1.35436e+01 -6.21529e+00 4.00819e+01 7.32836e+01 1.69849e+02 -2.27074e+01 7.73186e-01
1.41864e+01 -1.27658e+01 -4.58225e+00 3.97271e+01 8.18355e+01 1.54288e+02 -4.74428e+01 9.51150e-01
1.41964e+01 -1.19145e+01 -3.11914e+00 3.91493e+01 8.79539e+01 1.35958e+02 -6.72350e+01 9.88403e-01
1.42064e+01 -1.10141e+01 -1.84664e+00 3.83985e+01 9.16750e+01 1.16378e+02 -8.20569e+01 9.96565e-01
1.42164e+01 -1.00878e+01 -7.70725e-01 3.75229e+01 9.31712e+01 9.68368e+01 -9.22862e+01 9.98667e-01
1.42264e+01 -9.15664e+00 1.14152e-01 3.65654e+01 9.27079e+01 7.83164e+01 -9.85531e+01 9.99312e-01
1.42364e+01 -8.23855e+00 8.21756e-01 3.55620e+01 9.06030e+01 6.14778e+01 -1.01602e+02 9.99531e-01
1.42464e+01 -7.34832e+00 1.37099e+00 3.45409e+01 8.71931e+01 4.66939e+01 -1.02184e+02 9.99588e-01
1.42564e+01 -6.49736e+00 1.78328e+00 3.35235e+01 8.28064e+01 3.41051e+01 -1.00983e+02 9.99549e-01
1.42664e+01 -5.69389e+00 2.08055e+00 3.25246e+01 7.77444e+01 2.36820e+01 -9.85787e+01 9.99407e-01
1.42764e+01 -4.94332e+00 2.28383e+00 3.15538e+01 7.22715e+01 1.52835e+01 -9.54331e+01 9.99101e-01
1.42864e+01 -4.24860e+00 2.41238e+00 3.06166e+01 6.66098e+01 8.70454e+00 -9.18935e+01 9.98489e-01
1.42964e+01 -3.61070e+00 2.48325e+00 2.97158e+01 6.09394e+01 3.71184e+00 -8.82083e+01 9.97275e-01
1.43064e+01 -3.02896e+00 2.51109e+00 2.88518e+01 5.54006e+01 6.89108e-02 -8.45441e+01 9.94887e-01
1.43164e+01 -2.50153e+00 2.50827e+00 2.80239e+01 5.00980e+01 -2.44851e+00 -8.10049e+01 9.90260e-01
1.43264e+01 -2.02563e+00 2.48498e+00 2.72305e+01 4.51061e+01 -4.04365e+00 -7.76484e+01 9.81553e-01
1.43364e+01 -1.59790e+00 2.44946e+00 2.64697e+01 4.04737e+01 -4.89472e+00 -7.44999e+01 9.65831e-01
1.43464e+01 -1.21459e+00 2.40831e+00 2.57393e+01 3.62290e+01 -5.15411e+00 -7.15633e+01 9.38922e-01
1.43565e+01 -8.71749e-01 2.36662e+00 2.50373e+01 3.23837e+01 -4.94936e+00 -6.88292e+01 8.95744e-01
1.43665e+01 -5.65372e-01 2.32833e+00 2.43617e+01 2.89370e+01 -4.38535e+00 -6.62808e+01 8.31435e-01
1.43765e+01 -2.91520e-01 2.29636e+00 2.37107e+01 2.58787e+01 -3.54678e+00 -6.38979e+01 7.43230e-01
1.43865e+01 -4.63841e-02 2.27285e+00 2.30828e+01 2.31924e+01 -2.50094e+00 -6.16595e+01 6.32353e-01
1.43965e+01 1.73656e-01 2.25943e+00 2.24767e+01 2.08577e+01 -1.30027e+00 -5.95454e+01 5.04674e-01
1.44065e+01 3.72009e-01 2.25729e+00 2.18911e+01 1.88528e+01 1.52593e-02 -5.75366e+01 3.69377e-01
1.44165e+01 5.51864e-01 2.26742e+00 2.13253e+01 1.71555e+01 1.41614e+00 -5.56160e+01 2.36296e-01
1.44265e+01 7.16188e-01 2.29060e+00 2.07782e+01 1.57442e+01 2.88156e+00 -5.37680e+01 1.13432e-01
1.44365e+01 8.67737e-01 2.32756e+00 2.02493e+01 1.45982e+01 4.39798e+00 -5.19785e+01 5.76198e-03
1.44465e+01 1.00907e+00 2.37891e+00 1.97381e+01 1.36984e+01 5.95788e+00 -5.02345e+01 -8.46406e-02
1.44565e+01 1.14256e+00 2.44525e+00 1.92442e+01 1.30270e+01 7.55875e+00 -4.85240e+01 -1.57781e-01
1.44665e+01 1.27040e+00 2.52717e+00 1.87673e+01 1.25677e+01 9.20213e+00 -4.68355e+01 -2.14829e-01
1.44765e+01 1.39465e+00 2.62527e+00 1.83071e+01 1.23061e+01 1.08929e+01 -4.51577e+01 -2.57409e-01
1.44865e+01 1.51722e+00 2.74018e+00 1.78638e+01 1.22296e+01 1.26387e+01 -4.34793e+01 -2.87165e-01
1.44965e+01 1.63991e+00 2.87263e+00 1.74373e+01 1.23272e+01 1.44492e+01 -4.17886e+01 -3.05531e-01
1.45065e+01 1.76440e+00 3.02344e+00 1.70278e+01 1.25903e+01 1.63359e+01 -4.00730e+01 -3.13640e-01
1.45165e+01 1.89233e+00 3.19351e+00 1.66357e+01 1.30119e+01 1.83114e+01 -3.83187e+01 -3.12299e-01
1.45265e+01 2.02524e+00 3.38391e+00 1.62614e+01 1.35867e+01 2.03896e+01 -3.65105e+01 -3.02011e-01
1.45365e+01 2.16465e+00 3.59582e+00 1.59055e+01 1.43116e+01 2.25846e+01 -3.46310e+01 -2.82998e-01
1.45465e+01 2.31206e+00 3.83056e+00 1.55688e+01 1.51850e+01 2.49110e+01 -3.26604e+01 -2.55243e-01
1.45565e+01 2.46895e+00 4.08961e+00 1.52524e+01 1.62067e+01 2.73834e+01 -3.05762e+01 -2.18530e-01
1.45665e+01 2.63680e+00 4.37460e+00 1.49576e+01 1.73780e+01 3.00157e+01 -2.83519e+01 -1.72503e-01
1.45765e+01 2.81713e+00 4.68728e+00 1.46858e+01 1.87015e+01 3.28206e+01 -2.59574e+01 -1.16743e-01
1.45865e+01 3.01147e+00 5.02954e+00 1.44389e+01 2.01807e+01 3.58092e+01 -2.33575e+01 -5.08798e-02
1.45965e+01 3.22141e+00 5.40336e+00 1.42193e+01 2.18195e+01 3.89899e+01 -2.05117e+01 2.52453e-02
1.46065e+01 3.44856e+00 5.81080e+00 1.40295e+01 2.36224e+01 4.23671e+01 -1.73733e+01 1.11367e-01
1.46165e+01 3.69458e+00 6.25390e+00 1.38729e+01 2.55932e+01 4.59399e+01 -1.38888e+01 2.06537e-01
1.46265e+01 3.96116e+00 6.73468e+00 1.37530e+01 2.77352e+01 4.96999e+01 -9.99758e+00 3.08869e-01
1.46365e+01 4.25004e+00 7.25499e+00 1.36744e+01 3.00495e+01 5.36292e+01 -5.63117e+00 4.15370e-01
1.46465e+01 4.56292e+00 7.81640e+00 1.36422e+01 3.25347e+01 5.76971e+01 -7.13593e-01 5.21990e-01
1.46566e+01 4.90150e+00 8.42005e+00 1.36623e+01 3.51855e+01 6.18564e+01 4.83818e+00 6.24000e-01
1.46666e+01 5.26738e+00 9.06647e+00 1.37414e+01 3.79909e+01 6.60390e+01 1.11128e+01 7.16697e-01
1.46766e+01 5.66203e+00 9.75533e+00 1.38873e+01 4.09330e+01 7.01511e+01 1.82022e+01 7.96282e-01
1.46866e+01 6.08669e+00 1.04852e+01 1.41086e+01 4.39851e+01 7.40674e+01 2.61971e+01 8.60589e-01
1.46966e+01 6.54227e+00 1.12532e+01 1.44147e+01 4.71088e+01 7.76252e+01 3.51818e+01 9.09375e-01
1.47066e+01 7.02924e+00 1.20545e+01 1.48160e+01 5.02524e+01 8.06191e+01 4.52246e+01 9.44085e-01
1.47166e+01 7.54749e+00 1.28822e+01 1.53232e+01 5.33471e+01 8.27958e+01 5.63664e+01 9.67248e-01
1.47266e+01 8.09609e+00 1.37265e+01 1.59474e+01 5.63046e+01 8.38526e+01 6.86050e+01 9.81755e-01
1.47366e+01 8.67313e+00 1.45745e+01 1.66992e+01 5.90140e+01 8.34387e+01 8.18756e+01 9.90298e-01
1.47466e+01 9.27549e+00 1.54095e+01 1.75884e+01 6.13399e+01 8.11634e+01 9.60280e+01 9.95042e-01
1.47566e+01 9.89853e+00 1.62107e+01 1.86225e+01 6.31213e+01 7.66128e+01 1.10802e+02 9.97538e-01
1.47666e+01 1.05359e+01 1.69532e+01 1.98059e+01 6.41734e+01 6.93787e+01 1.25802e+02 9.98793e-01
1.47766e+01 1.11793e+01 1.76085e+01 2.11383e+01 6.42920e+01 5.91003e+01 1.40482e+02 9.99401e-01
1.47866e+01 1.18183e+01 1.81446e+01 2.26131e+01 6.32626e+01 4.55196e+01 1.54138e+02 9.99689e-01
1.47966e+01 1.24405e+01 1.85279e+01 2.42159e+01 6.08742e+01 2.85484e+01 1.65919e+02 9.99825e-01
1.48066e+01 1.30311e+01 1.87249e+01 2.59232e+01 5.69386e+01 8.33815e+00 1.74877e+02 9.99887e-01
1.48166e+01 1.35740e+01 1.87054e+01 2.77019e+01 5.13140e+01 -1.46590e+01 1.80034e+02 9.99911e-01
1.48266e+01 1.40518e+01 1.84450e+01 2.95094e+01 4.39314e+01 -3.96546e+01 1.80494e+02 9.99911e-01
1.48366e+01 1.44471e+01 1.79290e+01 3.12950e+01 3.48194e+01 -6.55321e+01 1.75569e+02 9.99878e-01
1.48466e+01 1.47431e+01 1.71555e+01 3.30028e+01 2.41238e+01 -9.09125e+01 1.64919e+02 9.99762e-01
1.48566e+01 1.49254e+01 1.61369e+01 3.45757e+01 1.21155e+01 -1.14281e+02 1.48647e+02 9.99323e-01
1.48666e+01 1.49824e+01 1.49008e+01 3.59599e+01 -8.16535e-01 -1.34160e+02 1.27357e+02 9.97208e-01
1.48766e+01 1.49075e+01 1.34886e+01 3.71105e+01 -1.41898e+01 -1.49303e+02 1.02120e+02 9.83919e-01
1.48866e+01 1.46989e+01 1.19518e+01 3.79946e+01 -2.74702e+01 -1.58861e+02 7.43596e+01 8.83601e-01
1.48966e+01 1.43600e+01 1.03461e+01 3.85950e+01 -4.01388e+01 -1.62490e+02 4.56504e+01 2.76072e-01
1.49066e+01 1.38993e+01 8.72415e+00 3.89098e+01 -5.17518e+01 -1.60363e+02 1.75005e+01 -7.00690e-01
1.49166e+01 1.33297e+01 7.14356e+00 3.89518e+01 -6.18609e+01 -1.53128e+02 -8.65040e+00 -9.64340e-01
1.49266e+01 1.26679e+01 5.65565e+00 3.87472e+01 -7.01224e+01 -1.41799e+02 -3.16807e+01 -9.95668e-01
1.49366e+01 1.19335e+01 4.29644e+00 3.83306e+01 -7.63703e+01 -1.27576e+02 -5.09436e+01 -9.99342e-01
1.49466e+01 1.11468e+01 3.08887e+00 3.77413e+01 -8.05791e+01 -1.11673e+02 -6.62125e+01 -9.99866e-01
1.49567e+01 1.03279e+01 2.04414e+00 3.70189e+01 -8.28372e+01 -9.51898e+01 -7.76054e+01 -9.99962e-01
1.49667e+01 9.49541e+00 1.16333e+00 3.62004e+01 -8.33207e+01 -7.90295e+01 -8.54881e+01 -9.99985e-01
1.49767e+01 8.66603e+00 4.39677e-01 3.53185e+01 -8.22636e+01 -6.38624e+01 -9.03725e+01 -9.99992e-01
1.49867e+01 7.85384e+00 -1.39151e-01 3.44005e+01 -7.99299e+01 -5.01290e+01 -9.28274e+01 -9.99994e-01
1.49967e+01 7.07025e+00 -5.88840e-01 3.34676e+01 -7.65909e+01 -3.80686e+01 -9.34102e+01 -9.99994e-01
1.50067e+01 6.32400e+00 -9.26637e-01 3.25362e+01 -7.25064e+01 -2.77602e+01 -9.26232e+01 -9.99993e-01
1.50167e+01 5.62133e+00 -1.16996e+00 3.16177e+01 -6.79129e+01 -1.91662e+01 -9.08905e+01 -9.99990e-01
1.50267e+01 4.96629e+00 -1.33543e+00 3.07198e+01 -6.30172e+01 -1.21718e+01 -8.85516e+01 -9.99984e-01
1.50367e+01 4.36099e+00 -1.43829e+00 2.98472e+01 -5.79928e+01 -6.61736e+00 -8.58649e+01 -9.99971e-01
1.50467e+01 3.80600e+00 -1.49203e+00 2.90024e+01 -5.29804e+01 -2.32323e+00 -8.30185e+01 -9.99946e-01
1.50567e+01 3.30062e+00 -1.50837e+00 2.81864e+01 -4.80899e+01 8.93214e-01 -8.01422e+01 -9.99897e-01
1.50667e+01 2.84320e+00 -1.49718e+00 2.73989e+01 -4.34038e+01 3.20631e+00 -7.73204e+01 -9.99801e-01
1.50767e+01 2.43138e+00 -1.46670e+00 2.66391e+01 -3.89808e+01 4.77557e+00 -7.46037e+01 -9.99619e-01
1.50867e+01 2.06232e+00 -1.42364e+00 2.59059e+01 -3.48596e+01 5.74243e+00 -7.20183e+01 -9.99286e-01
1.50967e+01 1.73287e+00 -1.37340e+00 2.51978e+01 -3.10627e+01 6.22929e+00 -6.95740e+01 -9.98703e-01
1.51067e+01 1.43974e+00 -1.32024e+00 2.45134e+01 -2.75999e+01 6.33998e+00 -6.72700e+01 -9.97727e-01
1.51167e+01 1.17958e+00 -1.26748e+00 2.38515e+01 -2.44706e+01 6.16098e+00 -6.50991e+01 -9.96177e-01
1.51267e+01 9.49079e-01 -1.21764e+00 2.32106e+01 -2.16672e+01 5.76314e+00 -6.30506e+01 -9.93836e-01
1.51367e+01 7.45046e-01 -1.17260e+00 2.25897e+01 -1.91765e+01 5.20354e+00 -6.11128e+01 -9.90478e-01
1.51467e+01 5.64434e-01 -1.13373e+00 2.19876e+01 -1.69817e+01 4.52732e+00 -5.92736e+01 -9.85902e-01
1.51567e+01 4.04376e-01 -1.10201e+00 2.14035e+01 -1.50639e+01 3.76947e+00 -5.75217e+01 -9.79962e-01
1.51667e+01 2.62199e-01 -1.07810e+00 2.08366e+01 -1.34030e+01 2.95635e+00 -5.58468e+01 -9.72602e-01
1.51767e+01 1.35437e-01 -1.06244e+00 2.02860e+01 -1.19788e+01 2.10720e+00 -5.42399e+01 -9.63880e-01
1.51867e+01 2.18213e-02 -1.05530e+00 1.97512e+01 -1.07712e+01 1.23530e+00 -5.26929e+01 -9.53961e-01
1.51967e+01 -8.07188e-02 -1.05686e+00 1.92316e+01 -9.76138e+00 3.49082e-01 -5.11990e+01 -9.43110e-01
1.52067e+01 -1.74071e-01 -1.06722e+00 1.87267e+01 -8.93145e+00 -5.46994e-01 -4.97521e+01 -9.31655e-01
1.52167e+01 -2.59953e-01 -1.08647e+00 1.82361e+01 -8.26514e+00 -1.45169e+00 -4.83471e+01 -9.19962e-01
1.52267e+01 -3.39925e-01 -1.11470e+00 1.77593e+01 -7.74773e+00 -2.36637e+00 -4.69793e+01 -9.08393e-01
1.52367e+01 -4.15412e-01 -1.15203e+00 1.72961e+01 -7.36618e+00 -3.29451e+00 -4.56443e+01 -8.97281e-01
1.52467e+01 -4.87713e-01 -1.19863e+00 1.68460e+01 -7.10914e+00 -4.24131e+00 -4.43382e+01 -8.86914e-01
1.52568e+01 -5.58025e-01 -1.25472e+00 1.64089e+01 -6.96692e+00 -5.21338e+00 -4.30570e+01 -8.77522e-01
1.52668e+01 -6.27454e-01 -1.32060e+00 1.59845e+01 -6.93146e+00 -6.21854e+00 -4.17968e+01 -8.69276e-01
1.52768e+01 -6.97035e-01 -1.39666e+00 1.55727e+01 -6.99629e+00 -7.26562e+00 -4.05536e+01 -8.62291e-01
1.52868e+01 -7.67744e-01 -1.48339e+00 1.51732e+01 -7.15645e+00 -8.36434e+00 -3.93229e+01 -8.56634e-01
1.52968e+01 -8.40517e-01 -1.58136e+00 1.47859e+01 -7.40840e+00 -9.52530e+00 -3.81000e+01 -8.52331e-01
1.53068e+01 -9.16260e-01 -1.69126e+00 1.44109e+01 -7.75000e+00 -1.07599e+01 -3.68794e+01 -8.49378e-01
1.53168e+01 -9.95865e-01 -1.81391e+00 1.40481e+01 -8.18045e+00 -1.20803e+01 -3.56552e+01 -8.47744e-01
1.53268e+01 -1.08022e+00 -1.95024e+00 1.36976e+01 -8.70020e+00 -1.34995e+01 -3.44202e+01 -8.47384e-01
1.53368e+01 -1.17023e+00 -2.10132e+00 1.33595e+01 -9.31093e+00 -1.50314e+01 -3.31664e+01 -8.48237e-01
1.53468e+01 -1.26682e+00 -2.26837e+00 1.30341e+01 -1.00155e+01 -1.66906e+01 -3.18841e+01 -8.50235e-01
1.53568e+01 -1.37093e+00 -2.45274e+00 1.27218e+01 -1.08180e+01 -1.84927e+01 -3.05622e+01 -8.53303e-01
1.53668e+01 -1.48359e+00 -2.65595e+00 1.24229e+01 -1.17236e+01 -2.04541e+01 -2.91873e+01 -8.57360e-01
1.53768e+01 -1.60585e+00 -2.87970e+00 1.21381e+01 -1.27385e+01 -2.25922e+01 -2.77438e+01 -8.62319e-01
1.53868e+01 -1.73884e+00 -3.12585e+00 1.18681e+01 -1.38701e+01 -2.49249e+01 -2.62129e+01 -8.68090e-01
1.53968e+01 -1.88376e+00 -3.39645e+00 1.16140e+01 -1.51269e+01 -2.74709e+01 -2.45725e+01 -8.74576e-01
1.54068e+01 -2.04192e+00 -3.69373e+00 1.13769e+01 -1.65180e+01 -3.02493e+01 -2.27962e+01 -8.81676e-01
1.54168e+01 -2.21471e+00 -4.02011e+00 1.11585e+01 -1.80540e+01 -3.32791e+01 -2.08525e+01 -8.89280e-01
1.54268e+01 -2.40364e+00 -4.37822e+00 1.09604e+01 -1.97458e+01 -3.65788e+01 -1.87041e+01 -8.97275e-01
1.54368e+01 -2.61032e+00 -4.77084e+00 1.07851e+01 -2.16052e+01 -4.01656e+01 -1.63068e+01 -9.05542e-01
1.54468e+01 -2.83649e+00 -5.20093e+00 1.06352e+01 -2.36444e+01 -4.40542e+01 -1.36081e+01 -9.13959e-01
1.54568e+01 -3.08401e+00 -5.67155e+00 1.05140e+01 -2.58754e+01 -4.82552e+01 -1.05464e+01 -9.22400e-01
1.54668e+01 -3.35485e+00 -6.18587e+00 1.04256e+01 -2.83102e+01 -5.27735e+01 -7.04906e+00 -9.30743e-01
1.54768e+01 -3.65111e+00 -6.74704e+00 1.03747e+01 -3.09592e+01 -5.76047e+01 -3.03181e+00 -9.38871e-01
1.54868e+01 -3.97498e+00 -7.35812e+00 1.03670e+01 -3.38313e+01 -6.27326e+01 1.60296e+00 -9.46674e-01
1.54968e+01 -4.32873e+00 -8.02192e+00 1.04092e+01 -3.69320e+01 -6.81237e+01 6.96673e+00 -9.54055e-01
1.55068e+01 -4.71464e+00 -8.74082e+00 1.05093e+01 -4.02619e+01 -7.37216e+01 1.31851e+01 -9.60933e-01
1.55168e+01 -5.13498e+00 -9.51648e+00 1.06763e+01 -4.38150e+01 -7.94401e+01 2.03967e+01 -9.67243e-01
1.55268e+01 -5.59192e+00 -1.03495e+01 1.09211e+01 -4.75757e+01 -8.51541e+01 2.87505e+01 -9.72943e-01
1.55368e+01 -6.08741e+00 -1.12390e+01 1.12559e+01 -5.15159e+01 -9.06894e+01 3.84008e+01 -9.78008e-01
1.55468e+01 -6.62303e+00 -1.21821e+01 1.16942e+01 -5.55905e+01 -9.58115e+01 4.94977e+01 -9.82434e-01
1.55569e+01 -7.19982e+00 -1.31731e+01 1.22514e+01 -5.97331e+01 -1.00214e+02 6.21737e+01 -9.86232e-01
1.55669e+01 -7.81801e+00 -1.42031e+01 1.29437e+01 -6.38506e+01 -1.03507e+02 7.65232e+01 -9.89429e-01
1.55769e+01 -8.47676e+00 -1.52585e+01 1.37881e+01 -6.78171e+01 -1.05213e+02 9.25742e+01 -9.92062e-01
1.55869e+01 -9.17377e+00 -1.63207e+01 1.48013e+01 -7.14692e+01 -1.04761e+02 1.10252e+02 -9.94179e-01
1.55969e+01 -9.90489e+00 -1.73650e+01 1.59986e+01 -7.46006e+01 -1.01508e+02 1.29335e+02 -9.95834e-01
1.56069e+01 -1.06637e+01 -1.83598e+01 1.73921e+01 -7.69608e+01 -9.47593e+01 1.49404e+02 -9.97087e-01
1.56169e+01 -1.14411e+01 -1.92668e+01 1.89888e+01 -7.82570e+01 -8.38315e+01 1.69796e+02 -9.98002e-01
1.56269e+01 -1.22247e+01 -2.00410e+01 2.07871e+01 -7.81628e+01 -6.81342e+01 1.89564e+02 -9.98642e-01
1.56369e+01 -1.29991e+01 -2.06327e+01 2.27751e+01 -7.63360e+01 -4.72858e+01 2.07472e+02 -9.99071e-01
1.56469e+01 -1.37451e+01 -2.09897e+01 2.49268e+01 -7.24461e+01 -2.12513e+01 2.22033e+02 -9.99343e-01
1.56569e+01 -1.44407e+01 -2.10620e+01 2.72007e+01 -6.62132e+01 9.51903e+00 2.31614e+02 -9.99501e-01
1.56669e+01 -1.50613e+01 -2.08069e+01 2.95387e+01 -5.74551e+01 4.39812e+01 2.34610e+02 -9.99571e-01
1.56769e+01 -1.55816e+01 -2.01953e+01 3.18680e+01 -4.61367e+01 8.04644e+01 2.29693e+02 -9.99559e-01
1.56869e+01 -1.59763e+01 -1.92176e+01 3.41050e+01 -3.24130e+01 1.16753e+02 2.16081e+02 -9.99419e-01
1.56969e+01 -1.62232e+01 -1.78885e+01 3.61620e+01 -1.66531e+01 1.50302e+02 1.93778e+02 -9.98966e-01
1.57069e+01 -1.63046e+01 -1.62482e+01 3.79558e+01 5.64136e-01 1.78574e+02 1.63706e+02 -9.97413e-01
1.57169e+01 -1.62096e+01 -1.43606e+01 3.94172e+01 1.84895e+01 1.99429e+02 1.27667e+02 -9.90838e-01
1.57269e+01 -1.59352e+01 -1.23076e+01 4.04983e+01 3.62763e+01 2.11470e+02 8.81277e+01 -9.55972e-01
1.57369e+01 -1.54871e+01 -1.01794e+01 4.11779e+01 5.30775e+01 2.14266e+02 4.78413e+01 -7.52057e-01
1.57469e+01 -1.48790e+01 -8.06295e+00 4.14617e+01 6.81609e+01 2.08360e+02 9.40437e+00 1.85134e-02
1.57569e+01 -1.41311e+01 -6.03504e+00 4.13793e+01 8.09603e+01 1.95099e+02 -2.50632e+01 7.75600e-01
1.57669e+01 -1.32684e+01 -4.16441e+00 4.09787e+01 9.10398e+01 1.76371e+02 -5.40216e+01 9.64419e-01
1.57769e+01 -1.23194e+01 -2.49888e+00 4.03194e+01 9.82053e+01 1.54267e+02 -7.67338e+01 9.93673e-01
1.57869e+01 -1.13132e+01 -1.06287e+00 3.94644e+01 1.02503e+02 1.30762e+02 -9.32139e+01 9.98527e-01
1.57969e+01 -1.02775e+01 1.38066e-01 3.84735e+01 1.04156e+02 1.07503e+02 -1.04015e+02 9.99523e-01
1.58069e+01 -9.23711e+00 1.11285e+00 3.73994e+01 1.03500e+02 8.57105e+01 -1.10011e+02 9.99782e-01
1.58169e+01 -8.21317e+00 1.88039e+00 3.62852e+01 1.00936e+02 6.61675e+01 -1.12205e+02 9.99861e-01
1.58269e+01 -7.22269e+00 2.46552e+00 3.51640e+01 9.68821e+01 4.92775e+01 -1.11578e+02 9.99879e-01
1.58369e+01 -6.27851e+00 2.89551e+00 3.40594e+01 9.17402e+01 3.51484e+01 -1.09004e+02 9.99864e-01
1.58469e+01 -5.38968e+00 3.19762e+00 3.29872e+01 8.58730e+01 2.36820e+01 -1.05200e+02 9.99811e-01
1.58570e+01 -4.56185e+00 3.39744e+00 3.19569e+01 7.95929e+01 1.46535e+01 -1.00717e+02 9.99692e-01
1.58670e+01 -3.79781e+00 3.51795e+00 3.09731e+01 7.31576e+01 7.77343e+00 -9.59555e+01 9.99435e-01
1.58770e+01 -3.09804e+00 3.57909e+00 3.00372e+01 6.67713e+01 2.73220e+00 -9.11873e+01 9.98883e-01
1.58870e+01 -2.46125e+00 3.59772e+00 2.91482e+01 6.05897e+01 -7.71661e-01 -8.65835e+01 9.97704e-01
1.58970e+01 -1.88478e+00 3.58781e+00 2.83041e+01 5.47259e+01 -3.01471e+00 -8.22397e+01 9.95229e-01
1.59070e+01 -1.36504e+00 3.56070e+00 2.75019e+01 4.92574e+01 -4.24067e+00 -7.81988e+01 9.90201e-01
1.59170e+01 -8.97821e-01 3.52545e+00 2.67385e+01 4.42327e+01 -4.65802e+00 -7.44680e+01 9.80461e-01
1.59270e+01 -4.78527e-01 3.48920e+00 2.60110e+01 3.96773e+01 -4.44098e+00 -7.10324e+01 9.62686e-01
1.59370e+01 -1.02418e-01 3.45746e+00 2.53165e+01 3.55988e+01 -3.73230e+00 -6.78648e+01 9.32456e-01
1.59470e+01 2.35257e-01 3.43439e+00 2.46525e+01 3.19913e+01 -2.64686e+00 -6.49320e+01 8.84989e-01
1.59570e+01 5.39141e-01 3.42309e+00 2.40168e+01 2.88395e+01 -1.27557e+00 -6.21992e+01 8.16690e-01
1.59670e+01 8.13687e-01 3.42585e+00 2.34075e+01 2.61216e+01 3.10976e-01 -5.96325e+01 7.27057e-01
1.59770e+01 1.06311e+00 3.44434e+00 2.28233e+01 2.38123e+01 2.05909e+00 -5.72004e+01 6.19876e-01
1.59870e+01 1.29136e+00 3.47982e+00 2.22628e+01 2.18845e+01 3.92899e+00 -5.48738e+01 5.02679e-01
1.59970e+01 1.50213e+00 3.53331e+00 2.17252e+01 2.03118e+01 5.89230e+00 -5.26263e+01 3.84636e-01
1.60070e+01 1.69883e+00 3.60567e+00 2.12097e+01 1.90684e+01 7.92985e+00 -5.04339e+01 2.74080e-01
1.60170e+01 1.88464e+00 3.69769e+00 2.07161e+01 1.81305e+01 1.00300e+01 -4.82740e+01 1.76946e-01
1.60270e+01 2.06251e+00 3.81012e+00 2.02439e+01 1.74761e+01 1.21869e+01 -4.61253e+01 9.64661e-02
1.60370e+01 2.23516e+00 3.94369e+00 1.97933e+01 1.70853e+01 1.43997e+01 -4.39673e+01 3.37197e-02
1.60470e+01 2.40515e+00 4.09914e+00 1.93644e+01 1.69399e+01 1.66708e+01 -4.17793e+01 -1.15548e-02
1.60570e+01 2.57484e+00 4.27725e+00 1.89576e+01 1.70241e+01 1.90055e+01 -3.95403e+01 -4.02537e-02
1.60670e+01 2.74646e+00 4.47886e+00 1.85735e+01 1.73239e+01 2.14106e+01 -3.72284e+01 -5.34326e-02
1.60770e+01 2.92211e+00 4.70484e+00 1.82131e+01 1.78273e+01 2.38936e+01 -3.48201e+01 -5.20477e-02
1.60870e+01 3.10377e+00 4.95618e+00 1.78773e+01 1.85241e+01 2.64623e+01 -3.22900e+01 -3.68541e-02
1.60970e+01 3.29333e+00 5.23388e+00 1.75676e+01 1.94055e+01 2.91236e+01 -2.96099e+01 -8.41244e-03
1.61070e+01 3.49260e+00 5.53904e+00 1.72855e+01 2.04644e+01 3.18824e+01 -2.67490e+01 3.28322e-02
1.61170e+01 3.70333e+00 5.87278e+00 1.70331e+01 2.16945e+01 3.47412e+01 -2.36729e+01 8.64118e-02
1.61270e+01 3.92719e+00 6.23619e+00 1.68127e+01 2.30901e+01 3.76983e+01 -2.03433e+01 1.51650e-01
1.61370e+01 4.16581e+00 6.63037e+00 1.66271e+01 2.46455e+01 4.07470e+01 -1.67181e+01 2.27441e-01
1.61470e+01 4.42078e+00 7.05625e+00 1.64794e+01 2.63547e+01 4.38737e+01 -1.27510e+01 3.12029e-01
1.61571e+01 4.69357e+00 7.51459e+00 1.63733e+01 2.82101e+01 4.70561e+01 -8.39191e+00 4.02846e-01
1.61671e+01 4.98562e+00 8.00583e+00 1.63130e+01 3.02021e+01 5.02611e+01 -3.58729e+00 4.96495e-01
1.61771e+01 5.29823e+00 8.52999e+00 1.63032e+01 3.23177e+01 5.34423e+01 1.71863e+00 5.88960e-01
1.61871e+01 5.63255e+00 9.08651e+00 1.63492e+01 3.45396e+01 5.65369e+01 7.58221e+00 6.76067e-01
1.61971e+01 5.98953e+00 9.67405e+00 1.64569e+01 3.68452e+01 5.94634e+01 1.40578e+01 7.54110e-01
1.62071e+01 6.36988e+00 1.02903e+01 1.66327e+01 3.92044e+01 6.21180e+01 2.11942e+01 8.20461e-01
1.62171e+01 6.77393e+00 1.09319e+01 1.68833e+01 4.15793e+01 6.43719e+01 2.90296e+01 8.73936e-01
1.62271e+01 7.20163e+00 1.15938e+01 1.72159e+01 4.39215e+01 6.60694e+01 3.75851e+01 9.14803e-01
1.62371e+01 7.65235e+00 1.22695e+01 1.76376e+01 4.61714e+01 6.70269e+01 4.68567e+01 9.44460e-01
1.62471e+01 8.12482e+00 1.29505e+01 1.81556e+01 4.82564e+01 6.70335e+01 5.68052e+01 9.64948e-01
1.62571e+01 8.61696e+00 1.36259e+01 1.87761e+01 5.00898e+01 6.58560e+01 6.73446e+01 9.78468e-01
1.62671e+01 9.12577e+00 1.42828e+01 1.95044e+01 5.15703e+01 6.32458e+01 7.83298e+01 9.87025e-01
1.62771e+01 9.64715e+00 1.49054e+01 2.03440e+01 5.25825e+01 5.89532e+01 8.95441e+01 9.92249e-01
1.62871e+01 1.01758e+01 1.54757e+01 2.12957e+01 5.29992e+01 5.27460e+01 1.00689e+02 9.95343e-01
1.62971e+01 1.07051e+01 1.59736e+01 2.23569e+01 5.26851e+01 4.44356e+01 1.11379e+02 9.97133e-01
1.63071e+01 1.12269e+01 1.63773e+01 2.35209e+01 5.15032e+01 3.39089e+01 1.21144e+02 9.98149e-01
1.63171e+01 1.17321e+01 1.66645e+01 2.47758e+01 4.93239e+01 2.11628e+01 1.29442e+02 9.98711e-01
1.63271e+01 1.22101e+01 1.68137e+01 2.61038e+01 4.60364e+01 6.33911e+00 1.35686e+02 9.99000e-01
1.63371e+01 1.26492e+01 1.68054e+01 2.74816e+01 4.15622e+01 -1.02477e+01 1.39291e+02 9.99105e-01
1.63471e+01 1.30375e+01 1.66244e+01 2.88800e+01 3.58692e+01 -2.80970e+01 1.39728e+02 9.99042e-01
1.63571e+01 1.33628e+01 1.62613e+01 3.02651e+01 2.89848e+01 -4.65298e+01 1.36591e+02 9.98733e-01
1.63671e+01 1.36137e+01 1.57143e+01 3.16000e+01 2.10055e+01 -6.47241e+01 1.29664e+02 9.97880e-01
1.63771e+01 1.37800e+01 1.49902e+01 3.28467e+01 1.21017e+01 -8.17775e+01 1.18974e+02 9.95449e-01
1.63871e+01 1.38536e+01 1.41049e+01 3.39687e+01 2.51339e+00 -9.67928e+01 1.04820e+02 9.87504e-01
1.63971e+01 1.38290e+01 1.30828e+01 3.49341e+01 -7.46165e+00 -1.08974e+02 8.77650e+01 9.57292e-01
1.64071e+01 1.37041e+01 1.19550e+01 3.57175e+01 -1.74906e+01 -1.17716e+02 6.85864e+01 8.31552e-01
1.64171e+01 1.34800e+01 1.07559e+01 3.63022e+01 -2.72406e+01 -1.22669e+02 4.81844e+01 3.80950e-01
1.64271e+01 1.31610e+01 9.52006e+00 3.66805e+01 -3.64098e+01 -1.23764e+02 2.74792e+01 -4.09366e-01
1.64371e+01 1.27545e+01 8.28513e+00 3.68540e+01 -4.46939e+01 -1.21214e+02 7.39546e+00 -8.56429e-01
1.64471e+01 1.22708e+01 7.08957e+00 3.68334e+01 -5.18119e+01 -1.15482e+02 -1.12278e+01 -9.70182e-01
1.64572e+01 1.17224e+01 5.96410e+00 3.66363e+01 -5.75834e+01 -1.07203e+02 -2.77831e+01 -9.93316e-01
1.64672e+01 1.11235e+01 4.93108e+00 3.62856e+01 -6.19242e+01 -9.70962e+01 -4.19108e+01 -9.98232e-01
1.64772e+01 1.04883e+01 4.00526e+00 3.58064e+01 -6.48307e+01 -8.58813e+01 -5.34753e+01 -9.99425e-01
1.64872e+01 9.83102e+00 3.19438e+00 3.52242e+01 -6.63664e+01 -7.42153e+01 -6.25271e+01 -9.99765e-01
1.64972e+01 9.16475e+00 2.50010e+00 3.45632e+01 -6.66465e+01 -6.26501e+01 -6.92557e+01 -9.99879e-01
1.65072e+01 8.50134e+00 1.91918e+00 3.38454e+01 -6.58216e+01 -5.16130e+01 -7.39388e+01 -9.99922e-01
1.65172e+01 7.85099e+00 1.44472e+00 3.30897e+01 -6.40627e+01 -4.14038e+01 -7.68966e+01 -9.99938e-01
1.65272e+01 7.22218e+00 1.06744e+00 3.23116e+01 -6.15474e+01 -3.22068e+01 -7.84551e+01 -9.99941e-01
1.65372e+01 6.62158e+00 7.76693e-01 3.15237e+01 -5.84489e+01 -2.41091e+01 -7.89203e+01 -9.99934e-01
1.65472e+01 6.05422e+00 5.61379e-01 3.07354e+01 -5.49284e+01 -1.71223e+01 -7.85624e+01 -9.99917e-01
1.65572e+01 5.52357e+00 4.10564e-01 2.99539e+01 -5.11301e+01 -1.12031e+01 -7.76093e+01 -9.99885e-01
1.65672e+01 5.03178e+00 3.13941e-01 2.91841e+01 -4.71784e+01 -6.27206e+00 -7.62446e+01 -9.99827e-01
1.65772e+01 4.57985e+00 2.62117e-01 2.84294e+01 -4.31773e+01 -2.22867e+00 -7.46113e+01 -9.99726e-01
1.65872e+01 4.16783e+00 2.46760e-01 2.76919e+01 -3.92107e+01 1.03731e+00 -7.28166e+01 -9.99553e-01
1.65972e+01 3.79504e+00 2.60653e-01 2.69729e+01 -3.53439e+01 3.63742e+00 -7.09384e+01 -9.99260e-01
1.66072e+01 3.46022e+00 2.97679e-01 2.62728e+01 -3.16254e+01 5.67894e+00 -6.90307e+01 -9.98770e-01
1.66172e+01 3.16171e+00 3.52759e-01 2.55918e+01 -2.80895e+01 7.26142e+00 -6.71294e+01 -9.97972e-01
1.66272e+01 2.89756e+00 4.21762e-01 2.49296e+01 -2.47580e+01 8.47482e+00 -6.52569e+01 -9.96708e-01
1.66372e+01 2.66566e+00 5.01409e-01 2.42860e+01 -2.16425e+01 9.39876e+00 -6.34262e+01 -9.94768e-01
1.66472e+01 2.46383e+00 5.89168e-01 2.36605e+01 -1.87466e+01 1.01026e+01 -6.16431e+01 -9.91891e-01
1.66572e+01 2.28988e+00 6.83153e-01 2.30526e+01 -1.60673e+01 1.06458e+01 -5.99093e+01 -9.87770e-01
1.66672e+01 2.14168e+00 7.82033e-01 2.24618e+01 -1.35965e+01 1.10791e+01 -5.82232e+01 -9.82076e-01
1.66772e+01 2.01721e+00 8.84943e-01 2.18876e+01 -1.13226e+01 1.14450e+01 -5.65818e+01 -9.74476e-01
1.66872e+01 1.91455e+00 9.91416e-01 2.13296e+01 -9.23131e+00 1.17793e+01 -5.49809e+01 -9.64670e-01
1.66972e+01 1.83196e+00 1.10131e+00 2.07875e+01 -7.30651e+00 1.21117e+01 -5.34158e+01 -9.52413e-01
1.67072e+01 1.76787e+00 1.21476e+00 2.02609e+01 -5.53108e+00 1.24670e+01 -5.18814e+01 -9.37535e-01
1.67172e+01 1.72086e+00 1.33213e+00 1.97494e+01 -3.88732e+00 1.28660e+01 -5.03727e+01 -9.19949e-01
1.67272e+01 1.68972e+00 1.45398e+00 1.92530e+01 -2.35743e+00 1.33260e+01 -4.88845e+01 -8.99647e-01
1.67372e+01 1.67338e+00 1.58100e+00 1.87714e+01 -9.23749e-01 1.38620e+01 -4.74114e+01 -8.76676e-01
1.67472e+01 1.67097e+00 1.71407e+00 1.83044e+01 4.31000e-01 1.44870e+01 -4.59476e+01 -8.51117e-01
1.67573e+01 1.68180e+00 1.85416e+00 1.78521e+01 1.72361e+00 1.52125e+01 -4.44873e+01 -8.23051e-01
1.67673e+01 1.70530e+00 2.00234e+00 1.74144e+01 2.97034e+00 1.60493e+01 -4.30238e+01 -7.92529e-01
1.67773e+01 1.74112e+00 2.15981e+00 1.69914e+01 4.18686e+00 1.70075e+01 -4.15498e+01 -7.59545e-01
1.67873e+01 1.78902e+00 2.32785e+00 1.65832e+01 5.38834e+00 1.80971e+01 -4.00572e+01 -7.24013e-01
1.67973e+01 1.84892e+00 2.50786e+00 1.61901e+01 6.58942e+00 1.93278e+01 -3.85366e+01 -6.85754e-01
1.68073e+01 1.92090e+00 2.70133e+00 1.58123e+01 7.80435e+00 2.07100e+01 -3.69772e+01 -6.44475e-01
1.68173e+01 2.00515e+00 2.90986e+00 1.54504e+01 9.04705e+00 2.22540e+01 -3.53664e+01 -5.99768e-01
1.68273e+01 2.10204e+00 3.13515e+00 1.51050e+01 1.03311e+01 2.39707e+01 -3.36897e+01 -5.51105e-01
1.68373e+01 2.21203e+00 3.37904e+00 1.47767e+01 1.16701e+01 2.58713e+01 -3.19300e+01 -4.97836e-01
1.68473e+01 2.33574e+00 3.64346e+00 1.44665e+01 1.30772e+01 2.79673e+01 -3.00672e+01 -4.39202e-01
1.68573e+01 2.47393e+00 3.93049e+00 1.41756e+01 1.45656e+01 3.02702e+01 -2.80778e+01 -3.74359e-01
1.68673e+01 2.62747e+00 4.24233e+00 1.39053e+01 1.61486e+01 3.27911e+01 -2.59342e+01 -3.02420e-01
1.68773e+01 2.79737e+00 4.58127e+00 1.36573e+01 1.78390e+01 3.55404e+01 -2.36041e+01 -2.22540e-01
1.68873e+01 2.98477e+00 4.94974e+00 1.34338e+01 1.96497e+01 3.85270e+01 -2.10496e+01 -1.34042e-01
1.68973e+01 3.19094e+00 5.35023e+00 1.32371e+01 2.15929e+01 4.17572e+01 -1.82267e+01 -3.66072e-02
1.69073e+01 3.41725e+00 5.78528e+00 1.30702e+01 2.36803e+01 4.52336e+01 -1.50841e+01 6.94712e-02
1.69173e+01 3.66521e+00 6.25743e+00 1.29366e+01 2.59222e+01 4.89533e+01 -1.15627e+01 1.82994e-01
1.69273e+01 3.93641e+00 6.76913e+00 1.28404e+01 2.83272e+01 5.29055e+01 -7.59486e+00 3.01598e-01
1.69373e+01 4.23251e+00 7.32264e+00 1.27864e+01 3.09013e+01 5.70692e+01 -3.10384e+00 4.21646e-01
1.69473e+01 4.55522e+00 7.91991e+00 1.27803e+01 3.36469e+01 6.14092e+01 1.99613e+00 5.38434e-01
1.69573e+01 4.90624e+00 8.56239e+00 1.28287e+01 3.65615e+01 6.58719e+01 7.79937e+00 6.46792e-01
1.69673e+01 5.28722e+00 9.25083e+00 1.29390e+01 3.96361e+01 7.03800e+01 1.44072e+01 7.42015e-01
1.69773e+01 5.69970e+00 9.98505e+00 1.31199e+01 4.28535e+01 7.48269e+01 2.19253e+01 8.20836e-01
1.69873e+01 6.14497e+00 1.07636e+01 1.33810e+01 4.61859e+01 7.90694e+01 3.04589e+01 8.82048e-01
1.69973e+01 6.62398e+00 1.15833e+01 1.37330e+01 4.95928e+01 8.29209e+01 4.01058e+01 9.26542e-01
1.70073e+01 7.13721e+00 1.24389e+01 1.41874e+01 5.30172e+01 8.61444e+01 5.09462e+01 9.56774e-01
1.70173e+01 7.68448e+00 1.33228e+01 1.47564e+01 5.63828e+01 8.84472e+01 6.30280e+01 9.75970e-01
1.70273e+01 8.26472e+00 1.42237e+01 1.54525e+01 5.95901e+01 8.94776e+01 7.63484e+01 9.87362e-01
1.70373e+01 8.87574e+00 1.51270e+01 1.62878e+01 6.25131e+01 8.88274e+01 9.08296e+01 9.93689e-01
1.70473e+01 9.51394e+00 1.60136e+01 1.72730e+01 6.49969e+01 8.60423e+01 1.06291e+02 9.96986e-01
1.70574e+01 1.01740e+01 1.68597e+01 1.84166e+01 6.68566e+01 8.06424e+01 1.22420e+02 9.98606e-01
1.70674e+01 1.08487e+01 1.76367e+01 1.97229e+01 6.78797e+01 7.21594e+01 1.38741e+02 9.99364e-01
1.70774e+01 1.15285e+01 1.83117e+01 2.11908e+01 6.78320e+01 6.01883e+01 1.54598e+02 9.99705e-01
1.70874e+01 1.22014e+01 1.88483e+01 2.28115e+01 6.64688e+01 4.44584e+01 1.69146e+02 9.99856e-01
1.70974e+01 1.28531e+01 1.92084e+01 2.45671e+01 6.35528e+01 2.49149e+01 1.81376e+02 9.99922e-01
1.71074e+01 1.34670e+01 1.93548e+01 2.64288e+01 5.88780e+01 1.80414e+00 1.90176e+02 9.99950e-01
1.71174e+01 1.40247e+01 1.92546e+01 2.83567e+01 5.22990e+01 -2.42573e+01 1.94423e+02 9.99960e-01
1.71274e+01 1.45068e+01 1.88831e+01 3.03001e+01 4.37623e+01 -5.22502e+01 1.93133e+02 9.99957e-01
1.71374e+01 1.48940e+01 1.82275e+01 3.21998e+01 3.33352e+01 -8.07795e+01 1.85613e+02 9.99933e-01
1.71474e+01 1.51681e+01 1.72907e+01 3.39920e+01 2.12257e+01 -1.08177e+02 1.71622e+02 9.99845e-01
1.71574e+01 1.53142e+01 1.60929e+01 3.56128e+01 7.78718e+00 -1.32677e+02 1.51481e+02 9.99447e-01
1.71674e+01 1.53211e+01 1.46714e+01 3.70051e+01 -6.49666e+00 -1.52639e+02 1.26102e+02 9.97024e-01
1.71774e+01 1.51833e+01 1.30785e+01 3.81230e+01 -2.10483e+01 -1.66779e+02 9.69127e+01 9.77271e-01
1.71874e+01 1.49011e+01 1.13758e+01 3.89371e+01 -3.52537e+01 -1.74352e+02 6.56798e+01 7.91547e-01
1.71974e+01 1.44810e+01 9.62570e+00 3.94363e+01 -4.85532e+01 -1.75235e+02 3.42265e+01 -1.62177e-01
1.72074e+01 1.39344e+01 7.88846e+00 3.96268e+01 -6.04594e+01 -1.69901e+02 4.24935e+00 -8.90383e-01
1.72174e+01 1.32777e+01 6.22828e+00 3.95314e+01 -7.04941e+01 -1.59339e+02 -2.27199e+01 -9.89755e-01
1.72274e+01 1.25313e+01 4.69412e+00 3.91857e+01 -7.83713e+01 -1.44865e+02 -4.56720e+01 -9.98865e-01
1.72374e+01 1.17173e+01 3.31833e+00 3.86327e+01 -8.39896e+01 -1.27905e+02 -6.41386e+01 -9.99830e-01
1.72474e+01 1.08583e+01 2.11894e+00 3.79176e+01 -8.73936e+01 -1.09807e+02 -7.81054e+01 -9.99964e-01
1.72574e+01 9.97570e+00 1.10139e+00 3.70840e+01 -8.87431e+01 -9.17204e+01 -8.79035e+01 -9.99989e-01
1.72674e+01 9.08889e+00 2.60910e-01 3.61710e+01 -8.82798e+01 -7.45261e+01 -9.40846e+01 -9.99995e-01
1.72774e+01 8.21460e+00 -4.14647e-01 3.52115e+01 -8.62925e+01 -5.88252e+01 -9.73036e+01 -9.99997e-01
1.72874e+01 7.36653e+00 -9.42156e-01 3.42319e+01 -8.30869e+01 -4.49655e+01 -9.82255e+01 -9.99997e-01
1.72974e+01 6.55537e+00 -1.34089e+00 3.32520e+01 -7.89626e+01 -3.30878e+01 -9.74620e+01 -9.99997e-01
1.73074e+01 5.78889e+00 -1.63072e+00 3.22859e+01 -7.41961e+01 -2.31799e+01 -9.55358e+01 -9.99996e-01
1.73174e+01 5.07228e+00 -1.83084e+00 3.13431e+01 -6.90311e+01 -1.51262e+01 -9.28681e+01 -9.99993e-01
1.73274e+01 4.40844e+00 -1.95895e+00 3.04293e+01 -6.36739e+01 -8.75050e+00 -8.97807e+01 -9.99987e-01
1.73374e+01 3.79845e+00 -2.03082e+00 2.95475e+01 -5.82927e+01 -3.84724e+00 -8.65073e+01 -9.99976e-01
1.73474e+01 3.24184e+00 -2.06013e+00 2.86987e+01 -5.30197e+01 -2.04810e-01 -8.32084e+01 -9.99951e-01
1.73575e+01 2.73700e+00 -2.05845e+00 2.78825e+01 -4.79546e+01 2.38004e+00 -7.99873e+01 -9.99901e-01
1.73675e+01 2.28149e+00 -2.03542e+00 2.70979e+01 -4.31691e+01 4.09352e+00 -7.69049e+01 -9.99800e-01
1.73775e+01 1.87224e+00 -1.99891e+00 2.63433e+01 -3.87115e+01 5.10059e+00 -7.39913e+01 -9.99605e-01
1.73875e+01 1.50581e+00 -1.95525e+00 2.56170e+01 -3.46106e+01 5.54360e+00 -7.12562e+01 -9.99243e-01
1.73975e+01 1.17856e+00 -1.90947e+00 2.49171e+01 -3.08803e+01 5.54280e+00 -6.86961e+01 -9.98606e-01
1.74075e+01 8.86758e-01 -1.86548e+00 2.42421e+01 -2.75224e+01 5.19785e+00 -6.62997e+01 -9.97544e-01
1.74175e+01 6.26709e-01 -1.82631e+00 2.35902e+01 -2.45301e+01 4.58996e+00 -6.40518e+01 -9.95871e-01
1.74275e+01 3.94815e-01 -1.79423e+00 2.29602e+01 -2.18905e+01 3.78403e+00 -6.19355e+01 -9.93382e-01
1.74375e+01 1.87636e-01 -1.77096e+00 2.23507e+01 -1.95860e+01 2.83097e+00 -5.99342e+01 -9.89880e-01
1.74475e+01 1.91455e-03 -1.75775e+00 2.17608e+01 -1.75967e+01 1.76970e+00 -5.80320e+01 -9.85215e-01
1.74575e+01 -1.65395e-01 -1.75552e+00 2.11894e+01 -1.59013e+01 6.29084e-01 -5.62147e+01 -9.79318e-01
1.74675e+01 -3.17125e-01 -1.76495e+00 2.06358e+01 -1.44783e+01 -5.70410e-01 -5.44692e+01 -9.72227e-01
1.74775e+01 -4.55894e-01 -1.78653e+00 2.00994e+01 -1.33064e+01 -1.81528e+00 -5.27841e+01 -9.64093e-01
1.74875e+01 -5.84113e-01 -1.82068e+00 1.95796e+01 -1.23657e+01 -3.09776e+00 -5.11489e+01 -9.55170e-01
1.74975e+01 -7.03998e-01 -1.86773e+00 1.90760e+01 -1.16374e+01 -4.41475e+00 -4.95544e+01 -9.45788e-01
1.75075e+01 -8.17589e-01 -1.92804e+00 1.85881e+01 -1.11045e+01 -5.76701e+00 -4.79920e+01 -9.36313e-01
1.75175e+01 -9.26764e-01 -2.00198e+00 1.81158e+01 -1.07521e+01 -7.15839e+00 -4.64533e+01 -9.27115e-01
1.75275e+01 -1.03326e+00 -2.08996e+00 1.76587e+01 -1.05670e+01 -8.59531e+00 -4.49304e+01 -9.18530e-01
1.75375e+01 -1.13869e+00 -2.19250e+00 1.72168e+01 -1.05380e+01 -1.00863e+01 -4.34149e+01 -9.10843e-01
1.75475e+01 -1.24458e+00 -2.31019e+00 1.67901e+01 -1.06561e+01 -1.16414e+01 -4.18984e+01 -9.04276e-01
1.75575e+01 -1.35235e+00 -2.44375e+00 1.63786e+01 -1.09140e+01 -1.32725e+01 -4.03715e+01 -8.98980e-01
1.75675e+01 -1.46338e+00 -2.59402e+00 1.59825e+01 -1.13063e+01 -1.49922e+01 -3.88239e+01 -8.95045e-01
1.75775e+01 -1.57899e+00 -2.76195e+00 1.56020e+01 -1.18296e+01 -1.68144e+01 -3.72442e+01 -8.92502e-01
1.75875e+01 -1.70048e+00 -2.94867e+00 1.52375e+01 -1.24819e+01 -1.87538e+01 -3.56192e+01 -8.91333e-01
1.75975e+01 -1.82914e+00 -3.15543e+00 1.48896e+01 -1.32629e+01 -2.08254e+01 -3.39338e+01 -8.91484e-01
1.76075e+01 -1.96626e+00 -3.38365e+00 1.45589e+01 -1.41739e+01 -2.30452e+01 -3.21705e+01 -8.92871e-01
1.76175e+01 -2.11316e+00 -3.63490e+00 1.42463e+01 -1.52174e+01 -2.54289e+01 -3.03089e+01 -8.95388e-01
1.76275e+01 -2.27117e+00 -3.91091e+00 1.39529e+01 -1.63975e+01 -2.79925e+01 -2.83253e+01 -8.98912e-01
1.76375e+01 -2.44169e+00 -4.21357e+00 1.36801e+01 -1.77189e+01 -3.07512e+01 -2.61919e+01 -9.03310e-01
1.76475e+01 -2.62615e+00 -4.54492e+00 1.34295e+01 -1.91876e+01 -3.37195e+01 -2.38763e+01 -9.08443e-01
1.76576e+01 -2.82608e+00 -4.90711e+00 1.32031e+01 -2.08103e+01 -3.69101e+01 -2.13404e+01 -9.14168e-01
1.76676e+01 -3.04304e+00 -5.30243e+00 1.30034e+01 -2.25939e+01 -4.03328e+01 -1.85403e+01 -9.20340e-01
1.76776e+01 -3.27867e+00 -5.73324e+00 1.28332e+01 -2.45457e+01 -4.39936e+01 -1.54246e+01 -9.26817e-01
1.76876e+01 -3.53470e+00 -6.20193e+00 1.26961e+01 -2.66724e+01 -4.78929e+01 -1.19342e+01 -9.33461e-01
1.76976e+01 -3.81290e+00 -6.71086e+00 1.25959e+01 -2.89797e+01 -5.20232e+01 -8.00135e+00 -9.40142e-01
1.77076e+01 -4.11510e+00 -7.26227e+00 1.25377e+01 -3.14717e+01 -5.63666e+01 -3.54894e+00 -9.46738e-01
1.77176e+01 -4.44316e+00 -7.85812e+00 1.25270e+01 -3.41496e+01 -6.08911e+01 1.50965e+00 -9.53140e-01
1.77276e+01 -4.79893e+00 -8.50000e+00 1.25703e+01 -3.70107e+01 -6.55463e+01 7.27024e+00 -9.59253e-01
1.77376e+01 -5.18421e+00 -9.18887e+00 1.26751e+01 -4.00466e+01 -7.02585e+01 1.38367e+01 -9.64998e-01
1.77476e+01 -5.60066e+00 -9.92479e+00 1.28501e+01 -4.32413e+01 -7.49245e+01 2.13184e+01 -9.70313e-01
1.77576e+01 -6.04976e+00 -1.07067e+01 1.31050e+01 -4.65689e+01 -7.94044e+01 2.98260e+01 -9.75155e-01
1.77676e+01 -6.53266e+00 -1.15317e+01 1.34506e+01 -4.99903e+01 -8.35145e+01 3.94643e+01 -9.79495e-01
1.77776e+01 -7.05003e+00 -1.23951e+01 1.38987e+01 -5.34505e+01 -8.70199e+01 5.03227e+01 -9.83324e-01
1.77876e+01 -7.60191e+00 -1.32894e+01 1.44617e+01 -5.68744e+01 -8.96278e+01 6.24600e+01 -9.86646e-01
1.77976e+01 -8.18746e+00 -1.42038e+01 1.51526e+01 -6.01635e+01 -9.09839e+01 7.58862e+01 -9.89474e-01
1.78076e+01 -8.80472e+00 -1.51239e+01 1.59840e+01 -6.31917e+01 -9.06735e+01 9.05375e+01 -9.91837e-01
1.78176e+01 -9.45032e+00 -1.60306e+01 1.69675e+01 -6.58029e+01 -8.82303e+01 1.06248e+02 -9.93767e-01
1.78276e+01 -1.01192e+01 -1.69002e+01 1.81122e+01 -6.78099e+01 -8.31563e+01 1.22717e+02 -9.95305e-01
1.78376e+01 -1.08042e+01 -1.77038e+01 1.94236e+01 -6.89954e+01 -7.49573e+01 1.39480e+02 -9.96497e-01
1.78476e+01 -1.14960e+01 -1.84079e+01 2.09016e+01 -6.91185e+01 -6.31960e+01 1.55880e+02 -9.97392e-01
1.78576e+01 -1.21827e+01 -1.89751e+01 2.25382e+01 -6.79247e+01 -4.75636e+01 1.71066e+02 -9.98038e-01
1.78676e+01 -1.28497e+01 -1.93662e+01 2.43165e+01 -6.51643e+01 -2.79653e+01 1.84006e+02 -9.98481e-01
1.78776e+01 -1.34804e+01 -1.95420e+01 2.62083e+01 -6.06162e+01 -4.61125e+00 1.93546e+02 -9.98759e-01
1.78876e+01 -1.40560e+01 -1.94678e+01 2.81735e+01 -5.41185e+01 2.19064e+01 1.98510e+02 -9.98893e-01
1.78976e+01 -1.45564e+01 -1.91165e+01 3.01610e+01 -4.56013e+01 5.05725e+01 1.97839e+02 -9.98877e-01
1.79076e+01 -1.49617e+01 -1.84735e+01 3.21102e+01 -3.51181e+01 7.99692e+01 1.90769e+02 -9.98649e-01
1.79176e+01 -1.52531e+01 -1.75399e+01 3.39552e+01 -2.28680e+01 1.08375e+02 1.76991e+02 -9.97988e-01
1.79276e+01 -1.54145e+01 -1.63348e+01 3.56297e+01 -9.20255e+00 1.33942e+02 1.56780e+02 -9.96170e-01
1.79376e+01 -1.54341e+01 -1.48954e+01 3.70733e+01 5.38745e+00 1.54934e+02 1.31035e+02 -9.90541e-01
1.79476e+01 -1.53056e+01 -1.32747e+01 3.82376e+01 2.03086e+01 1.69967e+02 1.01211e+02 -9.70077e-01
1.79577e+01 -1.50288e+01 -1.15368e+01 3.90907e+01 3.49205e+01 1.78217e+02 6.91428e+01 -8.85712e-01
1.79677e+01 -1.46101e+01 -9.74938e+00 3.96200e+01 4.86068e+01 1.79518e+02 3.67859e+01 -5.56340e-01
1.79777e+01 -1.40612e+01 -7.97649e+00 3.98317e+01 6.08473e+01 1.74345e+02 5.94114e+00 1.89718e-01
1.79877e+01 -1.33989e+01 -6.27647e+00 3.97489e+01 7.12246e+01 1.63699e+02 -2.18991e+01 7.67411e-01
1.79977e+01 -1.26435e+01 -4.70120e+00 3.94073e+01 7.94234e+01 1.48930e+02 -4.56464e+01 9.45996e-01
1.80077e+01 -1.18177e+01 -3.28717e+00 3.88512e+01 8.53051e+01 1.31523e+02 -6.47565e+01 9.86267e-01
1.80177e+01 -1.09445e+01 -2.05428e+00 3.81274e+01 8.89022e+01 1.12894e+02 -7.91900e+01 9.95697e-01
1.80277e+01 -1.00461e+01 -1.00866e+00 3.72813e+01 9.03748e+01 9.42503e+01 -8.92838e+01 9.98259e-01
1.80377e+01 -9.14266e+00 -1.45597e-01 3.63537e+01 8.99707e+01 7.65206e+01 -9.56121e+01 9.99077e-01
1.80477e+01 -8.25139e+00 5.47438e-01 3.53787e+01 8.79883e+01 6.03374e+01 -9.88604e+01 9.99362e-01
1.80577e+01 -7.38652e+00 1.08795e+00 3.43838e+01 8.47446e+01 4.60659e+01 -9.97262e+01 9.99439e-01
1.80677e+01 -6.55910e+00 1.49594e+00 3.33893e+01 8.05504e+01 3.38533e+01 -9.88503e+01 9.99390e-01
1.80777e+01 -5.77718e+00 1.79206e+00 3.24101e+01 7.56924e+01 2.36857e+01 -9.67799e+01 9.99210e-01
1.80877e+01 -5.04611e+00 1.99622e+00 3.14556e+01 7.04233e+01 1.54412e+01 -9.39548e+01 9.98826e-01
1.80977e+01 -4.36890e+00 2.12677e+00 3.05317e+01 6.49567e+01 8.93416e+00 -9.07096e+01 9.98068e-01
1.81077e+01 -3.74662e+00 2.20001e+00 2.96414e+01 5.94663e+01 3.94968e+00 -8.72863e+01 9.96597e-01
1.81177e+01 -3.17880e+00 2.23006e+00 2.87855e+01 5.40886e+01 2.66790e-01 -8.38502e+01 9.93761e-01
1.81277e+01 -2.66377e+00 2.22885e+00 2.79635e+01 4.89262e+01 -2.32602e+00 -8.05065e+01 9.88379e-01
1.81377e+01 -2.19898e+00 2.20627e+00 2.71743e+01 4.40525e+01 -4.02200e+00 -7.73163e+01 9.78441e-01
1.81477e+01 -1.78129e+00 2.17035e+00 2.64161e+01 3.95165e+01 -4.99180e+00 -7.43089e+01 9.60815e-01
1.81577e+01 -1.40716e+00 2.12751e+00 2.56870e+01 3.53468e+01 -5.38232e+00 -7.14924e+01 9.31136e-01
1.81677e+01 -1.07286e+00 2.08276e+00 2.49851e+01 3.15562e+01 -5.31729e+00 -6.88615e+01 8.84221e-01
1.81777e+01 -7.74565e-01 2.03992e+00 2.43087e+01 2.81449e+01 -4.89907e+00 -6.64033e+01 8.15284e-01
1.81877e+01 -5.08535e-01 2.00187e+00 2.36561e+01 2.51041e+01 -4.21090e+00 -6.41009e+01 7.21884e-01
1.81977e+01 -2.71131e-01 1.97072e+00 2.30258e+01 2.24185e+01 -3.31938e+00 -6.19365e+01 6.05756e-01
1.82077e+01 -5.88933e-02 1.94803e+00 2.24166e+01 2.00692e+01 -2.27686e+00 -5.98922e+01 4.73291e-01
1.82177e+01 1.31439e-01 1.93498e+00 2.18272e+01 1.80354e+01 -1.12364e+00 -5.79516e+01 3.34015e-01
1.82277e+01 3.02917e-01 1.93251e+00 2.12568e+01 1.62959e+01 1.10107e-01 -5.60995e+01 1.97826e-01
1.82377e+01 4.58379e-01 1.94138e+00 2.07046e+01 1.48300e+01 1.40268e+00 -5.43224e+01 7.25565e-02
1.82477e+01 6.00461e-01 1.96222e+00 2.01698e+01 1.36176e+01 2.73949e+00 -5.26079e+01 -3.71033e-02
1.82578e+01 7.31605e-01 1.99562e+00 1.96519e+01 1.26401e+01 4.11188e+00 -5.09451e+01 -1.29379e-01
1.82678e+01 8.54072e-01 2.04206e+00 1.91504e+01 1.18799e+01 5.51610e+00 -4.93238e+01 -2.04537e-01
1.82778e+01 9.69953e-01 2.10204e+00 1.86650e+01 1.13209e+01 6.95246e+00 -4.77345e+01 -2.63954e-01
1.82878e+01 1.08119e+00 2.17604e+00 1.81954e+01 1.09486e+01 8.42462e+00 -4.61682e+01 -3.09424e-01
1.82978e+01 1.18958e+00 2.26458e+00 1.77413e+01 1.07501e+01 9.93895e+00 -4.46162e+01 -3.42733e-01
1.83078e+01 1.29680e+00 2.36824e+00 1.73027e+01 1.07143e+01 1.15040e+01 -4.30694e+01 -3.65447e-01
1.83178e+01 1.40445e+00 2.48766e+00 1.68796e+01 1.08322e+01 1.31303e+01 -4.15185e+01 -3.78830e-01
1.83278e+01 1.51401e+00 2.62362e+00 1.64721e+01 1.10962e+01 1.48297e+01 -3.99535e+01 -3.83833e-01
1.83378e+01 1.62691e+00 2.77699e+00 1.60804e+01 1.15008e+01 1.66152e+01 -3.83631e+01 -3.81109e-01
1.83478e+01 1.74455e+00 2.94877e+00 1.57047e+01 1.20422e+01 1.85010e+01 -3.67350e+01 -3.71042e-01
1.83578e+01 1.86829e+00 3.14012e+00 1.53456e+01 1.27183e+01 2.05019e+01 -3.50550e+01 -3.53777e-01
1.83678e+01 1.99945e+00 3.35233e+00 1.50036e+01 1.35288e+01 2.26333e+01 -3.33068e+01 -3.29246e-01
1.83778e+01 2.13940e+00 3.58686e+00 1.46795e+01 1.44746e+01 2.49110e+01 -3.14717e+01 -2.97192e-01
1.83878e+01 2.28950e+00 3.84533e+00 1.43743e+01 1.55583e+01 2.73506e+01 -2.95277e+01 -2.57203e-01
1.83978e+01 2.45115e+00 4.12953e+00 1.40892e+01 1.67838e+01 2.99678e+01 -2.74492e+01 -2.08750e-01
1.84078e+01 2.62578e+00 4.44138e+00 1.38257e+01 1.81561e+01 3.27771e+01 -2.52065e+01 -1.51247e-01
1.84178e+01 2.81490e+00 4.78298e+00 1.35856e+01 1.96809e+01 3.57921e+01 -2.27647e+01 -8.41525e-02
1.84278e+01 3.02006e+00 5.15654e+00 1.33711e+01 2.13648e+01 3.90237e+01 -2.00831e+01 -7.10960e-03
1.84378e+01 3.24289e+00 5.56436e+00 1.31848e+01 2.32147e+01 4.24798e+01 -1.71148e+01 7.98480e-02
1.84478e+01 3.48508e+00 6.00881e+00 1.30298e+01 2.52372e+01 4.61636e+01 -1.38049e+01 1.76038e-01
1.84578e+01 3.74840e+00 6.49223e+00 1.29099e+01 2.74384e+01 5.00714e+01 -1.00910e+01 2.79850e-01
1.84678e+01 4.03464e+00 7.01689e+00 1.28295e+01 2.98225e+01 5.41907e+01 -5.90135e+00 3.88530e-01
1.84778e+01 4.34566e+00 7.58481e+00 1.27937e+01 3.23915e+01 5.84966e+01 -1.15552e+00 4.98153e-01
1.84878e+01 4.68330e+00 8.19765e+00 1.28085e+01 3.51436e+01 6.29485e+01 4.23598e+00 6.03931e-01
1.84978e+01 5.04936e+00 8.85654e+00 1.28809e+01 3.80718e+01 6.74850e+01 1.03707e+01 7.00889e-01
1.85078e+01 5.44553e+00 9.56178e+00 1.30188e+01 4.11625e+01 7.20186e+01 1.73521e+01 7.84795e-01
1.85178e+01 5.87335e+00 1.03126e+01 1.32313e+01 4.43929e+01 7.64293e+01 2.52863e+01 8.53019e-01
1.85278e+01 6.33404e+00 1.11069e+01 1.35283e+01 4.77291e+01 8.05577e+01 3.42765e+01 9.04966e-01
1.85378e+01 6.82844e+00 1.19408e+01 1.39208e+01 5.11232e+01 8.41979e+01 4.44145e+01 9.41934e-01
1.85478e+01 7.35682e+00 1.28078e+01 1.44209e+01 5.45097e+01 8.70912e+01 5.57689e+01 9.66501e-01
1.85579e+01 7.91869e+00 1.36989e+01 1.50408e+01 5.78024e+01 8.89213e+01 6.83689e+01 9.81744e-01
1.85679e+01 8.51257e+00 1.46016e+01 1.57928e+01 6.08906e+01 8.93132e+01 8.21834e+01 9.90581e-01
1.85779e+01 9.13577e+00 1.54994e+01 1.66886e+01 6.36361e+01 8.78385e+01 9.70956e+01 9.95376e-01
1.85879e+01 9.78402e+00 1.63711e+01 1.77383e+01 6.58710e+01 8.40300e+01 1.12873e+02 9.97820e-01
1.85979e+01 1.04513e+01 1.71911e+01 1.89485e+01 6.73984e+01 7.74084e+01 1.29140e+02 9.98998e-01
1.86079e+01 1.11293e+01 1.79289e+01 2.03217e+01 6.79956e+01 6.75252e+01 1.45346e+02 9.99540e-01
1.86179e+01 1.18077e+01 1.85500e+01 2.18538e+01 6.74224e+01 5.40231e+01 1.60756e+02 9.99783e-01
1.86279e+01 1.24735e+01 1.90170e+01 2.35322e+01 6.54348e+01 3.67117e+01 1.74456e+02 9.99890e-01
1.86379e+01 1.31114e+01 1.92919e+01 2.53348e+01 6.18054e+01 1.56523e+01 1.85384e+02 9.99937e-01
1.86479e+01 1.37039e+01 1.93389e+01 2.72281e+01 5.63498e+01 -8.76152e+00 1.92411e+02 9.99956e-01
1.86579e+01 1.42323e+01 1.91280e+01 2.91677e+01 4.89573e+01 -3.57469e+01 1.94455e+02 9.99960e-01
1.86679e+01 1.46769e+01 1.86391e+01 3.10989e+01 3.96216e+01 -6.41221e+01 1.90634e+02 9.99950e-01
1.86779e+01 1.50189e+01 1.78656e+01 3.29603e+01 2.84668e+01 -9.23637e+01 1.80427e+02 9.99909e-01
1.86879e+01 1.52413e+01 1.68174e+01 3.46873e+01 1.57615e+01 -1.18740e+02 1.63819e+02 9.99748e-01
1.86979e+01 1.53304e+01 1.55220e+01 3.62182e+01 1.91608e+00 -1.41511e+02 1.41377e+02 9.98931e-01
1.87079e+01 1.52775e+01 1.40233e+01 3.75001e+01 -1.25420e+01 -1.59161e+02 1.14242e+02 9.93285e-01
1.87179e+01 1.50795e+01 1.23782e+01 3.84935e+01 -2.70124e+01 -1.70614e+02 8.40076e+01 9.42866e-01
1.87279e+01 1.47391e+01 1.06500e+01 3.91765e+01 -4.08911e+01 -1.75382e+02 5.25004e+01 5.12509e-01
1.87379e+01 1.42651e+01 8.89874e+00 3.95455e+01 -5.36631e+01 -1.73596e+02 2.14863e+01 -5.97321e-01
1.87479e+01 1.36708e+01 7.18759e+00 3.96136e+01 -6.48325e+01 -1.65956e+02 -7.37604e+00 -9.59193e-01
1.87579e+01 1.29747e+01 5.57600e+00 3.94096e+01 -7.39871e+01 -1.53613e+02 -3.27453e+01 -9.96002e-01
1.87679e+01 1.21980e+01 4.10554e+00 3.89728e+01 -8.09247e+01 -1.37952e+02 -5.38480e+01 -9.99502e-01
1.87779e+01 1.13632e+01 2.80241e+00 3.83475e+01 -8.56081e+01 -1.20383e+02 -7.04157e+01 -9.99914e-01
1.87879e+01 1.04925e+01 1.67915e+00 3.75787e+01 -8.81334e+01 -1.02183e+02 -8.25914e+01 -9.99979e-01
1.87979e+01 9.60650e+00 7.36654e-01 3.67083e+01 -8.86985e+01 -8.43931e+01 -9.08122e+01 -9.99992e-01
1.88079e+01 8.72358e+00 -3.32238e-02 3.57730e+01 -8.75681e+01 -6.77752e+01 -9.56845e+01 -9.99996e-01
1.88179e+01 7.85921e+00 -6.44883e-01 3.48029e+01 -8.50410e+01 -5.28208e+01 -9.78761e+01 -9.99997e-01
1.88279e+01 7.02583e+00 -1.11642e+00 3.38216e+01 -8.14225e+01 -3.97852e+01 -9.80347e+01 -9.99997e-01
1.88379e+01 6.23288e+00 -1.46751e+00 3.28464e+01 -7.70039e+01 -2.87397e+01 -9.67373e+01 -9.99996e-01
1.88479e+01 5.48703e+00 -1.71785e+00 3.18895e+01 -7.20488e+01 -1.96237e+01 -9.44644e+01 -9.99995e-01
1.88580e+01 4.79245e+00 -1.88608e+00 3.09585e+01 -6.67853e+01 -1.22923e+01 -9.15949e+01 -9.99991e-01
1.88680e+01 4.15126e+00 -1.98910e+00 3.00580e+01 -6.14037e+01 -6.55413e+00 -8.84119e+01 -9.99984e-01
1.88780e+01 3.56385e+00 -2.04182e+00 2.91900e+01 -5.60567e+01 -2.19924e+00 -8.51168e+01 -9.99968e-01
1.88880e+01 3.02924e+00 -2.05702e+00 2.83550e+01 -5.08626e+01 9.81648e-01 -8.18445e+01 -9.99935e-01
1.88980e+01 2.54545e+00 -2.04544e+00 2.75522e+01 -4.59090e+01 3.18524e+00 -7.86792e+01 -9.99867e-01
1.89080e+01 2.10975e+00 -2.01596e+00 2.67804e+01 -4.12571e+01 4.58907e+00 -7.56675e+01 -9.99733e-01
1.89180e+01 1.71890e+00 -1.97578e+00 2.60378e+01 -3.69467e+01 5.34862e+00 -7.28303e+01 -9.99479e-01
1.89280e+01 1.36935e+00 -1.93065e+00 2.53227e+01 -3.30001e+01 5.59684e+00 -7.01709e+01 -9.99017e-01
1.89380e+01 1.05743e+00 -1.88512e+00 2.46333e+01 -2.94255e+01 5.44515e+00 -6.76823e+01 -9.98223e-01
1.89480e+01 7.79412e-01 -1.84271e+00 2.39681e+01 -2.62212e+01 4.98524e+00 -6.53511e+01 -9.96930e-01
1.89580e+01 5.31631e-01 -1.80610e+00 2.33254e+01 -2.33774e+01 4.29127e+00 -6.31613e+01 -9.94941e-01
1.89680e+01 3.10556e-01 -1.77734e+00 2.27040e+01 -2.08790e+01 3.42204e+00 -6.10960e+01 -9.92050e-01
1.89780e+01 1.12823e-01 -1.75792e+00 2.21027e+01 -1.87074e+01 2.42326e+00 -5.91389e+01 -9.88075e-01
1.89880e+01 -6.47370e-02 -1.74894e+00 2.15205e+01 -1.68420e+01 1.32948e+00 -5.72748e+01 -9.82895e-01
1.89980e+01 -2.25079e-01 -1.75121e+00 2.09566e+01 -1.52613e+01 1.65883e-01 -5.54900e+01 -9.76484e-01
1.90080e+01 -3.70942e-01 -1.76532e+00 2.04101e+01 -1.39438e+01 -1.05008e+00 -5.37722e+01 -9.68925e-01
1.90180e+01 -5.04857e-01 -1.79174e+00 1.98806e+01 -1.28688e+01 -2.30740e+00 -5.21103e+01 -9.60416e-01
1.90280e+01 -6.29148e-01 -1.83082e+00 1.93674e+01 -1.20167e+01 -3.60035e+00 -5.04946e+01 -9.51245e-01
1.90380e+01 -7.45954e-01 -1.88291e+00 1.88702e+01 -1.13696e+01 -4.92748e+00 -4.89160e+01 -9.41762e-01
1.90480e+01 -8.57244e-01 -1.94836e+00 1.83887e+01 -1.09112e+01 -6.29089e+00 -4.73663e+01 -9.32339e-01
1.90580e+01 -9.64833e-01 -2.02756e+00 1.79225e+01 -1.06273e+01 -7.69552e+00 -4.58371e+01 -9.23334e-01
1.90680e+01 -1.07040e+00 -2.12096e+00 1.74716e+01 -1.05056e+01 -9.14867e+00 -4.43206e+01 -9.15066e-01
1.90780e+01 -1.17552e+00 -2.22910e+00 1.70358e+01 -1.05358e+01 -1.06595e+01 -4.28084e+01 -9.07795e-01
1.90880e+01 -1.28167e+00 -2.35262e+00 1.66151e+01 -1.07095e+01 -1.22390e+01 -4.12918e+01 -9.01714e-01
1.90980e+01 -1.39024e+00 -2.49227e+00 1.62097e+01 -1.10204e+01 -1.38990e+01 -3.97611e+01 -8.96947e-01
1.91080e+01 -1.50259e+00 -2.64895e+00 1.58197e+01 -1.14637e+01 -1.56530e+01 -3.82057e+01 -8.93561e-01
1.91180e+01 -1.62002e+00 -2.82368e+00 1.54455e+01 -1.20366e+01 -1.75149e+01 -3.66135e+01 -8.91564e-01
1.91280e+01 -1.74383e+00 -3.01762e+00 1.50874e+01 -1.27379e+01 -1.94997e+01 -3.49708e+01 -8.90925e-01
1.91380e+01 -1.87529e+00 -3.23210e+00 1.47461e+01 -1.35680e+01 -2.16229e+01 -3.32617e+01 -8.91577e-01
1.91480e+01 -2.01571e+00 -3.46858e+00 1.44222e+01 -1.45287e+01 -2.39003e+01 -3.14676e+01 -8.93424e-01
1.91581e+01 -2.16641e+00 -3.72871e+00 1.41169e+01 -1.56230e+01 -2.63479e+01 -2.95670e+01 -8.96355e-01
1.91681e+01 -2.32874e+00 -4.01427e+00 1.38311e+01 -1.68553e+01 -2.89813e+01 -2.75348e+01 -9.00243e-01
1.91781e+01 -2.50411e+00 -4.32721e+00 1.35665e+01 -1.82310e+01 -3.18158e+01 -2.53416e+01 -9.04952e-01
1.91881e+01 -2.69398e+00 -4.66962e+00 1.33248e+01 -1.97564e+01 -3.48651e+01 -2.29529e+01 -9.10341e-01
1.91981e+01 -2.89989e+00 -5.04372e+00 1.31081e+01 -2.14383e+01 -3.81412e+01 -2.03287e+01 -9.16266e-01
1.92081e+01 -3.12343e+00 -5.45182e+00 1.29190e+01 -2.32838e+01 -4.16527e+01 -1.74223e+01 -9.22585e-01
1.92181e+01 -3.36629e+00 -5.89631e+00 1.27606e+01 -2.53002e+01 -4.54038e+01 -1.41797e+01 -9.29155e-01
1.92281e+01 -3.63020e+00 -6.37958e+00 1.26366e+01 -2.74938e+01 -4.93924e+01 -1.05386e+01 -9.35842e-01
1.92381e+01 -3.91696e+00 -6.90396e+00 1.25514e+01 -2.98701e+01 -5.36077e+01 -6.42776e+00 -9.42519e-01
1.92481e+01 -4.22842e+00 -7.47163e+00 1.25099e+01 -3.24321e+01 -5.80271e+01 -1.76652e+00 -9.49067e-01
1.92581e+01 -4.56644e+00 -8.08443e+00 1.25182e+01 -3.51800e+01 -6.26124e+01 3.53531e+00 -9.55384e-01
1.92681e+01 -4.93286e+00 -8.74377e+00 1.25831e+01 -3.81091e+01 -6.73057e+01 9.57689e+00 -9.61379e-01
1.92781e+01 -5.32944e+00 -9.45031e+00 1.27126e+01 -4.12087e+01 -7.20231e+01 1.64647e+01 -9.66980e-01
1.92881e+01 -5.75781e+00 -1.02038e+01 1.29157e+01 -4.44594e+01 -7.66490e+01 2.43095e+01 -9.72133e-01
1.92981e+01 -6.21933e+00 -1.10024e+01 1.32025e+01 -4.78310e+01 -8.10282e+01 3.32212e+01 -9.76798e-01
1.93081e+01 -6.71501e+00 -1.18429e+01 1.35842e+01 -5.12791e+01 -8.49592e+01 4.33007e+01 -9.80956e-01
1.93181e+01 -7.24531e+00 -1.27195e+01 1.40730e+01 -5.47416e+01 -8.81862e+01 5.46286e+01 -9.84602e-01
1.93281e+01 -7.80998e+00 -1.36235e+01 1.46815e+01 -5.81355e+01 -9.03939e+01 6.72489e+01 -9.87743e-01
1.93381e+01 -8.40782e+00 -1.45431e+01 1.54227e+01 -6.13524e+01 -9.12049e+01 8.11483e+01 -9.90399e-01
1.93481e+01 -9.03639e+00 -1.54619e+01 1.63089e+01 -6.42555e+01 -9.01832e+01 9.62298e+01 -9.92599e-01
1.93581e+01 -9.69175e+00 -1.63595e+01 1.73511e+01 -6.66771e+01 -8.68466e+01 1.12282e+02 -9.94381e-01
1.93681e+01 -1.03681e+01 -1.72100e+01 1.85574e+01 -6.84184e+01 -8.06922e+01 1.28948e+02 -9.95787e-01
1.93781e+01 -1.10576e+01 -1.79828e+01 1.99313e+01 -6.92520e+01 -7.12377e+01 1.45695e+02 -9.96865e-01
1.93881e+01 -1.17498e+01 -1.86428e+01 2.14701e+01 -6.89300e+01 -5.80817e+01 1.61794e+02 -9.97663e-01
1.93981e+01 -1.24319e+01 -1.91516e+01 2.31630e+01 -6.71965e+01 -4.09814e+01 1.76322e+02 -9.98229e-01
1.94081e+01 -1.30886e+01 -1.94695e+01 2.49889e+01 -6.38084e+01 -1.99418e+01 1.88191e+02 -9.98608e-01
1.94181e+01 -1.37023e+01 -1.95585e+01 2.69153e+01 -5.85617e+01 4.69553e+00 1.96222e+02 -9.98832e-01
1.94281e+01 -1.42536e+01 -1.93859e+01 2.88980e+01 -5.13235e+01 3.21852e+01 1.99258e+02 -9.98914e-01
1.94381e+01 -1.47224e+01 -1.89289e+01 3.08818e+01 -4.20652e+01 6.13565e+01 1.96326e+02 -9.98835e-01
1.94481e+01 -1.50888e+01 -1.81779e+01 3.28038e+01 -3.08914e+01 9.06609e+01 1.86806e+02 -9.98492e-01
1.94582e+01 -1.53348e+01 -1.71406e+01 3.45968e+01 -1.80573e+01 1.18302e+02 1.70590e+02 -9.97552e-01
1.94682e+01 -1.54458e+01 -1.58428e+01 3.61960e+01 -3.96912e+00 1.42437e+02 1.48182e+02 -9.94875e-01
1.94782e+01 -1.54118e+01 -1.43280e+01 3.75445e+01 1.08386e+01 1.61426e+02 1.20702e+02 -9.86084e-01
1.94882e+01 -1.52287e+01 -1.26541e+01 3.85993e+01 2.57462e+01 1.74067e+02 8.97729e+01 -9.52249e-01
1.94982e+01 -1.48986e+01 -1.08874e+01 3.93354e+01 4.01115e+01 1.79769e+02 5.73122e+01 -8.10453e-01
1.95082e+01 -1.44300e+01 -9.09547e+00 3.97473e+01 5.33449e+01 1.78608e+02 2.52544e+01 -3.19967e-01
1.95182e+01 -1.38367e+01 -7.33998e+00 3.98477e+01 6.49670e+01 1.71273e+02 -4.69957e+00 4.58704e-01
1.95282e+01 -1.31369e+01 -5.67786e+00 3.96649e+01 7.45900e+01 1.58918e+02 -3.11838e+01 8.63849e-01
1.95382e+01 -1.23519e+01 -4.15625e+00 3.92385e+01 8.19568e+01 1.42973e+02 -5.32983e+01 9.68124e-01
1.95482e+01 -1.15050e+01 -2.80533e+00 3.86144e+01 8.69963e+01 1.24923e+02 -7.06964e+01 9.91344e-01
1.95582e+01 -1.06189e+01 -1.63964e+00 3.78395e+01 8.97927e+01 1.06124e+02 -8.34940e+01 9.97037e-01
1.95682e+01 -9.71533e+00 -6.60964e-01 3.69578e+01 9.05437e+01 8.76890e+01 -9.21327e+01 9.98678e-01
1.95782e+01 -8.81336e+00 1.38680e-01 3.60080e+01 8.95204e+01 7.04383e+01 -9.72435e+01 9.99227e-01
1.95882e+01 -7.92921e+00 7.74009e-01 3.50217e+01 8.70322e+01 5.49026e+01 -9.95285e+01 9.99415e-01
1.95982e+01 -7.07596e+00 1.26376e+00 3.40239e+01 8.33972e+01 4.13608e+01 -9.96726e+01 9.99441e-01
1.96082e+01 -6.26352e+00 1.62843e+00 3.30327e+01 7.89195e+01 2.98939e+01 -9.82869e+01 9.99349e-01
1.96182e+01 -5.49893e+00 1.88856e+00 3.20609e+01 7.38749e+01 2.04418e+01 -9.58807e+01 9.99109e-01
1.96282e+01 -4.78662e+00 2.06361e+00 3.11165e+01 6.85023e+01 1.28538e+01 -9.28550e+01 9.98619e-01
1.96382e+01 -4.12885e+00 2.17125e+00 3.02042e+01 6.30010e+01 6.92952e+00 -8.95093e+01 9.97660e-01
1.96482e+01 -3.52607e+00 2.22702e+00 2.93261e+01 5.75309e+01 2.44874e+00 -8.60554e+01 9.95800e-01
1.96582e+01 -2.97733e+00 2.24424e+00 2.84824e+01 5.22157e+01 -8.08004e-01 -8.26349e+01 9.92227e-01
1.96682e+01 -2.48059e+00 2.23409e+00 2.76724e+01 4.71467e+01 -3.04673e+00 -7.93349e+01 9.85499e-01
1.96782e+01 -2.03304e+00 2.20575e+00 2.68946e+01 4.23880e+01 -4.45308e+00 -7.62033e+01 9.73232e-01
1.96882e+01 -1.63137e+00 2.16667e+00 2.61472e+01 3.79804e+01 -5.18929e+00 -7.32605e+01 9.51842e-01
1.96982e+01 -1.27193e+00 2.12270e+00 2.54283e+01 3.39463e+01 -5.39378e+00 -7.05086e+01 9.16585e-01
1.97082e+01 -9.50945e-01 2.07841e+00 2.47359e+01 3.02936e+01 -5.18236e+00 -6.79390e+01 8.62234e-01
1.97182e+01 -6.64600e-01 2.03726e+00 2.40685e+01 2.70186e+01 -4.65015e+00 -6.55366e+01 7.84613e-01
1.97282e+01 -4.09172e-01 2.00181e+00 2.34243e+01 2.41098e+01 -3.87406e+00 -6.32838e+01 6.82627e-01
1.97382e+01 -1.81078e-01 1.97395e+00 2.28019e+01 2.15503e+01 -2.91520e+00 -6.11626e+01 5.59748e-01
1.97482e+01 2.30757e-02 1.95509e+00 2.22002e+01 1.93201e+01 -1.82125e+00 -5.91555e+01 4.23773e-01
1.97583e+01 2.06481e-01 1.94631e+00 2.16181e+01 1.73983e+01 -6.28568e-01 -5.72464e+01 2.84691e-01
1.97683e+01 3.72114e-01 1.94847e+00 2.10546e+01 1.57635e+01 6.35998e-01 -5.54207e+01 1.51868e-01
1.97783e+01 5.22745e-01 1.96229e+00 2.05091e+01 1.43954e+01 1.95355e+00 -5.36651e+01 3.20372e-02
1.97883e+01 6.60942e-01 1.98838e+00 1.99808e+01 1.32744e+01 3.31185e+00 -5.19679e+01 -7.12460e-02
1.97983e+01 7.89084e-01 2.02729e+00 1.94692e+01 1.23821e+01 4.70421e+00 -5.03182e+01 -1.57059e-01
1.98083e+01 9.09373e-01 2.07952e+00 1.89740e+01 1.17015e+01 6.12851e+00 -4.87062e+01 -2.26164e-01
1.98183e+01 1.02385e+00 2.14554e+00 1.84947e+01 1.12170e+01 7.58643e+00 -4.71224e+01 -2.80150e-01
1.98283e+01 1.13439e+00 2.22586e+00 1.80311e+01 1.09147e+01 9.08275e+00 -4.55580e+01 -3.20837e-01
1.98383e+01 1.24278e+00 2.32103e+00 1.75832e+01 1.07825e+01 1.06248e+01 -4.40040e+01 -3.49942e-01
1.98483e+01 1.35065e+00 2.43165e+00 1.71508e+01 1.08100e+01 1.22219e+01 -4.24511e+01 -3.68920e-01
1.98583e+01 1.45955e+00 2.55842e+00 1.67339e+01 1.09886e+01 1.38851e+01 -4.08896e+01 -3.78913e-01
1.98683e+01 1.57098e+00 2.70215e+00 1.63328e+01 1.13117e+01 1.56268e+01 -3.93090e+01 -3.80755e-01
1.98783e+01 1.68633e+00 2.86377e+00 1.59476e+01 1.17744e+01 1.74606e+01 -3.76976e+01 -3.74990e-01
1.98883e+01 1.80700e+00 3.04435e+00 1.55787e+01 1.23736e+01 1.94009e+01 -3.60421e+01 -3.61904e-01
1.98983e+01 1.93433e+00 3.24511e+00 1.52267e+01 1.31077e+01 2.14628e+01 -3.43274e+01 -3.41552e-01
1.99083e+01 2.06969e+00 3.46740e+00 1.48922e+01 1.39771e+01 2.36617e+01 -3.25360e+01 -3.13786e-01
1.99183e+01 2.21443e+00 3.71276e+00 1.45761e+01 1.49833e+01 2.60135e+01 -3.06479e+01 -2.78283e-01
1.99283e+01 2.36992e+00 3.98287e+00 1.42794e+01 1.61294e+01 2.85339e+01 -2.86394e+01 -2.34575e-01
1.99383e+01 2.53760e+00 4.27957e+00 1.40036e+01 1.74197e+01 3.12378e+01 -2.64830e+01 -1.82106e-01
1.99483e+01 2.71893e+00 4.60488e+00 1.37502e+01 1.88595e+01 3.41394e+01 -2.41468e+01 -1.20302e-01
1.99583e+01 2.91544e+00 4.96092e+00 1.35212e+01 2.04548e+01 3.72511e+01 -2.15933e+01 -4.86908e-02
1.99683e+01 3.12871e+00 5.34994e+00 1.33190e+01 2.22124e+01 4.05825e+01 -1.87791e+01 3.29247e-02
1.99783e+01 3.36039e+00 5.77428e+00 1.31465e+01 2.41388e+01 4.41392e+01 -1.56536e+01 1.24237e-01
1.99883e+01 3.61223e+00 6.23629e+00 1.30071e+01 2.62406e+01 4.79215e+01 -1.21587e+01 2.24160e-01
1.99983e+01 3.88598e+00 6.73826e+00 1.29047e+01 2.85228e+01 5.19217e+01 -8.22785e+00 3.30564e-01
2.00083e+01 4.18349e+00 7.28236e+00 1.28442e+01 3.09887e+01 5.61218e+01 -3.78552e+00 4.40134e-01
2.00183e+01 4.50658e+00 7.87044e+00 1.28310e+01 3.36386e+01 6.04899e+01 1.25278e+00 5.48485e-01
2.00283e+01 4.85708e+00 8.50391e+00 1.28715e+01 3.64683e+01 6.49762e+01 6.98006e+00 6.50641e-01
2.00383e+01 5.23675e+00 9.18353e+00 1.29733e+01 3.94678e+01 6.95078e+01 1.34965e+01 7.41867e-01
2.00483e+01 5.64721e+00 9.90914e+00 1.31445e+01 4.26193e+01 7.39827e+01 2.09068e+01 8.18597e-01
2.00584e+01 6.08984e+00 1.06794e+01 1.33949e+01 4.58952e+01 7.82635e+01 2.93159e+01 8.79137e-01
2.00684e+01 6.56570e+00 1.14912e+01 1.37347e+01 4.92552e+01 8.21703e+01 3.88220e+01 9.23825e-01
2.00784e+01 7.07537e+00 1.23397e+01 1.41755e+01 5.26437e+01 8.54737e+01 4.95069e+01 9.54645e-01
2.00884e+01 7.61877e+00 1.32174e+01 1.47293e+01 5.59860e+01 8.78891e+01 6.14221e+01 9.74495e-01
2.00984e+01 8.19499e+00 1.41135e+01 1.54085e+01 5.91850e+01 8.90739e+01 7.45706e+01 9.86437e-01
2.01084e+01 8.80198e+00 1.50137e+01 1.62251e+01 6.21175e+01 8.86287e+01 8.88837e+01 9.93156e-01
2.01184e+01 9.43636e+00 1.58996e+01 1.71901e+01 6.46322e+01 8.61067e+01 1.04194e+02 9.96700e-01
2.01284e+01 1.00931e+01 1.67479e+01 1.83120e+01 6.65481e+01 8.10334e+01 1.20205e+02 9.98462e-01
2.01384e+01 1.07651e+01 1.75307e+01 1.95958e+01 6.76562e+01 7.29408e+01 1.36464e+02 9.99294e-01
2.01484e+01 1.14432e+01 1.82157e+01 2.10410e+01 6.77254e+01 6.14179e+01 1.52336e+02 9.99672e-01
2.01584e+01 1.21158e+01 1.87670e+01 2.26396e+01 6.65128e+01 4.61785e+01 1.67005e+02 9.99840e-01
2.01684e+01 1.27688e+01 1.91469e+01 2.43749e+01 6.37809e+01 2.71416e+01 1.79483e+02 9.99914e-01
2.01784e+01 1.33860e+01 1.93181e+01 2.62195e+01 5.93202e+01 4.51595e+00 1.88674e+02 9.99946e-01
2.01884e+01 1.39493e+01 1.92471e+01 2.81349e+01 5.29782e+01 -2.11290e+01 1.93458e+02 9.99958e-01
2.01984e+01 1.44395e+01 1.89085e+01 3.00719e+01 4.46901e+01 -4.88253e+01 1.92836e+02 9.99956e-01
2.02084e+01 1.48371e+01 1.82879e+01 3.19724e+01 3.45084e+01 -7.72269e+01 1.86080e+02 9.99935e-01
2.02184e+01 1.51242e+01 1.73865e+01 3.37732e+01 2.26234e+01 -1.04702e+02 1.72894e+02 9.99856e-01
2.02284e+01 1.52851e+01 1.62221e+01 3.54108e+01 9.37013e+00 -1.29497e+02 1.53529e+02 9.99515e-01
2.02384e+01 1.53086e+01 1.48302e+01 3.68270e+01 -4.78434e+00 -1.49959e+02 1.28824e+02 9.97524e-01
2.02484e+01 1.51883e+01 1.32608e+01 3.79748e+01 -1.92747e+01 -1.64761e+02 1.00143e+02 9.81915e-01
2.02584e+01 1.49239e+01 1.15748e+01 3.88230e+01 -3.34914e+01 -1.73096e+02 6.92125e+01 8.36517e-01
2.02684e+01 1.45211e+01 9.83433e+00 3.93581e+01 -4.68673e+01 -1.74766e+02 3.78499e+01 -1.72903e-02
2.02784e+01 1.39906e+01 8.09893e+00 3.95844e+01 -5.89171e+01 -1.70173e+02 7.75077e+00 -8.54561e-01
2.02884e+01 1.33484e+01 6.43291e+00 3.95227e+01 -6.91548e+01 -1.60242e+02 -1.95247e+01 -9.86272e-01
2.02984e+01 1.26142e+01 4.88718e+00 3.92069e+01 -7.72700e+01 -1.46253e+02 -4.29039e+01 -9.98508e-01
2.03084e+01 1.18100e+01 3.49576e+00 3.86791e+01 -8.31422e+01 -1.29616e+02 -6.18594e+01 -9.99784e-01
2.03184e+01 1.09582e+01 2.27829e+00 3.79843e+01 -8.67990e+01 -1.11688e+02 -7.63255e+01 -9.99956e-01
2.03284e+01 1.00803e+01 1.24163e+00 3.71661e+01 -8.83870e+01 -9.36389e+01 -8.65936e+01 -9.99987e-01
2.03384e+01 9.19599e+00 3.82217e-01 3.62641e+01 -8.81377e+01 -7.63786e+01 -9.31894e+01 -9.99994e-01
2.03484e+01 8.32217e+00 -3.11225e-01 3.53118e+01 -8.63339e+01 -6.05388e+01 -9.67549e+01 -9.99996e-01
2.03585e+01 7.47291e+00 -8.54982e-01 3.43362e+01 -8.32789e+01 -4.64951e+01 -9.79525e+01 -9.99997e-01
2.03685e+01 6.65921e+00 -1.26800e+00 3.33579e+01 -7.92720e+01 -3.44115e+01 -9.73983e+01 -9.99997e-01
2.03785e+01 5.88918e+00 -1.57001e+00 3.23917e+01 -7.45919e+01 -2.42933e+01 -9.56239e+01 -9.99996e-01
2.03885e+01 5.16829e+00 -1.78025e+00 3.14474e+01 -6.94854e+01 -1.60371e+01 -9.30606e+01 -9.99993e-01
2.03985e+01 4.49972e+00 -1.91652e+00 3.05313e+01 -6.41624e+01 -9.47386e+00 -9.00407e+01 -9.99988e-01
2.04085e+01 3.88476e+00 -1.99477e+00 2.96467e+01 -5.87952e+01 -4.40233e+00 -8.68071e+01 -9.99977e-01
2.04185e+01 3.32312e+00 -2.02887e+00 2.87948e+01 -5.35199e+01 -6.12252e-01 -8.35282e+01 -9.99954e-01
2.04285e+01 2.81335e+00 -2.03062e+00 2.79754e+01 -4.84396e+01 2.09989e+00 -8.03138e+01 -9.99908e-01
2.04385e+01 2.35310e+00 -2.00983e+00 2.71875e+01 -4.36293e+01 3.92167e+00 -7.72294e+01 -9.99813e-01
2.04485e+01 1.93940e+00 -1.97457e+00 2.64297e+01 -3.91397e+01 5.01996e+00 -7.43087e+01 -9.99631e-01
2.04585e+01 1.56887e+00 -1.93132e+00 2.57003e+01 -3.50019e+01 5.53931e+00 -7.15640e+01 -9.99290e-01
2.04685e+01 1.23790e+00 -1.88526e+00 2.49974e+01 -3.12316e+01 5.60220e+00 -6.89935e+01 -9.98688e-01
2.04785e+01 9.42792e-01 -1.84040e+00 2.43194e+01 -2.78320e+01 5.31045e+00 -6.65868e+01 -9.97679e-01
2.04885e+01 6.79858e-01 -1.79987e+00 2.36647e+01 -2.47973e+01 4.74726e+00 -6.43295e+01 -9.96081e-01
2.04985e+01 4.45504e-01 -1.76603e+00 2.30319e+01 -2.21154e+01 3.97933e+00 -6.22052e+01 -9.93687e-01
2.05085e+01 2.36283e-01 -1.74064e+00 2.24198e+01 -1.97693e+01 3.05915e+00 -6.01974e+01 -9.90297e-01
2.05185e+01 4.89319e-02 -1.72501e+00 2.18272e+01 -1.77394e+01 2.02706e+00 -5.82904e+01 -9.85753e-01
2.05285e+01 -1.19608e-01 -1.72008e+00 2.12533e+01 -1.60047e+01 9.13122e-01 -5.64698e+01 -9.79972e-01
2.05385e+01 -2.72181e-01 -1.72654e+00 2.06972e+01 -1.45436e+01 -2.61136e-01 -5.47227e+01 -9.72976e-01
2.05485e+01 -4.11419e-01 -1.74492e+00 2.01583e+01 -1.33350e+01 -1.48131e+00 -5.30375e+01 -9.64901e-01
2.05585e+01 -5.39745e-01 -1.77561e+00 1.96359e+01 -1.23586e+01 -2.73885e+00 -5.14041e+01 -9.55989e-01
2.05685e+01 -6.59385e-01 -1.81895e+00 1.91297e+01 -1.15956e+01 -4.02998e+00 -4.98132e+01 -9.46560e-01
2.05785e+01 -7.72389e-01 -1.87528e+00 1.86392e+01 -1.10289e+01 -5.35487e+00 -4.82562e+01 -9.36979e-01
2.05885e+01 -8.80640e-01 -1.94495e+00 1.81642e+01 -1.06431e+01 -6.71686e+00 -4.67250e+01 -9.27616e-01
2.05985e+01 -9.85881e-01 -2.02837e+00 1.77044e+01 -1.04249e+01 -8.12190e+00 -4.52119e+01 -9.18815e-01
2.06085e+01 -1.08973e+00 -2.12600e+00 1.72596e+01 -1.03627e+01 -9.57809e+00 -4.37089e+01 -9.10870e-01
2.06185e+01 -1.19369e+00 -2.23842e+00 1.68299e+01 -1.04473e+01 -1.10953e+01 -4.22077e+01 -9.04012e-01
2.06285e+01 -1.29921e+00 -2.36631e+00 1.64152e+01 -1.06710e+01 -1.26847e+01 -4.06995e+01 -8.98405e-01
2.06385e+01 -1.40763e+00 -2.51046e+00 1.60157e+01 -1.10283e+01 -1.43590e+01 -3.91747e+01 -8.94149e-01
2.06485e+01 -1.52028e+00 -2.67181e+00 1.56315e+01 -1.15153e+01 -1.61317e+01 -3.76222e+01 -8.91284e-01
2.06586e+01 -1.63844e+00 -2.85142e+00 1.52631e+01 -1.21298e+01 -1.80172e+01 -3.60298e+01 -8.89802e-01
2.06686e+01 -1.76338e+00 -3.05051e+00 1.49109e+01 -1.28713e+01 -2.00306e+01 -3.43832e+01 -8.89657e-01
2.06786e+01 -1.89638e+00 -3.27044e+00 1.45755e+01 -1.37407e+01 -2.21875e+01 -3.26659e+01 -8.90770e-01
2.06886e+01 -2.03872e+00 -3.51276e+00 1.42576e+01 -1.47404e+01 -2.45040e+01 -3.08589e+01 -8.93042e-01
2.06986e+01 -2.19173e+00 -3.77914e+00 1.39585e+01 -1.58742e+01 -2.69961e+01 -2.89397e+01 -8.96353e-01
2.07086e+01 -2.35677e+00 -4.07144e+00 1.36791e+01 -1.71467e+01 -2.96796e+01 -2.68822e+01 -9.00577e-01
2.07186e+01 -2.53526e+00 -4.39164e+00 1.34212e+01 -1.85638e+01 -3.25694e+01 -2.46559e+01 -9.05574e-01
2.07286e+01 -2.72868e+00 -4.74190e+00 1.31865e+01 -2.01322e+01 -3.56793e+01 -2.22250e+01 -9.11206e-01
2.07386e+01 -2.93857e+00 -5.12447e+00 1.29774e+01 -2.18590e+01 -3.90205e+01 -1.95477e+01 -9.17328e-01
2.07486e+01 -3.16655e+00 -5.54172e+00 1.27964e+01 -2.37517e+01 -4.26012e+01 -1.65756e+01 -9.23798e-01
2.07586e+01 -3.41434e+00 -5.99607e+00 1.26469e+01 -2.58174e+01 -4.64245e+01 -1.32525e+01 -9.30479e-01
2.07686e+01 -3.68367e+00 -6.48994e+00 1.25327e+01 -2.80626e+01 -5.04867e+01 -9.51365e+00 -9.37237e-01
2.07786e+01 -3.97639e+00 -7.02565e+00 1.24582e+01 -3.04926e+01 -5.47746e+01 -5.28517e+00 -9.43946e-01
2.07886e+01 -4.29435e+00 -7.60535e+00 1.24288e+01 -3.31099e+01 -5.92627e+01 -4.83530e-01 -9.50495e-01
2.07986e+01 -4.63943e+00 -8.23084e+00 1.24508e+01 -3.59141e+01 -6.39089e+01 4.98443e+00 -9.56781e-01
2.08086e+01 -5.01348e+00 -8.90341e+00 1.25311e+01 -3.88993e+01 -6.86495e+01 1.12207e+01 -9.62721e-01
2.08186e+01 -5.41824e+00 -9.62356e+00 1.26782e+01 -4.20532e+01 -7.33938e+01 1.83344e+01 -9.68247e-01
2.08286e+01 -5.85531e+00 -1.03907e+01 1.29012e+01 -4.53543e+01 -7.80173e+01 2.64378e+01 -9.73307e-01
2.08386e+01 -6.32601e+00 -1.12029e+01 1.32108e+01 -4.87694e+01 -8.23539e+01 3.56413e+01 -9.77869e-01
2.08486e+01 -6.83125e+00 -1.20563e+01 1.36183e+01 -5.22502e+01 -8.61887e+01 4.60439e+01 -9.81916e-01
2.08586e+01 -7.37136e+00 -1.29444e+01 1.41362e+01 -5.57301e+01 -8.92507e+01 5.77211e+01 -9.85447e-01
2.08686e+01 -7.94592e+00 -1.38579e+01 1.47775e+01 -5.91199e+01 -9.12073e+01 7.07073e+01 -9.88475e-01
2.08786e+01 -8.55347e+00 -1.47839e+01 1.55551e+01 -6.23043e+01 -9.16632e+01 8.49735e+01 -9.91021e-01
2.08886e+01 -9.19126e+00 -1.57051e+01 1.64814e+01 -6.51384e+01 -9.01654e+01 1.00399e+02 -9.93117e-01
2.08986e+01 -9.85493e+00 -1.65995e+01 1.75668e+01 -6.74459e+01 -8.62185e+01 1.16742e+02 -9.94803e-01
2.09086e+01 -1.05382e+01 -1.74401e+01 1.88188e+01 -6.90190e+01 -7.93135e+01 1.33603e+02 -9.96122e-01
2.09186e+01 -1.12325e+01 -1.81948e+01 2.02396e+01 -6.96225e+01 -6.89741e+01 1.50401e+02 -9.97124e-01
2.09286e+01 -1.19270e+01 -1.88272e+01 2.18250e+01 -6.90023e+01 -5.48222e+01 1.66353e+02 -9.97858e-01
2.09386e+01 -1.26081e+01 -1.92982e+01 2.35617e+01 -6.69005e+01 -3.66602e+01 1.80482e+02 -9.98373e-01
2.09486e+01 -1.32597e+01 -1.95675e+01 2.54260e+01 -6.30777e+01 -1.45632e+01 1.91657e+02 -9.98710e-01
2.09587e+01 -1.38637e+01 -1.95978e+01 2.73823e+01 -5.73409e+01 1.10339e+01 1.98678e+02 -9.98898e-01
2.09687e+01 -1.44002e+01 -1.93579e+01 2.93832e+01 -4.95771e+01 3.92760e+01 2.00401e+02 -9.98948e-01
2.09787e+01 -1.48488e+01 -1.88274e+01 3.13709e+01 -3.97861e+01 6.88806e+01 1.95908e+02 -9.98827e-01
2.09887e+01 -1.51898e+01 -1.80007e+01 3.32801e+01 -2.81085e+01 9.82051e+01 1.84681e+02 -9.98404e-01
2.09987e+01 -1.54058e+01 -1.68897e+01 3.50433e+01 -1.48391e+01 1.25397e+02 1.66751e+02 -9.97246e-01
2.10087e+01 -1.54829e+01 -1.55251e+01 3.65961e+01 -4.22443e-01 1.48617e+02 1.42784e+02 -9.93835e-01
2.10187e+01 -1.54123e+01 -1.39548e+01 3.78840e+01 1.45752e+01 1.66290e+02 1.14052e+02 -9.82090e-01
2.10287e+01 -1.51915e+01 -1.22399e+01 3.88678e+01 2.95155e+01 1.77337e+02 8.22951e+01 -9.34953e-01
2.10387e+01 -1.48242e+01 -1.04487e+01 3.95269e+01 4.37544e+01 1.81326e+02 4.94882e+01 -7.36764e-01
2.10487e+01 -1.43203e+01 -8.64831e+00 3.98608e+01 5.67204e+01 1.78499e+02 1.75513e+01 -1.28234e-01
2.10587e+01 -1.36952e+01 -6.89961e+00 3.98865e+01 6.79554e+01 1.69687e+02 -1.18727e+01 6.07975e-01
2.10687e+01 -1.29678e+01 -5.25864e+00 3.96360e+01 7.70917e+01 1.56152e+02 -3.75029e+01 9.07632e-01
2.10787e+01 -1.21605e+01 -3.76892e+00 3.91515e+01 8.39161e+01 1.39377e+02 -5.85718e+01 9.78114e-01
2.10887e+01 -1.12967e+01 -2.45661e+00 3.84801e+01 8.84013e+01 1.20848e+02 -7.48620e+01 9.93796e-01
2.10987e+01 -1.03993e+01 -1.33274e+00 3.76690e+01 9.06660e+01 1.01883e+02 -8.65910e+01 9.97752e-01
2.11087e+01 -9.48948e+00 -3.96215e-01 3.67612e+01 9.09327e+01 8.35359e+01 -9.42701e+01 9.98932e-01
2.11187e+01 -8.58578e+00 3.63116e-01 3.57942e+01 8.94890e+01 6.65562e+01 -9.85689e+01 9.99334e-01
2.11287e+01 -7.70375e+00 9.61485e-01 3.47981e+01 8.66524e+01 5.14093e+01 -1.00202e+02 9.99464e-01
2.11387e+01 -6.85573e+00 1.41852e+00 3.37961e+01 8.27425e+01 3.83181e+01 -9.98479e+01 9.99459e-01
2.11487e+01 -6.05092e+00 1.75509e+00 3.28051e+01 7.80602e+01 2.73202e+01 -9.81002e+01 9.99340e-01
2.11587e+01 -5.29568e+00 1.99178e+00 3.18365e+01 7.28746e+01 1.83249e+01 -9.54451e+01 9.99061e-01
2.11687e+01 -4.59385e+00 2.14781e+00 3.08973e+01 6.74166e+01 1.11620e+01 -9.22596e+01 9.98501e-01
2.11787e+01 -3.94717e+00 2.24048e+00 2.99915e+01 6.18765e+01 5.62030e+00 -8.88209e+01 9.97406e-01
2.11887e+01 -3.35567e+00 2.28487e+00 2.91205e+01 5.64054e+01 1.47518e+00 -8.53219e+01 9.95276e-01
2.11987e+01 -2.81807e+00 2.29382e+00 2.82843e+01 5.11189e+01 -1.49274e+00 -8.18888e+01 9.91186e-01
2.12087e+01 -2.33206e+00 2.27806e+00 2.74817e+01 4.61012e+01 -3.48675e+00 -7.85971e+01 9.83512e-01
2.12187e+01 -1.89464e+00 2.24636e+00 2.67112e+01 4.14100e+01 -4.68819e+00 -7.54859e+01 9.69617e-01
2.12287e+01 -1.50237e+00 2.20575e+00 2.59708e+01 3.70812e+01 -5.25430e+00 -7.25694e+01 9.45633e-01
2.12387e+01 -1.15150e+00 2.16178e+00 2.52587e+01 3.31328e+01 -5.31842e+00 -6.98458e+01 9.06622e-01
2.12487e+01 -8.38207e-01 2.11872e+00 2.45728e+01 2.95693e+01 -4.99138e+00 -6.73035e+01 8.47444e-01
2.12588e+01 -5.58656e-01 2.07979e+00 2.39116e+01 2.63845e+01 -4.36380e+00 -6.49262e+01 7.64469e-01
2.12688e+01 -3.09122e-01 2.04739e+00 2.32734e+01 2.35651e+01 -3.50848e+00 -6.26953e+01 6.57590e-01
2.12788e+01 -8.60387e-02 2.02326e+00 2.26569e+01 2.10930e+01 -2.48297e+00 -6.05924e+01 5.31387e-01
2.12888e+01 1.13967e-01 2.00872e+00 2.20608e+01 1.89476e+01 -1.33185e+00 -5.85998e+01 3.94400e-01
2.12988e+01 2.94057e-01 2.00481e+00 2.14842e+01 1.71075e+01 -8.87768e-02 -5.67016e+01 2.56688e-01
2.13088e+01 4.57178e-01 2.01233e+00 2.09261e+01 1.55516e+01 1.22170e+00 -5.48830e+01 1.27101e-01
2.13188e+01 6.06071e-01 2.03201e+00 2.03859e+01 1.42593e+01 2.58267e+00 -5.31309e+01 1.16092e-02
2.13288e+01 7.43275e-01 2.06443e+00 1.98630e+01 1.32115e+01 3.98364e+00 -5.14334e+01 -8.69260e-02
2.13388e+01 8.71144e-01 2.11014e+00 1.93568e+01 1.23900e+01 5.41937e+00 -4.97798e+01 -1.68053e-01
2.13488e+01 9.91855e-01 2.16965e+00 1.88669e+01 1.17780e+01 6.88905e+00 -4.81598e+01 -2.32779e-01
2.13588e+01 1.10743e+00 2.24348e+00 1.83932e+01 1.13605e+01 8.39543e+00 -4.65639e+01 -2.82762e-01
2.13688e+01 1.21974e+00 2.33215e+00 1.79353e+01 1.11240e+01 9.94424e+00 -4.49828e+01 -3.19796e-01
2.13788e+01 1.33055e+00 2.43624e+00 1.74932e+01 1.10569e+01 1.15436e+01 -4.34069e+01 -3.45517e-01
2.13888e+01 1.44149e+00 2.55642e+00 1.70669e+01 1.11493e+01 1.32036e+01 -4.18266e+01 -3.61281e-01
2.13988e+01 1.55411e+00 2.69344e+00 1.66564e+01 1.13933e+01 1.49358e+01 -4.02312e+01 -3.68126e-01
2.14088e+01 1.66991e+00 2.84818e+00 1.62621e+01 1.17827e+01 1.67532e+01 -3.86093e+01 -3.66783e-01
2.14188e+01 1.79032e+00 3.02163e+00 1.58841e+01 1.23132e+01 1.86697e+01 -3.69479e+01 -3.57699e-01
2.14288e+01 1.91672e+00 3.21495e+00 1.55230e+01 1.29822e+01 2.06999e+01 -3.52326e+01 -3.41066e-01
2.14388e+01 2.05051e+00 3.42940e+00 1.51795e+01 1.37890e+01 2.28592e+01 -3.34465e+01 -3.16854e-01
2.14488e+01 2.19305e+00 3.66645e+00 1.48542e+01 1.47340e+01 2.51630e+01 -3.15704e+01 -2.84835e-01
2.14588e+01 2.34575e+00 3.92769e+00 1.45482e+01 1.58194e+01 2.76269e+01 -2.95818e+01 -2.44622e-01
2.14688e+01 2.51003e+00 4.21489e+00 1.42628e+01 1.70487e+01 3.02658e+01 -2.74547e+01 -1.95709e-01
2.14788e+01 2.68733e+00 4.52996e+00 1.39995e+01 1.84262e+01 3.30941e+01 -2.51585e+01 -1.37545e-01
2.14888e+01 2.87919e+00 4.87495e+00 1.37602e+01 1.99576e+01 3.61242e+01 -2.26579e+01 -6.96362e-02
2.14988e+01 3.08715e+00 5.25203e+00 1.35470e+01 2.16488e+01 3.93666e+01 -1.99115e+01 8.30311e-03
2.15088e+01 3.31286e+00 5.66347e+00 1.33628e+01 2.35061e+01 4.28277e+01 -1.68718e+01 9.61336e-02
2.15188e+01 3.55801e+00 6.11156e+00 1.32106e+01 2.55355e+01 4.65091e+01 -1.34834e+01 1.93030e-01
2.15288e+01 3.82433e+00 6.59857e+00 1.30944e+01 2.77423e+01 5.04055e+01 -9.68323e+00 2.97210e-01
2.15388e+01 4.11364e+00 7.12663e+00 1.30185e+01 3.01299e+01 5.45018e+01 -5.39960e+00 4.05740e-01
2.15488e+01 4.42774e+00 7.69766e+00 1.29882e+01 3.26992e+01 5.87705e+01 -5.52039e-01 5.14557e-01
2.15589e+01 4.76844e+00 8.31315e+00 1.30096e+01 3.54471e+01 6.31675e+01 4.94836e+00 6.18830e-01
2.15689e+01 5.13749e+00 8.97399e+00 1.30897e+01 3.83651e+01 6.76273e+01 1.11978e+01 7.13679e-01
2.15789e+01 5.53651e+00 9.68028e+00 1.32365e+01 4.14377e+01 7.20580e+01 1.82977e+01 7.95101e-01
2.15889e+01 5.96695e+00 1.04310e+01 1.34590e+01 4.46403e+01 7.63346e+01 2.63505e+01 8.60773e-01
2.15989e+01 6.42993e+00 1.12236e+01 1.37672e+01 4.79366e+01 8.02923e+01 3.54544e+01 9.10390e-01
2.16089e+01 6.92615e+00 1.20538e+01 1.41721e+01 5.12762e+01 8.37204e+01 4.56939e+01 9.45451e-01
2.16189e+01 7.45572e+00 1.29148e+01 1.46854e+01 5.45908e+01 8.63553e+01 5.71281e+01 9.68608e-01
2.16289e+01 8.01795e+00 1.37971e+01 1.53191e+01 5.77914e+01 8.78779e+01 6.97736e+01 9.82906e-01
2.16389e+01 8.61117e+00 1.46876e+01 1.60852e+01 6.07646e+01 8.79128e+01 8.35839e+01 9.91167e-01
2.16489e+01 9.23242e+00 1.55694e+01 1.69948e+01 6.33696e+01 8.60356e+01 9.84238e+01 9.95644e-01
2.16589e+01 9.87720e+00 1.64209e+01 1.80569e+01 6.54373e+01 8.17887e+01 1.14041e+02 9.97929e-01
2.16689e+01 1.05392e+01 1.72162e+01 1.92776e+01 6.67706e+01 7.47102e+01 1.30037e+02 9.99035e-01
2.16789e+01 1.12099e+01 1.79248e+01 2.06579e+01 6.71488e+01 6.43787e+01 1.45846e+02 9.99549e-01
2.16889e+01 1.18786e+01 1.85123e+01 2.21924e+01 6.63367e+01 5.04736e+01 1.60721e+02 9.99781e-01
2.16989e+01 1.25323e+01 1.89421e+01 2.38673e+01 6.40985e+01 3.28504e+01 1.73742e+02 9.99885e-01
2.17089e+01 1.31555e+01 1.91775e+01 2.56588e+01 6.02192e+01 1.16225e+01 1.83866e+02 9.99931e-01
2.17189e+01 1.37310e+01 1.91841e+01 2.75325e+01 5.45306e+01 -1.27649e+01 1.89998e+02 9.99949e-01
2.17289e+01 1.42402e+01 1.89343e+01 2.94432e+01 4.69409e+01 -3.94863e+01 1.91112e+02 9.99952e-01
2.17389e+01 1.46639e+01 1.84103e+01 3.13365e+01 3.74645e+01 -6.73370e+01 1.86402e+02 9.99936e-01
2.17489e+01 1.49839e+01 1.76083e+01 3.31516e+01 2.62447e+01 -9.47995e+01 1.75437e+02 9.99877e-01
2.17589e+01 1.51841e+01 1.65406e+01 3.48258e+01 1.35657e+01 -1.20183e+02 1.58285e+02 9.99640e-01
2.17689e+01 1.52518e+01 1.52364e+01 3.62998e+01 -1.54098e-01 -1.41823e+02 1.35583e+02 9.98419e-01
2.17789e+01 1.51792e+01 1.37404e+01 3.75237e+01 -1.43882e+01 -1.58303e+02 1.08506e+02 9.89911e-01
2.17889e+01 1.49642e+01 1.21094e+01 3.84613e+01 -2.85480e+01 -1.68655e+02 7.86435e+01 9.15568e-01
2.17989e+01 1.46103e+01 1.04048e+01 3.90937e+01 -4.20548e+01 -1.72487e+02 4.77673e+01 3.59372e-01
2.18089e+01 1.41266e+01 8.68466e+00 3.94193e+01 -5.44194e+01 -1.70000e+02 1.75668e+01 -6.94801e-01
2.18189e+01 1.35270e+01 7.01145e+00 3.94528e+01 -6.51554e+01 -1.61933e+02 -1.03637e+01 -9.68847e-01
2.18289e+01 1.28298e+01 5.44105e+00 3.92237e+01 -7.38872e+01 -1.49438e+02 -3.47891e+01 -9.96734e-01
2.18389e+01 1.20560e+01 4.01208e+00 3.87708e+01 -8.04395e+01 -1.33865e+02 -5.50191e+01 -9.99561e-01
2.18489e+01 1.12278e+01 2.74858e+00 3.81377e+01 -8.47922e+01 -1.16572e+02 -7.08400e+01 -9.99918e-01
2.18590e+01 1.03666e+01 1.66152e+00 3.73677e+01 -8.70510e+01 -9.87729e+01 -8.24229e+01 -9.99978e-01
2.18690e+01 9.49251e+00 7.50835e-01 3.65013e+01 -8.74168e+01 -8.14498e+01 -9.02096e+01 -9.99992e-01
2.18790e+01 8.62314e+00 7.97582e-03 3.55736e+01 -8.61516e+01 -6.53162e+01 -9.47941e+01 -9.99995e-01
2.18890e+01 7.77337e+00 -5.81437e-01 3.46133e+01 -8.35480e+01 -5.08264e+01 -9.68219e+01 -9.99996e-01
2.18990e+01 6.95509e+00 -1.03517e+00 3.36430e+01 -7.99026e+01 -3.82121e+01 -9.69143e+01 -9.99997e-01
2.19090e+01 6.17731e+00 -1.37240e+00 3.26790e+01 -7.54971e+01 -2.75313e+01 -9.56218e+01 -9.99996e-01
2.19190e+01 5.44633e+00 -1.61223e+00 3.17330e+01 -7.05856e+01 -1.87187e+01 -9.34020e+01 -9.99994e-01
2.19290e+01 4.76608e+00 -1.77266e+00 3.08122e+01 -6.53874e+01 -1.16306e+01 -9.06146e+01 -9.99989e-01
2.19390e+01 4.13849e+00 -1.87005e+00 2.99211e+01 -6.00854e+01 -6.08022e+00 -8.75287e+01 -9.99980e-01
2.19490e+01 3.56383e+00 -1.91876e+00 2.90614e+01 -5.48259e+01 -1.86397e+00 -8.43353e+01 -9.99961e-01
2.19590e+01 3.04108e+00 -1.93112e+00 2.82337e+01 -4.97220e+01 1.22038e+00 -8.11626e+01 -9.99922e-01
2.19690e+01 2.56825e+00 -1.91749e+00 2.74373e+01 -4.48574e+01 3.36267e+00 -7.80907e+01 -9.99844e-01
2.19790e+01 2.14264e+00 -1.88642e+00 2.66709e+01 -4.02906e+01 4.73422e+00 -7.51643e+01 -9.99690e-01
2.19890e+01 1.76105e+00 -1.84484e+00 2.59329e+01 -3.60590e+01 5.48503e+00 -7.24034e+01 -9.99403e-01
2.19990e+01 1.42003e+00 -1.79831e+00 2.52218e+01 -3.21834e+01 5.74348e+00 -6.98117e+01 -9.98887e-01
2.20090e+01 1.11596e+00 -1.75120e+00 2.45357e+01 -2.86716e+01 5.61720e+00 -6.73828e+01 -9.98011e-01
2.20190e+01 8.45203e-01 -1.70688e+00 2.38732e+01 -2.55209e+01 5.19489e+00 -6.51044e+01 -9.96601e-01
2.20290e+01 6.04199e-01 -1.66795e+00 2.32327e+01 -2.27215e+01 4.54833e+00 -6.29617e+01 -9.94454e-01
2.20390e+01 3.89501e-01 -1.63633e+00 2.26131e+01 -2.02583e+01 3.73453e+00 -6.09390e+01 -9.91360e-01
2.20490e+01 1.97836e-01 -1.61347e+00 2.20132e+01 -1.81131e+01 2.79788e+00 -5.90211e+01 -9.87137e-01
2.20590e+01 2.61267e-02 -1.60040e+00 2.14320e+01 -1.62653e+01 1.77200e+00 -5.71938e+01 -9.81669e-01
2.20690e+01 -1.28498e-01 -1.59787e+00 2.08687e+01 -1.46937e+01 6.81506e-01 -5.54445e+01 -9.74932e-01
2.20790e+01 -2.68696e-01 -1.60642e+00 2.03225e+01 -1.33773e+01 -4.56487e-01 -5.37617e+01 -9.67019e-01
2.20890e+01 -3.96915e-01 -1.62647e+00 1.97929e+01 -1.22955e+01 -1.63106e+00 -5.21355e+01 -9.58131e-01
2.20990e+01 -5.15407e-01 -1.65832e+00 1.92793e+01 -1.14292e+01 -2.83638e+00 -5.05568e+01 -9.48560e-01
2.21090e+01 -6.26234e-01 -1.70229e+00 1.87813e+01 -1.07605e+01 -4.07078e+00 -4.90174e+01 -9.38657e-01
2.21190e+01 -7.31294e-01 -1.75865e+00 1.82985e+01 -1.02735e+01 -5.33599e+00 -4.75100e+01 -9.28795e-01
2.21290e+01 -8.32332e-01 -1.82774e+00 1.78307e+01 -9.95411e+00 -6.63650e+00 -4.60272e+01 -9.19331e-01
2.21390e+01 -9.30961e-01 -1.90996e+00 1.73776e+01 -9.78998e+00 -7.97907e+00 -4.45622e+01 -9.10586e-01
2.21490e+01 -1.02868e+00 -2.00577e+00 1.69391e+01 -9.77087e+00 -9.37234e+00 -4.31077e+01 -9.02819e-01
2.21591e+01 -1.12690e+00 -2.11574e+00 1.65152e+01 -9.88839e+00 -1.08265e+01 -4.16562e+01 -8.96228e-01
2.21691e+01 -1.22695e+00 -2.24055e+00 1.61057e+01 -1.01360e+01 -1.23531e+01 -4.01996e+01 -8.90943e-01
2.21791e+01 -1.33010e+00 -2.38099e+00 1.57109e+01 -1.05089e+01 -1.39647e+01 -3.87289e+01 -8.87036e-01
2.21891e+01 -1.43760e+00 -2.53801e+00 1.53310e+01 -1.10041e+01 -1.56750e+01 -3.72339e+01 -8.84527e-01
2.21991e+01 -1.55066e+00 -2.71268e+00 1.49661e+01 -1.16202e+01 -1.74984e+01 -3.57032e+01 -8.83394e-01
2.22091e+01 -1.67049e+00 -2.90621e+00 1.46168e+01 -1.23572e+01 -1.94502e+01 -3.41235e+01 -8.83581e-01
2.22191e+01 -1.79830e+00 -3.11997e+00 1.42837e+01 -1.32168e+01 -2.15461e+01 -3.24791e+01 -8.85005e-01
2.22291e+01 -1.93533e+00 -3.35552e+00 1.39673e+01 -1.42019e+01 -2.38023e+01 -3.07521e+01 -8.87566e-01
2.22391e+01 -2.08286e+00 -3.61453e+00 1.36688e+01 -1.53167e+01 -2.62355e+01 -2.89214e+01 -8.91149e-01
2.22491e+01 -2.24222e+00 -3.89888e+00 1.33891e+01 -1.65666e+01 -2.88619e+01 -2.69622e+01 -8.95630e-01
2.22591e+01 -2.41478e+00 -4.21058e+00 1.31299e+01 -1.79580e+01 -3.16975e+01 -2.48453e+01 -9.00877e-01
2.22691e+01 -2.60199e+00 -4.55181e+00 1.28927e+01 -1.94982e+01 -3.47573e+01 -2.25367e+01 -9.06754e-01
2.22791e+01 -2.80539e+00 -4.92489e+00 1.26797e+01 -2.11950e+01 -3.80544e+01 -1.99964e+01 -9.13124e-01
2.22891e+01 -3.02658e+00 -5.33225e+00 1.24936e+01 -2.30567e+01 -4.15993e+01 -1.71777e+01 -9.19848e-01
2.22991e+01 -3.26726e+00 -5.77640e+00 1.23372e+01 -2.50915e+01 -4.53980e+01 -1.40262e+01 -9.26789e-01
2.23091e+01 -3.52918e+00 -6.25990e+00 1.22143e+01 -2.73072e+01 -4.94509e+01 -1.04790e+01 -9.33816e-01
2.23191e+01 -3.81421e+00 -6.78525e+00 1.21291e+01 -2.97105e+01 -5.37497e+01 -6.46387e+00 -9.40804e-01
2.23291e+01 -4.12423e+00 -7.35483e+00 1.20868e+01 -3.23060e+01 -5.82750e+01 -1.89835e+00 -9.47637e-01
2.23391e+01 -4.46119e+00 -7.97074e+00 1.20933e+01 -3.50955e+01 -6.29923e+01 3.31033e+00 -9.54212e-01
2.23491e+01 -4.82701e+00 -8.63465e+00 1.21555e+01 -3.80764e+01 -6.78471e+01 9.26496e+00 -9.60440e-01
2.23591e+01 -5.22358e+00 -9.34755e+00 1.22815e+01 -4.12397e+01 -7.27594e+01 1.60771e+01 -9.66249e-01
2.23691e+01 -5.65264e+00 -1.01095e+01 1.24804e+01 -4.45684e+01 -7.76173e+01 2.38642e+01 -9.71582e-01
2.23791e+01 -6.11571e+00 -1.09192e+01 1.27626e+01 -4.80346e+01 -8.22685e+01 3.27449e+01 -9.76405e-01
2.23891e+01 -6.61397e+00 -1.17736e+01 1.31395e+01 -5.15961e+01 -8.65131e+01 4.28313e+01 -9.80695e-01
2.23991e+01 -7.14809e+00 -1.26674e+01 1.36238e+01 -5.51933e+01 -9.00949e+01 5.42177e+01 -9.84450e-01
2.24091e+01 -7.71805e+00 -1.35925e+01 1.42288e+01 -5.87445e+01 -9.26945e+01 6.69642e+01 -9.87679e-01
2.24191e+01 -8.32287e+00 -1.45371e+01 1.49681e+01 -6.21426e+01 -9.39256e+01 8.10757e+01 -9.90405e-01
2.24291e+01 -8.96035e+00 -1.54854e+01 1.58551e+01 -6.52504e+01 -9.33369e+01 9.64742e+01 -9.92657e-01
2.24391e+01 -9.62678e+00 -1.64166e+01 1.69019e+01 -6.78982e+01 -9.04224e+01 1.12967e+02 -9.94475e-01
2.24491e+01 -1.03166e+01 -1.73048e+01 1.81178e+01 -6.98824e+01 -8.46459e+01 1.30212e+02 -9.95905e-01
2.24592e+01 -1.10219e+01 -1.81187e+01 1.95078e+01 -7.09680e+01 -7.54817e+01 1.47682e+02 -9.96997e-01
2.24692e+01 -1.17325e+01 -1.88221e+01 2.10707e+01 -7.08952e+01 -6.24761e+01 1.64642e+02 -9.97802e-01
2.24792e+01 -1.24355e+01 -1.93748e+01 2.27969e+01 -6.93925e+01 -4.53288e+01 1.80143e+02 -9.98372e-01
2.24892e+01 -1.31152e+01 -1.97349e+01 2.46661e+01 -6.61969e+01 -2.39893e+01 1.93051e+02 -9.98755e-01
2.24992e+01 -1.37535e+01 -1.98617e+01 2.66463e+01 -6.10818e+01 1.24415e+00 2.02110e+02 -9.98987e-01
2.25092e+01 -1.43303e+01 -1.97194e+01 2.86927e+01 -5.38906e+01 2.96455e+01 2.06071e+02 -9.99090e-01
2.25192e+01 -1.48245e+01 -1.92819e+01 3.07485e+01 -4.45734e+01 6.00268e+01 2.03849e+02 -9.99056e-01
2.25292e+01 -1.52153e+01 -1.85371e+01 3.27479e+01 -3.32189e+01 9.07780e+01 1.94720e+02 -9.98816e-01
2.25392e+01 -1.54832e+01 -1.74908e+01 3.46204e+01 -2.00764e+01 1.19996e+02 1.78492e+02 -9.98121e-01
2.25492e+01 -1.56123e+01 -1.61681e+01 3.62968e+01 -5.55816e+00 1.45700e+02 1.55631e+02 -9.96110e-01
2.25592e+01 -1.55916e+01 -1.46135e+01 3.77157e+01 9.78118e+00 1.66097e+02 1.27273e+02 -9.89370e-01
2.25692e+01 -1.54161e+01 -1.28871e+01 3.88304e+01 2.52900e+01 1.79849e+02 9.51200e+01 -9.62510e-01
2.25792e+01 -1.50874e+01 -1.10588e+01 3.96129e+01 4.02853e+01 1.86266e+02 6.12144e+01 -8.42764e-01
2.25892e+01 -1.46139e+01 -9.20062e+00 4.00562e+01 5.41330e+01 1.85389e+02 2.76407e+01 -3.83924e-01
2.25992e+01 -1.40099e+01 -7.37817e+00 4.01732e+01 6.63173e+01 1.77923e+02 -3.76097e+00 4.28162e-01
2.26092e+01 -1.32941e+01 -5.65178e+00 3.99932e+01 7.64230e+01 1.65090e+02 -3.15132e+01 8.63853e-01
2.26192e+01 -1.24888e+01 -4.07187e+00 3.95582e+01 8.41695e+01 1.48420e+02 -5.46356e+01 9.70403e-01
2.26292e+01 -1.16183e+01 -2.67071e+00 3.89169e+01 8.94758e+01 1.29506e+02 -7.27493e+01 9.92501e-01
2.26392e+01 -1.07066e+01 -1.46368e+00 3.81190e+01 9.24288e+01 1.09804e+02 -8.59797e+01 9.97578e-01
2.26492e+01 -9.77625e+00 -4.52567e-01 3.72114e+01 9.32369e+01 9.05055e+01 -9.48060e+01 9.98967e-01
2.26592e+01 -8.84741e+00 3.71307e-01 3.62347e+01 9.21872e+01 7.24845e+01 -9.99110e+01 9.99414e-01
2.26692e+01 -7.93700e+00 1.02376e+00 3.52224e+01 8.96075e+01 5.63004e+01 -1.02052e+02 9.99564e-01
2.26792e+01 -7.05864e+00 1.52480e+00 3.42004e+01 8.58344e+01 4.22416e+01 -1.01964e+02 9.99586e-01
2.26892e+01 -6.22264e+00 1.89623e+00 3.31877e+01 8.11887e+01 3.03848e+01 -1.00300e+02 9.99516e-01
2.26992e+01 -5.43626e+00 2.15980e+00 3.21972e+01 7.59606e+01 2.06571e+01 -9.76004e+01 9.99329e-01
2.27092e+01 -4.70403e+00 2.33605e+00 3.12370e+01 7.04007e+01 1.28911e+01 -9.42876e+01 9.98943e-01
2.27192e+01 -4.02819e+00 2.44351e+00 3.03118e+01 6.47170e+01 6.86878e+00 -9.06743e+01 9.98174e-01
2.27292e+01 -3.40911e+00 2.49846e+00 2.94232e+01 5.90757e+01 2.35346e+00 -8.69794e+01 9.96652e-01
2.27392e+01 -2.84571e+00 2.51477e+00 2.85714e+01 5.36048e+01 -8.88734e-01 -8.33467e+01 9.93668e-01
2.27492e+01 -2.33577e+00 2.50407e+00 2.77552e+01 4.83984e+01 -3.07579e+00 -7.98629e+01 9.87936e-01
2.27593e+01 -1.87631e+00 2.47585e+00 2.69730e+01 4.35217e+01 -4.40290e+00 -7.65734e+01 9.77279e-01
2.27693e+01 -1.46381e+00 2.43780e+00 2.62225e+01 3.90161e+01 -5.03966e+00 -7.34953e+01 9.58352e-01
2.27793e+01 -1.09442e+00 2.39598e+00 2.55019e+01 3.49039e+01 -5.12998e+00 -7.06272e+01 9.26608e-01
2.27893e+01 -7.64160e-01 2.35507e+00 2.48089e+01 3.11923e+01 -4.79360e+00 -6.79566e+01 8.76871e-01
2.27993e+01 -4.69043e-01 2.31863e+00 2.41417e+01 2.78768e+01 -4.12835e+00 -6.54654e+01 8.04744e-01
2.28093e+01 -2.05159e-01 2.28932e+00 2.34986e+01 2.49448e+01 -3.21283e+00 -6.31326e+01 7.08620e-01
2.28193e+01 3.12398e-02 2.26909e+00 2.28781e+01 2.23785e+01 -2.10908e+00 -6.09375e+01 5.91294e-01
2.28293e+01 2.43708e-01 2.25938e+00 2.22790e+01 2.01567e+01 -8.65134e-01 -5.88602e+01 4.59983e-01
2.28393e+01 4.35583e-01 2.26131e+00 2.17002e+01 1.82573e+01 4.82764e-01 -5.68823e+01 3.24406e-01
2.28493e+01 6.09978e-01 2.27580e+00 2.11407e+01 1.66582e+01 1.90819e+00 -5.49871e+01 1.94010e-01
2.28593e+01 7.69789e-01 2.30361e+00 2.05999e+01 1.53382e+01 3.39292e+00 -5.31597e+01 7.58442e-02
2.28693e+01 9.17707e-01 2.34541e+00 2.00770e+01 1.42771e+01 4.92556e+00 -5.13863e+01 -2.61467e-02
2.28793e+01 1.05623e+00 2.40183e+00 1.95717e+01 1.34560e+01 6.50038e+00 -4.96543e+01 -1.10688e-01
2.28893e+01 1.18766e+00 2.47344e+00 1.90835e+01 1.28578e+01 8.11632e+00 -4.79517e+01 -1.78268e-01
2.28993e+01 1.31416e+00 2.56084e+00 1.86123e+01 1.24668e+01 9.77614e+00 -4.62673e+01 -2.30272e-01
2.29093e+01 1.43772e+00 2.66464e+00 1.81578e+01 1.22691e+01 1.14857e+01 -4.45899e+01 -2.68368e-01
2.29193e+01 1.56023e+00 2.78550e+00 1.77202e+01 1.22527e+01 1.32534e+01 -4.29078e+01 -2.94144e-01
2.29293e+01 1.68343e+00 2.92417e+00 1.72994e+01 1.24074e+01 1.50895e+01 -4.12092e+01 -3.08940e-01
2.29393e+01 1.80900e+00 3.08151e+00 1.68958e+01 1.27251e+01 1.70060e+01 -3.94811e+01 -3.13777e-01
2.29493e+01 1.93854e+00 3.25847e+00 1.65097e+01 1.31993e+01 1.90159e+01 -3.77092e+01 -3.09359e-01
2.29593e+01 2.07358e+00 3.45615e+00 1.61416e+01 1.38257e+01 2.11333e+01 -3.58776e+01 -2.96088e-01
2.29693e+01 2.21564e+00 3.67579e+00 1.57922e+01 1.46014e+01 2.33724e+01 -3.39682e+01 -2.74103e-01
2.29793e+01 2.36620e+00 3.91875e+00 1.54623e+01 1.55255e+01 2.57479e+01 -3.19603e+01 -2.43313e-01
2.29893e+01 2.52675e+00 4.18658e+00 1.51532e+01 1.65983e+01 2.82742e+01 -2.98300e+01 -2.03448e-01
2.29993e+01 2.69878e+00 4.48094e+00 1.48660e+01 1.78215e+01 3.09648e+01 -2.75497e+01 -1.54122e-01
2.30093e+01 2.88381e+00 4.80362e+00 1.46026e+01 1.91981e+01 3.38320e+01 -2.50875e+01 -9.49177e-02
2.30193e+01 3.08340e+00 5.15656e+00 1.43648e+01 2.07317e+01 3.68860e+01 -2.24065e+01 -2.55194e-02
2.30293e+01 3.29912e+00 5.54176e+00 1.41552e+01 2.24264e+01 4.01340e+01 -1.94642e+01 5.41112e-02
2.30393e+01 3.53262e+00 5.96128e+00 1.39765e+01 2.42866e+01 4.35786e+01 -1.62116e+01 1.43502e-01
2.30493e+01 3.78558e+00 6.41717e+00 1.38321e+01 2.63159e+01 4.72167e+01 -1.25928e+01 2.41405e-01
2.30594e+01 4.05969e+00 6.91139e+00 1.37259e+01 2.85170e+01 5.10368e+01 -8.54444e+00 3.45560e-01
2.30694e+01 4.35668e+00 7.44570e+00 1.36628e+01 3.08902e+01 5.50170e+01 -3.99551e+00 4.52589e-01
2.30794e+01 4.67827e+00 8.02156e+00 1.36479e+01 3.34329e+01 5.91212e+01 1.13248e+00 5.58145e-01
2.30894e+01 5.02611e+00 8.63990e+00 1.36877e+01 3.61380e+01 6.32955e+01 6.92467e+00 6.57416e-01
2.30994e+01 5.40177e+00 9.30099e+00 1.37890e+01 3.89923e+01 6.74635e+01 1.34711e+01 7.45914e-01
2.31094e+01 5.80664e+00 1.00041e+01 1.39600e+01 4.19750e+01 7.15212e+01 2.08638e+01 8.20343e-01
2.31194e+01 6.24187e+00 1.07474e+01 1.42095e+01 4.50556e+01 7.53309e+01 2.91920e+01 8.79196e-01
2.31294e+01 6.70824e+00 1.15274e+01 1.45474e+01 4.81915e+01 7.87158e+01 3.85354e+01 9.22868e-01
2.31394e+01 7.20602e+00 1.23385e+01 1.49841e+01 5.13252e+01 8.14544e+01 4.89542e+01 9.53258e-01
2.31494e+01 7.73483e+00 1.31730e+01 1.55305e+01 5.43817e+01 8.32765e+01 6.04762e+01 9.73096e-01
2.31594e+01 8.29344e+00 1.40200e+01 1.61976e+01 5.72651e+01 8.38623e+01 7.30799e+01 9.85258e-01
2.31694e+01 8.87954e+00 1.48652e+01 1.69959e+01 5.98562e+01 8.28462e+01 8.66735e+01 9.92273e-01
2.31794e+01 9.48951e+00 1.56906e+01 1.79344e+01 6.20108e+01 7.98273e+01 1.01071e+02 9.96095e-01
2.31894e+01 1.01182e+01 1.64741e+01 1.90197e+01 6.35595e+01 7.43902e+01 1.15968e+02 9.98073e-01
2.31994e+01 1.07585e+01 1.71895e+01 2.02547e+01 6.43100e+01 6.61380e+01 1.30920e+02 9.99054e-01
2.32094e+01 1.14014e+01 1.78068e+01 2.16371e+01 6.40536e+01 5.47390e+01 1.45324e+02 9.99525e-01
2.32194e+01 1.20359e+01 1.82934e+01 2.31578e+01 6.25752e+01 3.99866e+01 1.58423e+02 9.99748e-01
2.32294e+01 1.26486e+01 1.86155e+01 2.47993e+01 5.96694e+01 2.18682e+01 1.69328e+02 9.99852e-01
2.32394e+01 1.32243e+01 1.87405e+01 2.65350e+01 5.51616e+01 6.33595e-01 1.77070e+02 9.99898e-01
2.32494e+01 1.37464e+01 1.86397e+01 2.83282e+01 4.89323e+01 -2.31508e+01 1.80687e+02 9.99913e-01
2.32594e+01 1.41974e+01 1.82918e+01 3.01333e+01 4.09438e+01 -4.85797e+01 1.79341e+02 9.99904e-01
2.32694e+01 1.45599e+01 1.76863e+01 3.18977e+01 3.12637e+01 -7.44359e+01 1.72451e+02 9.99851e-01
2.32794e+01 1.48179e+01 1.68260e+01 3.35643e+01 2.00809e+01 -9.92773e+01 1.59820e+02 9.99670e-01
2.32894e+01 1.49577e+01 1.57286e+01 3.50768e+01 7.70861e+00 -1.21582e+02 1.41725e+02 9.98933e-01
2.32994e+01 1.49695e+01 1.44267e+01 3.63841e+01 -5.42832e+00 -1.39932e+02 1.18937e+02 9.95032e-01
2.33094e+01 1.48482e+01 1.29658e+01 3.74447e+01 -1.88242e+01 -1.53203e+02 9.26668e+01 9.68505e-01
2.33194e+01 1.45939e+01 1.13997e+01 3.82314e+01 -3.19413e+01 -1.60715e+02 6.44160e+01 7.67817e-01
2.33294e+01 1.42118e+01 9.78315e+00 3.87321e+01 -4.42863e+01 -1.62306e+02 3.57504e+01 -1.13509e-01
2.33394e+01 1.37119e+01 8.16953e+00 3.89502e+01 -5.54233e+01 -1.58317e+02 8.15236e+00 -8.52982e-01
2.33494e+01 1.31084e+01 6.61675e+00 3.89034e+01 -6.49170e+01 -1.49544e+02 -1.70071e+01 -9.83097e-01
2.33595e+01 1.24195e+01 5.17064e+00 3.86213e+01 -7.24888e+01 -1.37082e+02 -3.87733e+01 -9.97807e-01
2.33695e+01 1.16650e+01 3.86249e+00 3.81407e+01 -7.80250e+01 -1.22154e+02 -5.66526e+01 -9.99633e-01
2.33795e+01 1.08652e+01 2.71102e+00 3.75012e+01 -8.15423e+01 -1.05944e+02 -7.05474e+01 -9.99916e-01
2.33895e+01 1.00399e+01 1.72369e+00 3.67419e+01 -8.31625e+01 -8.94915e+01 -8.06726e+01 -9.99973e-01
2.33995e+01 9.20711e+00 8.98621e-01 3.58984e+01 -8.30848e+01 -7.36198e+01 -8.74553e+01 -9.99988e-01
2.34095e+01 8.38253e+00 2.26871e-01 3.50015e+01 -8.15565e+01 -5.89173e+01 -9.14356e+01 -9.99993e-01
2.34195e+01 7.57937e+00 -3.05267e-01 3.40765e+01 -7.88464e+01 -4.57507e+01 -9.31844e+01 -9.99994e-01
2.34295e+01 6.80811e+00 -7.14189e-01 3.31428e+01 -7.52230e+01 -3.42989e+01 -9.32432e+01 -9.99994e-01
2.34395e+01 6.07661e+00 -1.01732e+00 3.22150e+01 -7.09393e+01 -2.45958e+01 -9.20886e+01 -9.99992e-01
2.34495e+01 5.39030e+00 -1.23189e+00 3.13032e+01 -6.62218e+01 -1.65732e+01 -9.01154e+01 -9.99988e-01
2.34595e+01 4.75252e+00 -1.37407e+00 3.04138e+01 -6.12659e+01 -1.00977e+01 -8.76338e+01 -9.99980e-01
2.34695e+01 4.16482e+00 -1.45851e+00 2.95508e+01 -5.62333e+01 -5.00041e+00 -8.48766e+01 -9.99964e-01
2.34795e+01 3.62730e+00 -1.49810e+00 2.87161e+01 -5.12540e+01 -1.09932e+00 -8.20103e+01 -9.99933e-01
2.34895e+01 3.13889e+00 -1.50389e+00 2.79101e+01 -4.64278e+01 1.78621e+00 -7.91474e+01 -9.99870e-01
2.34995e+01 2.69767e+00 -1.48519e+00 2.71323e+01 -4.18286e+01 3.82583e+00 -7.63595e+01 -9.99750e-01
2.35095e+01 2.30111e+00 -1.44966e+00 2.63820e+01 -3.75077e+01 5.17292e+00 -7.36877e+01 -9.99524e-01
2.35195e+01 1.94623e+00 -1.40355e+00 2.56576e+01 -3.34978e+01 5.96231e+00 -7.11520e+01 -9.99117e-01
2.35295e+01 1.62983e+00 -1.35183e+00 2.49580e+01 -2.98167e+01 6.30981e+00 -6.87579e+01 -9.98416e-01
2.35395e+01 1.34858e+00 -1.29843e+00 2.42816e+01 -2.64701e+01 6.31304e+00 -6.65019e+01 -9.97263e-01
2.35495e+01 1.09915e+00 -1.24636e+00 2.36271e+01 -2.34550e+01 6.05285e+00 -6.43754e+01 -9.95463e-01
2.35595e+01 8.78252e-01 -1.19790e+00 2.29932e+01 -2.07616e+01 5.59510e+00 -6.23674e+01 -9.92793e-01
2.35695e+01 6.82752e-01 -1.15476e+00 2.23790e+01 -1.83751e+01 4.99254e+00 -6.04656e+01 -9.89032e-01
2.35795e+01 5.09662e-01 -1.11815e+00 2.17832e+01 -1.62781e+01 4.28661e+00 -5.86584e+01 -9.83992e-01
2.35895e+01 3.56182e-01 -1.08892e+00 2.12051e+01 -1.44510e+01 3.50913e+00 -5.69348e+01 -9.77557e-01
2.35995e+01 2.19713e-01 -1.06765e+00 2.06439e+01 -1.28736e+01 2.68388e+00 -5.52849e+01 -9.69707e-01
2.36095e+01 9.78581e-02 -1.05472e+00 2.00988e+01 -1.15258e+01 1.82791e+00 -5.37001e+01 -9.60539e-01
2.36195e+01 -1.15792e-02 -1.05036e+00 1.95693e+01 -1.03878e+01 9.52737e-01 -5.21727e+01 -9.50254e-01
2.36295e+01 -1.10604e-01 -1.05471e+00 1.90549e+01 -9.44104e+00 6.53359e-02 -5.06963e+01 -9.39142e-01
2.36395e+01 -2.01043e-01 -1.06787e+00 1.85549e+01 -8.66825e+00 -8.30998e-01 -4.92651e+01 -9.27549e-01
2.36495e+01 -2.84554e-01 -1.08992e+00 1.80691e+01 -8.05364e+00 -1.73596e+00 -4.78741e+01 -9.15842e-01
2.36596e+01 -3.62649e-01 -1.12096e+00 1.75970e+01 -7.58308e+00 -2.65169e+00 -4.65188e+01 -9.04377e-01
2.36696e+01 -4.36705e-01 -1.16111e+00 1.71383e+01 -7.24410e+00 -3.58225e+00 -4.51951e+01 -8.93472e-01
2.36796e+01 -5.07982e-01 -1.21057e+00 1.66927e+01 -7.02591e+00 -4.53333e+00 -4.38989e+01 -8.83396e-01
2.36896e+01 -5.77642e-01 -1.26958e+00 1.62599e+01 -6.91938e+00 -5.51197e+00 -4.26265e+01 -8.74358e-01
2.36996e+01 -6.46763e-01 -1.33846e+00 1.58398e+01 -6.91702e+00 -6.52629e+00 -4.13739e+01 -8.66511e-01
2.37096e+01 -7.16356e-01 -1.41764e+00 1.54321e+01 -7.01284e+00 -7.58542e+00 -4.01369e+01 -8.59951e-01
2.37196e+01 -7.87379e-01 -1.50762e+00 1.50368e+01 -7.20237e+00 -8.69935e+00 -3.89110e+01 -8.54731e-01
2.37296e+01 -8.60753e-01 -1.60901e+00 1.46536e+01 -7.48255e+00 -9.87891e+00 -3.76914e+01 -8.50867e-01
2.37396e+01 -9.37376e-01 -1.72254e+00 1.42827e+01 -7.85168e+00 -1.11357e+01 -3.64725e+01 -8.48343e-01
2.37496e+01 -1.01813e+00 -1.84907e+00 1.39240e+01 -8.30938e+00 -1.24822e+01 -3.52480e+01 -8.47124e-01
2.37596e+01 -1.10392e+00 -1.98957e+00 1.35775e+01 -8.85650e+00 -1.39316e+01 -3.40105e+01 -8.47160e-01
2.37696e+01 -1.19563e+00 -2.14514e+00 1.32436e+01 -9.49513e+00 -1.54980e+01 -3.27515e+01 -8.48386e-01
2.37796e+01 -1.29420e+00 -2.31705e+00 1.29224e+01 -1.02285e+01 -1.71964e+01 -3.14610e+01 -8.50734e-01
2.37896e+01 -1.40060e+00 -2.50670e+00 1.26143e+01 -1.10610e+01 -1.90424e+01 -3.01273e+01 -8.54125e-01
2.37996e+01 -1.51584e+00 -2.71566e+00 1.23198e+01 -1.19982e+01 -2.10530e+01 -2.87364e+01 -8.58478e-01
2.38096e+01 -1.64101e+00 -2.94568e+00 1.20396e+01 -1.30467e+01 -2.32455e+01 -2.72718e+01 -8.63705e-01
2.38196e+01 -1.77726e+00 -3.19868e+00 1.17745e+01 -1.42142e+01 -2.56382e+01 -2.57139e+01 -8.69715e-01
2.38296e+01 -1.92582e+00 -3.47675e+00 1.15256e+01 -1.55093e+01 -2.82500e+01 -2.40393e+01 -8.76409e-01
2.38396e+01 -2.08801e+00 -3.78220e+00 1.12941e+01 -1.69419e+01 -3.10999e+01 -2.22203e+01 -8.83685e-01
2.38496e+01 -2.26526e+00 -4.11750e+00 1.10816e+01 -1.85224e+01 -3.42070e+01 -2.02238e+01 -8.91431e-01
2.38596e+01 -2.45911e+00 -4.48532e+00 1.08902e+01 -2.02621e+01 -3.75896e+01 -1.80106e+01 -8.99533e-01
2.38696e+01 -2.67121e+00 -4.88851e+00 1.07222e+01 -2.21730e+01 -4.12642e+01 -1.55342e+01 -9.07871e-01
2.38796e+01 -2.90333e+00 -5.33006e+00 1.05805e+01 -2.42673e+01 -4.52446e+01 -1.27396e+01 -9.16321e-01
2.38896e+01 -3.15737e+00 -5.81309e+00 1.04686e+01 -2.65572e+01 -4.95401e+01 -9.56210e+00 -9.24759e-01
2.38996e+01 -3.43534e+00 -6.34076e+00 1.03907e+01 -2.90542e+01 -5.41533e+01 -5.92581e+00 -9.33064e-01
2.39096e+01 -3.73937e+00 -6.91622e+00 1.03518e+01 -3.17685e+01 -5.90768e+01 -1.74257e+00 -9.41120e-01
2.39196e+01 -4.07167e+00 -7.54248e+00 1.03580e+01 -3.47081e+01 -6.42901e+01 3.08926e+00 -9.48820e-01
2.39296e+01 -4.43453e+00 -8.22227e+00 1.04162e+01 -3.78774e+01 -6.97537e+01 8.68541e+00 -9.56072e-01
2.39396e+01 -4.83024e+00 -8.95777e+00 1.05347e+01 -4.12754e+01 -7.54037e+01 1.51756e+01 -9.62799e-01
2.39496e+01 -5.26105e+00 -9.75041e+00 1.07232e+01 -4.48936e+01 -8.11434e+01 2.27020e+01 -9.68943e-01
2.39597e+01 -5.72908e+00 -1.06004e+01 1.09929e+01 -4.87133e+01 -8.68348e+01 3.14163e+01 -9.74466e-01
2.39697e+01 -6.23620e+00 -1.15064e+01 1.13563e+01 -5.27018e+01 -9.22874e+01 4.14728e+01 -9.79351e-01
2.39797e+01 -6.78387e+00 -1.24647e+01 1.18276e+01 -5.68086e+01 -9.72468e+01 5.30189e+01 -9.83596e-01
2.39897e+01 -7.37291e+00 -1.34689e+01 1.24224e+01 -6.09601e+01 -1.01383e+02 6.61787e+01 -9.87219e-01
2.39997e+01 -8.00329e+00 -1.45087e+01 1.31572e+01 -6.50542e+01 -1.04282e+02 8.10314e+01 -9.90250e-01
2.40097e+01 -8.67378e+00 -1.55693e+01 1.40492e+01 -6.89547e+01 -1.05437e+02 9.75798e+01 -9.92730e-01
2.40197e+01 -9.38162e+00 -1.66302e+01 1.51148e+01 -7.24860e+01 -1.04254e+02 1.15712e+02 -9.94708e-01
2.40297e+01 -1.01220e+01 -1.76649e+01 1.63686e+01 -7.54289e+01 -1.00068e+02 1.35155e+02 -9.96241e-01
2.40397e+01 -1.08879e+01 -1.86398e+01 1.78216e+01 -7.75198e+01 -9.21814e+01 1.55424e+02 -9.97389e-01
2.40497e+01 -1.16691e+01 -1.95145e+01 1.94784e+01 -7.84544e+01 -7.99243e+01 1.75774e+02 -9.98217e-01
2.40597e+01 -1.24525e+01 -2.02424e+01 2.13351e+01 -7.78991e+01 -6.27522e+01 1.95175e+02 -9.98790e-01
2.40697e+01 -1.32215e+01 -2.07726e+01 2.33757e+01 -7.55107e+01 -4.03674e+01 2.12309e+02 -9.99167e-01
2.40797e+01 -1.39560e+01 -2.10529e+01 2.55700e+01 -7.09684e+01 -1.28604e+01 2.25628e+02 -9.99402e-01
2.40897e+01 -1.46333e+01 -2.10347e+01 2.78715e+01 -6.40147e+01 1.91550e+01 2.33483e+02 -9.99532e-01
2.40997e+01 -1.52282e+01 -2.06786e+01 3.02178e+01 -5.45042e+01 5.44511e+01 2.34318e+02 -9.99580e-01
2.41097e+01 -1.57152e+01 -1.99605e+01 3.25320e+01 -4.24529e+01 9.11816e+01 2.26932e+02 -9.99539e-01
2.41197e+01 -1.60698e+01 -1.88774e+01 3.47285e+01 -2.80762e+01 1.27002e+02 2.10746e+02 -9.99342e-01
2.41297e+01 -1.62706e+01 -1.74513e+01 3.67197e+01 -1.18068e+01 1.59327e+02 1.86023e+02 -9.98710e-01
2.41397e+01 -1.63018e+01 -1.57297e+01 3.84256e+01 5.72051e+00 1.85685e+02 1.53954e+02 -9.96424e-01
2.41497e+01 -1.61546e+01 -1.37828e+01 3.97821e+01 2.37180e+01 2.04117e+02 1.16569e+02 -9.86044e-01
2.41597e+01 -1.58286e+01 -1.16959e+01 4.07487e+01 4.13263e+01 2.13489e+02 7.64666e+01 -9.27967e-01
2.41697e+01 -1.53318e+01 -9.56008e+00 4.13121e+01 5.77177e+01 2.13659e+02 3.64081e+01 -6.01367e-01
2.41797e+01 -1.46802e+01 -7.45925e+00 4.14856e+01 7.22092e+01 2.05430e+02 -1.12499e+00 3.04384e-01
2.41897e+01 -1.38953e+01 -5.46835e+00 4.13046e+01 8.42695e+01 1.90340e+02 -3.41614e+01 8.68063e-01
2.41997e+01 -1.30036e+01 -3.65157e+00 4.08216e+01 9.35206e+01 1.70379e+02 -6.13740e+01 9.79038e-01
2.42097e+01 -1.20340e+01 -2.04958e+00 4.00979e+01 9.98447e+01 1.47636e+02 -8.22631e+01 9.96017e-01
2.42197e+01 -1.10155e+01 -6.80861e-01 3.91963e+01 1.03346e+02 1.24014e+02 -9.70234e+01 9.98985e-01
2.42297e+01 -9.97498e+00 4.53724e-01 3.81750e+01 1.04287e+02 1.01042e+02 -1.06326e+02 9.99638e-01
2.42397e+01 -8.93639e+00 1.36651e+00 3.70842e+01 1.03029e+02 7.98132e+01 -1.11103e+02 9.99817e-01
2.42497e+01 -7.91968e+00 2.07859e+00 3.59639e+01 9.99827e+01 6.09933e+01 -1.12366e+02 9.99872e-01
2.42598e+01 -6.94064e+00 2.61588e+00 3.48446e+01 9.55652e+01 4.48901e+01 -1.11075e+02 9.99880e-01
2.42698e+01 -6.01100e+00 3.00591e+00 3.37474e+01 9.01690e+01 3.15419e+01 -1.08062e+02 9.99855e-01
2.42798e+01 -5.13875e+00 3.27565e+00 3.26861e+01 8.41440e+01 2.08053e+01 -1.03996e+02 9.99788e-01
2.42898e+01 -4.32866e+00 3.45003e+00 3.16686e+01 7.77869e+01 1.24302e+01 -9.93837e+01 9.99639e-01
2.42998e+01 -3.58279e+00 3.55121e+00 3.06984e+01 7.13399e+01 6.11664e+00 -9.45857e+01 9.99321e-01
2.43098e+01 -2.90105e+00 3.59824e+00 2.97761e+01 6.49928e+01 1.55428e+00 -8.98416e+01 9.98637e-01
2.43198e+01 -2.28168e+00 3.60713e+00 2.89003e+01 5.88881e+01 -1.55291e+00 -8.52978e+01 9.97179e-01
2.43298e+01 -1.72174e+00 3.59107e+00 2.80686e+01 5.31280e+01 -3.47290e+00 -8.10326e+01 9.94140e-01
2.43398e+01 -1.21739e+00 3.56070e+00 2.72781e+01 4.77809e+01 -4.43955e+00 -7.70763e+01 9.88040e-01
2.43498e+01 -7.64283e-01 3.52451e+00 2.65256e+01 4.28879e+01 -4.65140e+00 -7.34286e+01 9.76404e-01
2.43598e+01 -3.57763e-01 3.48911e+00 2.58081e+01 3.84687e+01 -4.27331e+00 -7.00698e+01 9.55569e-01
2.43698e+01 6.93994e-03 3.45960e+00 2.51228e+01 3.45266e+01 -3.43963e+00 -6.69702e+01 9.20903e-01
2.43798e+01 3.34561e-01 3.43982e+00 2.44675e+01 3.10525e+01 -2.25796e+00 -6.40957e+01 8.67779e-01
2.43898e+01 6.29701e-01 3.43259e+00 2.38399e+01 2.80289e+01 -8.12948e-01 -6.14114e+01 7.93308e-01
2.43998e+01 8.96752e-01 3.44001e+00 2.32383e+01 2.54326e+01 8.30054e-01 -5.88840e+01 6.98167e-01
2.44098e+01 1.13986e+00 3.46361e+00 2.26614e+01 2.32375e+01 2.62169e+00 -5.64823e+01 5.87353e-01
2.44198e+01 1.36290e+00 3.50456e+00 2.21079e+01 2.14166e+01 4.52574e+00 -5.41781e+01 4.69129e-01
2.44298e+01 1.56949e+00 3.56383e+00 2.15772e+01 1.99434e+01 6.51671e+00 -5.19458e+01 3.52644e-01
2.44398e+01 1.76298e+00 3.64226e+00 2.10685e+01 1.87928e+01 8.57779e+00 -4.97615e+01 2.45639e-01
2.44498e+01 1.94647e+00 3.74061e+00 2.05816e+01 1.79414e+01 1.06992e+01 -4.76031e+01 1.53249e-01
2.44598e+01 2.12285e+00 3.85963e+00 2.01161e+01 1.73677e+01 1.28767e+01 -4.54496e+01 7.80117e-02
2.44698e+01 2.29480e+00 4.00004e+00 1.96723e+01 1.70523e+01 1.51104e+01 -4.32802e+01 2.05393e-02
2.44798e+01 2.46482e+00 4.16260e+00 1.92504e+01 1.69778e+01 1.74037e+01 -4.10742e+01 -1.96702e-02
2.44898e+01 2.63523e+00 4.34811e+00 1.88507e+01 1.71288e+01 1.97622e+01 -3.88104e+01 -4.35923e-02
2.44998e+01 2.80821e+00 4.55740e+00 1.84742e+01 1.74918e+01 2.21932e+01 -3.64663e+01 -5.22683e-02
2.45098e+01 2.98585e+00 4.79139e+00 1.81215e+01 1.80554e+01 2.47042e+01 -3.40177e+01 -4.65985e-02
2.45198e+01 3.17008e+00 5.05105e+00 1.77940e+01 1.88097e+01 2.73027e+01 -3.14385e+01 -2.72774e-02
2.45298e+01 3.36278e+00 5.33743e+00 1.74931e+01 1.97466e+01 2.99950e+01 -2.86996e+01 5.17558e-03
2.45398e+01 3.56573e+00 5.65162e+00 1.72205e+01 2.08590e+01 3.27852e+01 -2.57691e+01 5.03174e-02
2.45498e+01 3.78066e+00 5.99474e+00 1.69783e+01 2.21408e+01 3.56746e+01 -2.26114e+01 1.07627e-01
2.45599e+01 4.00924e+00 6.36787e+00 1.67690e+01 2.35863e+01 3.86599e+01 -1.91870e+01 1.76305e-01
2.45699e+01 4.25307e+00 6.77204e+00 1.65954e+01 2.51898e+01 4.17323e+01 -1.54526e+01 2.55052e-01
2.45799e+01 4.51370e+00 7.20816e+00 1.64610e+01 2.69445e+01 4.48754e+01 -1.13606e+01 3.41854e-01
2.45899e+01 4.79262e+00 7.67686e+00 1.63695e+01 2.88424e+01 4.80636e+01 -6.85981e+00 4.33865e-01
2.45999e+01 5.09119e+00 8.17846e+00 1.63253e+01 3.08728e+01 5.12595e+01 -1.89610e+00 5.27449e-01
2.46099e+01 5.41067e+00 8.71279e+00 1.63333e+01 3.30212e+01 5.44118e+01 3.58655e+00 6.18482e-01
2.46199e+01 5.75216e+00 9.27904e+00 1.63990e+01 3.52688e+01 5.74519e+01 9.64391e+00 7.02875e-01
2.46299e+01 6.11653e+00 9.87557e+00 1.65284e+01 3.75904e+01 6.02911e+01 1.63286e+01 7.77224e-01
2.46399e+01 6.50436e+00 1.04997e+01 1.67279e+01 3.99537e+01 6.28180e+01 2.36863e+01 8.39353e-01
2.46499e+01 6.91587e+00 1.11476e+01 1.70046e+01 4.23173e+01 6.48952e+01 3.17499e+01 8.88568e-01
2.46599e+01 7.35082e+00 1.18138e+01 1.73655e+01 4.46294e+01 6.63583e+01 4.05328e+01 9.25553e-01
2.46699e+01 7.80838e+00 1.24910e+01 1.78179e+01 4.68263e+01 6.70149e+01 5.00202e+01 9.51968e-01
2.46799e+01 8.28702e+00 1.31701e+01 1.83684e+01 4.88309e+01 6.66468e+01 6.01585e+01 9.69947e-01
2.46899e+01 8.78438e+00 1.38396e+01 1.90233e+01 5.05519e+01 6.50154e+01 7.08432e+01 9.81653e-01
2.46999e+01 9.29710e+00 1.44854e+01 1.97871e+01 5.18834e+01 6.18711e+01 8.19070e+01 9.88976e-01
2.47099e+01 9.82070e+00 1.50913e+01 2.06624e+01 5.27062e+01 5.69688e+01 9.31074e+01 9.93404e-01
2.47199e+01 1.03494e+01 1.56385e+01 2.16492e+01 5.28902e+01 5.00888e+01 1.04118e+02 9.96008e-01
2.47299e+01 1.08763e+01 1.61062e+01 2.27435e+01 5.22992e+01 4.10651e+01 1.14526e+02 9.97506e-01
2.47399e+01 1.13927e+01 1.64726e+01 2.39368e+01 5.07982e+01 2.98181e+01 1.23836e+02 9.98352e-01
2.47499e+01 1.18891e+01 1.67154e+01 2.52155e+01 4.82631e+01 1.63897e+01 1.31490e+02 9.98813e-01
2.47599e+01 1.23545e+01 1.68138e+01 2.65600e+01 4.45927e+01 9.76392e-01 1.36900e+02 9.99036e-01
2.47699e+01 1.27773e+01 1.67496e+01 2.79450e+01 3.97229e+01 -1.60471e+01 1.39494e+02 9.99087e-01
2.47799e+01 1.31452e+01 1.65092e+01 2.93398e+01 3.36402e+01 -3.41209e+01 1.38778e+02 9.98955e-01
2.47899e+01 1.34464e+01 1.60858e+01 3.07093e+01 2.63941e+01 -5.25160e+01 1.34405e+02 9.98509e-01
2.47999e+01 1.36698e+01 1.54803e+01 3.20161e+01 1.81052e+01 -7.03793e+01 1.26236e+02 9.97295e-01
2.48099e+01 1.38058e+01 1.47025e+01 3.32225e+01 8.96712e+00 -8.68039e+01 1.14386e+02 9.93703e-01
2.48199e+01 1.38472e+01 1.37712e+01 3.42936e+01 -7.60030e-01 -1.00920e+02 9.92433e+01 9.81374e-01
2.48299e+01 1.37897e+01 1.27131e+01 3.51992e+01 -1.07651e+01 -1.11988e+02 8.14454e+01 9.32667e-01
2.48399e+01 1.36320e+01 1.15608e+01 3.59169e+01 -2.07121e+01 -1.19484e+02 6.18191e+01 7.32552e-01
2.48499e+01 1.33766e+01 1.03487e+01 3.64329e+01 -3.02784e+01 -1.23152e+02 4.12756e+01 1.25835e-01
2.48600e+01 1.30285e+01 9.11167e+00 3.67427e+01 -3.91684e+01 -1.23016e+02 2.07310e+01 -6.13442e-01
2.48700e+01 1.25962e+01 7.88861e+00 3.68508e+01 -4.70759e+01 -1.19375e+02 1.09794e+00 -9.14026e-01
2.48800e+01 1.20908e+01 6.71579e+00 3.67703e+01 -5.37502e+01 -1.12756e+02 -1.68548e+01 -9.81893e-01
2.48900e+01 1.15255e+01 5.62097e+00 3.65209e+01 -5.90448e+01 -1.03828e+02 -3.26048e+01 -9.95726e-01
2.49000e+01 1.09143e+01 4.62392e+00 3.61263e+01 -6.29039e+01 -9.33167e+01 -4.58698e+01 -9.98790e-01
2.49100e+01 1.02717e+01 3.73698e+00 3.56118e+01 -6.53471e+01 -8.19225e+01 -5.65796e+01 -9.99575e-01
2.49200e+01 9.61139e+00 2.96578e+00 3.50025e+01 -6.64561e+01 -7.02696e+01 -6.48348e+01 -9.99812e-01
2.49300e+01 8.94615e+00 2.31026e+00 3.43221e+01 -6.63589e+01 -5.88685e+01 -7.08576e+01 -9.99896e-01
2.49400e+01 8.28726e+00 1.76588e+00 3.35914e+01 -6.52138e+01 -4.81029e+01 -7.49426e+01 -9.99928e-01
2.49500e+01 7.64435e+00 1.32488e+00 3.28281e+01 -6.31947e+01 -3.82326e+01 -7.74138e+01 -9.99939e-01
2.49600e+01 7.02527e+00 9.77469e-01 3.20469e+01 -6.04780e+01 -2.94078e+01 -7.85913e+01 -9.99939e-01
2.49700e+01 6.43615e+00 7.12826e-01 3.12591e+01 -5.72332e+01 -2.16887e+01 -7.87697e+01 -9.99929e-01
2.49800e+01 5.88147e+00 5.19880e-01 3.04734e+01 -5.36159e+01 -1.50672e+01 -7.82048e+01 -9.99907e-01
2.49900e+01 5.36425e+00 3.87901e-01 2.96962e+01 -4.97635e+01 -9.48690e+00 -7.71091e+01 -9.99867e-01
2.50000e+01 4.88625e+00 3.06892e-01 2.89319e+01 -4.57936e+01 -4.86052e+00 -7.56523e+01 -9.99797e-01


==> data/lorenz_oscillator_plot_end.dat <==
-8.33611e-03 1.36628e+00 2.01471e+00 1.48649e+01 6.48426e+00 1.59315e+01 -3.68871e+01 0.00000e+00
1.66722e-03 1.43591e+00 2.17929e+00 1.45026e+01 7.43375e+00 1.72018e+01 -3.55444e+01 -6.07442e-01
1.16706e-02 1.51494e+00 2.35243e+00 1.41538e+01 8.37497e+00 1.86236e+01 -3.41798e+01 -5.74429e-01
2.16739e-02 1.60365e+00 2.54092e+00 1.38189e+01 9.37263e+00 2.02006e+01 -3.27757e+01 -5.38614e-01
3.16772e-02 1.70267e+00 2.74638e+00 1.34983e+01 1.04370e+01 2.19453e+01 -3.13193e+01 -4.99417e-01
4.16806e-02 1.81272e+00 2.97059e+00 1.31926e+01 1.15787e+01 2.38712e+01 -2.97953e+01 -4.56170e-01
5.16839e-02 1.93462e+00 3.21550e+00 1.29025e+01 1.28088e+01 2.59925e+01 -2.81858e+01 -4.08115e-01
6.16872e-02 2.06931e+00 3.48317e+00 1.26290e+01 1.41386e+01 2.83243e+01 -2.64696e+01 -3.54409e-01
7.16906e-02 2.21786e+00 3.77586e+00 1.23733e+01 1.55800e+01 3.08819e+01 -2.46213e+01 -2.94143e-01
8.16939e-02 2.38143e+00 4.09596e+00 1.21370e+01 1.71453e+01 3.36808e+01 -2.26110e+01 -2.26387e-01
9.16972e-02 2.56133e+00 4.44605e+00 1.19216e+01 1.88472e+01 3.67360e+01 -2.04032e+01 -1.50273e-01
1.01701e-01 2.75900e+00 4.82885e+00 1.17296e+01 2.06985e+01 4.00613e+01 -1.79560e+01 -6.51251e-02
1.11704e-01 2.97598e+00 5.24721e+00 1.15634e+01 2.27123e+01 4.36680e+01 -1.52200e+01 2.93316e-02
1.21707e-01 3.21398e+00 5.70408e+00 1.14262e+01 2.49010e+01 4.75638e+01 -1.21371e+01 1.32704e-01
1.31711e-01 3.47479e+00 6.20246e+00 1.13219e+01 2.72766e+01 5.17505e+01 -8.63950e+00 2.43613e-01
1.41714e-01 3.76035e+00 6.74528e+00 1.12550e+01 2.98493e+01 5.62218e+01 -4.64872e+00 3.59431e-01
1.51717e-01 4.07266e+00 7.33535e+00 1.12308e+01 3.26269e+01 6.09597e+01 -7.45166e-02 4.76187e-01
1.61721e-01 4.41380e+00 7.97517e+00 1.12558e+01 3.56137e+01 6.59305e+01 5.18540e+00 5.88846e-01
1.71724e-01 4.78587e+00 8.66675e+00 1.13373e+01 3.88088e+01 7.10790e+01 1.12452e+01 6.92027e-01
1.81727e-01 5.19091e+00 9.41134e+00 1.14839e+01 4.22044e+01 7.63224e+01 1.82298e+01 7.81049e-01
1.91731e-01 5.63085e+00 1.02092e+01 1.17055e+01 4.57835e+01 8.15427e+01 2.62718e+01 8.52958e-01
2.01734e-01 6.10740e+00 1.10591e+01 1.20134e+01 4.95173e+01 8.65772e+01 3.55067e+01 9.07090e-01
2.11737e-01 6.62190e+00 1.19581e+01 1.24203e+01 5.33618e+01 9.12092e+01 4.60644e+01 9.44946e-01
2.21741e-01 7.17515e+00 1.29005e+01 1.29398e+01 5.72536e+01 9.51585e+01 5.80570e+01 9.69484e-01
2.31744e-01 7.76722e+00 1.38778e+01 1.35869e+01 6.11058e+01 9.80723e+01 7.15604e+01 9.84202e-01
2.41747e-01 8.39716e+00 1.48774e+01 1.43766e+01 6.48025e+01 9.95204e+01 8.65904e+01 9.92361e-01
2.51751e-01 9.06269e+00 1.58821e+01 1.53241e+01 6.81945e+01 9.89957e+01 1.03071e+02 9.96541e-01
2.61754e-01 9.75987e+00 1.68694e+01 1.64429e+01 7.10956e+01 9.59265e+01 1.20796e+02 9.98523e-01
2.71757e-01 1.04827e+01 1.78108e+01 1.77437e+01 7.32807e+01 8.97026e+01 1.39388e+02 9.99397e-01
2.81761e-01 1.12227e+01 1.86715e+01 1.92325e+01 7.44883e+01 7.97232e+01 1.58259e+02 9.99759e-01
2.91764e-01 1.19687e+01 1.94115e+01 2.09081e+01 7.44276e+01 6.54690e+01 1.76576e+02 9.99903e-01
3.01767e-01 1.27065e+01 1.99859e+01 2.27598e+01 7.27942e+01 4.65986e+01 1.93259e+02 9.99958e-01
3.11771e-01 1.34189e+01 2.03482e+01 2.47649e+01 6.92931e+01 2.30638e+01 2.07010e+02 9.99980e-01
3.21774e-01 1.40858e+01 2.04530e+01 2.68868e+01 6.36721e+01 -4.77330e+00 2.16398e+02 9.99988e-01
3.31777e-01 1.46851e+01 2.02612e+01 2.90750e+01 5.57609e+01 -3.60469e+01 2.20004e+02 9.99991e-01
3.41781e-01 1.51936e+01 1.97450e+01 3.12650e+01 4.55142e+01 -6.93525e+01 2.16623e+02 9.99989e-01
3.51784e-01 1.55883e+01 1.88931e+01 3.33829e+01 3.30489e+01 -1.02804e+02 2.05490e+02 9.99981e-01
3.61787e-01 1.58483e+01 1.77151e+01 3.53499e+01 1.86673e+01 -1.34199e+02 1.86488e+02 9.99943e-01
3.71791e-01 1.59569e+01 1.62427e+01 3.70898e+01 2.85725e+00 -1.61288e+02 1.60277e+02 9.99713e-01
3.81794e-01 1.59029e+01 1.45292e+01 3.85372e+01 -1.37366e+01 -1.82101e+02 1.28291e+02 9.97660e-01
3.91797e-01 1.56820e+01 1.26450e+01 3.96440e+01 -3.03699e+01 -1.95246e+02 9.25812e+01 9.71698e-01
4.01801e-01 1.52977e+01 1.06692e+01 4.03849e+01 -4.62852e+01 -2.00130e+02 5.55204e+01 6.22397e-01
4.11804e-01 1.47605e+01 8.67653e+00 4.07579e+01 -6.08399e+01 -1.96990e+02 1.93823e+01 -6.24350e-01
4.21807e-01 1.40870e+01 6.74293e+00 4.07827e+01 -7.34408e+01 -1.86813e+02 -1.37662e+01 -9.74663e-01
4.31811e-01 1.32994e+01 4.93875e+00 4.04979e+01 -8.36061e+01 -1.71153e+02 -4.23122e+01 -9.98265e-01
4.41814e-01 1.24232e+01 3.31104e+00 3.99544e+01 -9.11215e+01 -1.51823e+02 -6.54114e+01 -9.99837e-01
4.51817e-01 1.14852e+01 1.88751e+00 3.92081e+01 -9.59770e+01 -1.30615e+02 -8.28765e+01 -9.99977e-01
4.61821e-01 1.05114e+01 6.78871e-01 3.83141e+01 -9.83252e+01 -1.09094e+02 -9.50350e+01 -9.99995e-01
4.71824e-01 9.52552e+00 -3.18173e-01 3.73223e+01 -9.84369e+01 -8.84812e+01 -1.02557e+02 -9.99998e-01
4.81827e-01 8.54831e+00 -1.11723e+00 3.62749e+01 -9.66554e+01 -6.96193e+01 -1.06283e+02 -9.99999e-01
4.91831e-01 7.59684e+00 -1.73854e+00 3.52056e+01 -9.33538e+01 -5.30013e+01 -1.07089e+02 -9.99999e-01
5.01834e-01 6.68444e+00 -2.20580e+00 3.41394e+01 -8.89025e+01 -3.88329e+01 -1.05783e+02 -9.99999e-01
5.11837e-01 5.82088e+00 -2.54363e+00 3.30940e+01 -8.36451e+01 -2.71077e+01 -1.03057e+02 -9.99999e-01
5.21841e-01 5.01265e+00 -2.77581e+00 3.20805e+01 -7.78846e+01 -1.76783e+01 -9.94622e+01 -9.99998e-01
5.31844e-01 4.26348e+00 -2.92422e+00 3.11056e+01 -7.18770e+01 -1.03162e+01 -9.54155e+01 -9.99996e-01
5.41847e-01 3.57476e+00 -3.00822e+00 3.01721e+01 -6.58298e+01 -4.75639e+00 -9.12125e+01 -9.99993e-01
5.51851e-01 2.94603e+00 -3.04449e+00 2.92805e+01 -5.99052e+01 -7.28046e-01 -8.70506e+01 -9.99984e-01
5.61854e-01 2.37544e+00 -3.04704e+00 2.84299e+01 -5.42248e+01 2.02578e+00 -8.30512e+01 -9.99963e-01
5.71857e-01 1.86007e+00 -3.02744e+00 2.76182e+01 -4.88751e+01 3.73760e+00 -7.92798e+01 -9.99918e-01
5.81861e-01 1.39631e+00 -2.99506e+00 2.68429e+01 -4.39137e+01 4.61067e+00 -7.57632e+01 -9.99823e-01
5.91864e-01 9.80092e-01 -2.95741e+00 2.61016e+01 -3.93750e+01 4.81804e+00 -7.25027e+01 -9.99630e-01
6.01867e-01 6.07086e-01 -2.92040e+00 2.53916e+01 -3.52749e+01 4.50393e+00 -6.94839e+01 -9.99264e-01
6.11871e-01 2.72889e-01 -2.88864e+00 2.47107e+01 -3.16153e+01 3.78625e+00 -6.66835e+01 -9.98611e-01
6.21874e-01 -2.68719e-02 -2.86566e+00 2.40568e+01 -2.83879e+01 2.75970e+00 -6.40746e+01 -9.97519e-01
6.31877e-01 -2.96447e-01 -2.85416e+00 2.34282e+01 -2.55771e+01 1.49887e+00 -6.16292e+01 -9.95811e-01
6.41881e-01 -5.39907e-01 -2.85618e+00 2.28234e+01 -2.31627e+01 6.12961e-02 -5.93203e+01 -9.93308e-01
6.51884e-01 -7.61100e-01 -2.87325e+00 2.22411e+01 -2.11215e+01 -1.50988e+00 -5.71227e+01 -9.89866e-01
6.61887e-01 -9.63639e-01 -2.90653e+00 2.16803e+01 -1.94289e+01 -3.18341e+00 -5.50132e+01 -9.85412e-01
6.71891e-01 -1.15089e+00 -2.95692e+00 2.11402e+01 -1.80603e+01 -4.93792e+00 -5.29708e+01 -9.79978e-01
6.81894e-01 -1.32597e+00 -3.02515e+00 2.06203e+01 -1.69918e+01 -6.76003e+00 -5.09763e+01 -9.73706e-01
6.91897e-01 -1.49176e+00 -3.11184e+00 2.01203e+01 -1.62008e+01 -8.64287e+00 -4.90119e+01 -9.66843e-01
7.01901e-01 -1.65095e+00 -3.21760e+00 1.96397e+01 -1.56665e+01 -1.05848e+01 -4.70605e+01 -9.59712e-01
7.11904e-01 -1.80599e+00 -3.34301e+00 1.91787e+01 -1.53702e+01 -1.25881e+01 -4.51058e+01 -9.52666e-01
7.21907e-01 -1.95919e+00 -3.48873e+00 1.87374e+01 -1.52954e+01 -1.46585e+01 -4.31313e+01 -9.46056e-01
7.31911e-01 -2.11269e+00 -3.65546e+00 1.83159e+01 -1.54277e+01 -1.68039e+01 -4.11197e+01 -9.40189e-01
7.41914e-01 -2.26850e+00 -3.84402e+00 1.79149e+01 -1.57552e+01 -1.90340e+01 -3.90529e+01 -9.35308e-01
7.51917e-01 -2.42852e+00 -4.05530e+00 1.75349e+01 -1.62679e+01 -2.13594e+01 -3.69113e+01 -9.31580e-01
7.61921e-01 -2.59456e+00 -4.29034e+00 1.71767e+01 -1.69579e+01 -2.37912e+01 -3.46731e+01 -9.29093e-01
7.71924e-01 -2.76836e+00 -4.55027e+00 1.68416e+01 -1.78191e+01 -2.63402e+01 -3.23141e+01 -9.27864e-01
7.81927e-01 -2.95161e+00 -4.83632e+00 1.65307e+01 -1.88470e+01 -2.90165e+01 -2.98070e+01 -9.27850e-01
7.91931e-01 -3.14597e+00 -5.14981e+00 1.62458e+01 -2.00384e+01 -3.18284e+01 -2.71211e+01 -9.28960e-01
8.01934e-01 -3.35305e+00 -5.49216e+00 1.59889e+01 -2.13911e+01 -3.47819e+01 -2.42214e+01 -9.31068e-01
8.11937e-01 -3.57447e+00 -5.86479e+00 1.57621e+01 -2.29033e+01 -3.78792e+01 -2.10688e+01 -9.34027e-01
8.21941e-01 -3.81180e+00 -6.26915e+00 1.55683e+01 -2.45736e+01 -4.11179e+01 -1.76188e+01 -9.37677e-01
8.31944e-01 -4.06662e+00 -6.70663e+00 1.54108e+01 -2.64001e+01 -4.44891e+01 -1.38220e+01 -9.41856e-01
8.41947e-01 -4.34049e+00 -7.17846e+00 1.52931e+01 -2.83798e+01 -4.79755e+01 -9.62367e+00 -9.46404e-01
8.51951e-01 -4.63490e+00 -7.68569e+00 1.52198e+01 -3.05079e+01 -5.15495e+01 -4.96363e+00 -9.51171e-01
8.61954e-01 -4.95132e+00 -8.22898e+00 1.51956e+01 -3.27767e+01 -5.51697e+01 2.22743e-01 -9.56021e-01
8.71957e-01 -5.29108e+00 -8.80854e+00 1.52262e+01 -3.51746e+01 -5.87787e+01 6.00353e+00 -9.60834e-01
8.81961e-01 -5.65542e+00 -9.42388e+00 1.53179e+01 -3.76846e+01 -6.22987e+01 1.24482e+01 -9.65507e-01
8.91964e-01 -6.04532e+00 -1.00736e+01 1.54777e+01 -4.02829e+01 -6.56278e+01 1.96244e+01 -9.69957e-01
9.01967e-01 -6.46153e+00 -1.07552e+01 1.57132e+01 -4.29368e+01 -6.86365e+01 2.75933e+01 -9.74117e-01
9.11971e-01 -6.90439e+00 -1.14647e+01 1.60325e+01 -4.56030e+01 -7.11633e+01 3.64032e+01 -9.77942e-01
9.21974e-01 -7.37375e+00 -1.21963e+01 1.64444e+01 -4.82251e+01 -7.30120e+01 4.60805e+01 -9.81398e-01
9.31977e-01 -7.86883e+00 -1.29420e+01 1.69573e+01 -5.07319e+01 -7.39508e+01 5.66189e+01 -9.84471e-01
9.41981e-01 -8.38805e+00 -1.36915e+01 1.75798e+01 -5.30350e+01 -7.37133e+01 6.79658e+01 -9.87156e-01
9.51984e-01 -8.92885e+00 -1.44316e+01 1.83194e+01 -5.50277e+01 -7.20048e+01 8.00059e+01 -9.89460e-01
9.61987e-01 -9.48752e+00 -1.51460e+01 1.91822e+01 -5.65845e+01 -6.85135e+01 9.25452e+01 -9.91397e-01
9.71991e-01 -1.00590e+01 -1.58152e+01 2.01717e+01 -5.75621e+01 -6.29300e+01 1.05294e+02 -9.92991e-01
9.81994e-01 -1.06367e+01 -1.64169e+01 2.12881e+01 -5.78026e+01 -5.49752e+01 1.17854e+02 -9.94267e-01
9.91997e-01 -1.12124e+01 -1.69263e+01 2.25272e+01 -5.71393e+01 -4.44371e+01 1.29713e+02 -9.95253e-01
1.00200e+00 -1.17763e+01 -1.73169e+01 2.38788e+01 -5.54064e+01 -3.12150e+01 1.40252e+02 -9.95974e-01
1.01200e+00 -1.23168e+01 -1.75620e+01 2.53264e+01 -5.24516e+01 -1.53679e+01 1.48771e+02 -9.96450e-01
1.02201e+00 -1.28212e+01 -1.76364e+01 2.68461e+01 -4.81524e+01 2.84143e+00 1.54530e+02 -9.96682e-01
1.03201e+00 -1.32755e+01 -1.75188e+01 2.84065e+01 -4.24338e+01 2.29151e+01 1.56820e+02 -9.96635e-01
1.04201e+00 -1.36654e+01 -1.71941e+01 2.99699e+01 -3.52875e+01 4.41138e+01 1.55044e+02 -9.96204e-01
1.05202e+00 -1.39769e+01 -1.66556e+01 3.14935e+01 -2.67869e+01 6.54841e+01 1.48811e+02 -9.95114e-01
1.06202e+00 -1.41973e+01 -1.59070e+01 3.29319e+01 -1.70969e+01 8.59266e+01 1.38018e+02 -9.92665e-01
1.07202e+00 -1.43159e+01 -1.49633e+01 3.42403e+01 -6.47415e+00 1.04299e+02 1.22904e+02 -9.86972e-01
1.08203e+00 -1.43248e+01 -1.38505e+01 3.53783e+01 4.74356e+00 1.19544e+02 1.04064e+02 -9.72572e-01
1.09203e+00 -1.42203e+01 -1.26042e+01 3.63129e+01 1.61603e+01 1.30816e+02 8.24016e+01 -9.32762e-01
1.10203e+00 -1.40023e+01 -1.12668e+01 3.70212e+01 2.73550e+01 1.37585e+02 5.90372e+01 -8.17752e-01
1.11204e+00 -1.36751e+01 -9.88296e+00 3.74924e+01 3.79214e+01 1.39692e+02 3.51709e+01 -5.14256e-01
1.12204e+00 -1.32469e+01 -8.49628e+00 3.77270e+01 4.75060e+01 1.37349e+02 1.19437e+01 4.20594e-02
1.13204e+00 -1.27289e+01 -7.14741e+00 3.77368e+01 5.58152e+01 1.31086e+02 -9.65260e+00 5.74994e-01
1.14205e+00 -1.21352e+01 -5.87363e+00 3.75420e+01 6.26160e+01 1.21668e+02 -2.88340e+01 8.45765e-01
1.15205e+00 -1.14817e+01 -4.70443e+00 3.71696e+01 6.77725e+01 1.09987e+02 -4.51043e+01 9.44034e-01
1.16205e+00 -1.07849e+01 -3.65900e+00 3.66500e+01 7.12592e+01 9.69484e+01 -5.82713e+01 9.77258e-01
1.17206e+00 -1.00614e+01 -2.74709e+00 3.60140e+01 7.31429e+01 8.33787e+01 -6.83978e+01 9.89103e-01
1.18206e+00 -9.32647e+00 -1.97055e+00 3.52909e+01 7.35592e+01 6.99689e+01 -7.57308e+01 9.93711e-01
1.19206e+00 -8.59399e+00 -1.32506e+00 3.45070e+01 7.26893e+01 5.72460e+01 -8.06311e+01 9.95613e-01
1.20207e+00 -7.87580e+00 -8.01820e-01 3.36845e+01 7.07398e+01 4.55717e+01 -8.35103e+01 9.96332e-01
1.21207e+00 -7.18161e+00 -3.89169e-01 3.28416e+01 6.79244e+01 3.51594e+01 -8.47826e+01 9.96385e-01
1.22207e+00 -6.51905e+00 -7.39429e-02 3.19923e+01 6.44510e+01 2.61002e+01 -8.48309e+01 9.95891e-01
1.23208e+00 -5.89371e+00 1.57444e-01 3.11474e+01 6.05116e+01 1.83921e+01 -8.39875e+01 9.94746e-01
1.24208e+00 -5.30940e+00 3.18207e-01 3.03141e+01 5.62760e+01 1.19682e+01 -8.25270e+01 9.92626e-01
1.25208e+00 -4.76832e+00 4.20665e-01 2.94976e+01 5.18898e+01 6.72031e+00 -8.06661e+01 9.88914e-01
1.26209e+00 -4.27135e+00 4.75923e-01 2.87010e+01 4.74728e+01 2.51833e+00 -7.85689e+01 9.82539e-01
1.27209e+00 -3.81833e+00 4.93718e-01 2.79261e+01 4.31204e+01 -7.75994e-01 -7.63547e+01 9.71756e-01
1.28209e+00 -3.40820e+00 4.82386e-01 2.71735e+01 3.89058e+01 -3.29921e+00 -7.41068e+01 9.53890e-01
1.29210e+00 -3.03931e+00 4.48900e-01 2.64434e+01 3.48821e+01 -5.17998e+00 -7.18800e+01 9.25169e-01
1.30210e+00 -2.70956e+00 3.98959e-01 2.57352e+01 3.10852e+01 -6.53545e+00 -6.97083e+01 8.80835e-01
1.31210e+00 -2.41657e+00 3.37105e-01 2.50485e+01 2.75367e+01 -7.46963e+00 -6.76106e+01 8.15843e-01
1.32211e+00 -2.15778e+00 2.66858e-01 2.43823e+01 2.42464e+01 -8.07305e+00 -6.55953e+01 7.26279e-01
1.33211e+00 -1.93062e+00 1.90878e-01 2.37359e+01 2.12149e+01 -8.42328e+00 -6.36642e+01 6.11239e-01
1.34211e+00 -1.73250e+00 1.11116e-01 2.31083e+01 1.84362e+01 -8.58594e+00 -6.18147e+01 4.74258e-01
1.35212e+00 -1.56096e+00 2.89838e-02 2.24989e+01 1.58995e+01 -8.61599e+00 -6.00423e+01 3.23193e-01
1.36212e+00 -1.41364e+00 -5.45186e-02 2.19068e+01 1.35912e+01 -8.55903e+00 -5.83412e+01 1.68284e-01
1.37212e+00 -1.28833e+00 -1.38703e-01 2.13315e+01 1.14963e+01 -8.45259e+00 -5.67052e+01 1.93390e-02
1.38213e+00 -1.18298e+00 -2.23133e-01 2.07722e+01 9.59850e+00 -8.32727e+00 -5.51285e+01 -1.16447e-01
1.39213e+00 -1.09570e+00 -3.07596e-01 2.02284e+01 7.88103e+00 -8.20779e+00 -5.36053e+01 -2.35254e-01
1.40213e+00 -1.02477e+00 -3.92077e-01 1.96995e+01 6.32689e+00 -8.11394e+00 -5.21303e+01 -3.36183e-01
1.41214e+00 -9.68632e-01 -4.76737e-01 1.91853e+01 4.91895e+00 -8.06150e+00 -5.06989e+01 -4.20268e-01
1.42214e+00 -9.25923e-01 -5.61899e-01 1.86851e+01 3.64023e+00 -8.06298e+00 -4.93066e+01 -4.89525e-01
1.43214e+00 -8.95428e-01 -6.48016e-01 1.81987e+01 2.47411e+00 -8.12836e+00 -4.79496e+01 -5.46278e-01
1.44215e+00 -8.76102e-01 -7.35656e-01 1.77257e+01 1.40447e+00 -8.26570e+00 -4.66240e+01 -5.92765e-01
1.45215e+00 -8.67059e-01 -8.25479e-01 1.72658e+01 4.15797e-01 -8.48171e+00 -4.53264e+01 -6.30967e-01
1.46215e+00 -8.67563e-01 -9.18230e-01 1.68188e+01 -5.06669e-01 -8.78219e+00 -4.40534e+01 -6.62551e-01
1.47216e+00 -8.77022e-01 -1.01472e+00 1.63844e+01 -1.37697e+00 -9.17245e+00 -4.28017e+01 -6.88883e-01
1.48216e+00 -8.94982e-01 -1.11582e+00 1.59624e+01 -2.20843e+00 -9.65762e+00 -4.15677e+01 -7.11068e-01
1.49216e+00 -9.21118e-01 -1.22249e+00 1.55527e+01 -3.01367e+00 -1.02430e+01 -4.03478e+01 -7.29993e-01
1.50217e+00 -9.55228e-01 -1.33570e+00 1.51551e+01 -3.80473e+00 -1.09341e+01 -3.91378e+01 -7.46369e-01
1.51217e+00 -9.97229e-01 -1.45654e+00 1.47696e+01 -4.59310e+00 -1.17372e+01 -3.79332e+01 -7.60766e-01
1.52217e+00 -1.04715e+00 -1.58613e+00 1.43962e+01 -5.38985e+00 -1.26591e+01 -3.67290e+01 -7.73646e-01
1.53218e+00 -1.10513e+00 -1.72570e+00 1.40348e+01 -6.20575e+00 -1.37076e+01 -3.55191e+01 -7.85378e-01
1.54218e+00 -1.17140e+00 -1.87654e+00 1.36856e+01 -7.05133e+00 -1.48914e+01 -3.42968e+01 -7.96263e-01
1.55218e+00 -1.24633e+00 -2.04004e+00 1.33487e+01 -7.93706e+00 -1.62203e+01 -3.30541e+01 -8.06543e-01
1.56219e+00 -1.33037e+00 -2.21771e+00 1.30244e+01 -8.87340e+00 -1.77053e+01 -3.17815e+01 -8.16412e-01
1.57219e+00 -1.42406e+00 -2.41116e+00 1.27130e+01 -9.87093e+00 -1.93585e+01 -3.04678e+01 -8.26023e-01
1.58219e+00 -1.52809e+00 -2.62214e+00 1.24151e+01 -1.09404e+01 -2.11931e+01 -2.90999e+01 -8.35493e-01
1.59220e+00 -1.64322e+00 -2.85253e+00 1.21311e+01 -1.20931e+01 -2.32237e+01 -2.76622e+01 -8.44910e-01
1.60220e+00 -1.77035e+00 -3.10437e+00 1.18619e+01 -1.33402e+01 -2.54657e+01 -2.61360e+01 -8.54330e-01
1.61220e+00 -1.91047e+00 -3.37986e+00 1.16086e+01 -1.46939e+01 -2.79355e+01 -2.44990e+01 -8.63788e-01
1.62221e+00 -2.06472e+00 -3.68137e+00 1.13722e+01 -1.61665e+01 -3.06503e+01 -2.27250e+01 -8.73291e-01
1.63221e+00 -2.23435e+00 -4.01142e+00 1.11545e+01 -1.77707e+01 -3.36274e+01 -2.07823e+01 -8.82826e-01
1.64221e+00 -2.42074e+00 -4.37273e+00 1.09571e+01 -1.95200e+01 -3.68836e+01 -1.86338e+01 -8.92360e-01
1.65222e+00 -2.62541e+00 -4.76818e+00 1.07825e+01 -2.14277e+01 -4.04348e+01 -1.62349e+01 -9.01844e-01
1.66222e+00 -2.85001e+00 -5.20077e+00 1.06333e+01 -2.35076e+01 -4.42944e+01 -1.35333e+01 -9.11213e-01
1.67222e+00 -3.09633e+00 -5.67365e+00 1.05130e+01 -2.57732e+01 -4.84721e+01 -1.04670e+01 -9.20392e-01
1.68223e+00 -3.36631e+00 -6.19002e+00 1.04254e+01 -2.82372e+01 -5.29715e+01 -6.96351e+00 -9.29301e-01
1.69223e+00 -3.66197e+00 -6.75308e+00 1.03754e+01 -3.09112e+01 -5.77877e+01 -2.93813e+00 -9.37857e-01
1.70223e+00 -3.98547e+00 -7.36592e+00 1.03687e+01 -3.38045e+01 -6.29032e+01 1.70687e+00 -9.45979e-01
1.71224e+00 -4.33903e+00 -8.03137e+00 1.04120e+01 -3.69234e+01 -6.82837e+01 7.08317e+00 -9.53593e-01
1.72224e+00 -4.72494e+00 -8.75182e+00 1.05132e+01 -4.02689e+01 -7.38721e+01 1.33165e+01 -9.60638e-01
1.73224e+00 -5.14542e+00 -9.52893e+00 1.06817e+01 -4.38351e+01 -7.95809e+01 2.05458e+01 -9.67066e-01
1.74225e+00 -5.60262e+00 -1.03633e+01 1.09281e+01 -4.76069e+01 -8.52840e+01 2.89200e+01 -9.72846e-01
1.75225e+00 -6.09847e+00 -1.12540e+01 1.12646e+01 -5.15558e+01 -9.08060e+01 3.85934e+01 -9.77964e-01
1.76225e+00 -6.63452e+00 -1.21982e+01 1.17051e+01 -5.56369e+01 -9.59109e+01 4.97158e+01 -9.82423e-01
1.77226e+00 -7.21180e+00 -1.31901e+01 1.22646e+01 -5.97835e+01 -1.00291e+02 6.24192e+01 -9.86239e-01
1.78226e+00 -7.83050e+00 -1.42207e+01 1.29594e+01 -6.39021e+01 -1.03554e+02 7.67968e+01 -9.89446e-01
1.79226e+00 -8.48975e+00 -1.52764e+01 1.38067e+01 -6.78665e+01 -1.05221e+02 9.28751e+01 -9.92082e-01
1.80227e+00 -9.18723e+00 -1.63385e+01 1.48230e+01 -7.15125e+01 -1.04722e+02 1.10577e+02 -9.94199e-01
1.81227e+00 -9.91873e+00 -1.73820e+01 1.60237e+01 -7.46332e+01 -1.01408e+02 1.29678e+02 -9.95852e-01
1.82227e+00 -1.06778e+01 -1.83755e+01 1.74207e+01 -7.69774e+01 -9.45880e+01 1.49755e+02 -9.97101e-01
1.83228e+00 -1.14552e+01 -1.92804e+01 1.90208e+01 -7.82518e+01 -8.35783e+01 1.70139e+02 -9.98012e-01
1.84228e+00 -1.22387e+01 -2.00517e+01 2.08225e+01 -7.81297e+01 -6.77914e+01 1.89880e+02 -9.98650e-01
1.85228e+00 -1.30125e+01 -2.06394e+01 2.28134e+01 -7.62690e+01 -4.68512e+01 2.07736e+02 -9.99076e-01
1.86229e+00 -1.37577e+01 -2.09917e+01 2.49674e+01 -7.23398e+01 -2.07301e+01 2.22217e+02 -9.99346e-01
1.87229e+00 -1.44520e+01 -2.10584e+01 2.72425e+01 -6.60638e+01 1.01115e+01 2.31689e+02 -9.99502e-01
1.88229e+00 -1.50710e+01 -2.07971e+01 2.95806e+01 -5.72611e+01 4.46188e+01 2.34550e+02 -9.99571e-01
1.89230e+00 -1.55890e+01 -2.01790e+01 3.19086e+01 -4.58998e+01 8.11104e+01 2.29482e+02 -9.99557e-01
1.90230e+00 -1.59812e+01 -1.91951e+01 3.41427e+01 -3.21384e+01 1.17363e+02 2.15714e+02 -9.99414e-01
1.91230e+00 -1.62252e+01 -1.78603e+01 3.61953e+01 -1.63501e+01 1.50831e+02 1.93266e+02 -9.98951e-01
1.92231e+00 -1.63035e+01 -1.62152e+01 3.79834e+01 8.82883e-01 1.78980e+02 1.63076e+02 -9.97358e-01
1.93231e+00 -1.62053e+01 -1.43243e+01 3.94381e+01 1.88093e+01 1.99681e+02 1.26961e+02 -9.90588e-01
1.94231e+00 -1.59277e+01 -1.22695e+01 4.05119e+01 3.65817e+01 2.11556e+02 8.73941e+01 -9.54579e-01
1.95232e+00 -1.54767e+01 -1.01413e+01 4.11842e+01 5.33544e+01 2.14190e+02 4.71293e+01 -7.44342e-01
1.96232e+00 -1.48661e+01 -8.02623e+00 4.14612e+01 6.83983e+01 2.08141e+02 8.75523e+00 3.66569e-02
1.97232e+00 -1.41160e+01 -6.00096e+00 4.13728e+01 8.11499e+01 1.94770e+02 -2.56182e+01 7.82545e-01
1.98233e+00 -1.32516e+01 -4.13397e+00 4.09672e+01 9.11767e+01 1.75970e+02 -5.44639e+01 9.65526e-01
1.99233e+00 -1.23016e+01 -2.47265e+00 4.03040e+01 9.82891e+01 1.53832e+02 -7.70601e+01 9.93844e-01
2.00233e+00 -1.12948e+01 -1.04103e+00 3.94463e+01 1.02537e+02 1.30324e+02 -9.34319e+01 9.98558e-01
2.01234e+00 -1.02589e+01 1.55628e-01 3.84537e+01 1.04146e+02 1.07088e+02 -1.04140e+02 9.99531e-01
2.02234e+00 -9.21884e+00 1.12644e+00 3.73788e+01 1.03453e+02 8.53349e+01 -1.10061e+02 9.99784e-01
2.03234e+00 -8.19553e+00 1.89047e+00 3.62644e+01 1.00860e+02 6.58404e+01 -1.12198e+02 9.99861e-01
2.04235e+00 -7.20591e+00 2.47258e+00 3.51434e+01 9.67849e+01 4.90020e+01 -1.11533e+02 9.99879e-01
2.05235e+00 -6.26279e+00 2.90007e+00 3.40394e+01 9.16285e+01 3.49233e+01 -1.08934e+02 9.99863e-01
2.06235e+00 -5.37512e+00 3.20017e+00 3.29680e+01 8.57529e+01 2.35036e+01 -1.05116e+02 9.99810e-01
2.07236e+00 -4.54851e+00 3.39842e+00 3.19386e+01 7.94693e+01 1.45163e+01 -1.00627e+02 9.99688e-01
2.08236e+00 -3.78570e+00 3.51773e+00 3.09557e+01 7.30344e+01 7.67167e+00 -9.58656e+01 9.99427e-01
2.09236e+00 -3.08716e+00 3.57801e+00 3.00206e+01 6.66516e+01 2.66002e+00 -9.11009e+01 9.98868e-01
2.10237e+00 -2.45153e+00 3.59604e+00 2.91325e+01 6.04757e+01 -8.19650e-01 -8.65025e+01 9.97672e-01
2.11237e+00 -1.87617e+00 3.58575e+00 2.82891e+01 5.46192e+01 -3.04328e+00 -8.21652e+01 9.95162e-01
2.12237e+00 -1.35746e+00 3.55843e+00 2.74876e+01 4.91589e+01 -4.25393e+00 -7.81308e+01 9.90069e-01
2.13238e+00 -8.91180e-01 3.52311e+00 2.67250e+01 4.41429e+01 -4.65940e+00 -7.44063e+01 9.80213e-01
2.14238e+00 -4.72740e-01 3.48690e+00 2.59980e+01 3.95964e+01 -4.43330e+00 -7.09765e+01 9.62247e-01
2.15238e+00 -9.73972e-02 3.45526e+00 2.53041e+01 3.55265e+01 -3.71783e+00 -6.78140e+01 9.31738e-01
2.16239e+00 2.39598e-01 3.43235e+00 2.46405e+01 3.19275e+01 -2.62742e+00 -6.48857e+01 8.83906e-01
2.17239e+00 5.42884e-01 3.42125e+00 2.40053e+01 2.87837e+01 -1.25257e+00 -6.21567e+01 8.15195e-01
2.18239e+00 8.16909e-01 3.42424e+00 2.33964e+01 2.60733e+01 3.36464e-01 -5.95932e+01 7.25177e-01
2.19240e+00 1.06588e+00 3.44297e+00 2.28125e+01 2.37708e+01 2.08625e+00 -5.71637e+01 6.17713e-01
2.20240e+00 1.29375e+00 3.47870e+00 2.22524e+01 2.18495e+01 3.95725e+00 -5.48392e+01 5.00391e-01
2.21240e+00 1.50420e+00 3.53246e+00 2.17151e+01 2.02826e+01 5.92124e+00 -5.25935e+01 3.82386e-01
2.22241e+00 1.70064e+00 3.60509e+00 2.12000e+01 1.90445e+01 7.95921e+00 -5.04024e+01 2.72001e-01
2.23241e+00 1.88623e+00 3.69739e+00 2.07066e+01 1.81115e+01 1.00596e+01 -4.82436e+01 1.75119e-01
2.24241e+00 2.06393e+00 3.81010e+00 2.02348e+01 1.74616e+01 1.22168e+01 -4.60957e+01 9.49273e-02
2.25242e+00 2.23646e+00 3.94395e+00 1.97845e+01 1.70749e+01 1.44298e+01 -4.39381e+01 3.24736e-02
2.26242e+00 2.40636e+00 4.09969e+00 1.93558e+01 1.69333e+01 1.67013e+01 -4.17502e+01 -1.25221e-02
2.27242e+00 2.57600e+00 4.27810e+00 1.89493e+01 1.70210e+01 1.90364e+01 -3.95112e+01 -4.09633e-02
2.28243e+00 2.74761e+00 4.48001e+00 1.85656e+01 1.73240e+01 2.14421e+01 -3.71989e+01 -5.39063e-02
2.29243e+00 2.92328e+00 4.70632e+00 1.82054e+01 1.78304e+01 2.39259e+01 -3.47900e+01 -5.23047e-02
2.30243e+00 3.10498e+00 4.95798e+00 1.78700e+01 1.85299e+01 2.64956e+01 -3.22588e+01 -3.69101e-02
2.31244e+00 3.29462e+00 5.23602e+00 1.75605e+01 1.94141e+01 2.91580e+01 -2.95774e+01 -8.27954e-03
2.32244e+00 3.49399e+00 5.54153e+00 1.72788e+01 2.04755e+01 3.19181e+01 -2.67148e+01 3.31437e-02
2.33244e+00 3.70483e+00 5.87563e+00 1.70268e+01 2.17080e+01 3.47783e+01 -2.36365e+01 8.68918e-02
2.34245e+00 3.92884e+00 6.23944e+00 1.68068e+01 2.31060e+01 3.77369e+01 -2.03043e+01 1.52286e-01
2.35245e+00 4.16764e+00 6.63401e+00 1.66216e+01 2.46637e+01 4.07872e+01 -1.66760e+01 2.28215e-01
2.36245e+00 4.42279e+00 7.06031e+00 1.64743e+01 2.63752e+01 4.39155e+01 -1.27052e+01 3.12916e-01
2.37246e+00 4.69581e+00 7.51908e+00 1.63687e+01 2.82328e+01 4.70994e+01 -8.34165e+00 4.03811e-01
2.38246e+00 4.98809e+00 8.01078e+00 1.63089e+01 3.02268e+01 5.03055e+01 -3.53189e+00 4.97494e-01
2.39246e+00 5.30096e+00 8.53540e+00 1.62997e+01 3.23444e+01 5.34874e+01 1.77995e+00 5.89945e-01
2.40247e+00 5.63555e+00 9.09238e+00 1.63464e+01 3.45683e+01 5.65823e+01 7.65025e+00 6.76988e-01
2.41247e+00 5.99283e+00 9.68038e+00 1.64548e+01 3.68754e+01 5.95081e+01 1.41334e+01 7.54927e-01
2.42247e+00 6.37349e+00 1.02971e+01 1.66313e+01 3.92361e+01 6.21609e+01 2.12782e+01 8.21148e-01
2.43248e+00 6.77787e+00 1.09391e+01 1.68828e+01 4.16119e+01 6.44116e+01 2.91226e+01 8.74483e-01
2.44248e+00 7.20589e+00 1.16014e+01 1.72164e+01 4.39546e+01 6.61042e+01 3.76877e+01 9.15217e-01
2.45248e+00 7.65694e+00 1.22774e+01 1.76392e+01 4.62044e+01 6.70545e+01 4.69693e+01 9.44758e-01
2.46249e+00 8.12974e+00 1.29586e+01 1.81583e+01 4.82885e+01 6.70514e+01 5.69276e+01 9.65154e-01
2.47249e+00 8.62219e+00 1.36342e+01 1.87801e+01 5.01199e+01 6.58613e+01 6.74762e+01 9.78603e-01
2.48249e+00 9.13129e+00 1.42910e+01 1.95098e+01 5.15973e+01 6.32353e+01 7.84693e+01 9.87112e-01
2.49250e+00 9.65292e+00 1.49134e+01 2.03508e+01 5.26051e+01 5.89236e+01 8.96893e+01 9.92303e-01
2.50250e+00 1.01818e+01 1.54833e+01 2.13040e+01 5.30158e+01 5.26940e+01 1.00837e+02 9.95376e-01
2.51250e+00 1.07111e+01 1.59805e+01 2.23667e+01 5.26940e+01 4.43586e+01 1.11525e+02 9.97153e-01
2.52251e+00 1.12331e+01 1.63833e+01 2.35321e+01 5.15026e+01 3.38047e+01 1.21283e+02 9.98162e-01
2.53251e+00 1.17382e+01 1.66694e+01 2.47883e+01 4.93120e+01 2.10306e+01 1.29567e+02 9.98719e-01
2.54251e+00 1.22159e+01 1.68171e+01 2.61175e+01 4.60118e+01 6.17990e+00 1.35791e+02 9.99005e-01
2.55252e+00 1.26548e+01 1.68071e+01 2.74961e+01 4.15236e+01 -1.04310e+01 1.39368e+02 9.99108e-01
2.56252e+00 1.30426e+01 1.66242e+01 2.88951e+01 3.58159e+01 -2.82992e+01 1.39770e+02 9.99043e-01
2.57252e+00 1.33674e+01 1.62590e+01 3.02805e+01 2.89166e+01 -4.67435e+01 1.36592e+02 9.98732e-01
2.58253e+00 1.36175e+01 1.57098e+01 3.16152e+01 2.09233e+01 -6.49401e+01 1.29621e+02 9.97873e-01
2.59253e+00 1.37829e+01 1.49836e+01 3.28612e+01 1.20070e+01 -8.19853e+01 1.18887e+02 9.95419e-01
2.60253e+00 1.38554e+01 1.40963e+01 3.39822e+01 2.40879e+00 -9.69820e+01 1.04691e+02 9.87385e-01
2.61254e+00 1.38298e+01 1.30725e+01 3.49461e+01 -7.57304e+00 -1.09135e+02 8.76002e+01 9.56772e-01
2.62254e+00 1.37038e+01 1.19432e+01 3.57277e+01 -1.76051e+01 -1.17842e+02 6.83934e+01 8.29240e-01
2.63254e+00 1.34785e+01 1.07430e+01 3.63104e+01 -2.73547e+01 -1.22754e+02 4.79727e+01 3.73694e-01
2.64255e+00 1.31584e+01 9.50644e+00 3.66865e+01 -3.65199e+01 -1.23807e+02 2.72591e+01 -4.16962e-01
2.65255e+00 1.27508e+01 8.27124e+00 3.68578e+01 -4.47960e+01 -1.21216e+02 7.17773e+00 -8.58925e-01
2.66255e+00 1.22661e+01 7.07584e+00 3.68350e+01 -5.19028e+01 -1.15447e+02 -1.14337e+01 -9.70723e-01
2.67256e+00 1.17169e+01 5.95086e+00 3.66360e+01 -5.76609e+01 -1.07139e+02 -2.79702e+01 -9.93432e-01
2.68256e+00 1.11173e+01 4.91860e+00 3.62836e+01 -6.19870e+01 -9.70095e+01 -4.20747e+01 -9.98260e-01
2.69256e+00 1.04816e+01 3.99372e+00 3.58028e+01 -6.48786e+01 -8.57797e+01 -5.36137e+01 -9.99433e-01
2.70257e+00 9.82387e+00 3.18391e+00 3.52193e+01 -6.63996e+01 -7.41057e+01 -6.26399e+01 -9.99768e-01
2.71257e+00 9.15733e+00 2.49074e+00 3.45574e+01 -6.66659e+01 -6.25387e+01 -6.93444e+01 -9.99880e-01
2.72257e+00 8.49379e+00 1.91092e+00 3.38388e+01 -6.58287e+01 -5.15045e+01 -7.40058e+01 -9.99922e-01
2.73258e+00 7.84343e+00 1.43752e+00 3.30825e+01 -6.40591e+01 -4.13017e+01 -7.69449e+01 -9.99938e-01
2.74258e+00 7.21470e+00 1.06121e+00 3.23040e+01 -6.15348e+01 -3.21136e+01 -7.84878e+01 -9.99941e-01
2.75258e+00 6.61426e+00 7.71349e-01 3.15158e+01 -5.84291e+01 -2.40261e+01 -7.89404e+01 -9.99934e-01
2.76259e+00 6.04712e+00 5.56813e-01 3.07274e+01 -5.49031e+01 -1.70500e+01 -7.85727e+01 -9.99917e-01
2.77259e+00 5.51675e+00 4.06667e-01 2.99458e+01 -5.11008e+01 -1.11414e+01 -7.76121e+01 -9.99884e-01
2.78259e+00 5.02527e+00 3.10610e-01 2.91760e+01 -4.71466e+01 -6.22053e+00 -7.62419e+01 -9.99826e-01
2.79260e+00 4.57366e+00 2.59254e-01 2.84214e+01 -4.31441e+01 -2.18652e+00 -7.46046e+01 -9.99725e-01
2.80260e+00 4.16198e+00 2.44275e-01 2.76840e+01 -3.91771e+01 1.07099e+00 -7.28073e+01 -9.99552e-01
2.81260e+00 3.78952e+00 2.58467e-01 2.69650e+01 -3.53106e+01 3.66359e+00 -7.09273e+01 -9.99257e-01
2.82261e+00 3.45504e+00 2.95722e-01 2.62651e+01 -3.15931e+01 5.69857e+00 -6.90184e+01 -9.98765e-01
2.83261e+00 3.15684e+00 3.50969e-01 2.55842e+01 -2.80587e+01 7.27541e+00 -6.71165e+01 -9.97963e-01
2.84261e+00 2.89299e+00 4.20087e-01 2.49222e+01 -2.47290e+01 8.48401e+00 -6.52438e+01 -9.96694e-01
2.85262e+00 2.66137e+00 4.99806e-01 2.42787e+01 -2.16157e+01 9.40391e+00 -6.34131e+01 -9.94747e-01
2.86262e+00 2.45980e+00 5.87599e-01 2.36533e+01 -1.87220e+01 1.01043e+01 -6.16302e+01 -9.91859e-01
2.87262e+00 2.28608e+00 6.81588e-01 2.30455e+01 -1.60450e+01 1.06447e+01 -5.98966e+01 -9.87726e-01
2.88263e+00 2.13810e+00 7.80445e-01 2.24548e+01 -1.35765e+01 1.10756e+01 -5.82109e+01 -9.82015e-01
2.89263e+00 2.01381e+00 8.83311e-01 2.18808e+01 -1.13050e+01 1.14396e+01 -5.65699e+01 -9.74397e-01
2.90263e+00 1.91131e+00 9.89722e-01 2.13229e+01 -9.21592e+00 1.17722e+01 -5.49695e+01 -9.64571e-01
2.91264e+00 1.82887e+00 1.09954e+00 2.07809e+01 -7.29332e+00 1.21033e+01 -5.34048e+01 -9.52294e-01
2.92264e+00 1.76490e+00 1.21290e+00 2.02544e+01 -5.51999e+00 1.24574e+01 -5.18710e+01 -9.37396e-01
2.93264e+00 1.71800e+00 1.33017e+00 1.97431e+01 -3.87825e+00 1.28552e+01 -5.03629e+01 -9.19794e-01
2.94265e+00 1.68693e+00 1.45190e+00 1.92467e+01 -2.35027e+00 1.33143e+01 -4.88753e+01 -8.99479e-01
2.95265e+00 1.67065e+00 1.57881e+00 1.87652e+01 -9.18418e-01 1.38494e+01 -4.74028e+01 -8.76501e-01
2.96265e+00 1.66829e+00 1.71175e+00 1.82983e+01 4.34598e-01 1.44735e+01 -4.59398e+01 -8.50942e-01
2.97266e+00 1.67914e+00 1.85170e+00 1.78461e+01 1.72556e+00 1.51982e+01 -4.44802e+01 -8.22882e-01
2.98266e+00 1.70266e+00 1.99973e+00 1.74084e+01 2.97071e+00 1.60342e+01 -4.30176e+01 -7.92374e-01
2.99266e+00 1.73848e+00 2.15705e+00 1.69855e+01 4.18573e+00 1.69915e+01 -4.15446e+01 -7.59412e-01
3.00267e+00 1.78636e+00 2.32493e+00 1.65773e+01 5.38575e+00 1.80801e+01 -4.00530e+01 -7.23912e-01
3.01267e+00 1.84623e+00 2.50477e+00 1.61842e+01 6.58542e+00 1.93098e+01 -3.85336e+01 -6.85691e-01
3.02267e+00 1.91815e+00 2.69805e+00 1.58065e+01 7.79898e+00 2.06909e+01 -3.69754e+01 -6.44459e-01
3.03268e+00 2.00235e+00 2.90638e+00 1.54446e+01 9.04032e+00 2.22339e+01 -3.53661e+01 -5.99809e-01
3.04268e+00 2.09916e+00 3.13147e+00 1.50992e+01 1.03231e+01 2.39494e+01 -3.36910e+01 -5.51211e-01
3.05268e+00 2.20906e+00 3.37513e+00 1.47709e+01 1.16607e+01 2.58489e+01 -3.19331e+01 -4.98018e-01
3.06269e+00 2.33268e+00 3.63932e+00 1.44606e+01 1.30664e+01 2.79436e+01 -3.00723e+01 -4.39470e-01
3.07269e+00 2.47075e+00 3.92611e+00 1.41696e+01 1.45536e+01 3.02453e+01 -2.80853e+01 -3.74722e-01
3.08269e+00 2.62416e+00 4.23768e+00 1.38993e+01 1.61352e+01 3.27649e+01 -2.59443e+01 -3.02889e-01
3.09270e+00 2.79392e+00 4.57635e+00 1.36512e+01 1.78243e+01 3.55131e+01 -2.36172e+01 -2.23124e-01
3.10270e+00 2.98117e+00 4.94454e+00 1.34275e+01 1.96337e+01 3.84985e+01 -2.10662e+01 -1.34746e-01
3.11270e+00 3.18717e+00 5.34473e+00 1.32306e+01 2.15756e+01 4.17277e+01 -1.82471e+01 -3.74308e-02
3.12271e+00 3.41330e+00 5.77947e+00 1.30635e+01 2.36617e+01 4.52033e+01 -1.51089e+01 6.85367e-02
3.13271e+00 3.66107e+00 6.25130e+00 1.29296e+01 2.59023e+01 4.89225e+01 -1.15925e+01 1.81969e-01
3.14271e+00 3.93207e+00 6.76268e+00 1.28331e+01 2.83062e+01 5.28747e+01 -7.63017e+00 3.00516e-01
3.15272e+00 4.22795e+00 7.31588e+00 1.27787e+01 3.08793e+01 5.70390e+01 -3.14535e+00 4.20553e-01
3.16272e+00 4.55043e+00 7.91284e+00 1.27722e+01 3.36241e+01 6.13804e+01 1.94775e+00 5.37386e-01
3.17272e+00 4.90122e+00 8.55503e+00 1.28200e+01 3.65381e+01 6.58455e+01 7.74343e+00 6.45844e-01
3.18273e+00 5.28197e+00 9.24323e+00 1.29298e+01 3.96125e+01 7.03574e+01 1.43431e+01 7.41210e-01
3.19273e+00 5.69422e+00 9.97723e+00 1.31100e+01 4.28302e+01 7.48096e+01 2.18525e+01 8.20197e-01
3.20273e+00 6.13925e+00 1.07556e+01 1.33703e+01 4.61635e+01 7.90595e+01 3.03771e+01 8.81576e-01
3.21274e+00 6.61804e+00 1.15752e+01 1.37215e+01 4.95719e+01 8.29208e+01 4.00149e+01 9.26217e-01
3.22274e+00 7.13108e+00 1.24310e+01 1.41749e+01 5.29989e+01 8.61570e+01 5.08466e+01 9.56567e-01
3.23274e+00 7.67819e+00 1.33150e+01 1.47429e+01 5.63682e+01 8.84757e+01 6.29207e+01 9.75847e-01
3.24275e+00 8.25830e+00 1.42163e+01 1.54379e+01 5.95805e+01 8.95255e+01 7.62352e+01 9.87295e-01
3.25275e+00 8.86925e+00 1.51203e+01 1.62720e+01 6.25101e+01 8.88985e+01 9.07135e+01 9.93655e-01
3.26275e+00 9.50746e+00 1.60077e+01 1.72560e+01 6.50021e+01 8.61401e+01 1.06176e+02 9.96970e-01
3.27276e+00 1.01677e+01 1.68549e+01 1.83985e+01 6.68721e+01 8.07701e+01 1.22312e+02 9.98599e-01
3.28276e+00 1.08426e+01 1.76333e+01 1.97038e+01 6.79074e+01 7.23190e+01 1.38647e+02 9.99361e-01
3.29276e+00 1.15227e+01 1.83101e+01 2.11708e+01 6.78738e+01 6.03802e+01 1.54526e+02 9.99704e-01
3.30277e+00 1.21961e+01 1.88488e+01 2.27910e+01 6.65264e+01 4.46806e+01 1.69106e+02 9.99856e-01
3.31277e+00 1.28485e+01 1.92112e+01 2.45464e+01 6.36273e+01 2.51623e+01 1.81378e+02 9.99922e-01
3.32277e+00 1.34632e+01 1.93602e+01 2.64084e+01 5.89699e+01 2.06806e+00 1.90228e+02 9.99950e-01
3.33278e+00 1.40219e+01 1.92627e+01 2.83371e+01 5.24076e+01 -2.39891e+01 1.94534e+02 9.99960e-01
3.34278e+00 1.45052e+01 1.88937e+01 3.02819e+01 4.38857e+01 -5.19928e+01 1.93305e+02 9.99957e-01
3.35278e+00 1.48936e+01 1.82406e+01 3.21836e+01 3.34701e+01 -8.05500e+01 1.85845e+02 9.99934e-01
3.36279e+00 1.51692e+01 1.73059e+01 3.39784e+01 2.13676e+01 -1.07993e+02 1.71907e+02 9.99848e-01
3.37279e+00 1.53166e+01 1.61097e+01 3.56023e+01 7.93041e+00 -1.32551e+02 1.51806e+02 9.99458e-01
3.38279e+00 1.53250e+01 1.46891e+01 3.69979e+01 -6.35837e+00 -1.52582e+02 1.26449e+02 9.97095e-01
3.39280e+00 1.51885e+01 1.30964e+01 3.81193e+01 -2.09212e+01 -1.66794e+02 9.72627e+01 9.77837e-01
3.40280e+00 1.49075e+01 1.13932e+01 3.89369e+01 -3.51433e+01 -1.74436e+02 6.60131e+01 7.96308e-01
3.41280e+00 1.44884e+01 9.64208e+00 3.94393e+01 -4.84634e+01 -1.75379e+02 3.45271e+01 -1.50090e-01
3.42281e+00 1.39426e+01 7.90322e+00 3.96326e+01 -6.03935e+01 -1.70091e+02 4.50442e+00 -8.88031e-01
3.43281e+00 1.32864e+01 6.24099e+00 3.95395e+01 -7.04542e+01 -1.59559e+02 -2.25182e+01 -9.89559e-01
3.44281e+00 1.25402e+01 4.70455e+00 3.91955e+01 -7.83569e+01 -1.45099e+02 -4.55252e+01 -9.98848e-01
3.45282e+00 1.17263e+01 3.32642e+00 3.86437e+01 -8.39989e+01 -1.28137e+02 -6.40433e+01 -9.99828e-01
3.46282e+00 1.08671e+01 2.12475e+00 3.79293e+01 -8.74235e+01 -1.10027e+02 -7.80548e+01 -9.99964e-01
3.47282e+00 9.98412e+00 1.10509e+00 3.70960e+01 -8.87903e+01 -9.19207e+01 -8.78894e+01 -9.99989e-01
3.48283e+00 9.09677e+00 2.62727e-01 3.61830e+01 -8.83404e+01 -7.47017e+01 -9.40981e+01 -9.99995e-01
3.49283e+00 8.22182e+00 -4.14455e-01 3.52233e+01 -8.63627e+01 -5.89744e+01 -9.73364e+01 -9.99997e-01
3.50283e+00 7.37301e+00 -9.43325e-01 3.42433e+01 -8.31634e+01 -4.50887e+01 -9.82706e+01 -9.99997e-01
3.51284e+00 6.56107e+00 -1.34317e+00 3.32629e+01 -7.90423e+01 -3.31870e+01 -9.75137e+01 -9.99997e-01
3.52284e+00 5.79379e+00 -1.63388e+00 3.22963e+01 -7.42767e+01 -2.32578e+01 -9.55897e+01 -9.99996e-01
3.53284e+00 5.07637e+00 -1.83469e+00 3.13529e+01 -6.91105e+01 -1.51860e+01 -9.29213e+01 -9.99993e-01
3.54285e+00 4.41176e+00 -1.96332e+00 3.04386e+01 -6.37507e+01 -8.79526e+00 -8.98313e+01 -9.99988e-01
3.55285e+00 3.80101e+00 -2.03558e+00 2.95563e+01 -5.83659e+01 -3.88000e+00 -8.65541e+01 -9.99976e-01
3.56285e+00 3.24369e+00 -2.06516e+00 2.87070e+01 -5.30885e+01 -2.28248e-01 -8.32508e+01 -9.99952e-01
3.57286e+00 2.73819e+00 -2.06368e+00 2.78905e+01 -4.80187e+01 2.36357e+00 -8.00254e+01 -9.99902e-01
3.58286e+00 2.28206e+00 -2.04079e+00 2.71055e+01 -4.32285e+01 4.08202e+00 -7.69386e+01 -9.99802e-01
3.59286e+00 1.87224e+00 -2.00437e+00 2.63506e+01 -3.87661e+01 5.09239e+00 -7.40210e+01 -9.99608e-01
3.60287e+00 1.50529e+00 -1.96079e+00 2.56240e+01 -3.46607e+01 5.53732e+00 -7.12823e+01 -9.99249e-01
3.61287e+00 1.17755e+00 -1.91506e+00 2.49239e+01 -3.09262e+01 5.53731e+00 -6.87189e+01 -9.98616e-01
3.62287e+00 8.85311e-01 -1.87113e+00 2.42486e+01 -2.75644e+01 5.19226e+00 -6.63196e+01 -9.97560e-01
3.63288e+00 6.24859e-01 -1.83202e+00 2.35966e+01 -2.45688e+01 4.58353e+00 -6.40690e+01 -9.95895e-01
3.64288e+00 3.92595e-01 -1.80001e+00 2.29664e+01 -2.19261e+01 3.77618e+00 -6.19504e+01 -9.93417e-01
3.65288e+00 1.85072e-01 -1.77683e+00 2.23568e+01 -1.96190e+01 2.82123e+00 -5.99469e+01 -9.89929e-01
3.66289e+00 -9.69064e-04 -1.76373e+00 2.17667e+01 -1.76276e+01 1.75769e+00 -5.80429e+01 -9.85279e-01
3.67289e+00 -1.68580e-01 -1.76164e+00 2.11953e+01 -1.59306e+01 6.14497e-01 -5.62237e+01 -9.79399e-01
3.68289e+00 -3.20596e-01 -1.77122e+00 2.06416e+01 -1.45063e+01 -5.87842e-01 -5.44765e+01 -9.72326e-01
3.69290e+00 -4.59641e-01 -1.79300e+00 2.01052e+01 -1.33336e+01 -1.83579e+00 -5.27896e+01 -9.64210e-01
3.70290e+00 -5.88129e-01 -1.82737e+00 1.95853e+01 -1.23924e+01 -3.12155e+00 -5.11528e+01 -9.55305e-01
3.71290e+00 -7.08280e-01 -1.87468e+00 1.90816e+01 -1.16640e+01 -4.44203e+00 -4.95566e+01 -9.45940e-01
3.72291e+00 -8.22139e-01 -1.93528e+00 1.85938e+01 -1.11314e+01 -5.79796e+00 -4.79923e+01 -9.36482e-01
3.73291e+00 -9.31585e-01 -2.00954e+00 1.81214e+01 -1.07796e+01 -7.19322e+00 -4.64516e+01 -9.27299e-01
3.74291e+00 -1.03836e+00 -2.09790e+00 1.76644e+01 -1.05954e+01 -8.63423e+00 -4.49266e+01 -9.18729e-01
3.75292e+00 -1.14408e+00 -2.20085e+00 1.72225e+01 -1.05676e+01 -1.01295e+01 -4.34088e+01 -9.11057e-01
3.76292e+00 -1.25028e+00 -2.31900e+00 1.67959e+01 -1.06873e+01 -1.16892e+01 -4.18897e+01 -9.04504e-01
3.77292e+00 -1.35837e+00 -2.45307e+00 1.63845e+01 -1.09470e+01 -1.33251e+01 -4.03598e+01 -8.99223e-01
3.78293e+00 -1.46974e+00 -2.60388e+00 1.59885e+01 -1.13415e+01 -1.50499e+01 -3.88090e+01 -8.95301e-01
3.79293e+00 -1.58571e+00 -2.77242e+00 1.56082e+01 -1.18671e+01 -1.68774e+01 -3.72255e+01 -8.92771e-01
3.80293e+00 -1.70759e+00 -2.95980e+00 1.52439e+01 -1.25221e+01 -1.88224e+01 -3.55963e+01 -8.91616e-01
3.81294e+00 -1.83667e+00 -3.16728e+00 1.48962e+01 -1.33061e+01 -2.09000e+01 -3.39060e+01 -8.91779e-01
3.82294e+00 -1.97424e+00 -3.39628e+00 1.45658e+01 -1.42205e+01 -2.31260e+01 -3.21371e+01 -8.93177e-01
3.83294e+00 -2.12161e+00 -3.64838e+00 1.42536e+01 -1.52676e+01 -2.55162e+01 -3.02691e+01 -8.95703e-01
3.84295e+00 -2.28015e+00 -3.92530e+00 1.39606e+01 -1.64515e+01 -2.80865e+01 -2.82781e+01 -8.99235e-01
3.85295e+00 -2.45123e+00 -4.22894e+00 1.36883e+01 -1.77771e+01 -3.08522e+01 -2.61361e+01 -9.03638e-01
3.86295e+00 -2.63630e+00 -4.56133e+00 1.34383e+01 -1.92503e+01 -3.38275e+01 -2.38106e+01 -9.08773e-01
3.87296e+00 -2.83687e+00 -4.92464e+00 1.32127e+01 -2.08777e+01 -3.70251e+01 -2.12633e+01 -9.14497e-01
3.88296e+00 -3.05453e+00 -5.32115e+00 1.30138e+01 -2.26662e+01 -4.04545e+01 -1.84499e+01 -9.20665e-01
3.89296e+00 -3.29091e+00 -5.75321e+00 1.28446e+01 -2.46230e+01 -4.41217e+01 -1.53191e+01 -9.27135e-01
3.90297e+00 -3.54774e+00 -6.22322e+00 1.27086e+01 -2.67548e+01 -4.80266e+01 -1.18113e+01 -9.33769e-01
3.91297e+00 -3.82679e+00 -6.73352e+00 1.26098e+01 -2.90673e+01 -5.21615e+01 -7.85844e+00 -9.40436e-01
3.92297e+00 -4.12989e+00 -7.28632e+00 1.25531e+01 -3.15643e+01 -5.65076e+01 -3.38328e+00 -9.47016e-01
3.93298e+00 -4.45890e+00 -7.88359e+00 1.25442e+01 -3.42469e+01 -6.10325e+01 1.70107e+00 -9.53400e-01
3.94298e+00 -4.81567e+00 -8.52688e+00 1.25895e+01 -3.71121e+01 -6.56849e+01 7.49059e+00 -9.59492e-01
3.95298e+00 -5.20197e+00 -9.21710e+00 1.26967e+01 -4.01513e+01 -7.03902e+01 1.40892e+01 -9.65215e-01
3.96299e+00 -5.61949e+00 -9.95429e+00 1.28744e+01 -4.33480e+01 -7.50436e+01 2.16062e+01 -9.70507e-01
3.97299e+00 -6.06966e+00 -1.07372e+01 1.31324e+01 -4.66759e+01 -7.95040e+01 3.01517e+01 -9.75326e-01
3.98299e+00 -6.55362e+00 -1.15632e+01 1.34815e+01 -5.00953e+01 -8.35859e+01 3.98300e+01 -9.79644e-01
3.99300e+00 -7.07202e+00 -1.24271e+01 1.39334e+01 -5.35505e+01 -8.70526e+01 5.07290e+01 -9.83451e-01
4.00300e+00 -7.62486e+00 -1.33214e+01 1.45006e+01 -5.69657e+01 -8.96093e+01 6.29057e+01 -9.86752e-01
4.01300e+00 -8.21126e+00 -1.42354e+01 1.51962e+01 -6.02413e+01 -9.09000e+01 7.63672e+01 -9.89562e-01
4.02301e+00 -8.82920e+00 -1.51542e+01 1.60326e+01 -6.32503e+01 -9.05087e+01 9.10463e+01 -9.91907e-01
4.03301e+00 -9.47527e+00 -1.60588e+01 1.70212e+01 -6.58357e+01 -8.79681e+01 1.06772e+02 -9.93821e-01
4.04301e+00 -1.01443e+01 -1.69252e+01 1.81712e+01 -6.78092e+01 -8.27812e+01 1.23238e+02 -9.95346e-01
4.05302e+00 -1.08291e+01 -1.77245e+01 1.94877e+01 -6.89531e+01 -7.44562e+01 1.39974e+02 -9.96526e-01
4.06302e+00 -1.15203e+01 -1.84229e+01 2.09703e+01 -6.90261e+01 -6.25609e+01 1.56316e+02 -9.97411e-01
4.07302e+00 -1.22057e+01 -1.89831e+01 2.26109e+01 -6.77741e+01 -4.67943e+01 1.71407e+02 -9.98050e-01
4.08303e+00 -1.28710e+01 -1.93658e+01 2.43920e+01 -6.49486e+01 -2.70727e+01 1.84211e+02 -9.98487e-01
4.09303e+00 -1.34991e+01 -1.95322e+01 2.62849e+01 -6.03311e+01 -3.61990e+00 1.93575e+02 -9.98759e-01
4.10303e+00 -1.40715e+01 -1.94478e+01 2.82494e+01 -5.37629e+01 2.29571e+01 1.98327e+02 -9.98887e-01
4.11304e+00 -1.45680e+01 -1.90859e+01 3.02339e+01 -4.51789e+01 5.16290e+01 1.97420e+02 -9.98865e-01
4.12304e+00 -1.49688e+01 -1.84326e+01 3.21777e+01 -3.46376e+01 8.09676e+01 1.90106e+02 -9.98623e-01
4.13304e+00 -1.52551e+01 -1.74895e+01 3.40149e+01 -2.23437e+01 1.09247e+02 1.76098e+02 -9.97931e-01
4.14305e+00 -1.54112e+01 -1.62765e+01 3.56794e+01 -8.65382e+00 1.34626e+02 1.55695e+02 -9.96025e-01
4.15305e+00 -1.54253e+01 -1.48315e+01 3.71115e+01 5.93778e+00 1.55379e+02 1.29815e+02 -9.90099e-01
4.16305e+00 -1.52913e+01 -1.32077e+01 3.82632e+01 2.08362e+01 1.70146e+02 9.99282e+01 -9.68461e-01
4.17306e+00 -1.50095e+01 -1.14693e+01 3.91035e+01 3.54021e+01 1.78127e+02 6.78724e+01 -8.79236e-01
4.18306e+00 -1.45862e+01 -9.68391e+00 3.96204e+01 4.90230e+01 1.79182e+02 3.55972e+01 -5.34998e-01
4.19306e+00 -1.40336e+01 -7.91516e+00 3.98209e+01 6.11843e+01 1.73805e+02 4.88905e+00 2.18382e-01
4.20307e+00 -1.33684e+01 -6.22113e+00 3.97284e+01 7.14724e+01 1.63011e+02 -2.27759e+01 7.78565e-01
4.21307e+00 -1.26110e+01 -4.65318e+00 3.93790e+01 7.95778e+01 1.48154e+02 -4.63296e+01 9.48463e-01
4.22307e+00 -1.17840e+01 -3.24711e+00 3.88170e+01 8.53691e+01 1.30715e+02 -6.52480e+01 9.86782e-01
4.23308e+00 -1.09106e+01 -2.02225e+00 3.80892e+01 8.88837e+01 1.12102e+02 -7.95072e+01 9.95814e-01
4.24308e+00 -1.00128e+01 -9.84318e-01 3.72407e+01 9.02849e+01 9.35102e+01 -8.94529e+01 9.98288e-01
4.25308e+00 -9.11054e+00 -1.28301e-01 3.63120e+01 8.98224e+01 7.58553e+01 -9.56632e+01 9.99082e-01
4.26309e+00 -8.22099e+00 5.58507e-01 3.53370e+01 8.77949e+01 5.97590e+01 -9.88235e+01 9.99360e-01
4.27309e+00 -7.35822e+00 1.09368e+00 3.43427e+01 8.45190e+01 4.55776e+01 -9.96282e+01 9.99432e-01
4.28309e+00 -6.53317e+00 1.49723e+00 3.33495e+01 8.03040e+01 3.34520e+01 -9.87137e+01 9.99379e-01
4.29310e+00 -5.75378e+00 1.78974e+00 3.23717e+01 7.54352e+01 2.33642e+01 -9.66224e+01 9.99192e-01
4.30310e+00 -5.02530e+00 1.99105e+00 3.14189e+01 7.01635e+01 1.51899e+01 -9.37893e+01 9.98795e-01
4.31310e+00 -4.35068e+00 2.11939e+00 3.04967e+01 6.47006e+01 8.74281e+00 -9.05452e+01 9.98013e-01
4.32311e+00 -3.73092e+00 2.19097e+00 2.96079e+01 5.92189e+01 3.80811e+00 -8.71288e+01 9.96497e-01
4.33311e+00 -3.16551e+00 2.21981e+00 2.87535e+01 5.38532e+01 1.65516e-01 -8.37029e+01 9.93576e-01
4.34311e+00 -2.65276e+00 2.21775e+00 2.79330e+01 4.87052e+01 -2.39549e+00 -8.03712e+01 9.88042e-01
4.35312e+00 -2.19011e+00 2.19460e+00 2.71451e+01 4.38472e+01 -4.06702e+00 -7.71933e+01 9.77844e-01
4.36312e+00 -1.77440e+00 2.15832e+00 2.63880e+01 3.93272e+01 -5.01864e+00 -7.41978e+01 9.59798e-01
4.37312e+00 -1.40208e+00 2.11527e+00 2.56600e+01 3.51735e+01 -5.39618e+00 -7.13924e+01 9.29494e-01
4.38313e+00 -1.06943e+00 2.07040e+00 2.49591e+01 3.13983e+01 -5.32247e+00 -6.87717e+01 8.81730e-01
4.39313e+00 -7.72645e-01 2.02751e+00 2.42835e+01 2.80016e+01 -4.89904e+00 -6.63226e+01 8.11776e-01
4.40313e+00 -5.07980e-01 1.98944e+00 2.36317e+01 2.49742e+01 -4.20847e+00 -6.40284e+01 7.17322e-01
4.41314e+00 -2.71814e-01 1.95826e+00 2.30021e+01 2.23008e+01 -3.31677e+00 -6.18711e+01 6.00289e-01
4.42314e+00 -6.06993e-02 1.93553e+00 2.23934e+01 1.99623e+01 -2.27585e+00 -5.98333e+01 4.67237e-01
4.43314e+00 1.28613e-01 1.92242e+00 2.18047e+01 1.79381e+01 -1.12562e+00 -5.78985e+01 3.27766e-01
4.44315e+00 2.99159e-01 1.91984e+00 2.12348e+01 1.62069e+01 1.04030e-01 -5.60517e+01 1.91736e-01
4.45315e+00 4.53766e-01 1.92857e+00 2.06830e+01 1.47480e+01 1.39164e+00 -5.42795e+01 6.68723e-02
4.46315e+00 5.95059e-01 1.94922e+00 2.01486e+01 1.35416e+01 2.72281e+00 -5.25697e+01 -4.22587e-02
4.47316e+00 7.25468e-01 1.98237e+00 1.96311e+01 1.25690e+01 4.08902e+00 -5.09114e+01 -1.33983e-01
4.48316e+00 8.47244e-01 2.02851e+00 1.91299e+01 1.18127e+01 5.48662e+00 -4.92945e+01 -2.08629e-01
4.49316e+00 9.62468e-01 2.08812e+00 1.86448e+01 1.12565e+01 6.91600e+00 -4.77096e+01 -2.67607e-01
4.50317e+00 1.07307e+00 2.16169e+00 1.81753e+01 1.08862e+01 8.38087e+00 -4.61479e+01 -3.12721e-01
4.51317e+00 1.18084e+00 2.24972e+00 1.77214e+01 1.06888e+01 9.88762e+00 -4.46006e+01 -3.45758e-01
4.52317e+00 1.28746e+00 2.35279e+00 1.72830e+01 1.06534e+01 1.14449e+01 -4.30589e+01 -3.68278e-01
4.53318e+00 1.39449e+00 2.47156e+00 1.68600e+01 1.07707e+01 1.30631e+01 -4.15134e+01 -3.81541e-01
4.54318e+00 1.50343e+00 2.60678e+00 1.64525e+01 1.10335e+01 1.47540e+01 -3.99542e+01 -3.86490e-01
4.55318e+00 1.61570e+00 2.75932e+00 1.60607e+01 1.14362e+01 1.65310e+01 -3.83704e+01 -3.83774e-01
4.56319e+00 1.73268e+00 2.93019e+00 1.56850e+01 1.19750e+01 1.84079e+01 -3.67495e+01 -3.73776e-01
4.57319e+00 1.85573e+00 3.12053e+00 1.53257e+01 1.26480e+01 2.03996e+01 -3.50776e+01 -3.56639e-01
4.58319e+00 1.98617e+00 3.33164e+00 1.49834e+01 1.34547e+01 2.25216e+01 -3.33385e+01 -3.32294e-01
4.59320e+00 2.12536e+00 3.56497e+00 1.46589e+01 1.43961e+01 2.47895e+01 -3.15137e+01 -3.00488e-01
4.60320e+00 2.27465e+00 3.82215e+00 1.43533e+01 1.54750e+01 2.72194e+01 -2.95814e+01 -2.60807e-01
4.61320e+00 2.43543e+00 4.10494e+00 1.40676e+01 1.66951e+01 2.98266e+01 -2.75162e+01 -2.12721e-01
4.62321e+00 2.60915e+00 4.41529e+00 1.38033e+01 1.80614e+01 3.26260e+01 -2.52887e+01 -1.55641e-01
4.63321e+00 2.79729e+00 4.75528e+00 1.35623e+01 1.95799e+01 3.56312e+01 -2.28642e+01 -8.90129e-02
4.64321e+00 3.00141e+00 5.12713e+00 1.33467e+01 2.12572e+01 3.88535e+01 -2.02025e+01 -1.24592e-02
4.65322e+00 3.22313e+00 5.53315e+00 1.31590e+01 2.31002e+01 4.23011e+01 -1.72567e+01 7.40209e-02
4.66322e+00 3.46414e+00 5.97571e+00 1.30025e+01 2.51157e+01 4.59776e+01 -1.39727e+01 1.69795e-01
4.67322e+00 3.72620e+00 6.45718e+00 1.28808e+01 2.73098e+01 4.98799e+01 -1.02881e+01 2.73317e-01
4.68323e+00 4.01113e+00 6.97984e+00 1.27983e+01 2.96871e+01 5.39962e+01 -6.13169e+00 3.81903e-01
4.69323e+00 4.32076e+00 7.54575e+00 1.27600e+01 3.22499e+01 5.83027e+01 -1.42325e+00 4.91693e-01
4.70323e+00 4.65696e+00 8.15661e+00 1.27719e+01 3.49966e+01 6.27598e+01 3.92649e+00 5.97924e-01
4.71324e+00 5.02152e+00 8.81360e+00 1.28410e+01 3.79208e+01 6.73076e+01 1.00150e+01 6.95604e-01
4.72324e+00 5.41617e+00 9.51711e+00 1.29751e+01 4.10093e+01 7.18603e+01 1.69460e+01 7.80421e-01
4.73324e+00 5.84246e+00 1.02665e+01 1.31832e+01 4.42402e+01 7.63000e+01 2.48262e+01 8.49630e-01
4.74325e+00 6.30164e+00 1.10597e+01 1.34753e+01 4.75803e+01 8.04696e+01 3.37598e+01 9.02516e-01
4.75325e+00 6.79459e+00 1.18928e+01 1.38625e+01 5.09825e+01 8.41659e+01 4.38404e+01 9.40284e-01
4.76325e+00 7.32162e+00 1.27599e+01 1.43565e+01 5.43827e+01 8.71328e+01 5.51391e+01 9.65467e-01
4.77326e+00 7.88232e+00 1.36519e+01 1.49698e+01 5.76957e+01 8.90564e+01 6.76891e+01 9.81142e-01
4.78326e+00 8.47527e+00 1.45565e+01 1.57148e+01 6.08123e+01 8.95638e+01 8.14641e+01 9.90255e-01
4.79326e+00 9.09786e+00 1.54574e+01 1.66033e+01 6.35956e+01 8.82278e+01 9.63538e+01 9.95212e-01
4.80327e+00 9.74594e+00 1.63338e+01 1.76455e+01 6.58790e+01 8.45804e+01 1.12134e+02 9.97743e-01
4.81327e+00 1.04136e+01 1.71602e+01 1.88485e+01 6.74667e+01 7.81392e+01 1.28436e+02 9.98964e-01
4.82327e+00 1.10927e+01 1.79063e+01 2.02151e+01 6.81362e+01 6.84494e+01 1.44722e+02 9.99527e-01
4.83328e+00 1.17729e+01 1.85376e+01 2.17415e+01 6.76471e+01 5.51433e+01 1.60264e+02 9.99778e-01
4.84328e+00 1.24414e+01 1.90168e+01 2.34159e+01 6.57538e+01 3.80156e+01 1.74152e+02 9.99888e-01
4.85328e+00 1.30829e+01 1.93055e+01 2.52166e+01 6.22259e+01 1.71090e+01 1.85329e+02 9.99936e-01
4.86329e+00 1.36802e+01 1.93677e+01 2.71109e+01 5.68743e+01 -7.20439e+00 1.92658e+02 9.99956e-01
4.87329e+00 1.42143e+01 1.91725e+01 2.90546e+01 4.95821e+01 -3.41628e+01 1.95046e+02 9.99962e-01
4.88329e+00 1.46657e+01 1.86992e+01 3.09936e+01 4.03354e+01 -6.26018e+01 1.91587e+02 9.99953e-01
4.89330e+00 1.50152e+01 1.79402e+01 3.28662e+01 2.92502e+01 -9.10071e+01 1.81731e+02 9.99916e-01
4.90330e+00 1.52456e+01 1.69043e+01 3.46078e+01 1.65876e+01 -1.17645e+02 1.65429e+02 9.99773e-01
4.91330e+00 1.53431e+01 1.56183e+01 3.61561e+01 2.75176e+00 -1.40758e+02 1.43216e+02 9.99054e-01
4.92331e+00 1.52985e+01 1.41252e+01 3.74571e+01 -1.17330e+01 -1.58804e+02 1.16208e+02 9.94148e-01
4.93331e+00 1.51082e+01 1.24816e+01 3.84703e+01 -2.62660e+01 -1.70669e+02 8.59866e+01 9.50483e-01
4.94331e+00 1.47749e+01 1.07511e+01 3.91728e+01 -4.02378e+01 -1.75827e+02 5.43847e+01 5.65237e-01
4.95332e+00 1.43068e+01 8.99428e+00 3.95597e+01 -5.31250e+01 -1.74377e+02 2.31866e+01 -5.49258e-01
4.96332e+00 1.37173e+01 7.27417e+00 3.96436e+01 -6.44310e+01 -1.66993e+02 -5.93450e+00 -9.53665e-01
4.97332e+00 1.30244e+01 5.65133e+00 3.94526e+01 -7.37311e+01 -1.54815e+02 -3.16014e+01 -9.95537e-01
4.98333e+00 1.22496e+01 4.16840e+00 3.90256e+01 -8.08118e+01 -1.39228e+02 -5.30072e+01 -9.99457e-01
4.99333e+00 1.14152e+01 2.85247e+00 3.84073e+01 -8.56277e+01 -1.21654e+02 -6.98579e+01 -9.99908e-01
5.00333e+00 1.05437e+01 1.71678e+00 3.76428e+01 -8.82694e+01 -1.03388e+02 -8.22796e+01 -9.99978e-01
5.01334e+00 9.65587e+00 7.62755e-01 3.67745e+01 -8.89312e+01 -8.54886e+01 -9.07004e+01 -9.99992e-01
5.02334e+00 8.77023e+00 -1.74263e-02 3.58395e+01 -8.78765e+01 -6.87372e+01 -9.57250e+01 -9.99996e-01
5.03334e+00 7.90248e+00 -6.37997e-01 3.48685e+01 -8.54048e+01 -5.36401e+01 -9.80244e+01 -9.99997e-01
5.04335e+00 7.06526e+00 -1.11702e+00 3.38853e+01 -8.18228e+01 -4.04642e+01 -9.82528e+01 -9.99997e-01
5.05335e+00 6.26820e+00 -1.47424e+00 3.29077e+01 -7.74244e+01 -2.92883e+01 -9.69947e+01 -9.99997e-01
5.06335e+00 5.51809e+00 -1.72948e+00 3.19481e+01 -7.24757e+01 -2.00564e+01 -9.47383e+01 -9.99995e-01
5.07336e+00 4.81926e+00 -1.90152e+00 3.10144e+01 -6.72078e+01 -1.26254e+01 -9.18689e+01 -9.99992e-01
5.08336e+00 4.17390e+00 -2.00745e+00 3.01112e+01 -6.18135e+01 -6.80433e+00 -8.86753e+01 -9.99984e-01
5.09336e+00 3.58248e+00 -2.06232e+00 2.92406e+01 -5.64480e+01 -2.38226e+00 -8.53633e+01 -9.99969e-01
5.10337e+00 3.04407e+00 -2.07908e+00 2.84033e+01 -5.12314e+01 8.51546e-01 -8.20709e+01 -9.99938e-01
5.11337e+00 2.55671e+00 -2.06859e+00 2.75983e+01 -4.62530e+01 3.09556e+00 -7.88843e+01 -9.99874e-01
5.12337e+00 2.11769e+00 -2.03985e+00 2.68245e+01 -4.15754e+01 4.52914e+00 -7.58518e+01 -9.99746e-01
5.13338e+00 1.72378e+00 -2.00015e+00 2.60802e+01 -3.72394e+01 5.30949e+00 -7.29950e+01 -9.99502e-01
5.14338e+00 1.37144e+00 -1.95535e+00 2.53635e+01 -3.32679e+01 5.57110e+00 -7.03177e+01 -9.99058e-01
5.15338e+00 1.05696e+00 -1.91003e+00 2.46728e+01 -2.96699e+01 5.42675e+00 -6.78129e+01 -9.98290e-01
5.16339e+00 7.76603e-01 -1.86779e+00 2.40063e+01 -2.64439e+01 4.96931e+00 -6.54673e+01 -9.97036e-01
5.17339e+00 5.26695e-01 -1.83135e+00 2.33625e+01 -2.35804e+01 4.27388e+00 -6.32646e+01 -9.95099e-01
5.18339e+00 3.03678e-01 -1.80278e+00 2.27402e+01 -2.10646e+01 3.40008e+00 -6.11879e+01 -9.92275e-01
5.19340e+00 1.04165e-01 -1.78361e+00 2.21380e+01 -1.88778e+01 2.39423e+00 -5.92205e+01 -9.88380e-01
5.20340e+00 -7.50325e-02 -1.77497e+00 2.15550e+01 -1.69994e+01 1.29139e+00 -5.73469e+01 -9.83290e-01
5.21340e+00 -2.36893e-01 -1.77768e+00 2.09904e+01 -1.54079e+01 1.17161e-01 -5.55533e+01 -9.76973e-01
5.22341e+00 -3.84178e-01 -1.79235e+00 2.04434e+01 -1.40817e+01 -1.11074e+00 -5.38271e+01 -9.69509e-01
5.23341e+00 -5.19436e-01 -1.81944e+00 1.99133e+01 -1.30000e+01 -2.38107e+00 -5.21571e+01 -9.61091e-01
5.24341e+00 -6.45014e-01 -1.85933e+00 1.93997e+01 -1.21432e+01 -3.68796e+00 -5.05333e+01 -9.52003e-01
5.25342e+00 -7.63070e-01 -1.91238e+00 1.89022e+01 -1.14931e+01 -5.02988e+00 -4.89466e+01 -9.42595e-01
5.26342e+00 -8.75589e-01 -1.97895e+00 1.84204e+01 -1.10336e+01 -6.40886e+00 -4.73883e+01 -9.33237e-01
5.27342e+00 -9.84402e-01 -2.05942e+00 1.79541e+01 -1.07501e+01 -7.82984e+00 -4.58502e+01 -9.24289e-01
5.28343e+00 -1.09121e+00 -2.15425e+00 1.75030e+01 -1.06304e+01 -9.30013e+00 -4.43240e+01 -9.16071e-01
5.29343e+00 -1.19759e+00 -2.26401e+00 1.70673e+01 -1.06641e+01 -1.08290e+01 -4.28013e+01 -9.08845e-01
5.30343e+00 -1.30505e+00 -2.38932e+00 1.66467e+01 -1.08428e+01 -1.24272e+01 -4.12731e+01 -9.02804e-01
5.31344e+00 -1.41498e+00 -2.53097e+00 1.62416e+01 -1.11599e+01 -1.41070e+01 -3.97296e+01 -8.98077e-01
5.32344e+00 -1.52876e+00 -2.68985e+00 1.58520e+01 -1.16108e+01 -1.58816e+01 -3.81598e+01 -8.94728e-01
5.33344e+00 -1.64771e+00 -2.86698e+00 1.54783e+01 -1.21927e+01 -1.77653e+01 -3.65514e+01 -8.92767e-01
5.34345e+00 -1.77313e+00 -3.06355e+00 1.51209e+01 -1.29042e+01 -1.97728e+01 -3.48903e+01 -8.92162e-01
5.35345e+00 -1.90632e+00 -3.28088e+00 1.47804e+01 -1.37457e+01 -2.19198e+01 -3.31601e+01 -8.92844e-01
5.36345e+00 -2.04858e+00 -3.52047e+00 1.44577e+01 -1.47190e+01 -2.42219e+01 -3.13420e+01 -8.94718e-01
5.37346e+00 -2.20124e+00 -3.78396e+00 1.41538e+01 -1.58271e+01 -2.66950e+01 -2.94140e+01 -8.97670e-01
5.38346e+00 -2.36569e+00 -4.07314e+00 1.38697e+01 -1.70745e+01 -2.93547e+01 -2.73502e+01 -9.01571e-01
5.39346e+00 -2.54333e+00 -4.38996e+00 1.36071e+01 -1.84663e+01 -3.22158e+01 -2.51206e+01 -9.06285e-01
5.40347e+00 -2.73564e+00 -4.73652e+00 1.33678e+01 -2.00088e+01 -3.52919e+01 -2.26901e+01 -9.11669e-01
5.41347e+00 -2.94416e+00 -5.11503e+00 1.31540e+01 -2.17087e+01 -3.85941e+01 -2.00178e+01 -9.17578e-01
5.42347e+00 -3.17051e+00 -5.52780e+00 1.29683e+01 -2.35729e+01 -4.21303e+01 -1.70562e+01 -9.23869e-01
5.43348e+00 -3.41635e+00 -5.97719e+00 1.28139e+01 -2.56084e+01 -4.59038e+01 -1.37502e+01 -9.30400e-01
5.44348e+00 -3.68344e+00 -6.46557e+00 1.26945e+01 -2.78214e+01 -4.99111e+01 -1.00366e+01 -9.37036e-01
5.45348e+00 -3.97357e+00 -6.99523e+00 1.26147e+01 -3.02166e+01 -5.41394e+01 -5.84314e+00 -9.43650e-01
5.46349e+00 -4.28859e+00 -7.56826e+00 1.25795e+01 -3.27967e+01 -5.85638e+01 -1.08825e+00 -9.50128e-01
5.47349e+00 -4.63034e+00 -8.18643e+00 1.25951e+01 -3.55609e+01 -6.31435e+01 4.31899e+00 -9.56365e-01
5.48349e+00 -5.00064e+00 -8.85100e+00 1.26684e+01 -3.85036e+01 -6.78166e+01 1.04781e+01 -9.62275e-01
5.49350e+00 -5.40122e+00 -9.56248e+00 1.28076e+01 -4.16126e+01 -7.24951e+01 1.74955e+01 -9.67787e-01
5.50350e+00 -5.83365e+00 -1.03204e+01 1.30217e+01 -4.48671e+01 -7.70579e+01 2.54809e+01 -9.72849e-01
5.51350e+00 -6.29924e+00 -1.11227e+01 1.33210e+01 -4.82346e+01 -8.13441e+01 3.45420e+01 -9.77424e-01
5.52351e+00 -6.79889e+00 -1.19657e+01 1.37167e+01 -5.16684e+01 -8.51451e+01 4.47759e+01 -9.81494e-01
5.53351e+00 -7.33296e+00 -1.28433e+01 1.42209e+01 -5.51036e+01 -8.81980e+01 5.62570e+01 -9.85056e-01
5.54351e+00 -7.90105e+00 -1.37464e+01 1.48465e+01 -5.84537e+01 -9.01803e+01 6.90205e+01 -9.88119e-01
5.55352e+00 -8.50177e+00 -1.46624e+01 1.56060e+01 -6.16068e+01 -9.07084e+01 8.30407e+01 -9.90704e-01
5.56352e+00 -9.13247e+00 -1.55747e+01 1.65117e+01 -6.44222e+01 -8.93422e+01 9.82044e+01 -9.92840e-01
5.57352e+00 -9.78895e+00 -1.64618e+01 1.75738e+01 -6.67288e+01 -8.55996e+01 1.14280e+02 -9.94565e-01
5.58353e+00 -1.04651e+01 -1.72976e+01 1.87998e+01 -6.83245e+01 -7.89834e+01 1.30888e+02 -9.95922e-01
5.59353e+00 -1.11528e+01 -1.80508e+01 2.01924e+01 -6.89803e+01 -6.90257e+01 1.47470e+02 -9.96958e-01
5.60353e+00 -1.18412e+01 -1.86861e+01 2.17476e+01 -6.84484e+01 -5.53497e+01 1.63272e+02 -9.97722e-01
5.61354e+00 -1.25174e+01 -1.91650e+01 2.34532e+01 -6.64762e+01 -3.77490e+01 1.77354e+02 -9.98262e-01
5.62354e+00 -1.31656e+01 -1.94483e+01 2.52865e+01 -6.28272e+01 -1.62764e+01 1.88618e+02 -9.98618e-01
5.63354e+00 -1.37681e+01 -1.94990e+01 2.72135e+01 -5.73088e+01 8.67072e+00 1.95895e+02 -9.98821e-01
5.64355e+00 -1.43055e+01 -1.92859e+01 2.91886e+01 -4.98035e+01 3.62900e+01 1.98058e+02 -9.98880e-01
5.65355e+00 -1.47578e+01 -1.87880e+01 3.11559e+01 -4.03021e+01 6.53616e+01 1.94189e+02 -9.98764e-01
5.66355e+00 -1.51056e+01 -1.79986e+01 3.30517e+01 -2.89301e+01 9.43076e+01 1.83741e+02 -9.98349e-01
5.67356e+00 -1.53313e+01 -1.69276e+01 3.48098e+01 -1.59634e+01 1.21331e+02 1.66696e+02 -9.97222e-01
5.68356e+00 -1.54210e+01 -1.56036e+01 3.63667e+01 -1.82521e+00 1.44626e+02 1.43645e+02 -9.93978e-01
5.69356e+00 -1.53657e+01 -1.40717e+01 3.76676e+01 1.29397e+01 1.62621e+02 1.15776e+02 -9.83133e-01
5.70357e+00 -1.51621e+01 -1.23911e+01 3.86724e+01 2.77107e+01 1.74207e+02 8.47486e+01 -9.40929e-01
5.71357e+00 -1.48134e+01 -1.06279e+01 3.93590e+01 4.18548e+01 1.78893e+02 5.24787e+01 -7.66532e-01
5.72357e+00 -1.43288e+01 -8.84856e+00 3.97245e+01 5.48021e+01 1.76846e+02 2.08569e+01 -2.10722e-01
5.73358e+00 -1.37225e+01 -7.11327e+00 3.97839e+01 6.60927e+01 1.68818e+02 -8.47831e+00 5.42809e-01
5.74358e+00 -1.30132e+01 -5.47772e+00 3.95669e+01 7.53553e+01 1.56000e+02 -3.42288e+01 8.87297e-01
5.75358e+00 -1.22225e+01 -3.98651e+00 3.91138e+01 8.23597e+01 1.39825e+02 -5.55785e+01 9.72984e-01
5.76359e+00 -1.13732e+01 -2.66733e+00 3.84706e+01 8.70587e+01 1.21751e+02 -7.22521e+01 9.92378e-01
5.77359e+00 -1.04881e+01 -1.53278e+00 3.76834e+01 8.95531e+01 1.03093e+02 -8.44131e+01 9.97278e-01
5.78359e+00 -9.58822e+00 -5.83212e-01 3.67953e+01 9.00500e+01 8.49141e+01 -9.25287e+01 9.98733e-01
5.79360e+00 -8.69223e+00 1.90257e-01 3.58436e+01 8.88249e+01 6.79879e+01 -9.72366e+01 9.99230e-01
5.80360e+00 -7.81584e+00 8.02831e-01 3.48589e+01 8.61867e+01 5.28054e+01 -9.92319e+01 9.99396e-01
5.81360e+00 -6.97159e+00 1.27338e+00 3.38651e+01 8.24496e+01 3.96155e+01 -9.91843e+01 9.99407e-01
5.82361e+00 -6.16896e+00 1.62226e+00 3.28794e+01 7.79122e+01 2.84786e+01 -9.76861e+01 9.99294e-01
5.83361e+00 -5.41459e+00 1.86974e+00 3.19139e+01 7.28433e+01 1.93224e+01 -9.52276e+01 9.99017e-01
5.84361e+00 -4.71260e+00 2.03491e+00 3.09761e+01 6.74751e+01 1.19904e+01 -9.21927e+01 9.98460e-01
5.85362e+00 -4.06499e+00 2.13502e+00 3.00704e+01 6.20001e+01 6.28107e+00 -8.88665e+01 9.97376e-01
5.86362e+00 -3.47202e+00 2.18521e+00 2.91985e+01 5.65723e+01 1.97601e+00 -8.54498e+01 9.95282e-01
5.87362e+00 -2.93261e+00 2.19842e+00 2.83607e+01 5.13103e+01 -1.14071e+00 -8.20756e+01 9.91280e-01
5.88363e+00 -2.44463e+00 2.18549e+00 2.75560e+01 4.63012e+01 -3.27085e+00 -7.88254e+01 9.83797e-01
5.89363e+00 -2.00523e+00 2.15533e+00 2.67831e+01 4.16056e+01 -4.59555e+00 -7.57434e+01 9.70266e-01
5.90363e+00 -1.61107e+00 2.11509e+00 2.60400e+01 3.72615e+01 -5.27274e+00 -7.28476e+01 9.46901e-01
5.91364e+00 -1.25851e+00 2.07044e+00 2.53250e+01 3.32895e+01 -5.43694e+00 -7.01390e+01 9.08810e-01
5.92364e+00 -9.43794e-01 2.02576e+00 2.46362e+01 2.96955e+01 -5.20051e+00 -6.76084e+01 8.50803e-01
5.93364e+00 -6.63154e-01 1.98436e+00 2.39718e+01 2.64752e+01 -4.65565e+00 -6.52409e+01 7.69037e-01
5.94365e+00 -4.12909e-01 1.94870e+00 2.33304e+01 2.36161e+01 -3.87680e+00 -6.30192e+01 6.63051e-01
5.95365e+00 -1.89527e-01 1.92058e+00 2.27106e+01 2.11011e+01 -2.92306e+00 -6.09256e+01 5.37053e-01
5.96365e+00 1.03344e-02 1.90135e+00 2.21112e+01 1.89102e+01 -1.84049e+00 -5.89434e+01 3.99366e-01
5.97366e+00 1.89813e-01 1.89205e+00 2.15310e+01 1.70224e+01 -6.64158e-01 -5.70570e+01 2.60086e-01
5.98366e+00 3.51837e-01 1.89352e+00 2.09694e+01 1.54168e+01 5.80119e-01 -5.52521e+01 1.28291e-01
5.99366e+00 4.99126e-01 1.90644e+00 2.04254e+01 1.40731e+01 1.87424e+00 -5.35162e+01 1.02433e-02
6.00367e+00 6.34202e-01 1.93141e+00 1.98985e+01 1.29720e+01 3.20659e+00 -5.18377e+01 -9.09548e-02
6.01367e+00 7.59401e-01 1.96894e+00 1.93881e+01 1.20954e+01 4.57092e+00 -5.02065e+01 -1.74712e-01
6.02367e+00 8.76882e-01 2.01951e+00 1.88939e+01 1.14263e+01 5.96546e+00 -4.86129e+01 -2.41986e-01
6.03368e+00 9.88645e-01 2.08360e+00 1.84155e+01 1.09496e+01 7.39210e+00 -4.70479e+01 -2.94453e-01
6.04368e+00 1.09654e+00 2.16168e+00 1.79526e+01 1.06514e+01 8.85575e+00 -4.55031e+01 -3.33957e-01
6.05368e+00 1.20230e+00 2.25428e+00 1.75051e+01 1.05198e+01 1.03638e+01 -4.39698e+01 -3.62207e-01
6.06369e+00 1.30753e+00 2.36199e+00 1.70729e+01 1.05446e+01 1.19256e+01 -4.24393e+01 -3.80636e-01
6.07369e+00 1.41375e+00 2.48550e+00 1.66560e+01 1.07174e+01 1.35521e+01 -4.09021e+01 -3.90366e-01
6.08369e+00 1.52242e+00 2.62560e+00 1.62546e+01 1.10318e+01 1.52558e+01 -3.93483e+01 -3.92213e-01
6.09370e+00 1.63492e+00 2.78320e+00 1.58689e+01 1.14828e+01 1.70502e+01 -3.77667e+01 -3.86710e-01
6.10370e+00 1.75260e+00 2.95935e+00 1.54992e+01 1.20675e+01 1.89496e+01 -3.61445e+01 -3.74140e-01
6.11370e+00 1.87679e+00 3.15526e+00 1.51459e+01 1.27846e+01 2.09692e+01 -3.44674e+01 -3.54559e-01
6.12371e+00 2.00882e+00 3.37226e+00 1.48098e+01 1.36344e+01 2.31244e+01 -3.27186e+01 -3.27826e-01
6.13371e+00 2.15002e+00 3.61187e+00 1.44916e+01 1.46185e+01 2.54314e+01 -3.08788e+01 -2.93624e-01
6.14371e+00 2.30175e+00 3.87577e+00 1.41924e+01 1.57402e+01 2.79058e+01 -2.89254e+01 -2.51489e-01
6.15372e+00 2.46540e+00 4.16578e+00 1.39134e+01 1.70038e+01 3.05633e+01 -2.68321e+01 -2.00855e-01
6.16372e+00 2.64243e+00 4.48391e+00 1.36562e+01 1.84148e+01 3.34186e+01 -2.45680e+01 -1.41119e-01
6.17372e+00 2.83433e+00 4.83229e+00 1.34226e+01 1.99796e+01 3.64850e+01 -2.20972e+01 -7.17449e-02
6.18373e+00 3.04269e+00 5.21319e+00 1.32149e+01 2.17050e+01 3.97733e+01 -1.93776e+01 7.57996e-03
6.19373e+00 3.26914e+00 5.62897e+00 1.30359e+01 2.35983e+01 4.32908e+01 -1.63605e+01 9.67311e-02
6.20373e+00 3.51539e+00 6.08203e+00 1.28888e+01 2.56664e+01 4.70399e+01 -1.29893e+01 1.94877e-01
6.21374e+00 3.78324e+00 6.57476e+00 1.27774e+01 2.79152e+01 5.10160e+01 -9.19918e+00 3.00204e-01
6.22374e+00 4.07450e+00 7.10942e+00 1.27064e+01 3.03492e+01 5.52046e+01 -4.91627e+00 4.09719e-01
6.23374e+00 4.39105e+00 7.68804e+00 1.26810e+01 3.29699e+01 5.95786e+01 -5.73641e-02 5.19282e-01
6.24375e+00 4.73473e+00 8.31224e+00 1.27074e+01 3.57750e+01 6.40940e+01 5.46974e+00 6.23981e-01
6.25375e+00 5.10738e+00 8.98305e+00 1.27930e+01 3.87568e+01 6.86850e+01 1.17653e+01 7.18885e-01
6.26375e+00 5.51067e+00 9.70068e+00 1.29457e+01 4.19001e+01 7.32584e+01 1.89353e+01 7.99999e-01
6.27376e+00 5.94612e+00 1.04642e+01 1.31751e+01 4.51806e+01 7.76866e+01 2.70877e+01 8.65063e-01
6.28376e+00 6.41492e+00 1.12711e+01 1.34913e+01 4.85622e+01 8.18011e+01 3.63267e+01 9.13894e-01
6.29376e+00 6.91785e+00 1.21172e+01 1.39058e+01 5.19937e+01 8.53846e+01 4.67431e+01 9.48121e-01
6.30377e+00 7.45508e+00 1.29957e+01 1.44306e+01 5.54058e+01 8.81652e+01 5.84020e+01 9.70508e-01
6.31377e+00 8.02597e+00 1.38967e+01 1.50784e+01 5.87075e+01 8.98115e+01 7.13256e+01 9.84172e-01
6.32377e+00 8.62887e+00 1.48071e+01 1.58617e+01 6.17821e+01 8.99328e+01 8.54705e+01 9.91960e-01
6.33378e+00 9.26079e+00 1.57093e+01 1.67920e+01 6.44846e+01 8.80854e+01 1.00701e+02 9.96112e-01
6.34378e+00 9.91717e+00 1.65811e+01 1.78792e+01 6.66397e+01 8.37889e+01 1.16760e+02 9.98192e-01
6.35378e+00 1.05915e+01 1.73958e+01 1.91294e+01 6.80424e+01 7.65571e+01 1.33236e+02 9.99179e-01
6.36379e+00 1.12752e+01 1.81215e+01 2.05442e+01 6.84629e+01 6.59440e+01 1.49539e+02 9.99626e-01
6.37379e+00 1.19571e+01 1.87227e+01 2.21180e+01 6.76551e+01 5.16088e+01 1.64888e+02 9.99823e-01
6.38379e+00 1.26238e+01 1.91611e+01 2.38367e+01 6.53722e+01 3.33958e+01 1.78321e+02 9.99910e-01
6.39380e+00 1.32593e+01 1.93982e+01 2.56756e+01 6.13887e+01 1.14218e+01 1.88739e+02 9.99947e-01
6.40380e+00 1.38457e+01 1.93985e+01 2.75988e+01 5.55280e+01 -1.38442e+01 1.94990e+02 9.99962e-01
6.41380e+00 1.43637e+01 1.91331e+01 2.95592e+01 4.76945e+01 -4.15290e+01 1.95998e+02 9.99964e-01
6.42381e+00 1.47934e+01 1.85838e+01 3.14998e+01 3.79043e+01 -7.03573e+01 1.90919e+02 9.99951e-01
6.43381e+00 1.51160e+01 1.77470e+01 3.33570e+01 2.63105e+01 -9.87238e+01 1.79312e+02 9.99903e-01
6.44381e+00 1.53148e+01 1.66362e+01 3.50657e+01 1.32143e+01 -1.24845e+02 1.61271e+02 9.99706e-01
6.45382e+00 1.53768e+01 1.52826e+01 3.65643e+01 -9.41780e-01 -1.46975e+02 1.37494e+02 9.98624e-01
6.46382e+00 1.52942e+01 1.37340e+01 3.78015e+01 -1.56028e+01 -1.63641e+02 1.09246e+02 9.90531e-01
6.47382e+00 1.50650e+01 1.20499e+01 3.87407e+01 -3.01511e+01 -1.73859e+02 7.82241e+01 9.13981e-01
6.48383e+00 1.46934e+01 1.02950e+01 3.93635e+01 -4.39839e+01 -1.77264e+02 4.62997e+01 3.13042e-01
6.49383e+00 1.41891e+01 8.52965e+00 3.96699e+01 -5.65948e+01 -1.74115e+02 1.52419e+01 -7.39613e-01
6.50383e+00 1.35669e+01 6.81902e+00 3.96769e+01 -6.74791e+01 -1.65239e+02 -1.32921e+01 -9.75727e-01
6.51384e+00 1.28461e+01 5.21983e+00 3.94166e+01 -7.62629e+01 -1.51879e+02 -3.80563e+01 -9.97591e-01
6.52384e+00 1.20487e+01 3.77069e+00 3.89304e+01 -8.27804e+01 -1.35468e+02 -5.83824e+01 -9.99687e-01
6.53384e+00 1.11976e+01 2.49499e+00 3.82640e+01 -8.70257e+01 -1.17426e+02 -7.40995e+01 -9.99943e-01
6.54385e+00 1.03148e+01 1.40260e+00 3.74626e+01 -8.91221e+01 -9.90073e+01 -8.54326e+01 -9.99985e-01
6.55385e+00 9.42096e+00 4.92076e-01 3.65677e+01 -8.92889e+01 -8.12084e+01 -9.28781e+01 -9.99994e-01
6.56385e+00 8.53395e+00 -2.46587e-01 3.56152e+01 -8.78053e+01 -6.47413e+01 -9.70783e+01 -9.99997e-01
6.57386e+00 7.66875e+00 -8.29122e-01 3.46341e+01 -8.49787e+01 -5.00459e+01 -9.87158e+01 -9.99997e-01
6.58386e+00 6.83725e+00 -1.27447e+00 3.36466e+01 -8.11173e+01 -3.73329e+01 -9.84382e+01 -9.99997e-01
6.59386e+00 6.04834e+00 -1.60278e+00 3.26691e+01 -7.65112e+01 -2.66377e+01 -9.68118e+01 -9.99996e-01
6.60387e+00 5.30813e+00 -1.83386e+00 3.17127e+01 -7.14199e+01 -1.78735e+01 -9.43015e+01 -9.99995e-01
6.61387e+00 4.62034e+00 -1.98627e+00 3.07842e+01 -6.60661e+01 -1.08777e+01 -9.12685e+01 -9.99991e-01
6.62387e+00 3.98663e+00 -2.07672e+00 2.98875e+01 -6.06335e+01 -5.44821e+00 -8.79792e+01 -9.99982e-01
6.63388e+00 3.40703e+00 -2.11979e+00 2.90243e+01 -5.52682e+01 -1.36990e+00 -8.46202e+01 -9.99965e-01
6.64388e+00 2.88029e+00 -2.12793e+00 2.81944e+01 -5.00823e+01 1.56803e+00 -8.13141e+01 -9.99928e-01
6.65388e+00 2.40418e+00 -2.11157e+00 2.73970e+01 -4.51575e+01 3.56127e+00 -7.81353e+01 -9.99852e-01
6.66389e+00 1.97578e+00 -2.07925e+00 2.66306e+01 -4.05503e+01 4.78487e+00 -7.51231e+01 -9.99703e-01
6.67389e+00 1.59173e+00 -2.03789e+00 2.58934e+01 -3.62962e+01 5.39097e+00 -7.22929e+01 -9.99421e-01
6.68389e+00 1.24838e+00 -1.99301e+00 2.51837e+01 -3.24139e+01 5.50886e+00 -6.96445e+01 -9.98912e-01
6.69390e+00 9.41973e-01 -1.94893e+00 2.44995e+01 -2.89090e+01 5.24630e+00 -6.71679e+01 -9.98044e-01
6.70390e+00 6.68756e-01 -1.90899e+00 2.38393e+01 -2.57775e+01 4.69146e+00 -6.48482e+01 -9.96645e-01
6.71390e+00 4.25044e-01 -1.87574e+00 2.32016e+01 -2.30079e+01 3.91525e+00 -6.26683e+01 -9.94515e-01
6.72391e+00 2.07292e-01 -1.85110e+00 2.25851e+01 -2.05840e+01 2.97356e+00 -6.06108e+01 -9.91453e-01
6.73391e+00 1.21392e-02 -1.83649e+00 2.19887e+01 -1.84863e+01 1.90946e+00 -5.86588e+01 -9.87289e-01
6.74391e+00 -1.63574e-01 -1.83295e+00 2.14113e+01 -1.66938e+01 7.55202e-01 -5.67969e+01 -9.81925e-01
6.75392e+00 -3.22792e-01 -1.84125e+00 2.08521e+01 -1.51845e+01 -4.66038e-01 -5.50113e+01 -9.75358e-01
6.76392e+00 -4.68239e-01 -1.86195e+00 2.03105e+01 -1.39371e+01 -1.73859e+00 -5.32894e+01 -9.67704e-01
6.77392e+00 -6.02432e-01 -1.89553e+00 1.97858e+01 -1.29309e+01 -3.05298e+00 -5.16202e+01 -9.59184e-01
6.78393e+00 -7.27684e-01 -1.94235e+00 1.92776e+01 -1.21466e+01 -4.40482e+00 -4.99935e+01 -9.50106e-01
6.79393e+00 -8.46126e-01 -2.00278e+00 1.87855e+01 -1.15666e+01 -5.79387e+00 -4.84000e+01 -9.40828e-01
6.80393e+00 -9.59721e-01 -2.07722e+00 1.83092e+01 -1.11750e+01 -7.22327e+00 -4.68309e+01 -9.31722e-01
6.81394e+00 -1.07028e+00 -2.16609e+00 1.78485e+01 -1.09581e+01 -8.69890e+00 -4.52776e+01 -9.23138e-01
6.82394e+00 -1.17950e+00 -2.26991e+00 1.74033e+01 -1.09041e+01 -1.02289e+01 -4.37314e+01 -9.15378e-01
6.83394e+00 -1.28895e+00 -2.38927e+00 1.69736e+01 -1.10032e+01 -1.18232e+01 -4.21832e+01 -9.08682e-01
6.84395e+00 -1.40012e+00 -2.52489e+00 1.65594e+01 -1.12477e+01 -1.34934e+01 -4.06232e+01 -9.03221e-01
6.85395e+00 -1.51444e+00 -2.67760e+00 1.61609e+01 -1.16316e+01 -1.52520e+01 -3.90407e+01 -8.99101e-01
6.86395e+00 -1.63328e+00 -2.84836e+00 1.57784e+01 -1.21508e+01 -1.71129e+01 -3.74236e+01 -8.96365e-01
6.87396e+00 -1.75798e+00 -3.03830e+00 1.54124e+01 -1.28031e+01 -1.90906e+01 -3.57583e+01 -8.95006e-01
6.88396e+00 -1.88987e+00 -3.24865e+00 1.50632e+01 -1.35878e+01 -2.12002e+01 -3.40291e+01 -8.94973e-01
6.89396e+00 -2.03027e+00 -3.48084e+00 1.47318e+01 -1.45057e+01 -2.34572e+01 -3.22178e+01 -8.96186e-01
6.90397e+00 -2.18053e+00 -3.73643e+00 1.44190e+01 -1.55590e+01 -2.58774e+01 -3.03033e+01 -8.98538e-01
6.91397e+00 -2.34202e+00 -4.01714e+00 1.41260e+01 -1.67512e+01 -2.84761e+01 -2.82610e+01 -9.01905e-01
6.92397e+00 -2.51615e+00 -4.32483e+00 1.38541e+01 -1.80869e+01 -3.12683e+01 -2.60624e+01 -9.06153e-01
6.93398e+00 -2.70437e+00 -4.66153e+00 1.36052e+01 -1.95716e+01 -3.42674e+01 -2.36740e+01 -9.11139e-01
6.94398e+00 -2.90823e+00 -5.02937e+00 1.33812e+01 -2.12115e+01 -3.74853e+01 -2.10568e+01 -9.16717e-01
6.95398e+00 -3.12928e+00 -5.43059e+00 1.31848e+01 -2.30130e+01 -4.09303e+01 -1.81657e+01 -9.22740e-01
6.96399e+00 -3.36920e+00 -5.86749e+00 1.30189e+01 -2.49828e+01 -4.46069e+01 -1.49483e+01 -9.29064e-01
6.97399e+00 -3.62969e+00 -6.34238e+00 1.28870e+01 -2.71269e+01 -4.85130e+01 -1.13446e+01 -9.35551e-01
6.98399e+00 -3.91252e+00 -6.85752e+00 1.27934e+01 -2.94500e+01 -5.26384e+01 -7.28570e+00 -9.42070e-01
6.99400e+00 -4.21949e+00 -7.41501e+00 1.27431e+01 -3.19551e+01 -5.69616e+01 -2.69392e+00 -9.48499e-01
7.00400e+00 -4.55244e+00 -8.01665e+00 1.27416e+01 -3.46421e+01 -6.14462e+01 2.51765e+00 -9.54731e-01
7.01400e+00 -4.91316e+00 -8.66379e+00 1.27958e+01 -3.75064e+01 -6.60368e+01 8.44443e+00 -9.60674e-01
7.02401e+00 -5.30337e+00 -9.35713e+00 1.29133e+01 -4.05376e+01 -7.06533e+01 1.51889e+01 -9.66250e-01
7.03401e+00 -5.72467e+00 -1.00964e+01 1.31028e+01 -4.37171e+01 -7.51854e+01 2.28578e+01 -9.71401e-01
7.04401e+00 -6.17841e+00 -1.08800e+01 1.33740e+01 -4.70160e+01 -7.94852e+01 3.15570e+01 -9.76084e-01
7.05402e+00 -6.66557e+00 -1.17047e+01 1.37379e+01 -5.03917e+01 -8.33603e+01 4.13843e+01 -9.80277e-01
7.06402e+00 -7.18664e+00 -1.25652e+01 1.42060e+01 -5.37852e+01 -8.65672e+01 5.24185e+01 -9.83968e-01
7.07402e+00 -7.74142e+00 -1.34531e+01 1.47908e+01 -5.71169e+01 -8.88050e+01 6.47042e+01 -9.87164e-01
7.08403e+00 -8.32881e+00 -1.43572e+01 1.55047e+01 -6.02836e+01 -8.97139e+01 7.82323e+01 -9.89880e-01
7.09403e+00 -8.94652e+00 -1.52620e+01 1.63598e+01 -6.31546e+01 -8.88771e+01 9.29154e+01 -9.92144e-01
7.10403e+00 -9.59081e+00 -1.61478e+01 1.73668e+01 -6.55699e+01 -8.58328e+01 1.08559e+02 -9.93988e-01
7.11404e+00 -1.02562e+01 -1.69901e+01 1.85338e+01 -6.73392e+01 -8.00968e+01 1.24831e+02 -9.95455e-01
7.12404e+00 -1.09352e+01 -1.77596e+01 1.98647e+01 -6.82448e+01 -7.12008e+01 1.41232e+02 -9.96587e-01
7.13404e+00 -1.16179e+01 -1.84227e+01 2.13576e+01 -6.80480e+01 -5.87481e+01 1.57079e+02 -9.97434e-01
7.14405e+00 -1.22921e+01 -1.89422e+01 2.30026e+01 -6.65015e+01 -4.24860e+01 1.71499e+02 -9.98042e-01
7.15405e+00 -1.29431e+01 -1.92798e+01 2.47805e+01 -6.33677e+01 -2.23902e+01 1.83458e+02 -9.98454e-01
7.16405e+00 -1.35539e+01 -1.93983e+01 2.66610e+01 -5.84441e+01 1.25006e+00 1.91826e+02 -9.98702e-01
7.17406e+00 -1.41059e+01 -1.92652e+01 2.86026e+01 -5.15928e+01 2.77649e+01 1.95479e+02 -9.98801e-01
7.18406e+00 -1.45795e+01 -1.88567e+01 3.05529e+01 -4.27725e+01 5.60770e+01 1.93447e+02 -9.98733e-01
7.19406e+00 -1.49553e+01 -1.81620e+01 3.24516e+01 -3.20672e+01 8.47376e+01 1.85081e+02 -9.98402e-01
7.20407e+00 -1.52155e+01 -1.71859e+01 3.42340e+01 -1.97042e+01 1.12039e+02 1.70202e+02 -9.97498e-01
7.21407e+00 -1.53452e+01 -1.59509e+01 3.58363e+01 -6.05702e+00 1.36202e+02 1.49207e+02 -9.95005e-01
7.22407e+00 -1.53341e+01 -1.44968e+01 3.72020e+01 8.37269e+00 1.55601e+02 1.23090e+02 -9.87163e-01
7.23408e+00 -1.51771e+01 -1.28776e+01 3.82868e+01 2.29945e+01 1.69002e+02 9.33467e+01 -9.58400e-01
7.24408e+00 -1.48755e+01 -1.11569e+01 3.90635e+01 3.71861e+01 1.75732e+02 6.17941e+01 -8.42080e-01
7.25408e+00 -1.44365e+01 -9.40011e+00 3.95234e+01 5.03639e+01 1.75757e+02 3.03091e+01 -4.28425e-01
7.26409e+00 -1.38729e+01 -7.66831e+00 3.96758e+01 6.20454e+01 1.69645e+02 5.79300e-01 3.34804e-01
7.27409e+00 -1.32015e+01 -6.01749e+00 3.95455e+01 7.18400e+01 1.58435e+02 -2.60147e+01 8.16953e-01
7.28409e+00 -1.24428e+01 -4.49590e+00 3.91690e+01 7.94691e+01 1.43470e+02 -4.85091e+01 9.55899e-01
7.29410e+00 -1.16192e+01 -3.13607e+00 3.85901e+01 8.48308e+01 1.26184e+02 -6.64686e+01 9.88050e-01
7.30410e+00 -1.07530e+01 -1.95492e+00 3.78543e+01 8.79810e+01 1.07918e+02 -7.99234e+01 9.95987e-01
7.31410e+00 -9.86576e+00 -9.56559e-01 3.70049e+01 8.90920e+01 8.97972e+01 -8.92427e+01 9.98264e-01
7.32411e+00 -8.97655e+00 -1.35061e-01 3.60807e+01 8.84149e+01 7.26721e+01 -9.50029e+01 9.99022e-01
7.33411e+00 -8.10185e+00 5.22603e-01 3.51139e+01 8.62445e+01 5.71131e+01 -9.78711e+01 9.99289e-01
7.34411e+00 -7.25504e+00 1.03388e+00 3.41301e+01 8.28892e+01 4.34399e+01 -9.85144e+01 9.99349e-01
7.35412e+00 -6.44646e+00 1.41838e+00 3.31483e+01 7.86484e+01 3.17702e+01 -9.75391e+01 9.99271e-01
7.36412e+00 -5.68358e+00 1.69608e+00 3.21823e+01 7.37966e+01 2.20743e+01 -9.54593e+01 9.99036e-01
7.37412e+00 -4.97127e+00 1.88616e+00 3.12408e+01 6.85743e+01 1.42248e+01 -9.26855e+01 9.98552e-01
7.38413e+00 -4.31219e+00 2.00620e+00 3.03292e+01 6.31839e+01 8.03790e+00 -8.95291e+01 9.97609e-01
7.39413e+00 -3.70718e+00 2.07178e+00 2.94502e+01 5.77895e+01 3.30424e+00 -8.62142e+01 9.95796e-01
7.40413e+00 -3.15560e+00 2.09636e+00 2.86044e+01 5.25195e+01 -1.89157e-01 -8.28936e+01 9.92342e-01
7.41414e+00 -2.65570e+00 2.09129e+00 2.77914e+01 4.74699e+01 -2.64519e+00 -7.96643e+01 9.85877e-01
7.42414e+00 -2.20492e+00 2.06598e+00 2.70101e+01 4.27090e+01 -4.24868e+00 -7.65822e+01 9.74124e-01
7.43414e+00 -1.80012e+00 2.02805e+00 2.62587e+01 3.82817e+01 -5.16261e+00 -7.36739e+01 9.53629e-01
7.44415e+00 -1.43783e+00 1.98356e+00 2.55355e+01 3.42139e+01 -5.52708e+00 -7.09467e+01 9.19749e-01
7.45415e+00 -1.11438e+00 1.93724e+00 2.48387e+01 3.05162e+01 -5.46013e+00 -6.83954e+01 8.67230e-01
7.46415e+00 -8.26067e-01 1.89270e+00 2.41666e+01 2.71877e+01 -5.05936e+00 -6.60077e+01 7.91634e-01
7.47416e+00 -5.69244e-01 1.85263e+00 2.35176e+01 2.42187e+01 -4.40420e+00 -6.37682e+01 6.91350e-01
7.48416e+00 -3.40385e-01 1.81898e+00 2.28904e+01 2.15937e+01 -3.55823e+00 -6.16601e+01 5.69235e-01
7.49416e+00 -1.36141e-01 1.79324e+00 2.22836e+01 1.92939e+01 -2.57148e+00 -5.96671e+01 4.32651e-01
7.50417e+00 4.66376e-02 1.77652e+00 2.16963e+01 1.72988e+01 -1.48253e+00 -5.77739e+01 2.91531e-01
7.51417e+00 2.10897e-01 1.76968e+00 2.11275e+01 1.55878e+01 -3.20279e-01 -5.59667e+01 1.55537e-01
7.52417e+00 3.59377e-01 1.77344e+00 2.05763e+01 1.41406e+01 8.94457e-01 -5.42329e+01 3.18639e-02
7.53418e+00 4.94618e-01 1.78839e+00 2.00422e+01 1.29377e+01 2.14766e+00 -5.25614e+01 -7.55163e-02
7.54418e+00 6.18972e-01 1.81505e+00 1.95246e+01 1.19608e+01 3.43099e+00 -5.09421e+01 -1.65410e-01
7.55418e+00 7.34610e-01 1.85387e+00 1.90229e+01 1.11926e+01 4.74079e+00 -4.93659e+01 -2.38463e-01
7.56419e+00 8.43541e-01 1.90527e+00 1.85368e+01 1.06173e+01 6.07731e+00 -4.78244e+01 -2.96262e-01
7.57419e+00 9.47622e-01 1.96967e+00 1.80660e+01 1.02205e+01 7.44398e+00 -4.63095e+01 -3.40692e-01
7.58419e+00 1.04857e+00 2.04754e+00 1.76103e+01 9.98968e+00 8.84686e+00 -4.48137e+01 -3.73571e-01
7.59420e+00 1.14800e+00 2.13938e+00 1.71694e+01 9.91379e+00 1.02941e+01 -4.33291e+01 -3.96472e-01
7.60420e+00 1.24740e+00 2.24577e+00 1.67434e+01 9.98370e+00 1.17957e+01 -4.18476e+01 -4.10662e-01
7.61420e+00 1.34820e+00 2.36740e+00 1.63322e+01 1.01920e+01 1.33631e+01 -4.03608e+01 -4.17099e-01
7.62421e+00 1.45175e+00 2.50506e+00 1.59359e+01 1.05331e+01 1.50090e+01 -3.88591e+01 -4.16461e-01
7.63421e+00 1.55936e+00 2.65968e+00 1.55548e+01 1.10031e+01 1.67468e+01 -3.73322e+01 -4.09169e-01
7.64421e+00 1.67231e+00 2.83230e+00 1.51892e+01 1.15999e+01 1.85914e+01 -3.57680e+01 -3.95417e-01
7.65422e+00 1.79186e+00 3.02415e+00 1.48394e+01 1.23229e+01 2.05578e+01 -3.41529e+01 -3.75201e-01
7.66422e+00 1.91927e+00 3.23657e+00 1.45061e+01 1.31730e+01 2.26619e+01 -3.24711e+01 -3.48332e-01
7.67422e+00 2.05584e+00 3.47110e+00 1.41901e+01 1.41526e+01 2.49199e+01 -3.07041e+01 -3.14456e-01
7.68423e+00 2.20287e+00 3.72944e+00 1.38922e+01 1.52657e+01 2.73482e+01 -2.88304e+01 -2.73081e-01
7.69423e+00 2.36172e+00 4.01343e+00 1.36137e+01 1.65172e+01 2.99629e+01 -2.68246e+01 -2.23607e-01
7.70423e+00 2.53380e+00 4.32512e+00 1.33560e+01 1.79132e+01 3.27797e+01 -2.46571e+01 -1.65382e-01
7.71424e+00 2.72060e+00 4.66669e+00 1.31210e+01 1.94609e+01 3.58131e+01 -2.22932e+01 -9.77899e-02
7.72424e+00 2.92368e+00 5.04046e+00 1.29108e+01 2.11678e+01 3.90754e+01 -1.96922e+01 -2.03912e-02
7.73424e+00 3.14466e+00 5.44888e+00 1.27280e+01 2.30422e+01 4.25763e+01 -1.68065e+01 6.68809e-02
7.74425e+00 3.38526e+00 5.89446e+00 1.25757e+01 2.50919e+01 4.63208e+01 -1.35810e+01 1.63460e-01
7.75425e+00 3.64728e+00 6.37971e+00 1.24576e+01 2.73244e+01 5.03075e+01 -9.95182e+00 2.67860e-01
7.76425e+00 3.93256e+00 6.90709e+00 1.23782e+01 2.97453e+01 5.45266e+01 -5.84597e+00 3.77434e-01
7.77426e+00 4.24302e+00 7.47887e+00 1.23426e+01 3.23584e+01 5.89560e+01 -1.18049e+00 4.88320e-01
7.78426e+00 4.58059e+00 8.09694e+00 1.23568e+01 3.51636e+01 6.35583e+01 4.13740e+00 5.95706e-01
7.79426e+00 4.94715e+00 8.76273e+00 1.24278e+01 3.81558e+01 6.82751e+01 1.02096e+01 6.94497e-01
7.80427e+00 5.34454e+00 9.47686e+00 1.25639e+01 4.13232e+01 7.30220e+01 1.71457e+01 7.80266e-01
7.81427e+00 5.77441e+00 1.02389e+01 1.27741e+01 4.46452e+01 7.76815e+01 2.50594e+01 8.50167e-01
7.82427e+00 6.23815e+00 1.10471e+01 1.30689e+01 4.80899e+01 8.20954e+01 3.40634e+01 9.03445e-01
7.83428e+00 6.73678e+00 1.18979e+01 1.34596e+01 5.16112e+01 8.60576e+01 4.42613e+01 9.41330e-01
7.84428e+00 7.27077e+00 1.27853e+01 1.39587e+01 5.51452e+01 8.93059e+01 5.57357e+01 9.66432e-01
7.85428e+00 7.83982e+00 1.37005e+01 1.45791e+01 5.86065e+01 9.15169e+01 6.85316e+01 9.81919e-01
7.86429e+00 8.44268e+00 1.46311e+01 1.53341e+01 6.18843e+01 9.23028e+01 8.26348e+01 9.90817e-01
7.87429e+00 9.07684e+00 1.55607e+01 1.62364e+01 6.48387e+01 9.12157e+01 9.79451e+01 9.95584e-01
7.88429e+00 9.73824e+00 1.64681e+01 1.72970e+01 6.72981e+01 8.77603e+01 1.14244e+02 9.97973e-01
7.89430e+00 1.04209e+01 1.73268e+01 1.85241e+01 6.90592e+01 8.14205e+01 1.31164e+02 9.99098e-01
7.90430e+00 1.11168e+01 1.81057e+01 1.99214e+01 6.98894e+01 7.17022e+01 1.48154e+02 9.99603e-01
7.91430e+00 1.18152e+01 1.87687e+01 2.14859e+01 6.95349e+01 5.81964e+01 1.64461e+02 9.99821e-01
7.92431e+00 1.25031e+01 1.92766e+01 2.32063e+01 6.77345e+01 4.06597e+01 1.79134e+02 9.99914e-01
7.93431e+00 1.31647e+01 1.95888e+01 2.50606e+01 6.42404e+01 1.91071e+01 1.91052e+02 9.99953e-01
7.94431e+00 1.37820e+01 1.96666e+01 2.70154e+01 5.88461e+01 -6.09665e+00 1.99005e+02 9.99969e-01
7.95432e+00 1.43352e+01 1.94772e+01 2.90249e+01 5.14193e+01 -3.41690e+01 2.01810e+02 9.99974e-01
7.96432e+00 1.48039e+01 1.89975e+01 3.10324e+01 4.19361e+01 -6.38894e+01 1.98483e+02 9.99969e-01
7.97432e+00 1.51678e+01 1.82188e+01 3.29733e+01 3.05104e+01 -9.36526e+01 1.88409e+02 9.99945e-01
7.98433e+00 1.54087e+01 1.71498e+01 3.47791e+01 1.74115e+01 -1.21606e+02 1.71512e+02 9.99847e-01
7.99433e+00 1.55119e+01 1.58182e+01 3.63837e+01 3.06287e+00 -1.45866e+02 1.48347e+02 9.99336e-01
8.00433e+00 1.54676e+01 1.42694e+01 3.77300e+01 -1.19819e+01 -1.64769e+02 1.20101e+02 9.95608e-01
8.01434e+00 1.52720e+01 1.25635e+01 3.87752e+01 -2.70854e+01 -1.77123e+02 8.84686e+01 9.59306e-01
8.02434e+00 1.49277e+01 1.07678e+01 3.94952e+01 -4.15989e+01 -1.82366e+02 5.54185e+01 5.98118e-01
8.03434e+00 1.44436e+01 8.94703e+00 3.98856e+01 -5.49655e+01 -1.80618e+02 2.28654e+01 -5.52039e-01
8.04435e+00 1.38336e+01 7.16725e+00 3.99603e+01 -6.66636e+01 -1.72622e+02 -7.41185e+00 -9.58517e-01
8.05435e+00 1.31169e+01 5.49209e+00 3.97499e+01 -7.62484e+01 -1.59614e+02 -3.39602e+01 -9.96371e-01
8.06435e+00 1.23159e+01 3.96580e+00 3.92962e+01 -8.35013e+01 -1.43089e+02 -5.59472e+01 -9.99591e-01
8.07436e+00 1.14543e+01 2.61602e+00 3.86467e+01 -8.83826e+01 -1.24567e+02 -7.30934e+01 -9.99935e-01
8.08436e+00 1.05553e+01 1.45569e+00 3.78494e+01 -9.09958e+01 -1.05419e+02 -8.55666e+01 -9.99985e-01
8.09436e+00 9.64061e+00 4.85273e-01 3.69488e+01 -9.15534e+01 -8.67573e+01 -9.38518e+01 -9.99995e-01
8.10437e+00 8.72950e+00 -3.04383e-01 3.59835e+01 -9.03388e+01 -6.93878e+01 -9.86132e+01 -9.99997e-01
8.11437e+00 7.83808e+00 -9.28994e-01 3.49852e+01 -8.76708e+01 -5.38217e+01 -1.00575e+02 -9.99998e-01
8.12437e+00 6.97927e+00 -1.40808e+00 3.39783e+01 -8.38734e+01 -4.03164e+01 -1.00436e+02 -9.99998e-01
8.13438e+00 6.16279e+00 -1.76269e+00 3.29808e+01 -7.92548e+01 -2.89327e+01 -9.88118e+01 -9.99998e-01
8.14438e+00 5.39545e+00 -2.01376e+00 3.20047e+01 -7.40921e+01 -1.95934e+01 -9.62110e+01 -9.99996e-01
8.15438e+00 4.68147e+00 -2.18096e+00 3.10578e+01 -6.86243e+01 -1.21341e+01 -9.30310e+01 -9.99993e-01
8.16439e+00 4.02286e+00 -2.28209e+00 3.01444e+01 -6.30495e+01 -6.34450e+00 -8.95656e+01 -9.99988e-01
8.17439e+00 3.41988e+00 -2.33271e+00 2.92662e+01 -5.75259e+01 -1.99743e+00 -8.60207e+01 -9.99975e-01
8.18439e+00 2.87138e+00 -2.34612e+00 2.84232e+01 -5.21750e+01 1.13092e+00 -8.25318e+01 -9.99947e-01
8.19440e+00 2.37515e+00 -2.33346e+00 2.76145e+01 -4.70861e+01 3.24904e+00 -7.91810e+01 -9.99890e-01
8.20440e+00 1.92826e+00 -2.30387e+00 2.68385e+01 -4.23213e+01 4.54363e+00 -7.60117e+01 -9.99774e-01
8.21440e+00 1.52723e+00 -2.26476e+00 2.60931e+01 -3.79199e+01 5.17702e+00 -7.30405e+01 -9.99549e-01
8.22441e+00 1.16832e+00 -2.22203e+00 2.53765e+01 -3.39036e+01 5.28713e+00 -7.02667e+01 -9.99134e-01
8.23441e+00 8.47626e-01 -2.18033e+00 2.46867e+01 -3.02796e+01 4.98878e+00 -6.76793e+01 -9.98409e-01
8.24441e+00 5.61230e-01 -2.14324e+00 2.40219e+01 -2.70447e+01 4.37588e+00 -6.52612e+01 -9.97215e-01
8.25442e+00 3.05289e-01 -2.11353e+00 2.33805e+01 -2.41882e+01 3.52380e+00 -6.29933e+01 -9.95363e-01
8.26442e+00 7.60981e-02 -2.09325e+00 2.27612e+01 -2.16935e+01 2.49192e+00 -6.08558e+01 -9.92656e-01
8.27442e+00 -1.29867e-01 -2.08398e+00 2.21626e+01 -1.95411e+01 1.32589e+00 -5.88297e+01 -9.88921e-01
8.28443e+00 -3.15923e-01 -2.08684e+00 2.15839e+01 -1.77092e+01 5.98422e-02 -5.68977e+01 -9.84050e-01
8.29443e+00 -4.85163e-01 -2.10271e+00 2.10240e+01 -1.61755e+01 -1.28177e+00 -5.50439e+01 -9.78027e-01
8.30443e+00 -6.40461e-01 -2.13225e+00 2.04824e+01 -1.49178e+01 -2.68247e+00 -5.32542e+01 -9.70952e-01
8.31444e+00 -7.84469e-01 -2.17597e+00 1.99584e+01 -1.39150e+01 -4.13240e+00 -5.15155e+01 -9.63034e-01
8.32444e+00 -9.19636e-01 -2.23433e+00 1.94516e+01 -1.31470e+01 -5.62705e+00 -4.98162e+01 -9.54571e-01
8.33444e+00 -1.04822e+00 -2.30779e+00 1.89617e+01 -1.25957e+01 -7.16635e+00 -4.81454e+01 -9.45918e-01
8.34445e+00 -1.17230e+00 -2.39679e+00 1.84883e+01 -1.22449e+01 -8.75375e+00 -4.64925e+01 -9.37443e-01
8.35445e+00 -1.29382e+00 -2.50186e+00 1.80315e+01 -1.20804e+01 -1.03956e+01 -4.48470e+01 -9.29498e-01
8.36445e+00 -1.41457e+00 -2.62358e+00 1.75911e+01 -1.20901e+01 -1.21005e+01 -4.31984e+01 -9.22382e-01
8.37446e+00 -1.53625e+00 -2.76266e+00 1.71673e+01 -1.22641e+01 -1.38791e+01 -4.15353e+01 -9.16336e-01
8.38446e+00 -1.66046e+00 -2.91988e+00 1.67602e+01 -1.25943e+01 -1.57433e+01 -3.98456e+01 -9.11523e-01
8.39446e+00 -1.78872e+00 -3.09620e+00 1.63702e+01 -1.30748e+01 -1.77062e+01 -3.81158e+01 -9.08041e-01
8.40447e+00 -1.92253e+00 -3.29267e+00 1.59978e+01 -1.37015e+01 -1.97818e+01 -3.63306e+01 -9.05923e-01
8.41447e+00 -2.06332e+00 -3.51052e+00 1.56436e+01 -1.44720e+01 -2.19846e+01 -3.44730e+01 -9.05147e-01
8.42447e+00 -2.21254e+00 -3.75110e+00 1.53085e+01 -1.53856e+01 -2.43294e+01 -3.25231e+01 -9.05649e-01
8.43448e+00 -2.37161e+00 -4.01591e+00 1.49933e+01 -1.64430e+01 -2.68309e+01 -3.04580e+01 -9.07330e-01
8.44448e+00 -2.54199e+00 -4.30662e+00 1.46996e+01 -1.76462e+01 -2.95030e+01 -2.82514e+01 -9.10069e-01
8.45448e+00 -2.72515e+00 -4.62499e+00 1.44287e+01 -1.89984e+01 -3.23589e+01 -2.58727e+01 -9.13727e-01
8.46449e+00 -2.92260e+00 -4.97295e+00 1.41826e+01 -2.05035e+01 -3.54097e+01 -2.32864e+01 -9.18155e-01
8.47449e+00 -3.13588e+00 -5.35247e+00 1.39636e+01 -2.21659e+01 -3.86639e+01 -2.04516e+01 -9.23201e-01
8.48449e+00 -3.36661e+00 -5.76565e+00 1.37744e+01 -2.39904e+01 -4.21262e+01 -1.73212e+01 -9.28712e-01
8.49450e+00 -3.61641e+00 -6.21455e+00 1.36183e+01 -2.59814e+01 -4.57957e+01 -1.38410e+01 -9.34537e-01
8.50450e+00 -3.88697e+00 -6.70123e+00 1.34989e+01 -2.81425e+01 -4.96642e+01 -9.94955e+00 -9.40534e-01
8.51450e+00 -4.18002e+00 -7.22759e+00 1.34208e+01 -3.04757e+01 -5.37137e+01 -5.57735e+00 -9.46571e-01
8.52451e+00 -4.49726e+00 -7.79530e+00 1.33892e+01 -3.29804e+01 -5.79134e+01 -6.46934e-01 -9.52527e-01
8.53451e+00 -4.84041e+00 -8.40565e+00 1.34100e+01 -3.56524e+01 -6.22158e+01 4.92672e+00 -9.58297e-01
8.54451e+00 -5.21108e+00 -9.05932e+00 1.34902e+01 -3.84824e+01 -6.65524e+01 1.12350e+01 -9.63791e-01
8.55452e+00 -5.61079e+00 -9.75622e+00 1.36375e+01 -4.14543e+01 -7.08284e+01 1.83733e+01 -9.68936e-01
8.56452e+00 -6.04083e+00 -1.04951e+01 1.38609e+01 -4.45429e+01 -7.49170e+01 2.64370e+01 -9.73680e-01
8.57452e+00 -6.50221e+00 -1.12734e+01 1.41699e+01 -4.77116e+01 -7.86532e+01 3.55155e+01 -9.77983e-01
8.58453e+00 -6.99548e+00 -1.20864e+01 1.45750e+01 -5.09093e+01 -8.18276e+01 4.56834e+01 -9.81825e-01
8.59453e+00 -7.52061e+00 -1.29274e+01 1.50876e+01 -5.40677e+01 -8.41816e+01 5.69881e+01 -9.85199e-01
8.60453e+00 -8.07677e+00 -1.37865e+01 1.57190e+01 -5.70978e+01 -8.54043e+01 6.94334e+01 -9.88112e-01
8.61454e+00 -8.66214e+00 -1.46508e+01 1.64804e+01 -5.98868e+01 -8.51339e+01 8.29599e+01 -9.90581e-01
8.62454e+00 -9.27364e+00 -1.55033e+01 1.73819e+01 -6.22964e+01 -8.29654e+01 9.74202e+01 -9.92631e-01
8.63454e+00 -9.90667e+00 -1.63228e+01 1.84317e+01 -6.41611e+01 -7.84674e+01 1.12553e+02 -9.94296e-01
8.64455e+00 -1.05548e+01 -1.70838e+01 1.96346e+01 -6.52900e+01 -7.12114e+01 1.27958e+02 -9.95613e-01
8.65455e+00 -1.12098e+01 -1.77569e+01 2.09908e+01 -6.54717e+01 -6.08150e+01 1.43075e+02 -9.96625e-01
8.66455e+00 -1.18608e+01 -1.83091e+01 2.24937e+01 -6.44826e+01 -4.70000e+01 1.57177e+02 -9.97375e-01
8.67456e+00 -1.24952e+01 -1.87054e+01 2.41290e+01 -6.21022e+01 -2.96630e+01 1.69384e+02 -9.97903e-01
8.68456e+00 -1.30980e+01 -1.89112e+01 2.58729e+01 -5.81324e+01 -8.94958e+00 1.78704e+02 -9.98241e-01
8.69456e+00 -1.36524e+01 -1.88947e+01 2.76913e+01 -5.24226e+01 1.46797e+01 1.84115e+02 -9.98406e-01
8.70457e+00 -1.41407e+01 -1.86304e+01 2.95402e+01 -4.48974e+01 4.04101e+01 1.84673e+02 -9.98387e-01
8.71457e+00 -1.45447e+01 -1.81030e+01 3.13673e+01 -3.55833e+01 6.70798e+01 1.79656e+02 -9.98109e-01
8.72457e+00 -1.48471e+01 -1.73100e+01 3.31147e+01 -2.46290e+01 9.32481e+01 1.68698e+02 -9.97338e-01
8.73458e+00 -1.50329e+01 -1.62643e+01 3.47229e+01 -1.23146e+01 1.17329e+02 1.51905e+02 -9.95363e-01
8.74458e+00 -1.50903e+01 -1.49947e+01 3.61364e+01 9.55884e-01 1.37775e+02 1.29911e+02 -9.89851e-01
8.75458e+00 -1.50122e+01 -1.35442e+01 3.73083e+01 1.46804e+01 1.53283e+02 1.03840e+02 -9.72261e-01
8.76459e+00 -1.47969e+01 -1.19668e+01 3.82053e+01 2.83015e+01 1.62973e+02 7.51910e+01 -9.09095e-01
8.77459e+00 -1.44482e+01 -1.03219e+01 3.88097e+01 4.12631e+01 1.66502e+02 4.56408e+01 -6.81640e-01
8.78459e+00 -1.39752e+01 -8.66788e+00 3.91208e+01 5.30736e+01 1.64084e+02 1.68136e+01 -9.15677e-02
8.79460e+00 -1.33916e+01 -7.05820e+00 3.91532e+01 6.33338e+01 1.56417e+02 -9.88812e+00 5.80485e-01
8.80460e+00 -1.27144e+01 -5.54222e+00 3.89338e+01 7.17219e+01 1.44559e+02 -3.33575e+01 8.83821e-01
8.81460e+00 -1.19636e+01 -4.15888e+00 3.84989e+01 7.80467e+01 1.29763e+02 -5.29088e+01 9.68033e-01
8.82461e+00 -1.11600e+01 -2.93248e+00 3.78892e+01 8.22748e+01 1.13295e+02 -6.83114e+01 9.89772e-01
8.83461e+00 -1.03242e+01 -1.87422e+00 3.71456e+01 8.44998e+01 9.62955e+01 -7.97052e+01 9.95944e-01
8.84461e+00 -9.47546e+00 -9.84661e-01 3.63066e+01 8.49080e+01 7.96934e+01 -8.74874e+01 9.97957e-01
8.85462e+00 -8.63072e+00 -2.56230e-01 3.54055e+01 8.37449e+01 6.41712e+01 -9.22033e+01 9.98689e-01
8.86462e+00 -7.80432e+00 3.24267e-01 3.44701e+01 8.12859e+01 5.01707e+01 -9.44510e+01 9.98942e-01
8.87462e+00 -7.00784e+00 7.73373e-01 3.35222e+01 7.78121e+01 3.79250e+01 -9.48121e+01 9.98952e-01
8.88463e+00 -6.25005e+00 1.10910e+00 3.25778e+01 7.35915e+01 2.75024e+01 -9.38061e+01 9.98764e-01
8.89463e+00 -5.53719e+00 1.34951e+00 3.16485e+01 6.88670e+01 1.88530e+01 -9.18685e+01 9.98318e-01
8.90463e+00 -4.87322e+00 1.51175e+00 3.07418e+01 6.38497e+01 1.18495e+01 -8.93451e+01 9.97447e-01
8.91464e+00 -4.26016e+00 1.61145e+00 2.98621e+01 5.87161e+01 6.32130e+00 -8.64972e+01 9.95808e-01
8.92464e+00 -3.69842e+00 1.66242e+00 2.90117e+01 5.36084e+01 2.07925e+00 -8.35129e+01 9.92759e-01
8.93464e+00 -3.18717e+00 1.67656e+00 2.81913e+01 4.86373e+01 -1.06689e+00 -8.05202e+01 9.87154e-01
8.94465e+00 -2.72462e+00 1.66386e+00 2.74005e+01 4.38848e+01 -3.29727e+00 -7.76014e+01 9.77067e-01
8.95465e+00 -2.30826e+00 1.63262e+00 2.66383e+01 3.94088e+01 -4.77569e+00 -7.48041e+01 9.59499e-01
8.96465e+00 -1.93513e+00 1.58950e+00 2.59034e+01 3.52463e+01 -5.64663e+00 -7.21517e+01 9.30225e-01
8.97466e+00 -1.60198e+00 1.53981e+00 2.51943e+01 3.14179e+01 -6.03448e+00 -6.96516e+01 8.84096e-01
8.98466e+00 -1.30543e+00 1.48764e+00 2.45094e+01 2.79307e+01 -6.04431e+00 -6.73005e+01 8.16074e-01
8.99466e+00 -1.04206e+00 1.43609e+00 2.38474e+01 2.47815e+01 -5.76335e+00 -6.50895e+01 7.23061e-01
9.00467e+00 -8.08538e-01 1.38745e+00 2.32068e+01 2.19599e+01 -5.26294e+00 -6.30066e+01 6.05856e-01
9.01467e+00 -6.01669e-01 1.34340e+00 2.25864e+01 1.94507e+01 -4.60057e+00 -6.10388e+01 4.70035e-01
9.02467e+00 -4.18413e-01 1.30517e+00 2.19853e+01 1.72358e+01 -3.82181e+00 -5.91735e+01 3.24863e-01
9.03468e+00 -2.55920e-01 1.27371e+00 2.14023e+01 1.52963e+01 -2.96219e+00 -5.73987e+01 1.80638e-01
9.04468e+00 -1.11533e-01 1.24973e+00 2.08366e+01 1.36126e+01 -2.04868e+00 -5.57038e+01 4.59870e-02
9.05468e+00 1.72134e-02 1.23380e+00 2.02876e+01 1.21659e+01 -1.10105e+00 -5.40790e+01 -7.36035e-02
9.06469e+00 1.32595e-01 1.22636e+00 1.97545e+01 1.09376e+01 -1.33045e-01 -5.25160e+01 -1.75823e-01
9.07469e+00 2.36708e-01 1.22772e+00 1.92367e+01 9.91012e+00 8.46611e-01 -5.10074e+01 -2.60719e-01
9.08469e+00 3.31477e-01 1.23815e+00 1.87338e+01 9.06677e+00 1.83336e+00 -4.95465e+01 -3.29703e-01
9.09470e+00 4.18666e-01 1.25787e+00 1.82453e+01 8.39203e+00 2.82607e+00 -4.81276e+01 -3.84759e-01
9.10470e+00 4.99889e-01 1.28706e+00 1.77709e+01 7.87172e+00 3.82637e+00 -4.67456e+01 -4.27949e-01
9.11470e+00 5.76625e-01 1.32593e+00 1.73100e+01 7.49307e+00 4.83818e+00 -4.53955e+01 -4.61151e-01
9.12471e+00 6.50235e-01 1.37472e+00 1.68625e+01 7.24482e+00 5.86724e+00 -4.40729e+01 -4.85960e-01
9.13471e+00 7.21972e-01 1.43370e+00 1.64282e+01 7.11727e+00 6.92082e+00 -4.27734e+01 -5.03670e-01
9.14471e+00 7.93003e-01 1.50323e+00 1.60067e+01 7.10230e+00 8.00746e+00 -4.14926e+01 -5.15298e-01
9.15472e+00 8.64419e-01 1.58375e+00 1.55980e+01 7.19333e+00 9.13675e+00 -4.02257e+01 -5.21613e-01
9.16472e+00 9.37254e-01 1.67579e+00 1.52019e+01 7.38532e+00 1.03193e+01 -3.89678e+01 -5.23180e-01
9.17472e+00 1.01250e+00 1.77997e+00 1.48184e+01 7.67470e+00 1.15664e+01 -3.77135e+01 -5.20385e-01
9.18473e+00 1.09112e+00 1.89705e+00 1.44474e+01 8.05933e+00 1.28904e+01 -3.64565e+01 -5.13464e-01
9.19473e+00 1.17405e+00 2.02790e+00 1.40890e+01 8.53849e+00 1.43043e+01 -3.51899e+01 -5.02518e-01
9.20473e+00 1.26226e+00 2.17354e+00 1.37434e+01 9.11277e+00 1.58220e+01 -3.39056e+01 -4.87523e-01
9.21474e+00 1.35669e+00 2.33510e+00 1.34108e+01 9.78409e+00 1.74580e+01 -3.25941e+01 -4.68341e-01
9.22474e+00 1.45834e+00 2.51390e+00 1.30915e+01 1.05556e+01 1.92278e+01 -3.12444e+01 -4.44719e-01
9.23474e+00 1.56823e+00 2.71141e+00 1.27859e+01 1.14318e+01 2.11478e+01 -2.98436e+01 -4.16291e-01
9.24475e+00 1.68742e+00 2.92925e+00 1.24946e+01 1.24183e+01 2.32349e+01 -2.83761e+01 -3.82576e-01
9.25475e+00 1.81706e+00 3.16924e+00 1.22184e+01 1.35218e+01 2.55069e+01 -2.68238e+01 -3.42977e-01
9.26475e+00 1.95836e+00 3.43339e+00 1.19583e+01 1.47503e+01 2.79821e+01 -2.51650e+01 -2.96796e-01
9.27476e+00 2.11261e+00 3.72390e+00 1.17154e+01 1.61128e+01 3.06792e+01 -2.33740e+01 -2.43248e-01
9.28476e+00 2.28121e+00 4.04314e+00 1.14912e+01 1.76194e+01 3.36168e+01 -2.14200e+01 -1.81509e-01
9.29476e+00 2.46564e+00 4.39372e+00 1.12875e+01 1.92808e+01 3.68131e+01 -1.92668e+01 -1.10795e-01
9.30477e+00 2.66751e+00 4.77838e+00 1.11066e+01 2.11088e+01 4.02850e+01 -1.68711e+01 -3.05031e-02
9.31477e+00 2.88855e+00 5.20007e+00 1.09510e+01 2.31153e+01 4.40468e+01 -1.41820e+01 5.95924e-02
9.32477e+00 3.13060e+00 5.66184e+00 1.08240e+01 2.53124e+01 4.81094e+01 -1.11391e+01 1.59059e-01
9.33478e+00 3.39564e+00 6.16681e+00 1.07295e+01 2.77117e+01 5.24774e+01 -7.67184e+00 2.66486e-01
9.34478e+00 3.68573e+00 6.71810e+00 1.06722e+01 3.03237e+01 5.71475e+01 -3.69813e+00 3.79209e-01
9.35478e+00 4.00305e+00 7.31869e+00 1.06576e+01 3.31564e+01 6.21040e+01 8.76938e-01 4.93207e-01
9.36479e+00 4.34983e+00 7.97130e+00 1.06921e+01 3.62147e+01 6.73151e+01 6.16149e+00 6.03376e-01
9.37479e+00 4.72834e+00 8.67815e+00 1.07836e+01 3.94982e+01 7.27268e+01 1.22770e+01 7.04255e-01
9.38479e+00 5.14079e+00 9.44076e+00 1.09410e+01 4.29997e+01 7.82562e+01 1.93570e+01 7.91102e-01
9.39480e+00 5.58929e+00 1.02596e+01 1.11746e+01 4.67027e+01 8.37827e+01 2.75449e+01 8.60944e-01
9.40480e+00 6.07573e+00 1.11336e+01 1.14962e+01 5.05784e+01 8.91389e+01 3.69880e+01 9.13155e-01
9.41480e+00 6.60163e+00 1.20598e+01 1.19192e+01 5.45821e+01 9.40994e+01 4.78299e+01 9.49306e-01
9.42481e+00 7.16795e+00 1.30328e+01 1.24582e+01 5.86490e+01 9.83698e+01 6.01969e+01 9.72427e-01
9.43481e+00 7.77491e+00 1.40438e+01 1.31290e+01 6.26887e+01 1.01577e+02 7.41786e+01 9.86057e-01
9.44481e+00 8.42165e+00 1.50797e+01 1.39478e+01 6.65806e+01 1.03263e+02 8.98020e+01 9.93449e-01
9.45482e+00 9.10595e+00 1.61227e+01 1.49309e+01 7.01677e+01 1.02884e+02 1.06997e+02 9.97134e-01
9.46482e+00 9.82381e+00 1.71491e+01 1.60930e+01 7.32528e+01 9.98230e+01 1.25555e+02 9.98825e-01
9.47482e+00 1.05690e+01 1.81287e+01 1.74460e+01 7.55964e+01 9.34165e+01 1.45080e+02 9.99542e-01
9.48483e+00 1.13328e+01 1.90247e+01 1.89967e+01 7.69185e+01 8.30079e+01 1.64946e+02 9.99826e-01
9.49483e+00 1.21035e+01 1.97941e+01 2.07442e+01 7.69065e+01 6.80257e+01 1.84259e+02 9.99934e-01
9.50483e+00 1.28659e+01 2.03891e+01 2.26774e+01 7.52317e+01 4.80907e+01 2.01852e+02 9.99973e-01
9.51484e+00 1.36020e+01 2.07595e+01 2.47722e+01 7.15751e+01 2.31451e+01 2.16311e+02 9.99988e-01
9.52484e+00 1.42904e+01 2.08567e+01 2.69895e+01 6.56633e+01 -6.41565e+00 2.26079e+02 9.99993e-01
9.53484e+00 1.49075e+01 2.06389e+01 2.92745e+01 5.73132e+01 -3.96379e+01 2.29610e+02 9.99995e-01
9.54485e+00 1.54287e+01 2.00766e+01 3.15580e+01 4.64787e+01 -7.49718e+01 2.25602e+02 9.99994e-01
9.55485e+00 1.58296e+01 1.91588e+01 3.37601e+01 3.32923e+01 -1.10338e+02 2.13249e+02 9.99988e-01
9.56485e+00 1.60880e+01 1.78970e+01 3.57962e+01 1.80899e+01 -1.43323e+02 1.92472e+02 9.99962e-01
9.57486e+00 1.61865e+01 1.63275e+01 3.75852e+01 1.40985e+00 -1.71480e+02 1.64059e+02 9.99786e-01
9.58486e+00 1.61137e+01 1.45095e+01 3.90584e+01 -1.60416e+01 -1.92701e+02 1.29646e+02 9.97968e-01
9.59486e+00 1.58657e+01 1.25201e+01 4.01666e+01 -3.34559e+01 -2.05553e+02 9.15299e+01 9.70898e-01
9.60487e+00 1.54472e+01 1.04452e+01 4.08860e+01 -5.00196e+01 -2.09497e+02 5.23201e+01 5.56476e-01
9.61487e+00 1.48701e+01 8.36455e+00 4.12179e+01 -6.50554e+01 -2.04917e+02 1.44672e+01 -7.23737e-01
9.62487e+00 1.41529e+01 6.35979e+00 4.11874e+01 -7.79308e+01 -1.92999e+02 -1.98237e+01 -9.84617e-01
9.63488e+00 1.33198e+01 4.50285e+00 4.08387e+01 -8.81693e+01 -1.75512e+02 -4.89263e+01 -9.99053e-01
9.64488e+00 1.23984e+01 2.84033e+00 4.02285e+01 -9.55802e+01 -1.54453e+02 -7.20606e+01 -9.99917e-01
9.65488e+00 1.14169e+01 1.39821e+00 3.94173e+01 -1.00187e+02 -1.31748e+02 -8.91495e+01 -9.99989e-01
9.66489e+00 1.04027e+01 1.84469e-01 3.84636e+01 -1.02182e+02 -1.09034e+02 -1.00651e+02 -9.99997e-01
9.67489e+00 9.38027e+00 -8.07351e-01 3.74196e+01 -1.01876e+02 -8.75507e+01 -1.07359e+02 -9.99999e-01
9.68489e+00 8.37087e+00 -1.59403e+00 3.63285e+01 -9.96490e+01 -6.81229e+01 -1.10219e+02 -9.99999e-01
9.69490e+00 7.39168e+00 -2.19865e+00 3.52241e+01 -9.59034e+01 -5.11996e+01 -1.10183e+02 -1.00000e+00
9.70490e+00 6.45591e+00 -2.64725e+00 3.41309e+01 -9.10317e+01 -3.69334e+01 -1.08106e+02 -9.99999e-01
9.71490e+00 5.57300e+00 -2.96625e+00 3.30656e+01 -8.53925e+01 -2.52646e+01 -1.04706e+02 -9.99999e-01
9.72491e+00 4.74901e+00 -3.18074e+00 3.20386e+01 -7.92975e+01 -1.59987e+01 -1.00542e+02 -9.99999e-01
9.73491e+00 3.98717e+00 -3.31346e+00 3.10553e+01 -7.30063e+01 -8.86854e+00 -9.60255e+01 -9.99997e-01
9.74491e+00 3.28835e+00 -3.38432e+00 3.01177e+01 -6.67267e+01 -3.57938e+00 -9.14426e+01 -9.99994e-01
9.75492e+00 2.65161e+00 -3.41024e+00 2.92254e+01 -6.06185e+01 1.60850e-01 -8.69771e+01 -9.99986e-01
9.76492e+00 2.07461e+00 -3.40536e+00 2.83768e+01 -5.47997e+01 2.62363e+00 -8.27363e+01 -9.99967e-01
9.77492e+00 1.55401e+00 -3.38121e+00 2.75692e+01 -4.93522e+01 4.05062e+00 -7.87724e+01 -9.99925e-01
9.78493e+00 1.08582e+00 -3.34708e+00 2.67999e+01 -4.43290e+01 4.65022e+00 -7.51006e+01 -9.99833e-01
9.79493e+00 6.65620e-01 -3.31035e+00 2.60658e+01 -3.97597e+01 4.59781e+00 -7.17122e+01 -9.99644e-01
9.80493e+00 2.88806e-01 -3.27678e+00 2.53643e+01 -3.56559e+01 4.03800e+00 -6.85844e+01 -9.99281e-01
9.81494e+00 -4.92818e-02 -3.25085e+00 2.46929e+01 -3.20157e+01 3.08787e+00 -6.56874e+01 -9.98631e-01
9.82494e+00 -3.53229e-01 -3.23597e+00 2.40494e+01 -2.88274e+01 1.84051e+00 -6.29887e+01 -9.97543e-01
9.83494e+00 -6.27468e-01 -3.23473e+00 2.34321e+01 -2.60726e+01 3.68527e-01 -6.04559e+01 -9.95842e-01
9.84495e+00 -8.76225e-01 -3.24908e+00 2.28394e+01 -2.37286e+01 -1.27273e+00 -5.80583e+01 -9.93360e-01
9.85495e+00 -1.10348e+00 -3.28049e+00 2.22702e+01 -2.17701e+01 -3.04224e+00 -5.57672e+01 -9.89969e-01
9.86495e+00 -1.31297e+00 -3.33008e+00 2.17235e+01 -2.01711e+01 -4.91083e+00 -5.35569e+01 -9.85619e-01
9.87496e+00 -1.50815e+00 -3.39872e+00 2.11985e+01 -1.89057e+01 -6.85894e+00 -5.14036e+01 -9.80368e-01
9.88496e+00 -1.69224e+00 -3.48714e+00 2.06949e+01 -1.79490e+01 -8.87479e+00 -4.92854e+01 -9.74384e-01
9.89496e+00 -1.86820e+00 -3.59597e+00 2.02124e+01 -1.72777e+01 -1.09528e+01 -4.71818e+01 -9.67934e-01
9.90497e+00 -2.03879e+00 -3.72584e+00 1.97510e+01 -1.68705e+01 -1.30921e+01 -4.50731e+01 -9.61346e-01
9.91497e+00 -2.20654e+00 -3.87735e+00 1.93108e+01 -1.67081e+01 -1.52958e+01 -4.29398e+01 -9.54971e-01
9.92497e+00 -2.37382e+00 -4.05120e+00 1.88921e+01 -1.67737e+01 -1.75694e+01 -4.07620e+01 -9.49141e-01
9.93498e+00 -2.54284e+00 -4.24811e+00 1.84955e+01 -1.70527e+01 -1.99204e+01 -3.85190e+01 -9.44133e-01
9.94498e+00 -2.71566e+00 -4.46892e+00 1.81217e+01 -1.75326e+01 -2.23571e+01 -3.61885e+01 -9.40154e-01
9.95498e+00 -2.89424e+00 -4.71453e+00 1.77718e+01 -1.82029e+01 -2.48883e+01 -3.37465e+01 -9.37330e-01
9.96499e+00 -3.08044e+00 -4.98595e+00 1.74470e+01 -1.90550e+01 -2.75219e+01 -3.11665e+01 -9.35710e-01
9.97499e+00 -3.27605e+00 -5.28424e+00 1.71488e+01 -2.00819e+01 -3.02647e+01 -2.84188e+01 -9.35273e-01
9.98499e+00 -3.48278e+00 -5.61054e+00 1.68791e+01 -2.12776e+01 -3.31210e+01 -2.54707e+01 -9.35944e-01
9.99500e+00 -3.70229e+00 -5.96599e+00 1.66400e+01 -2.26370e+01 -3.60919e+01 -2.22856e+01 -9.37605e-01
1.00050e+01 -3.93620e+00 -6.35175e+00 1.64342e+01 -2.41555e+01 -3.91736e+01 -1.88227e+01 -9.40115e-01
1.00150e+01 -4.18607e+00 -6.76887e+00 1.62645e+01 -2.58280e+01 -4.23566e+01 -1.50371e+01 -9.43313e-01
1.00250e+01 -4.45343e+00 -7.21832e+00 1.61346e+01 -2.76489e+01 -4.56235e+01 -1.08793e+01 -9.47037e-01
1.00350e+01 -4.73971e+00 -7.70079e+00 1.60483e+01 -2.96108e+01 -4.89468e+01 -6.29600e+00 -9.51128e-01
1.00450e+01 -5.04628e+00 -8.21667e+00 1.60102e+01 -3.17039e+01 -5.22871e+01 -1.23036e+00 -9.55438e-01
1.00550e+01 -5.37439e+00 -8.76587e+00 1.60255e+01 -3.39148e+01 -5.55898e+01 4.37655e+00 -9.59831e-01
1.00650e+01 -5.72513e+00 -9.34767e+00 1.60998e+01 -3.62254e+01 -5.87826e+01 1.05839e+01 -9.64190e-01
1.00750e+01 -6.09939e+00 -9.96053e+00 1.62394e+01 -3.86113e+01 -6.17718e+01 1.74480e+01 -9.68417e-01
1.00850e+01 -6.49776e+00 -1.06018e+01 1.64512e+01 -4.10406e+01 -6.44394e+01 2.50182e+01 -9.72433e-01
1.00950e+01 -6.92048e+00 -1.12676e+01 1.67424e+01 -4.34716e+01 -6.66401e+01 3.33310e+01 -9.76178e-01
1.01050e+01 -7.36732e+00 -1.19525e+01 1.71206e+01 -4.58515e+01 -6.81995e+01 4.24027e+01 -9.79608e-01
1.01150e+01 -7.83743e+00 -1.26489e+01 1.75933e+01 -4.81144e+01 -6.89132e+01 5.22193e+01 -9.82696e-01
1.01250e+01 -8.32927e+00 -1.33473e+01 1.81676e+01 -5.01799e+01 -6.85491e+01 6.27258e+01 -9.85427e-01
1.01350e+01 -8.84039e+00 -1.40356e+01 1.88501e+01 -5.19520e+01 -6.68527e+01 7.38129e+01 -9.87801e-01
1.01450e+01 -9.36730e+00 -1.46992e+01 1.96457e+01 -5.33188e+01 -6.35577e+01 8.53031e+01 -9.89822e-01
1.01551e+01 -9.90535e+00 -1.53208e+01 2.05573e+01 -5.41541e+01 -5.84021e+01 9.69380e+01 -9.91505e-01
1.01651e+01 -1.04485e+01 -1.58805e+01 2.15845e+01 -5.43195e+01 -5.11522e+01 1.08369e+02 -9.92869e-01
1.01751e+01 -1.09894e+01 -1.63564e+01 2.27232e+01 -5.36704e+01 -4.16322e+01 1.19152e+02 -9.93934e-01
1.01851e+01 -1.15191e+01 -1.67254e+01 2.39644e+01 -5.20633e+01 -2.97611e+01 1.28756e+02 -9.94716e-01
1.01951e+01 -1.20274e+01 -1.69641e+01 2.52933e+01 -4.93669e+01 -1.55907e+01 1.36584e+02 -9.95223e-01
1.02051e+01 -1.25028e+01 -1.70503e+01 2.66890e+01 -4.54753e+01 6.58643e-01 1.42005e+02 -9.95444e-01
1.02151e+01 -1.29330e+01 -1.69652e+01 2.81243e+01 -4.03226e+01 1.85724e+01 1.44412e+02 -9.95326e-01
1.02251e+01 -1.33052e+01 -1.66951e+01 2.95664e+01 -3.38987e+01 3.75361e+01 1.43289e+02 -9.94733e-01
1.02351e+01 -1.36071e+01 -1.62333e+01 3.09780e+01 -2.62617e+01 5.67555e+01 1.38280e+02 -9.93340e-01
1.02451e+01 -1.38270e+01 -1.55817e+01 3.23195e+01 -1.75466e+01 7.53077e+01 1.29264e+02 -9.90376e-01
1.02551e+01 -1.39553e+01 -1.47519e+01 3.35513e+01 -7.96632e+00 9.22215e+01 1.16397e+02 -9.83915e-01
1.02651e+01 -1.39845e+01 -1.37649e+01 3.46368e+01 2.19611e+00 1.06578e+02 1.00130e+02 -9.68841e-01
1.02751e+01 -1.39105e+01 -1.26500e+01 3.55456e+01 1.26046e+01 1.17613e+02 8.11803e+01 -9.31009e-01
1.02851e+01 -1.37327e+01 -1.14431e+01 3.62551e+01 2.28960e+01 1.24808e+02 6.04642e+01 -8.32218e-01
1.02951e+01 -1.34540e+01 -1.01828e+01 3.67527e+01 3.27122e+01 1.27942e+02 3.89923e+01 -5.88977e-01
1.03051e+01 -1.30809e+01 -8.90769e+00 3.70360e+01 4.17320e+01 1.27107e+02 1.77578e+01 -1.26670e-01
1.03151e+01 -1.26227e+01 -7.65414e+00 3.71118e+01 4.96852e+01 1.22669e+02 -2.34910e+00 4.04249e-01
1.03251e+01 -1.20912e+01 -6.45613e+00 3.69952e+01 5.63503e+01 1.15219e+02 -2.05919e+01 7.47641e-01
1.03351e+01 -1.15001e+01 -5.34231e+00 3.67078e+01 6.15777e+01 1.05483e+02 -3.64504e+01 8.98710e-01
1.03451e+01 -1.08642e+01 -4.33314e+00 3.62749e+01 6.53105e+01 9.42327e+01 -4.96570e+01 9.56475e-01
1.03551e+01 -1.01983e+01 -3.44059e+00 3.57233e+01 6.75774e+01 8.22055e+01 -6.01739e+01 9.78692e-01
1.03651e+01 -9.51676e+00 -2.66937e+00 3.50795e+01 6.84739e+01 7.00432e+01 -6.81415e+01 9.87775e-01
1.03751e+01 -8.83250e+00 -2.01823e+00 3.43677e+01 6.81426e+01 5.82606e+01 -7.38211e+01 9.91705e-01
1.03851e+01 -8.15698e+00 -1.48140e+00 3.36091e+01 6.67557e+01 4.72348e+01 -7.75406e+01 9.93363e-01
1.03951e+01 -7.49984e+00 -1.04999e+00 3.28217e+01 6.44985e+01 3.72120e+01 -7.96498e+01 9.93810e-01
1.04051e+01 -6.86886e+00 -7.13236e-01 3.20198e+01 6.15562e+01 2.83249e+01 -8.04871e+01 9.93386e-01
1.04151e+01 -6.27000e+00 -4.59502e-01 3.12146e+01 5.81050e+01 2.06153e+01 -8.03580e+01 9.92068e-01
1.04251e+01 -5.70754e+00 -2.77102e-01 3.04145e+01 5.43043e+01 1.40578e+01 -7.95237e+01 9.89551e-01
1.04351e+01 -5.18425e+00 -1.54855e-01 2.96253e+01 5.02939e+01 8.58068e+00 -7.81979e+01 9.85207e-01
1.04451e+01 -4.70163e+00 -8.24595e-02 2.88511e+01 4.61917e+01 4.08389e+00 -7.65485e+01 9.77949e-01
1.04552e+01 -4.26009e+00 -5.07117e-02 2.80944e+01 4.20938e+01 4.53058e-01 -7.47025e+01 9.66038e-01
1.04652e+01 -3.85920e+00 -5.16004e-02 2.73569e+01 3.80760e+01 -2.43037e+00 -7.27525e+01 9.46861e-01
1.04752e+01 -3.49786e+00 -7.83226e-02 2.66390e+01 3.41953e+01 -4.68213e+00 -7.07635e+01 9.16782e-01
1.04852e+01 -3.17447e+00 -1.25240e-01 2.59411e+01 3.04923e+01 -6.41064e+00 -6.87787e+01 8.71264e-01
1.04952e+01 -2.88713e+00 -1.87800e-01 2.52629e+01 2.69933e+01 -7.71456e+00 -6.68255e+01 8.05485e-01
1.05052e+01 -2.63370e+00 -2.62426e-01 2.46040e+01 2.37127e+01 -8.68162e+00 -6.49195e+01 7.15632e-01
1.05152e+01 -2.41197e+00 -3.46391e-01 2.39639e+01 2.06558e+01 -9.38857e+00 -6.30682e+01 6.00637e-01
1.05252e+01 -2.21970e+00 -4.37672e-01 2.33420e+01 1.78203e+01 -9.90166e+00 -6.12739e+01 4.63584e-01
1.05352e+01 -2.05473e+00 -5.34809e-01 2.27378e+01 1.51992e+01 -1.02775e+01 -5.95353e+01 3.11791e-01
1.05452e+01 -1.91494e+00 -6.36773e-01 2.21507e+01 1.27817e+01 -1.05642e+01 -5.78493e+01 1.55145e-01
1.05552e+01 -1.79837e+00 -7.42881e-01 2.15803e+01 1.05549e+01 -1.08021e+01 -5.62115e+01 3.45699e-03
1.05652e+01 -1.70318e+00 -8.52728e-01 2.10260e+01 8.50455e+00 -1.10253e+01 -5.46170e+01 -1.35786e-01
1.05752e+01 -1.62769e+00 -9.66166e-01 2.04875e+01 6.61521e+00 -1.12619e+01 -5.30606e+01 -2.58369e-01
1.05852e+01 -1.57035e+00 -1.08327e+00 1.99643e+01 4.87077e+00 -1.15356e+01 -5.15371e+01 -3.63056e-01
1.05952e+01 -1.52981e+00 -1.20435e+00 1.94563e+01 3.25461e+00 -1.18659e+01 -5.00410e+01 -4.50676e-01
1.06052e+01 -1.50487e+00 -1.32988e+00 1.89631e+01 1.74984e+00 -1.22695e+01 -4.85670e+01 -5.23164e-01
1.06152e+01 -1.49449e+00 -1.46054e+00 1.84846e+01 3.39518e-01 -1.27602e+01 -4.71094e+01 -5.82844e-01
1.06252e+01 -1.49782e+00 -1.59713e+00 1.80206e+01 -9.93134e-01 -1.33502e+01 -4.56626e+01 -6.31998e-01
1.06352e+01 -1.51415e+00 -1.74061e+00 1.75710e+01 -2.26460e+00 -1.40505e+01 -4.42204e+01 -6.72664e-01
1.06452e+01 -1.54297e+00 -1.89207e+00 1.71359e+01 -3.49097e+00 -1.48710e+01 -4.27762e+01 -7.06564e-01
1.06552e+01 -1.58390e+00 -2.05268e+00 1.67152e+01 -4.68786e+00 -1.58213e+01 -4.13227e+01 -7.35108e-01
1.06652e+01 -1.63671e+00 -2.22376e+00 1.63092e+01 -5.87044e+00 -1.69107e+01 -3.98515e+01 -7.59431e-01
1.06752e+01 -1.70135e+00 -2.40669e+00 1.59180e+01 -7.05343e+00 -1.81490e+01 -3.83534e+01 -7.80437e-01
1.06852e+01 -1.77788e+00 -2.60299e+00 1.55420e+01 -8.25114e+00 -1.95458e+01 -3.68175e+01 -7.98841e-01
1.06952e+01 -1.86652e+00 -2.81428e+00 1.51816e+01 -9.47754e+00 -2.11116e+01 -3.52313e+01 -8.15205e-01
1.07052e+01 -1.96763e+00 -3.04227e+00 1.48373e+01 -1.07463e+01 -2.28570e+01 -3.35802e+01 -8.29972e-01
1.07152e+01 -2.08171e+00 -3.28880e+00 1.45100e+01 -1.20710e+01 -2.47934e+01 -3.18471e+01 -8.43484e-01
1.07252e+01 -2.20936e+00 -3.55585e+00 1.42005e+01 -1.34648e+01 -2.69322e+01 -3.00119e+01 -8.56007e-01
1.07352e+01 -2.35137e+00 -3.84547e+00 1.39100e+01 -1.49410e+01 -2.92853e+01 -2.80512e+01 -8.67740e-01
1.07452e+01 -2.50860e+00 -4.15986e+00 1.36398e+01 -1.65126e+01 -3.18641e+01 -2.59374e+01 -8.78831e-01
1.07553e+01 -2.68209e+00 -4.50133e+00 1.33917e+01 -1.81924e+01 -3.46794e+01 -2.36382e+01 -8.89382e-01
1.07653e+01 -2.87297e+00 -4.87229e+00 1.31677e+01 -1.99932e+01 -3.77407e+01 -2.11158e+01 -8.99461e-01
1.07753e+01 -3.08253e+00 -5.27523e+00 1.29701e+01 -2.19270e+01 -4.10548e+01 -1.83260e+01 -9.09104e-01
1.07853e+01 -3.31214e+00 -5.71270e+00 1.28021e+01 -2.40056e+01 -4.46250e+01 -1.52176e+01 -9.18324e-01
1.07953e+01 -3.56332e+00 -6.18725e+00 1.26669e+01 -2.62393e+01 -4.84493e+01 -1.17314e+01 -9.27115e-01
1.08053e+01 -3.83765e+00 -6.70137e+00 1.25688e+01 -2.86372e+01 -5.25180e+01 -7.79939e+00 -9.35461e-01
1.08153e+01 -4.13682e+00 -7.25742e+00 1.25126e+01 -3.12060e+01 -5.68110e+01 -3.34437e+00 -9.43333e-01
1.08253e+01 -4.46256e+00 -7.85748e+00 1.25040e+01 -3.39492e+01 -6.12945e+01 1.72057e+00 -9.50702e-01
1.08353e+01 -4.81661e+00 -8.50320e+00 1.25494e+01 -3.68659e+01 -6.59163e+01 7.49153e+00 -9.57538e-01
1.08453e+01 -5.20068e+00 -9.19561e+00 1.26566e+01 -3.99493e+01 -7.06008e+01 1.40727e+01 -9.63816e-01
1.08553e+01 -5.61637e+00 -9.93483e+00 1.28340e+01 -4.31846e+01 -7.52429e+01 2.15737e+01 -9.69518e-01
1.08653e+01 -6.06509e+00 -1.07198e+01 1.30916e+01 -4.65467e+01 -7.97009e+01 3.01053e+01 -9.74636e-01
1.08753e+01 -6.54792e+00 -1.15477e+01 1.34401e+01 -4.99974e+01 -8.37892e+01 3.97727e+01 -9.79170e-01
1.08853e+01 -7.06548e+00 -1.24137e+01 1.38914e+01 -5.34819e+01 -8.72703e+01 5.06648e+01 -9.83132e-01
1.08953e+01 -7.61778e+00 -1.33103e+01 1.44580e+01 -5.69253e+01 -8.98493e+01 6.28401e+01 -9.86541e-01
1.09053e+01 -8.20391e+00 -1.42268e+01 1.51530e+01 -6.02289e+01 -9.11692e+01 7.63075e+01 -9.89426e-01
1.09153e+01 -8.82187e+00 -1.51485e+01 1.59888e+01 -6.32664e+01 -9.08127e+01 9.10014e+01 -9.91822e-01
1.09253e+01 -9.46825e+00 -1.60564e+01 1.69771e+01 -6.58810e+01 -8.83109e+01 1.06753e+02 -9.93771e-01
1.09353e+01 -1.01379e+01 -1.69264e+01 1.81271e+01 -6.78848e+01 -8.31639e+01 1.23259e+02 -9.95318e-01
1.09453e+01 -1.08236e+01 -1.77296e+01 1.94441e+01 -6.90598e+01 -7.48764e+01 1.40048e+02 -9.96514e-01
1.09553e+01 -1.15160e+01 -1.84324e+01 2.09278e+01 -6.91641e+01 -6.30113e+01 1.56460e+02 -9.97408e-01
1.09653e+01 -1.22030e+01 -1.89972e+01 2.25702e+01 -6.79428e+01 -4.72620e+01 1.71635e+02 -9.98053e-01
1.09753e+01 -1.28700e+01 -1.93846e+01 2.43541e+01 -6.51460e+01 -2.75388e+01 1.84537e+02 -9.98494e-01
1.09853e+01 -1.35003e+01 -1.95556e+01 2.62508e+01 -6.05529e+01 -4.05971e+00 1.94005e+02 -9.98769e-01
1.09953e+01 -1.40750e+01 -1.94753e+01 2.82201e+01 -5.40031e+01 2.25726e+01 1.98860e+02 -9.98900e-01
1.10053e+01 -1.45740e+01 -1.91169e+01 3.02104e+01 -4.54288e+01 5.13306e+01 1.98048e+02 -9.98882e-01
1.10153e+01 -1.49773e+01 -1.84659e+01 3.21608e+01 -3.48868e+01 8.07841e+01 1.90807e+02 -9.98649e-01
1.10253e+01 -1.52660e+01 -1.75241e+01 3.40053e+01 -2.25802e+01 1.09201e+02 1.76842e+02 -9.97978e-01
1.10353e+01 -1.54243e+01 -1.63108e+01 3.56773e+01 -8.86501e+00 1.34729e+02 1.56443e+02 -9.96126e-01
1.10453e+01 -1.54403e+01 -1.48640e+01 3.71167e+01 5.76371e+00 1.55630e+02 1.30527e+02 -9.90362e-01
1.10554e+01 -1.53079e+01 -1.32370e+01 3.82752e+01 2.07091e+01 1.70529e+02 1.00564e+02 -9.69287e-01
1.10654e+01 -1.50271e+01 -1.14942e+01 3.91213e+01 3.53288e+01 1.78616e+02 6.84015e+01 -8.82047e-01
1.10754e+01 -1.46043e+01 -9.70363e+00 3.96429e+01 4.90065e+01 1.79740e+02 3.60000e+01 -5.42590e-01
1.10854e+01 -1.40515e+01 -7.92919e+00 3.98468e+01 6.12235e+01 1.74395e+02 5.15910e+00 2.10621e-01
1.10954e+01 -1.33857e+01 -6.22930e+00 3.97564e+01 7.15637e+01 1.63596e+02 -2.26336e+01 7.76586e-01
1.11054e+01 -1.26271e+01 -4.65566e+00 3.94078e+01 7.97145e+01 1.48704e+02 -4.63000e+01 9.48303e-01
1.11154e+01 -1.17986e+01 -3.24435e+00 3.88456e+01 8.55425e+01 1.31208e+02 -6.53095e+01 9.86829e-01
1.11254e+01 -1.09233e+01 -2.01491e+00 3.81169e+01 8.90842e+01 1.12525e+02 -7.96354e+01 9.95855e-01
1.11354e+01 -1.00234e+01 -9.73118e-01 3.72669e+01 9.05030e+01 9.38589e+01 -8.96244e+01 9.98313e-01
1.11454e+01 -9.11891e+00 -1.13976e-01 3.63363e+01 9.00494e+01 7.61320e+01 -9.58575e+01 9.99100e-01
1.11554e+01 -8.22707e+00 5.75267e-01 3.53593e+01 8.80234e+01 5.99704e+01 -9.90243e+01 9.99374e-01
1.11654e+01 -7.36204e+00 1.11226e+00 3.43630e+01 8.47430e+01 4.57328e+01 -9.98233e+01 9.99446e-01
1.11754e+01 -6.53479e+00 1.51713e+00 3.33679e+01 8.05192e+01 3.35612e+01 -9.88953e+01 9.99394e-01
1.11854e+01 -5.75331e+00 1.81055e+00 3.23884e+01 7.56385e+01 2.34373e+01 -9.67857e+01 9.99212e-01
1.11954e+01 -5.02286e+00 2.01244e+00 3.14340e+01 7.03530e+01 1.52363e+01 -9.39323e+01 9.98824e-01
1.12054e+01 -4.34641e+00 2.14114e+00 3.05105e+01 6.48756e+01 8.77053e+00 -9.06676e+01 9.98060e-01
1.12154e+01 -3.72498e+00 2.21294e+00 2.96206e+01 5.93792e+01 3.82392e+00 -8.72315e+01 9.96574e-01
1.12254e+01 -3.15804e+00 2.24191e+00 2.87653e+01 5.39995e+01 1.74966e-01 -8.37875e+01 9.93708e-01
1.12354e+01 -2.64390e+00 2.23993e+00 2.79440e+01 4.88383e+01 -2.38797e+00 -8.04395e+01 9.88266e-01
1.12454e+01 -2.17997e+00 2.21686e+00 2.71555e+01 4.39684e+01 -4.05794e+00 -7.72473e+01 9.78221e-01
1.12554e+01 -1.76310e+00 2.18070e+00 2.63979e+01 3.94380e+01 -5.00531e+00 -7.42393e+01 9.60414e-01
1.12654e+01 -1.38972e+00 2.13782e+00 2.56695e+01 3.52754e+01 -5.37652e+00 -7.14231e+01 9.30458e-01
1.12754e+01 -1.05609e+00 2.09320e+00 2.49684e+01 3.14929e+01 -5.29486e+00 -6.87929e+01 8.83162e-01
1.12854e+01 -7.58388e-01 2.05065e+00 2.42926e+01 2.80903e+01 -4.86226e+00 -6.63356e+01 8.13773e-01
1.12954e+01 -4.92857e-01 2.01301e+00 2.36407e+01 2.50587e+01 -4.16152e+00 -6.40340e+01 7.19927e-01
1.13054e+01 -2.55861e-01 1.98239e+00 2.30111e+01 2.23825e+01 -3.25886e+00 -6.18701e+01 6.03465e-01
1.13154e+01 -4.39365e-02 1.96033e+00 2.24025e+01 2.00427e+01 -2.20627e+00 -5.98261e+01 4.70871e-01
1.13254e+01 1.46178e-01 1.94801e+00 2.18138e+01 1.80183e+01 -1.04373e+00 -5.78854e+01 3.31708e-01
1.13354e+01 3.17532e-01 1.94636e+00 2.12441e+01 1.62883e+01 1.98851e-01 -5.60329e+01 1.95843e-01
1.13454e+01 4.72964e-01 1.95614e+00 2.06925e+01 1.48318e+01 1.50003e+00 -5.42549e+01 7.10381e-02
1.13555e+01 6.15111e-01 1.97799e+00 2.01584e+01 1.36288e+01 2.84544e+00 -5.25391e+01 -3.80902e-02
1.13655e+01 7.46414e-01 2.01248e+00 1.96412e+01 1.26607e+01 4.22662e+00 -5.08745e+01 -1.29823e-01
1.13755e+01 8.69134e-01 2.06012e+00 1.91405e+01 1.19099e+01 5.64000e+00 -4.92507e+01 -2.04459e-01
1.13855e+01 9.85362e-01 2.12139e+00 1.86558e+01 1.13603e+01 7.08605e+00 -4.76584e+01 -2.63386e-01
1.13955e+01 1.09704e+00 2.19679e+00 1.81869e+01 1.09975e+01 8.56855e+00 -4.60885e+01 -3.08394e-01
1.14055e+01 1.20597e+00 2.28683e+00 1.77337e+01 1.08087e+01 1.00940e+01 -4.45319e+01 -3.41260e-01
1.14155e+01 1.31383e+00 2.39211e+00 1.72960e+01 1.07829e+01 1.16712e+01 -4.29797e+01 -3.63538e-01
1.14255e+01 1.42221e+00 2.51330e+00 1.68738e+01 1.09109e+01 1.33105e+01 -4.14224e+01 -3.76480e-01
1.14355e+01 1.53261e+00 2.65116e+00 1.64673e+01 1.11855e+01 1.50240e+01 -3.98496e+01 -3.81021e-01
1.14455e+01 1.64646e+00 2.80657e+00 1.60766e+01 1.16011e+01 1.68248e+01 -3.82501e+01 -3.77800e-01
1.14555e+01 1.76516e+00 2.98057e+00 1.57022e+01 1.21540e+01 1.87271e+01 -3.66112e+01 -3.67188e-01
1.14655e+01 1.89007e+00 3.17431e+00 1.53443e+01 1.28423e+01 2.07458e+01 -3.49186e+01 -3.49316e-01
1.14755e+01 2.02255e+00 3.38910e+00 1.50038e+01 1.36655e+01 2.28963e+01 -3.31555e+01 -3.24103e-01
1.14855e+01 2.16393e+00 3.62642e+00 1.46813e+01 1.46249e+01 2.51943e+01 -3.13028e+01 -2.91280e-01
1.14955e+01 2.31560e+00 3.88790e+00 1.43779e+01 1.57229e+01 2.76555e+01 -2.93382e+01 -2.50426e-01
1.15055e+01 2.47897e+00 4.17533e+00 1.40948e+01 1.69636e+01 3.02952e+01 -2.72356e+01 -2.01007e-01
1.15155e+01 2.65548e+00 4.49066e+00 1.38336e+01 1.83518e+01 3.31280e+01 -2.49647e+01 -1.42443e-01
1.15255e+01 2.84664e+00 4.83598e+00 1.35960e+01 1.98934e+01 3.61669e+01 -2.24898e+01 -7.42124e-02
1.15355e+01 3.05401e+00 5.21351e+00 1.33844e+01 2.15949e+01 3.94226e+01 -1.97697e+01 3.99921e-03
1.15455e+01 3.27924e+00 5.62555e+00 1.32015e+01 2.34632e+01 4.29023e+01 -1.67564e+01 9.20859e-02
1.15555e+01 3.52401e+00 6.07447e+00 1.30504e+01 2.55046e+01 4.66082e+01 -1.33945e+01 1.89258e-01
1.15655e+01 3.79010e+00 6.56258e+00 1.29349e+01 2.77248e+01 5.05357e+01 -9.62019e+00 2.93767e-01
1.15755e+01 4.07930e+00 7.09210e+00 1.28595e+01 3.01280e+01 5.46706e+01 -5.36117e+00 4.02704e-01
1.15855e+01 4.39347e+00 7.66502e+00 1.28295e+01 3.27155e+01 5.89861e+01 -5.35958e-01 5.12014e-01
1.15955e+01 4.73444e+00 8.28291e+00 1.28510e+01 3.54847e+01 6.34392e+01 4.94567e+00 6.16845e-01
1.16055e+01 5.10398e+00 8.94678e+00 1.29310e+01 3.84280e+01 6.79654e+01 1.11817e+01 7.12273e-01
1.16155e+01 5.50378e+00 9.65682e+00 1.30775e+01 4.15303e+01 7.24732e+01 1.82756e+01 7.94235e-01
1.16255e+01 5.93532e+00 1.04121e+01 1.32998e+01 4.47678e+01 7.68382e+01 2.63329e+01 8.60351e-01
1.16355e+01 6.39977e+00 1.12102e+01 1.36079e+01 4.81046e+01 8.08958e+01 3.54551e+01 9.10286e-01
1.16455e+01 6.89790e+00 1.20470e+01 1.40130e+01 5.14909e+01 8.44340e+01 4.57309e+01 9.45534e-01
1.16556e+01 7.42987e+00 1.29157e+01 1.45269e+01 5.48587e+01 8.71876e+01 5.72239e+01 9.68772e-01
1.16656e+01 7.99508e+00 1.38070e+01 1.51620e+01 5.81190e+01 8.88339e+01 6.99560e+01 9.83079e-01
1.16756e+01 8.59191e+00 1.47077e+01 1.59305e+01 6.11580e+01 8.89923e+01 8.38859e+01 9.91313e-01
1.16856e+01 9.21744e+00 1.56008e+01 1.68438e+01 6.38340e+01 8.72304e+01 9.88830e+01 9.95750e-01
1.16956e+01 9.86724e+00 1.64648e+01 1.79116e+01 6.59761e+01 8.30801e+01 1.14698e+02 9.98000e-01
1.17056e+01 1.05350e+01 1.72734e+01 1.91400e+01 6.73845e+01 7.60664e+01 1.30935e+02 9.99079e-01
1.17156e+01 1.12122e+01 1.79957e+01 2.05307e+01 6.78347e+01 6.57520e+01 1.47022e+02 9.99576e-01
1.17256e+01 1.18881e+01 1.85967e+01 2.20784e+01 6.70863e+01 5.17996e+01 1.62204e+02 9.99798e-01
1.17356e+01 1.25496e+01 1.90393e+01 2.37697e+01 6.48975e+01 3.40489e+01 1.75549e+02 9.99896e-01
1.17456e+01 1.31809e+01 1.92856e+01 2.55809e+01 6.10464e+01 1.26006e+01 1.85987e+02 9.99938e-01
1.17556e+01 1.37647e+01 1.93005e+01 2.74772e+01 5.53575e+01 -1.21048e+01 1.92394e+02 9.99956e-01
1.17656e+01 1.42820e+01 1.90553e+01 2.94131e+01 4.77328e+01 -3.92365e+01 1.93713e+02 9.99958e-01
1.17756e+01 1.47133e+01 1.85315e+01 3.13330e+01 3.81818e+01 -6.75705e+01 1.89104e+02 9.99946e-01
1.17856e+01 1.50399e+01 1.77246e+01 3.31750e+01 2.68463e+01 -9.55568e+01 1.78109e+02 9.99896e-01
1.17956e+01 1.52454e+01 1.66466e+01 3.48752e+01 1.40126e+01 -1.21461e+02 1.60784e+02 9.99695e-01
1.18056e+01 1.53167e+01 1.53272e+01 3.63728e+01 1.05294e-01 -1.43570e+02 1.37768e+02 9.98641e-01
1.18156e+01 1.52457e+01 1.38118e+01 3.76164e+01 -1.43386e+01 -1.60421e+02 1.10260e+02 9.91127e-01
1.18256e+01 1.50300e+01 1.21583e+01 3.85691e+01 -2.87171e+01 -1.71012e+02 7.98888e+01 9.23180e-01
1.18356e+01 1.46734e+01 1.04297e+01 3.92113e+01 -4.24363e+01 -1.74937e+02 4.84759e+01 3.85995e-01
1.18456e+01 1.41849e+01 8.68542e+00 3.95413e+01 -5.49946e+01 -1.72397e+02 1.77583e+01 -6.89087e-01
1.18556e+01 1.35786e+01 6.98903e+00 3.95744e+01 -6.58962e+01 -1.64153e+02 -1.06301e+01 -9.69405e-01
1.18656e+01 1.28733e+01 5.39770e+00 3.93407e+01 -7.47565e+01 -1.51390e+02 -3.54220e+01 -9.96910e-01
1.18756e+01 1.20904e+01 3.95078e+00 3.88801e+01 -8.13966e+01 -1.35496e+02 -5.59135e+01 -9.99598e-01
1.18856e+01 1.12524e+01 2.67266e+00 3.82371e+01 -8.57970e+01 -1.17864e+02 -7.18919e+01 -9.99927e-01
1.18956e+01 1.03810e+01 1.57432e+00 3.74562e+01 -8.80672e+01 -9.97400e+01 -8.35402e+01 -9.99981e-01
1.19056e+01 9.49685e+00 6.55455e-01 3.65787e+01 -8.84139e+01 -8.21258e+01 -9.13184e+01 -9.99993e-01
1.19156e+01 8.61770e+00 -9.29007e-02 3.56401e+01 -8.71060e+01 -6.57474e+01 -9.58409e+01 -9.99996e-01
1.19256e+01 7.75866e+00 -6.85614e-01 3.46699e+01 -8.44428e+01 -5.10636e+01 -9.77724e+01 -9.99997e-01
1.19356e+01 6.93178e+00 -1.14096e+00 3.36905e+01 -8.07274e+01 -3.83046e+01 -9.77503e+01 -9.99997e-01
1.19456e+01 6.14613e+00 -1.47858e+00 3.27188e+01 -7.62470e+01 -2.75239e+01 -9.63377e+01 -9.99996e-01
1.19557e+01 5.40802e+00 -1.71799e+00 3.17662e+01 -7.12601e+01 -1.86497e+01 -9.40008e+01 -9.99994e-01
1.19657e+01 4.72139e+00 -1.87756e+00 3.08400e+01 -6.59895e+01 -1.15313e+01 -9.11048e+01 -9.99990e-01
1.19757e+01 4.08811e+00 -1.97391e+00 2.99445e+01 -6.06203e+01 -5.97524e+00 -8.79215e+01 -9.99982e-01
1.19857e+01 3.50841e+00 -2.02163e+00 2.90813e+01 -5.53004e+01 -1.77212e+00 -8.46429e+01 -9.99964e-01
1.19957e+01 2.98119e+00 -2.03319e+00 2.82509e+01 -5.01438e+01 1.28516e+00 -8.13971e+01 -9.99927e-01
1.20057e+01 2.50437e+00 -2.01909e+00 2.74525e+01 -4.52346e+01 3.39032e+00 -7.82631e+01 -9.99853e-01
1.20157e+01 2.07517e+00 -1.98796e+00 2.66846e+01 -4.06313e+01 4.71761e+00 -7.52843e+01 -9.99706e-01
1.20257e+01 1.69033e+00 -1.94679e+00 2.59457e+01 -3.63712e+01 5.41924e+00 -7.24792e+01 -9.99429e-01
1.20357e+01 1.34629e+00 -1.90118e+00 2.52340e+01 -3.24747e+01 5.62509e+00 -6.98501e+01 -9.98931e-01
1.20457e+01 1.03938e+00 -1.85553e+00 2.45477e+01 -2.89491e+01 5.44381e+00 -6.73890e+01 -9.98080e-01
1.20557e+01 7.65891e-01 -1.81323e+00 2.38852e+01 -2.57912e+01 4.96471e+00 -6.50826e+01 -9.96704e-01
1.20657e+01 5.22192e-01 -1.77689e+00 2.32451e+01 -2.29908e+01 4.25985e+00 -6.29149e+01 -9.94605e-01
1.20757e+01 3.04781e-01 -1.74846e+00 2.26261e+01 -2.05324e+01 3.38633e+00 -6.08691e+01 -9.91575e-01
1.20857e+01 1.10330e-01 -1.72939e+00 2.20270e+01 -1.83972e+01 2.38839e+00 -5.89294e+01 -9.87438e-01
1.20957e+01 -6.42929e-02 -1.72073e+00 2.14468e+01 -1.65644e+01 1.29940e+00 -5.70808e+01 -9.82082e-01
1.21057e+01 -2.22005e-01 -1.72326e+00 2.08847e+01 -1.50125e+01 1.43630e-01 -5.53100e+01 -9.75490e-01
1.21157e+01 -3.65509e-01 -1.73753e+00 2.03400e+01 -1.37203e+01 -1.06226e+00 -5.36050e+01 -9.67761e-01
1.21257e+01 -4.97298e-01 -1.76400e+00 1.98121e+01 -1.26670e+01 -2.30784e+00 -5.19550e+01 -9.59102e-01
1.21357e+01 -6.19665e-01 -1.80301e+00 1.93004e+01 -1.18334e+01 -3.58782e+00 -5.03505e+01 -9.49810e-01
1.21457e+01 -7.34718e-01 -1.85489e+00 1.88046e+01 -1.12017e+01 -4.90113e+00 -4.87828e+01 -9.40240e-01
1.21557e+01 -8.44394e-01 -1.91999e+00 1.83243e+01 -1.07560e+01 -6.25008e+00 -4.72437e+01 -9.30763e-01
1.21657e+01 -9.50482e-01 -1.99869e+00 1.78594e+01 -1.04821e+01 -7.63981e+00 -4.57252e+01 -9.21735e-01
1.21757e+01 -1.05464e+00 -2.09144e+00 1.74095e+01 -1.03680e+01 -9.07772e+00 -4.42196e+01 -9.13470e-01
1.21857e+01 -1.15841e+00 -2.19878e+00 1.69747e+01 -1.04037e+01 -1.05731e+01 -4.27186e+01 -9.06221e-01
1.21957e+01 -1.26325e+00 -2.32134e+00 1.65548e+01 -1.05808e+01 -1.21368e+01 -4.12138e+01 -9.00174e-01
1.22057e+01 -1.37055e+00 -2.45988e+00 1.61501e+01 -1.08933e+01 -1.37809e+01 -3.96957e+01 -8.95452e-01
1.22157e+01 -1.48163e+00 -2.61528e+00 1.57607e+01 -1.13365e+01 -1.55187e+01 -3.81538e+01 -8.92112e-01
1.22257e+01 -1.59778e+00 -2.78857e+00 1.53869e+01 -1.19079e+01 -1.73644e+01 -3.65763e+01 -8.90164e-01
1.22357e+01 -1.72029e+00 -2.98091e+00 1.50291e+01 -1.26062e+01 -1.93327e+01 -3.49497e+01 -8.89571e-01
1.22457e+01 -1.85041e+00 -3.19361e+00 1.46879e+01 -1.34320e+01 -2.14393e+01 -3.32583e+01 -8.90267e-01
1.22558e+01 -1.98945e+00 -3.42816e+00 1.43640e+01 -1.43872e+01 -2.36999e+01 -3.14839e+01 -8.92157e-01
1.22658e+01 -2.13870e+00 -3.68619e+00 1.40584e+01 -1.54749e+01 -2.61307e+01 -2.96054e+01 -8.95129e-01
1.22758e+01 -2.29951e+00 -3.96948e+00 1.37722e+01 -1.66998e+01 -2.87476e+01 -2.75979e+01 -8.99058e-01
1.22858e+01 -2.47328e+00 -4.27999e+00 1.35068e+01 -1.80672e+01 -3.15658e+01 -2.54324e+01 -9.03808e-01
1.22958e+01 -2.66147e+00 -4.61981e+00 1.32640e+01 -1.95835e+01 -3.45996e+01 -2.30751e+01 -9.09239e-01
1.23058e+01 -2.86560e+00 -4.99117e+00 1.30459e+01 -2.12557e+01 -3.78613e+01 -2.04863e+01 -9.15211e-01
1.23158e+01 -3.08727e+00 -5.39640e+00 1.28550e+01 -2.30913e+01 -4.13602e+01 -1.76200e+01 -9.21578e-01
1.23258e+01 -3.32815e+00 -5.83790e+00 1.26945e+01 -2.50975e+01 -4.51012e+01 -1.44225e+01 -9.28202e-01
1.23358e+01 -3.58998e+00 -6.31809e+00 1.25678e+01 -2.72812e+01 -4.90832e+01 -1.08323e+01 -9.34948e-01
1.23458e+01 -3.87456e+00 -6.83936e+00 1.24793e+01 -2.96480e+01 -5.32966e+01 -6.77857e+00 -9.41687e-01
1.23558e+01 -4.18376e+00 -7.40392e+00 1.24340e+01 -3.22017e+01 -5.77205e+01 -2.18108e+00 -9.48301e-01
1.23658e+01 -4.51944e+00 -8.01371e+00 1.24378e+01 -3.49428e+01 -6.23188e+01 3.05008e+00 -9.54687e-01
1.23758e+01 -4.88346e+00 -8.67021e+00 1.24975e+01 -3.78675e+01 -6.70358e+01 9.01409e+00 -9.60752e-01
1.23858e+01 -5.27762e+00 -9.37423e+00 1.26209e+01 -4.09661e+01 -7.17908e+01 1.58178e+01 -9.66424e-01
1.23958e+01 -5.70357e+00 -1.01256e+01 1.28171e+01 -4.42202e+01 -7.64713e+01 2.35732e+01 -9.71647e-01
1.24058e+01 -6.16274e+00 -1.09229e+01 1.30961e+01 -4.76011e+01 -8.09262e+01 3.23919e+01 -9.76380e-01
1.24158e+01 -6.65619e+00 -1.17628e+01 1.34690e+01 -5.10659e+01 -8.49581e+01 4.23780e+01 -9.80602e-01
1.24258e+01 -7.18448e+00 -1.26400e+01 1.39481e+01 -5.45547e+01 -8.83157e+01 5.36166e+01 -9.84308e-01
1.24358e+01 -7.74747e+00 -1.35461e+01 1.45461e+01 -5.79864e+01 -9.06877e+01 6.61584e+01 -9.87504e-01
1.24458e+01 -8.34406e+00 -1.44695e+01 1.52760e+01 -6.12549e+01 -9.16999e+01 7.99986e+01 -9.90210e-01
1.24558e+01 -8.97198e+00 -1.53945e+01 1.61506e+01 -6.42256e+01 -9.09177e+01 9.50512e+01 -9.92454e-01
1.24658e+01 -9.62746e+00 -1.63008e+01 1.71811e+01 -6.67331e+01 -8.78577e+01 1.11119e+02 -9.94274e-01
1.24758e+01 -1.03049e+01 -1.71629e+01 1.83760e+01 -6.85799e+01 -8.20112e+01 1.27859e+02 -9.95713e-01
1.24858e+01 -1.09966e+01 -1.79505e+01 1.97397e+01 -6.95395e+01 -7.28846e+01 1.44755e+02 -9.96817e-01
1.24958e+01 -1.16924e+01 -1.86287e+01 2.12702e+01 -6.93629e+01 -6.00581e+01 1.61092e+02 -9.97636e-01
1.25058e+01 -1.23796e+01 -1.91588e+01 2.29577e+01 -6.77915e+01 -4.32629e+01 1.75958e+02 -9.98220e-01
1.25158e+01 -1.30432e+01 -1.95008e+01 2.47821e+01 -6.45765e+01 -2.24713e+01 1.88267e+02 -9.98613e-01
1.25258e+01 -1.36654e+01 -1.96160e+01 2.67118e+01 -5.95058e+01 2.01222e+00 1.96829e+02 -9.98850e-01
1.25358e+01 -1.42270e+01 -1.94705e+01 2.87035e+01 -5.24354e+01 2.94791e+01 2.00464e+02 -9.98947e-01
1.25458e+01 -1.47076e+01 -1.90400e+01 3.07026e+01 -4.33236e+01 5.87885e+01 1.98160e+02 -9.98892e-01
1.25559e+01 -1.50872e+01 -1.83133e+01 3.26459e+01 -3.22607e+01 8.84070e+01 1.89241e+02 -9.98597e-01
1.25659e+01 -1.53473e+01 -1.72962e+01 3.44660e+01 -1.94887e+01 1.16532e+02 1.73542e+02 -9.97774e-01
1.25759e+01 -1.54727e+01 -1.60131e+01 3.60967e+01 -5.40342e+00 1.41291e+02 1.51508e+02 -9.95445e-01
1.25859e+01 -1.54528e+01 -1.45063e+01 3.74796e+01 9.46564e+00 1.60992e+02 1.24217e+02 -9.87863e-01
1.25959e+01 -1.52828e+01 -1.28330e+01 3.85696e+01 2.44979e+01 1.74367e+02 9.32723e+01 -9.58827e-01
1.26059e+01 -1.49643e+01 -1.10600e+01 3.93399e+01 3.90430e+01 1.80753e+02 6.05996e+01 -8.35863e-01
1.26159e+01 -1.45053e+01 -9.25570e+00 3.97829e+01 5.24964e+01 1.80170e+02 2.81695e+01 -3.87978e-01
1.26259e+01 -1.39194e+01 -7.48302e+00 3.99101e+01 6.43633e+01 1.73264e+02 -2.26816e+00 3.99751e-01
1.26359e+01 -1.32243e+01 -5.79989e+00 3.97489e+01 7.42439e+01 1.61171e+02 -2.92977e+01 8.47088e-01
1.26459e+01 -1.24415e+01 -4.25520e+00 3.93386e+01 8.18634e+01 1.45325e+02 -5.19616e+01 9.64859e-01
1.26559e+01 -1.15943e+01 -2.88088e+00 3.87253e+01 8.71344e+01 1.27233e+02 -6.98655e+01 9.90724e-01
1.26659e+01 -1.07059e+01 -1.69276e+00 3.79564e+01 9.01311e+01 1.08285e+02 -8.30947e+01 9.96920e-01
1.26759e+01 -9.79805e+00 -6.93517e-01 3.70770e+01 9.10453e+01 8.96304e+01 -9.20769e+01 9.98666e-01
1.26859e+01 -8.89040e+00 1.24277e-01 3.61264e+01 9.01468e+01 7.21223e+01 -9.74418e+01 9.99241e-01
1.26959e+01 -7.99952e+00 7.75114e-01 3.51372e+01 8.77464e+01 5.63191e+01 -9.98997e+01 9.99438e-01
1.27059e+01 -7.13882e+00 1.27773e+00 3.41351e+01 8.41656e+01 4.25194e+01 -1.00148e+02 9.99473e-01
1.27159e+01 -6.31855e+00 1.65279e+00 3.31388e+01 7.97134e+01 3.08172e+01 -9.88135e+01 9.99395e-01
1.27259e+01 -5.54599e+00 1.92110e+00 3.21617e+01 7.46709e+01 2.11594e+01 -9.64188e+01 9.99179e-01
1.27359e+01 -4.82579e+00 2.10244e+00 3.12120e+01 6.92822e+01 1.33978e+01 -9.33778e+01 9.98734e-01
1.27459e+01 -4.16035e+00 2.21478e+00 3.02946e+01 6.37514e+01 7.33150e+00 -8.99998e+01 9.97860e-01
1.27559e+01 -3.55026e+00 2.27399e+00 2.94117e+01 5.82424e+01 2.73806e+00 -8.65046e+01 9.96158e-01
1.27659e+01 -2.99461e+00 2.29365e+00 2.85638e+01 5.28827e+01 -6.05251e-01 -8.30388e+01 9.92873e-01
1.27759e+01 -2.49143e+00 2.28520e+00 2.77500e+01 4.77664e+01 -2.90804e+00 -7.96934e+01 9.86651e-01
1.27859e+01 -2.03793e+00 2.25803e+00 2.69688e+01 4.29597e+01 -4.35946e+00 -7.65186e+01 9.75233e-01
1.27959e+01 -1.63078e+00 2.21975e+00 2.62185e+01 3.85053e+01 -5.12501e+00 -7.35359e+01 9.55175e-01
1.28059e+01 -1.26631e+00 2.17638e+00 2.54970e+01 3.44269e+01 -5.34599e+00 -7.07479e+01 9.21848e-01
1.28159e+01 -9.40726e-01 2.13259e+00 2.48024e+01 3.07332e+01 -5.14063e+00 -6.81460e+01 8.70026e-01
1.28259e+01 -6.50172e-01 2.09196e+00 2.41330e+01 2.74213e+01 -4.60614e+00 -6.57149e+01 7.95338e-01
1.28359e+01 -3.90882e-01 2.05711e+00 2.34872e+01 2.44799e+01 -3.82108e+00 -6.34366e+01 6.96281e-01
1.28459e+01 -1.59231e-01 2.02999e+00 2.28634e+01 2.18922e+01 -2.84789e+00 -6.12924e+01 5.75825e-01
1.28560e+01 4.82221e-02 2.01207e+00 2.22605e+01 1.96384e+01 -1.73530e+00 -5.92644e+01 4.41375e-01
1.28660e+01 2.34711e-01 2.00443e+00 2.16774e+01 1.76972e+01 -5.20453e-01 -5.73360e+01 3.02803e-01
1.28760e+01 4.03255e-01 2.00798e+00 2.11132e+01 1.60472e+01 7.69178e-01 -5.54920e+01 1.69627e-01
1.28860e+01 5.56664e-01 2.02344e+00 2.05670e+01 1.46678e+01 2.11426e+00 -5.37189e+01 4.88865e-02
1.28960e+01 6.97544e-01 2.05145e+00 2.00382e+01 1.35391e+01 3.50224e+00 -5.20043e+01 -5.55508e-02
1.29060e+01 8.28310e-01 2.09257e+00 1.95264e+01 1.26426e+01 4.92621e+00 -5.03371e+01 -1.42523e-01
1.29160e+01 9.51199e-01 2.14733e+00 1.90310e+01 1.19613e+01 6.38395e+00 -4.87069e+01 -2.12644e-01
1.29260e+01 1.06828e+00 2.21621e+00 1.85518e+01 1.14793e+01 7.87708e+00 -4.71040e+01 -2.67426e-01
1.29360e+01 1.18148e+00 2.29975e+00 1.80886e+01 1.11827e+01 9.41040e+00 -4.55191e+01 -3.08659e-01
1.29460e+01 1.29259e+00 2.39850e+00 1.76411e+01 1.10592e+01 1.09912e+01 -4.39427e+01 -3.38053e-01
1.29560e+01 1.40328e+00 2.51311e+00 1.72094e+01 1.10983e+01 1.26291e+01 -4.23652e+01 -3.57066e-01
1.29660e+01 1.51514e+00 2.64428e+00 1.67936e+01 1.12914e+01 1.43350e+01 -4.07764e+01 -3.66846e-01
1.29760e+01 1.62967e+00 2.79286e+00 1.63937e+01 1.16319e+01 1.61216e+01 -3.91651e+01 -3.68224e-01
1.29860e+01 1.74833e+00 2.95980e+00 1.60101e+01 1.21147e+01 1.80025e+01 -3.75190e+01 -3.61740e-01
1.29960e+01 1.87251e+00 3.14618e+00 1.56432e+01 1.27367e+01 1.99920e+01 -3.58240e+01 -3.47672e-01
1.30060e+01 2.00361e+00 3.35325e+00 1.52936e+01 1.34965e+01 2.21053e+01 -3.40644e+01 -3.26061e-01
1.30160e+01 2.14299e+00 3.58240e+00 1.49620e+01 1.43941e+01 2.43579e+01 -3.22216e+01 -2.96742e-01
1.30260e+01 2.29205e+00 3.83518e+00 1.46493e+01 1.54313e+01 2.67653e+01 -3.02744e+01 -2.59379e-01
1.30360e+01 2.45219e+00 4.11329e+00 1.43567e+01 1.66110e+01 2.93426e+01 -2.81980e+01 -2.13499e-01
1.30460e+01 2.62487e+00 4.41860e+00 1.40857e+01 1.79373e+01 3.21046e+01 -2.59636e+01 -1.58558e-01
1.30560e+01 2.81157e+00 4.75312e+00 1.38379e+01 1.94155e+01 3.50645e+01 -2.35374e+01 -9.40266e-02
1.30660e+01 3.01383e+00 5.11898e+00 1.36156e+01 2.10514e+01 3.82334e+01 -2.08804e+01 -1.95271e-02
1.30760e+01 3.23328e+00 5.51841e+00 1.34211e+01 2.28513e+01 4.16193e+01 -1.79470e+01 6.49741e-02
1.30860e+01 3.47158e+00 5.95371e+00 1.32576e+01 2.48213e+01 4.52257e+01 -1.46848e+01 1.58918e-01
1.30960e+01 3.73046e+00 6.42716e+00 1.31286e+01 2.69670e+01 4.90500e+01 -1.10334e+01 2.60879e-01
1.31060e+01 4.01170e+00 6.94096e+00 1.30384e+01 2.92926e+01 5.30806e+01 -6.92397e+00 3.68328e-01
1.31160e+01 4.31711e+00 7.49711e+00 1.29919e+01 3.18000e+01 5.72947e+01 -2.27911e+00 4.77567e-01
1.31260e+01 4.64851e+00 8.09727e+00 1.29949e+01 3.44876e+01 6.16543e+01 2.98731e+00 5.83964e-01
1.31360e+01 5.00767e+00 8.74256e+00 1.30540e+01 3.73489e+01 6.61020e+01 8.96918e+00 6.82556e-01
1.31460e+01 5.39628e+00 9.43339e+00 1.31770e+01 4.03711e+01 7.05555e+01 1.57665e+01 7.68935e-01
1.31561e+01 5.81583e+00 1.01691e+01 1.33725e+01 4.35329e+01 7.49019e+01 2.34819e+01 8.40135e-01
1.31661e+01 6.26759e+00 1.09478e+01 1.36502e+01 4.68024e+01 7.89907e+01 3.22159e+01 8.95159e-01
1.31761e+01 6.75240e+00 1.17658e+01 1.40207e+01 5.01342e+01 8.26277e+01 4.20589e+01 9.34945e-01
1.31861e+01 7.27061e+00 1.26173e+01 1.44956e+01 5.34667e+01 8.55679e+01 5.30803e+01 9.61837e-01
1.31961e+01 7.82182e+00 1.34936e+01 1.50868e+01 5.67182e+01 8.75115e+01 6.53136e+01 9.78828e-01
1.32061e+01 8.40473e+00 1.43831e+01 1.58063e+01 5.97841e+01 8.81018e+01 7.87364e+01 9.88868e-01
1.32161e+01 9.01685e+00 1.52702e+01 1.66656e+01 6.25332e+01 8.69300e+01 9.32471e+01 9.94427e-01
1.32261e+01 9.65423e+00 1.61348e+01 1.76748e+01 6.48061e+01 8.35471e+01 1.08637e+02 9.97321e-01
1.32361e+01 1.03112e+01 1.69527e+01 1.88409e+01 6.64150e+01 7.74886e+01 1.24560e+02 9.98746e-01
1.32461e+01 1.09800e+01 1.76947e+01 2.01669e+01 6.71465e+01 6.83128e+01 1.40510e+02 9.99416e-01
1.32561e+01 1.16509e+01 1.83278e+01 2.16499e+01 6.67690e+01 5.56568e+01 1.55802e+02 9.99722e-01
1.32661e+01 1.23114e+01 1.88159e+01 2.32789e+01 6.50448e+01 3.93068e+01 1.69572e+02 9.99858e-01
1.32761e+01 1.29470e+01 1.91219e+01 2.50340e+01 6.17492e+01 1.92786e+01 1.80813e+02 9.99919e-01
1.32861e+01 1.35409e+01 1.92103e+01 2.68843e+01 5.66944e+01 -4.10329e+00 1.88434e+02 9.99945e-01
1.32961e+01 1.40749e+01 1.90509e+01 2.87883e+01 4.97593e+01 -3.01464e+01 1.91371e+02 9.99953e-01
1.33061e+01 1.45301e+01 1.86219e+01 3.06944e+01 4.09186e+01 -5.77715e+01 1.88726e+02 9.99944e-01
1.33161e+01 1.48875e+01 1.79145e+01 3.25435e+01 3.02696e+01 -8.55560e+01 1.79920e+02 9.99906e-01
1.33261e+01 1.51304e+01 1.69352e+01 3.42730e+01 1.80480e+01 -1.11848e+02 1.64841e+02 9.99762e-01
1.33361e+01 1.52446e+01 1.57075e+01 3.58219e+01 4.62834e+00 -1.34949e+02 1.43929e+02 9.99090e-01
1.33461e+01 1.52206e+01 1.42711e+01 3.71364e+01 -9.49570e+00 -1.53333e+02 1.18184e+02 9.94851e-01
1.33561e+01 1.50542e+01 1.26792e+01 3.81751e+01 -2.37501e+01 -1.65858e+02 8.90747e+01 9.59973e-01
1.33661e+01 1.47470e+01 1.09928e+01 3.89131e+01 -3.75421e+01 -1.71928e+02 5.83429e+01 6.58463e-01
1.33761e+01 1.43064e+01 9.27125e+00 3.93428e+01 -5.03515e+01 -1.71545e+02 2.77241e+01 -4.08214e-01
1.33861e+01 1.37445e+01 7.57461e+00 3.94736e+01 -6.16992e+01 -1.65273e+02 -1.15342e+00 -9.30676e-01
1.33961e+01 1.30784e+01 5.96372e+00 3.93302e+01 -7.11464e+01 -1.54145e+02 -2.68849e+01 -9.93091e-01
1.34061e+01 1.23283e+01 4.48282e+00 3.89491e+01 -7.84546e+01 -1.39467e+02 -4.85989e+01 -9.99158e-01
1.34161e+01 1.15161e+01 3.16073e+00 3.83726e+01 -8.35540e+01 -1.22613e+02 -6.59276e+01 -9.99861e-01
1.34261e+01 1.06638e+01 2.01271e+00 3.76446e+01 -8.65108e+01 -1.04861e+02 -7.89226e+01 -9.99967e-01
1.34361e+01 9.79191e+00 1.04221e+00 3.68069e+01 -8.74971e+01 -8.72786e+01 -8.79465e+01 -9.99989e-01
1.34461e+01 8.91903e+00 2.43262e-01 3.58965e+01 -8.67576e+01 -7.06724e+01 -9.35544e+01 -9.99995e-01
1.34562e+01 8.06099e+00 -3.96802e-01 3.49445e+01 -8.45779e+01 -5.55823e+01 -9.63838e+01 -9.99996e-01
1.34662e+01 7.23071e+00 -8.94848e-01 3.39753e+01 -8.12556e+01 -4.23110e+01 -9.70712e+01 -9.99997e-01
1.34762e+01 6.43818e+00 -1.26976e+00 3.30076e+01 -7.70794e+01 -3.09699e+01 -9.61952e+01 -9.99996e-01
1.34862e+01 5.69057e+00 -1.54081e+00 3.20543e+01 -7.23138e+01 -2.15307e+01 -9.42463e+01 -9.99994e-01
1.34962e+01 4.99261e+00 -1.72647e+00 3.11243e+01 -6.71908e+01 -1.38719e+01 -9.16177e+01 -9.99991e-01
1.35062e+01 4.34685e+00 -1.84370e+00 3.02226e+01 -6.19055e+01 -7.81777e+00 -8.86080e+01 -9.99984e-01
1.35162e+01 3.75409e+00 -1.90757e+00 2.93521e+01 -5.66166e+01 -3.16825e+00 -8.54334e+01 -9.99969e-01
1.35262e+01 3.21373e+00 -1.93109e+00 2.85135e+01 -5.14483e+01 2.80995e-01 -8.22419e+01 -9.99939e-01
1.35362e+01 2.72407e+00 -1.92530e+00 2.77064e+01 -4.64937e+01 2.72502e+00 -7.91285e+01 -9.99877e-01
1.35462e+01 2.28261e+00 -1.89934e+00 2.69299e+01 -4.18195e+01 4.34194e+00 -7.61485e+01 -9.99754e-01
1.35562e+01 1.88632e+00 -1.86067e+00 2.61824e+01 -3.74698e+01 5.28922e+00 -7.33296e+01 -9.99521e-01
1.35662e+01 1.53179e+00 -1.81529e+00 2.54623e+01 -3.34708e+01 5.70258e+00 -7.06800e+01 -9.99097e-01
1.35762e+01 1.21547e+00 -1.76796e+00 2.47678e+01 -2.98343e+01 5.69661e+00 -6.81963e+01 -9.98362e-01
1.35862e+01 9.33698e-01 -1.72237e+00 2.40974e+01 -2.65607e+01 5.36626e+00 -6.58678e+01 -9.97157e-01
1.35962e+01 6.82889e-01 -1.68137e+00 2.34495e+01 -2.36426e+01 4.78884e+00 -6.36802e+01 -9.95286e-01
1.36062e+01 4.59548e-01 -1.64709e+00 2.28229e+01 -2.10664e+01 4.02621e+00 -6.16180e+01 -9.92539e-01
1.36162e+01 2.60339e-01 -1.62113e+00 2.22164e+01 -1.88146e+01 3.12683e+00 -5.96657e+01 -9.88720e-01
1.36262e+01 8.21137e-02 -1.60464e+00 2.16289e+01 -1.68675e+01 2.12780e+00 -5.78088e+01 -9.83686e-01
1.36362e+01 -7.80700e-02 -1.59847e+00 2.10595e+01 -1.52040e+01 1.05663e+00 -5.60340e+01 -9.77380e-01
1.36462e+01 -2.22943e-01 -1.60322e+00 2.05076e+01 -1.38028e+01 -6.71508e-02 -5.43295e+01 -9.69854e-01
1.36562e+01 -3.55024e-01 -1.61935e+00 1.99724e+01 -1.26432e+01 -1.23065e+00 -5.26848e+01 -9.61272e-01
1.36662e+01 -4.76631e-01 -1.64718e+00 1.94534e+01 -1.17055e+01 -2.42640e+00 -5.10906e+01 -9.51899e-01
1.36762e+01 -5.89891e-01 -1.68703e+00 1.89501e+01 -1.09714e+01 -3.65142e+00 -4.95384e+01 -9.42071e-01
1.36862e+01 -6.96756e-01 -1.73918e+00 1.84622e+01 -1.04243e+01 -4.90636e+00 -4.80207e+01 -9.32156e-01
1.36962e+01 -7.99020e-01 -1.80395e+00 1.79893e+01 -1.00493e+01 -6.19481e+00 -4.65300e+01 -9.22521e-01
1.37062e+01 -8.98340e-01 -1.88171e+00 1.75312e+01 -9.83370e+00 -7.52284e+00 -4.50594e+01 -9.13501e-01
1.37162e+01 -9.96254e-01 -1.97290e+00 1.70877e+01 -9.76643e+00 -8.89848e+00 -4.36018e+01 -9.05378e-01
1.37262e+01 -1.09420e+00 -2.07805e+00 1.66588e+01 -9.83849e+00 -1.03314e+01 -4.21498e+01 -8.98371e-01
1.37362e+01 -1.19353e+00 -2.19780e+00 1.62445e+01 -1.00427e+01 -1.18328e+01 -4.06955e+01 -8.92633e-01
1.37462e+01 -1.29554e+00 -2.33291e+00 1.58447e+01 -1.03737e+01 -1.34148e+01 -3.92301e+01 -8.88254e-01
1.37563e+01 -1.40148e+00 -2.48427e+00 1.54597e+01 -1.08279e+01 -1.50908e+01 -3.77441e+01 -8.85273e-01
1.37663e+01 -1.51258e+00 -2.65291e+00 1.50897e+01 -1.14033e+01 -1.68749e+01 -3.62264e+01 -8.83678e-01
1.37763e+01 -1.63003e+00 -2.83998e+00 1.47351e+01 -1.20995e+01 -1.87823e+01 -3.46642e+01 -8.83426e-01
1.37863e+01 -1.75505e+00 -3.04682e+00 1.43964e+01 -1.29176e+01 -2.08283e+01 -3.30429e+01 -8.84441e-01
1.37963e+01 -1.88888e+00 -3.27490e+00 1.40742e+01 -1.38602e+01 -2.30292e+01 -3.13454e+01 -8.86629e-01
1.38063e+01 -2.03278e+00 -3.52587e+00 1.37696e+01 -1.49309e+01 -2.54014e+01 -2.95515e+01 -8.89879e-01
1.38163e+01 -2.18804e+00 -3.80153e+00 1.34834e+01 -1.61349e+01 -2.79614e+01 -2.76378e+01 -8.94070e-01
1.38263e+01 -2.35605e+00 -4.10385e+00 1.32171e+01 -1.74781e+01 -3.07253e+01 -2.55767e+01 -8.99072e-01
1.38363e+01 -2.53821e+00 -4.43496e+00 1.29723e+01 -1.89675e+01 -3.37085e+01 -2.33359e+01 -9.04751e-01
1.38463e+01 -2.73604e+00 -4.79713e+00 1.27510e+01 -2.06109e+01 -3.69248e+01 -2.08774e+01 -9.10968e-01
1.38563e+01 -2.95111e+00 -5.19275e+00 1.25555e+01 -2.24164e+01 -4.03857e+01 -1.81569e+01 -9.17586e-01
1.38663e+01 -3.18508e+00 -5.62431e+00 1.23887e+01 -2.43923e+01 -4.40988e+01 -1.51227e+01 -9.24467e-01
1.38763e+01 -3.43971e+00 -6.09437e+00 1.22542e+01 -2.65466e+01 -4.80667e+01 -1.17149e+01 -9.31478e-01
1.38863e+01 -3.71681e+00 -6.60544e+00 1.21558e+01 -2.88863e+01 -5.22843e+01 -7.86443e+00 -9.38490e-01
1.38963e+01 -4.01827e+00 -7.15996e+00 1.20986e+01 -3.14169e+01 -5.67362e+01 -3.49224e+00 -9.45385e-01
1.39063e+01 -4.34600e+00 -7.76014e+00 1.20880e+01 -3.41414e+01 -6.13934e+01 1.49090e+00 -9.52055e-01
1.39163e+01 -4.70196e+00 -8.40781e+00 1.21308e+01 -3.70585e+01 -6.62087e+01 7.18452e+00 -9.58407e-01
1.39263e+01 -5.08804e+00 -9.10422e+00 1.22345e+01 -4.01618e+01 -7.11114e+01 1.36974e+01 -9.64361e-01
1.39363e+01 -5.50604e+00 -9.84977e+00 1.24079e+01 -4.34372e+01 -7.60009e+01 2.11454e+01 -9.69857e-01
1.39463e+01 -5.95757e+00 -1.06437e+01 1.26610e+01 -4.68608e+01 -8.07393e+01 2.96475e+01 -9.74853e-01
1.39563e+01 -6.44394e+00 -1.14835e+01 1.30050e+01 -5.03954e+01 -8.51436e+01 3.93190e+01 -9.79322e-01
1.39663e+01 -6.96601e+00 -1.23648e+01 1.34519e+01 -5.39877e+01 -8.89773e+01 5.02614e+01 -9.83255e-01
1.39763e+01 -7.52401e+00 -1.32804e+01 1.40150e+01 -5.75640e+01 -9.19427e+01 6.25485e+01 -9.86657e-01
1.39863e+01 -8.11730e+00 -1.42199e+01 1.47079e+01 -6.10259e+01 -9.36761e+01 7.62060e+01 -9.89547e-01
1.39963e+01 -8.74413e+00 -1.51688e+01 1.55441e+01 -6.42468e+01 -9.37474e+01 9.11872e+01 -9.91953e-01
1.40063e+01 -9.40133e+00 -1.61081e+01 1.65362e+01 -6.70681e+01 -9.16672e+01 1.07342e+02 -9.93912e-01
1.40163e+01 -1.00840e+01 -1.70137e+01 1.76946e+01 -6.92974e+01 -8.69057e+01 1.24380e+02 -9.95466e-01
1.40263e+01 -1.07850e+01 -1.78560e+01 1.90260e+01 -7.07100e+01 -7.89284e+01 1.41841e+02 -9.96665e-01
1.40363e+01 -1.14951e+01 -1.86004e+01 2.05316e+01 -7.10531e+01 -6.72496e+01 1.59062e+02 -9.97560e-01
1.40463e+01 -1.22021e+01 -1.92078e+01 2.22046e+01 -7.00575e+01 -5.15078e+01 1.75164e+02 -9.98204e-01
1.40564e+01 -1.28913e+01 -1.96368e+01 2.40287e+01 -6.74546e+01 -3.15583e+01 1.89068e+02 -9.98644e-01
1.40664e+01 -1.35455e+01 -1.98457e+01 2.59758e+01 -6.30023e+01 -7.57245e+00 1.99550e+02 -9.98923e-01
1.40764e+01 -1.41450e+01 -1.97967e+01 2.80054e+01 -5.65168e+01 1.98732e+01 2.05343e+02 -9.99068e-01
1.40864e+01 -1.46691e+01 -1.94599e+01 3.00645e+01 -4.79086e+01 4.97449e+01 2.05288e+02 -9.99084e-01
1.40964e+01 -1.50965e+01 -1.88182e+01 3.20901e+01 -3.72171e+01 8.05643e+01 1.98517e+02 -9.98927e-01
1.41064e+01 -1.54074e+01 -1.78710e+01 3.40125e+01 -2.46365e+01 1.10507e+02 1.84645e+02 -9.98433e-01
1.41164e+01 -1.55843e+01 -1.66369e+01 3.57613e+01 -1.05257e+01 1.37591e+02 1.63911e+02 -9.97038e-01
1.41264e+01 -1.56145e+01 -1.51541e+01 3.72719e+01 4.60453e+00 1.59930e+02 1.37232e+02 -9.92620e-01
1.41364e+01 -1.54909e+01 -1.34780e+01 3.84921e+01 2.01289e+01 1.76009e+02 1.06140e+02 -9.75981e-01
1.41464e+01 -1.52128e+01 -1.16761e+01 3.93872e+01 3.53667e+01 1.84907e+02 7.25935e+01 -9.03472e-01
1.41564e+01 -1.47865e+01 -9.82064e+00 3.99433e+01 4.96583e+01 1.86419e+02 3.86972e+01 -5.95846e-01
1.41664e+01 -1.42243e+01 -7.97977e+00 4.01667e+01 6.24454e+01 1.81043e+02 6.39534e+00 1.66682e-01
1.41764e+01 -1.35436e+01 -6.21529e+00 4.00819e+01 7.32836e+01 1.69849e+02 -2.27074e+01 7.73186e-01
1.41864e+01 -1.27658e+01 -4.58225e+00 3.97271e+01 8.18355e+01 1.54288e+02 -4.74428e+01 9.51150e-01
1.41964e+01 -1.19145e+01 -3.11914e+00 3.91493e+01 8.79539e+01 1.35958e+02 -6.72350e+01 9.88403e-01
1.42064e+01 -1.10141e+01 -1.84664e+00 3.83985e+01 9.16750e+01 1.16378e+02 -8.20569e+01 9.96565e-01
1.42164e+01 -1.00878e+01 -7.70725e-01 3.75229e+01 9.31712e+01 9.68368e+01 -9.22862e+01 9.98667e-01
1.42264e+01 -9.15664e+00 1.14152e-01 3.65654e+01 9.27079e+01 7.83164e+01 -9.85531e+01 9.99312e-01
1.42364e+01 -8.23855e+00 8.21756e-01 3.55620e+01 9.06030e+01 6.14778e+01 -1.01602e+02 9.99531e-01
1.42464e+01 -7.34832e+00 1.37099e+00 3.45409e+01 8.71931e+01 4.66939e+01 -1.02184e+02 9.99588e-01
1.42564e+01 -6.49736e+00 1.78328e+00 3.35235e+01 8.28064e+01 3.41051e+01 -1.00983e+02 9.99549e-01
1.42664e+01 -5.69389e+00 2.08055e+00 3.25246e+01 7.77444e+01 2.36820e+01 -9.85787e+01 9.99407e-01
1.42764e+01 -4.94332e+00 2.28383e+00 3.15538e+01 7.22715e+01 1.52835e+01 -9.54331e+01 9.99101e-01
1.42864e+01 -4.24860e+00 2.41238e+00 3.06166e+01 6.66098e+01 8.70454e+00 -9.18935e+01 9.98489e-01
1.42964e+01 -3.61070e+00 2.48325e+00 2.97158e+01 6.09394e+01 3.71184e+00 -8.82083e+01 9.97275e-01
1.43064e+01 -3.02896e+00 2.51109e+00 2.88518e+01 5.54006e+01 6.89108e-02 -8.45441e+01 9.94887e-01
1.43164e+01 -2.50153e+00 2.50827e+00 2.80239e+01 5.00980e+01 -2.44851e+00 -8.10049e+01 9.90260e-01
1.43264e+01 -2.02563e+00 2.48498e+00 2.72305e+01 4.51061e+01 -4.04365e+00 -7.76484e+01 9.81553e-01
1.43364e+01 -1.59790e+00 2.44946e+00 2.64697e+01 4.04737e+01 -4.89472e+00 -7.44999e+01 9.65831e-01
1.43464e+01 -1.21459e+00 2.40831e+00 2.57393e+01 3.62290e+01 -5.15411e+00 -7.15633e+01 9.38922e-01
1.43565e+01 -8.71749e-01 2.36662e+00 2.50373e+01 3.23837e+01 -4.94936e+00 -6.88292e+01 8.95744e-01
1.43665e+01 -5.65372e-01 2.32833e+00 2.43617e+01 2.89370e+01 -4.38535e+00 -6.62808e+01 8.31435e-01
1.43765e+01 -2.91520e-01 2.29636e+00 2.37107e+01 2.58787e+01 -3.54678e+00 -6.38979e+01 7.43230e-01
1.43865e+01 -4.63841e-02 2.27285e+00 2.30828e+01 2.31924e+01 -2.50094e+00 -6.16595e+01 6.32353e-01
1.43965e+01 1.73656e-01 2.25943e+00 2.24767e+01 2.08577e+01 -1.30027e+00 -5.95454e+01 5.04674e-01
1.44065e+01 3.72009e-01 2.25729e+00 2.18911e+01 1.88528e+01 1.52593e-02 -5.75366e+01 3.69377e-01
1.44165e+01 5.51864e-01 2.26742e+00 2.13253e+01 1.71555e+01 1.41614e+00 -5.56160e+01 2.36296e-01
1.44265e+01 7.16188e-01 2.29060e+00 2.07782e+01 1.57442e+01 2.88156e+00 -5.37680e+01 1.13432e-01
1.44365e+01 8.67737e-01 2.32756e+00 2.02493e+01 1.45982e+01 4.39798e+00 -5.19785e+01 5.76198e-03
1.44465e+01 1.00907e+00 2.37891e+00 1.97381e+01 1.36984e+01 5.95788e+00 -5.02345e+01 -8.46406e-02
1.44565e+01 1.14256e+00 2.44525e+00 1.92442e+01 1.30270e+01 7.55875e+00 -4.85240e+01 -1.57781e-01
1.44665e+01 1.27040e+00 2.52717e+00 1.87673e+01 1.25677e+01 9.20213e+00 -4.68355e+01 -2.14829e-01
1.44765e+01 1.39465e+00 2.62527e+00 1.83071e+01 1.23061e+01 1.08929e+01 -4.51577e+01 -2.57409e-01
1.44865e+01 1.51722e+00 2.74018e+00 1.78638e+01 1.22296e+01 1.26387e+01 -4.34793e+01 -2.87165e-01
1.44965e+01 1.63991e+00 2.87263e+00 1.74373e+01 1.23272e+01 1.44492e+01 -4.17886e+01 -3.05531e-01
1.45065e+01 1.76440e+00 3.02344e+00 1.70278e+01 1.25903e+01 1.63359e+01 -4.00730e+01 -3.13640e-01
1.45165e+01 1.89233e+00 3.19351e+00 1.66357e+01 1.30119e+01 1.83114e+01 -3.83187e+01 -3.12299e-01
1.45265e+01 2.02524e+00 3.38391e+00 1.62614e+01 1.35867e+01 2.03896e+01 -3.65105e+01 -3.02011e-01
1.45365e+01 2.16465e+00 3.59582e+00 1.59055e+01 1.43116e+01 2.25846e+01 -3.46310e+01 -2.82998e-01
1.45465e+01 2.31206e+00 3.83056e+00 1.55688e+01 1.51850e+01 2.49110e+01 -3.26604e+01 -2.55243e-01
1.45565e+01 2.46895e+00 4.08961e+00 1.52524e+01 1.62067e+01 2.73834e+01 -3.05762e+01 -2.18530e-01
1.45665e+01 2.63680e+00 4.37460e+00 1.49576e+01 1.73780e+01 3.00157e+01 -2.83519e+01 -1.72503e-01
1.45765e+01 2.81713e+00 4.68728e+00 1.46858e+01 1.87015e+01 3.28206e+01 -2.59574e+01 -1.16743e-01
1.45865e+01 3.01147e+00 5.02954e+00 1.44389e+01 2.01807e+01 3.58092e+01 -2.33575e+01 -5.08798e-02
1.45965e+01 3.22141e+00 5.40336e+00 1.42193e+01 2.18195e+01 3.89899e+01 -2.05117e+01 2.52453e-02
1.46065e+01 3.44856e+00 5.81080e+00 1.40295e+01 2.36224e+01 4.23671e+01 -1.73733e+01 1.11367e-01
1.46165e+01 3.69458e+00 6.25390e+00 1.38729e+01 2.55932e+01 4.59399e+01 -1.38888e+01 2.06537e-01
1.46265e+01 3.96116e+00 6.73468e+00 1.37530e+01 2.77352e+01 4.96999e+01 -9.99758e+00 3.08869e-01
1.46365e+01 4.25004e+00 7.25499e+00 1.36744e+01 3.00495e+01 5.36292e+01 -5.63117e+00 4.15370e-01
1.46465e+01 4.56292e+00 7.81640e+00 1.36422e+01 3.25347e+01 5.76971e+01 -7.13593e-01 5.21990e-01
1.46566e+01 4.90150e+00 8.42005e+00 1.36623e+01 3.51855e+01 6.18564e+01 4.83818e+00 6.24000e-01
1.46666e+01 5.26738e+00 9.06647e+00 1.37414e+01 3.79909e+01 6.60390e+01 1.11128e+01 7.16697e-01
1.46766e+01 5.66203e+00 9.75533e+00 1.38873e+01 4.09330e+01 7.01511e+01 1.82022e+01 7.96282e-01
1.46866e+01 6.08669e+00 1.04852e+01 1.41086e+01 4.39851e+01 7.40674e+01 2.61971e+01 8.60589e-01
1.46966e+01 6.54227e+00 1.12532e+01 1.44147e+01 4.71088e+01 7.76252e+01 3.51818e+01 9.09375e-01
1.47066e+01 7.02924e+00 1.20545e+01 1.48160e+01 5.02524e+01 8.06191e+01 4.52246e+01 9.44085e-01
1.47166e+01 7.54749e+00 1.28822e+01 1.53232e+01 5.33471e+01 8.27958e+01 5.63664e+01 9.67248e-01
1.47266e+01 8.09609e+00 1.37265e+01 1.59474e+01 5.63046e+01 8.38526e+01 6.86050e+01 9.81755e-01
1.47366e+01 8.67313e+00 1.45745e+01 1.66992e+01 5.90140e+01 8.34387e+01 8.18756e+01 9.90298e-01
1.47466e+01 9.27549e+00 1.54095e+01 1.75884e+01 6.13399e+01 8.11634e+01 9.60280e+01 9.95042e-01
1.47566e+01 9.89853e+00 1.62107e+01 1.86225e+01 6.31213e+01 7.66128e+01 1.10802e+02 9.97538e-01
1.47666e+01 1.05359e+01 1.69532e+01 1.98059e+01 6.41734e+01 6.93787e+01 1.25802e+02 9.98793e-01
1.47766e+01 1.11793e+01 1.76085e+01 2.11383e+01 6.42920e+01 5.91003e+01 1.40482e+02 9.99401e-01
1.47866e+01 1.18183e+01 1.81446e+01 2.26131e+01 6.32626e+01 4.55196e+01 1.54138e+02 9.99689e-01
1.47966e+01 1.24405e+01 1.85279e+01 2.42159e+01 6.08742e+01 2.85484e+01 1.65919e+02 9.99825e-01
1.48066e+01 1.30311e+01 1.87249e+01 2.59232e+01 5.69386e+01 8.33815e+00 1.74877e+02 9.99887e-01
1.48166e+01 1.35740e+01 1.87054e+01 2.77019e+01 5.13140e+01 -1.46590e+01 1.80034e+02 9.99911e-01
1.48266e+01 1.40518e+01 1.84450e+01 2.95094e+01 4.39314e+01 -3.96546e+01 1.80494e+02 9.99911e-01
1.48366e+01 1.44471e+01 1.79290e+01 3.12950e+01 3.48194e+01 -6.55321e+01 1.75569e+02 9.99878e-01
1.48466e+01 1.47431e+01 1.71555e+01 3.30028e+01 2.41238e+01 -9.09125e+01 1.64919e+02 9.99762e-01
1.48566e+01 1.49254e+01 1.61369e+01 3.45757e+01 1.21155e+01 -1.14281e+02 1.48647e+02 9.99323e-01
1.48666e+01 1.49824e+01 1.49008e+01 3.59599e+01 -8.16535e-01 -1.34160e+02 1.27357e+02 9.97208e-01
1.48766e+01 1.49075e+01 1.34886e+01 3.71105e+01 -1.41898e+01 -1.49303e+02 1.02120e+02 9.83919e-01
1.48866e+01 1.46989e+01 1.19518e+01 3.79946e+01 -2.74702e+01 -1.58861e+02 7.43596e+01 8.83601e-01
1.48966e+01 1.43600e+01 1.03461e+01 3.85950e+01 -4.01388e+01 -1.62490e+02 4.56504e+01 2.76072e-01
1.49066e+01 1.38993e+01 8.72415e+00 3.89098e+01 -5.17518e+01 -1.60363e+02 1.75005e+01 -7.00690e-01
1.49166e+01 1.33297e+01 7.14356e+00 3.89518e+01 -6.18609e+01 -1.53128e+02 -8.65040e+00 -9.64340e-01
1.49266e+01 1.26679e+01 5.65565e+00 3.87472e+01 -7.01224e+01 -1.41799e+02 -3.16807e+01 -9.95668e-01
1.49366e+01 1.19335e+01 4.29644e+00 3.83306e+01 -7.63703e+01 -1.27576e+02 -5.09436e+01 -9.99342e-01
1.49466e+01 1.11468e+01 3.08887e+00 3.77413e+01 -8.05791e+01 -1.11673e+02 -6.62125e+01 -9.99866e-01
1.49567e+01 1.03279e+01 2.04414e+00 3.70189e+01 -8.28372e+01 -9.51898e+01 -7.76054e+01 -9.99962e-01
1.49667e+01 9.49541e+00 1.16333e+00 3.62004e+01 -8.33207e+01 -7.90295e+01 -8.54881e+01 -9.99985e-01
1.49767e+01 8.66603e+00 4.39677e-01 3.53185e+01 -8.22636e+01 -6.38624e+01 -9.03725e+01 -9.99992e-01
1.49867e+01 7.85384e+00 -1.39151e-01 3.44005e+01 -7.99299e+01 -5.01290e+01 -9.28274e+01 -9.99994e-01
1.49967e+01 7.07025e+00 -5.88840e-01 3.34676e+01 -7.65909e+01 -3.80686e+01 -9.34102e+01 -9.99994e-01
1.50067e+01 6.32400e+00 -9.26637e-01 3.25362e+01 -7.25064e+01 -2.77602e+01 -9.26232e+01 -9.99993e-01
1.50167e+01 5.62133e+00 -1.16996e+00 3.16177e+01 -6.79129e+01 -1.91662e+01 -9.08905e+01 -9.99990e-01
1.50267e+01 4.96629e+00 -1.33543e+00 3.07198e+01 -6.30172e+01 -1.21718e+01 -8.85516e+01 -9.99984e-01
1.50367e+01 4.36099e+00 -1.43829e+00 2.98472e+01 -5.79928e+01 -6.61736e+00 -8.58649e+01 -9.99971e-01
1.50467e+01 3.80600e+00 -1.49203e+00 2.90024e+01 -5.29804e+01 -2.32323e+00 -8.30185e+01 -9.99946e-01
1.50567e+01 3.30062e+00 -1.50837e+00 2.81864e+01 -4.80899e+01 8.93214e-01 -8.01422e+01 -9.99897e-01
1.50667e+01 2.84320e+00 -1.49718e+00 2.73989e+01 -4.34038e+01 3.20631e+00 -7.73204e+01 -9.99801e-01
1.50767e+01 2.43138e+00 -1.46670e+00 2.66391e+01 -3.89808e+01 4.77557e+00 -7.46037e+01 -9.99619e-01
1.50867e+01 2.06232e+00 -1.42364e+00 2.59059e+01 -3.48596e+01 5.74243e+00 -7.20183e+01 -9.99286e-01
1.50967e+01 1.73287e+00 -1.37340e+00 2.51978e+01 -3.10627e+01 6.22929e+00 -6.95740e+01 -9.98703e-01
1.51067e+01 1.43974e+00 -1.32024e+00 2.45134e+01 -2.75999e+01 6.33998e+00 -6.72700e+01 -9.97727e-01
1.51167e+01 1.17958e+00 -1.26748e+00 2.38515e+01 -2.44706e+01 6.16098e+00 -6.50991e+01 -9.96177e-01
1.51267e+01 9.49079e-01 -1.21764e+00 2.32106e+01 -2.16672e+01 5.76314e+00 -6.30506e+01 -9.93836e-01
1.51367e+01 7.45046e-01 -1.17260e+00 2.25897e+01 -1.91765e+01 5.20354e+00 -6.11128e+01 -9.90478e-01
1.51467e+01 5.64434e-01 -1.13373e+00 2.19876e+01 -1.69817e+01 4.52732e+00 -5.92736e+01 -9.85902e-01
1.51567e+01 4.04376e-01 -1.10201e+00 2.14035e+01 -1.50639e+01 3.76947e+00 -5.75217e+01 -9.79962e-01
1.51667e+01 2.62199e-01 -1.07810e+00 2.08366e+01 -1.34030e+01 2.95635e+00 -5.58468e+01 -9.72602e-01
1.51767e+01 1.35437e-01 -1.06244e+00 2.02860e+01 -1.19788e+01 2.10720e+00 -5.42399e+01 -9.63880e-01
1.51867e+01 2.18213e-02 -1.05530e+00 1.97512e+01 -1.07712e+01 1.23530e+00 -5.26929e+01 -9.53961e-01
1.51967e+01 -8.07188e-02 -1.05686e+00 1.92316e+01 -9.76138e+00 3.49082e-01 -5.11990e+01 -9.43110e-01
1.52067e+01 -1.74071e-01 -1.06722e+00 1.87267e+01 -8.93145e+00 -5.46994e-01 -4.97521e+01 -9.31655e-01
1.52167e+01 -2.59953e-01 -1.08647e+00 1.82361e+01 -8.26514e+00 -1.45169e+00 -4.83471e+01 -9.19962e-01
1.52267e+01 -3.39925e-01 -1.11470e+00 1.77593e+01 -7.74773e+00 -2.36637e+00 -4.69793e+01 -9.08393e-01
1.52367e+01 -4.15412e-01 -1.15203e+00 1.72961e+01 -7.36618e+00 -3.29451e+00 -4.56443e+01 -8.97281e-01
1.52467e+01 -4.87713e-01 -1.19863e+00 1.68460e+01 -7.10914e+00 -4.24131e+00 -4.43382e+01 -8.86914e-01
1.52568e+01 -5.58025e-01 -1.25472e+00 1.64089e+01 -6.96692e+00 -5.21338e+00 -4.30570e+01 -8.77522e-01
1.52668e+01 -6.27454e-01 -1.32060e+00 1.59845e+01 -6.93146e+00 -6.21854e+00 -4.17968e+01 -8.69276e-01
1.52768e+01 -6.97035e-01 -1.39666e+00 1.55727e+01 -6.99629e+00 -7.26562e+00 -4.05536e+01 -8.62291e-01
1.52868e+01 -7.67744e-01 -1.48339e+00 1.51732e+01 -7.15645e+00 -8.36434e+00 -3.93229e+01 -8.56634e-01
1.52968e+01 -8.40517e-01 -1.58136e+00 1.47859e+01 -7.40840e+00 -9.52530e+00 -3.81000e+01 -8.52331e-01
1.53068e+01 -9.16260e-01 -1.69126e+00 1.44109e+01 -7.75000e+00 -1.07599e+01 -3.68794e+01 -8.49378e-01
1.53168e+01 -9.95865e-01 -1.81391e+00 1.40481e+01 -8.18045e+00 -1.20803e+01 -3.56552e+01 -8.47744e-01
1.53268e+01 -1.08022e+00 -1.95024e+00 1.36976e+01 -8.70020e+00 -1.34995e+01 -3.44202e+01 -8.47384e-01
1.53368e+01 -1.17023e+00 -2.10132e+00 1.33595e+01 -9.31093e+00 -1.50314e+01 -3.31664e+01 -8.48237e-01
1.53468e+01 -1.26682e+00 -2.26837e+00 1.30341e+01 -1.00155e+01 -1.66906e+01 -3.18841e+01 -8.50235e-01
1.53568e+01 -1.37093e+00 -2.45274e+00 1.27218e+01 -1.08180e+01 -1.84927e+01 -3.05622e+01 -8.53303e-01
1.53668e+01 -1.48359e+00 -2.65595e+00 1.24229e+01 -1.17236e+01 -2.04541e+01 -2.91873e+01 -8.57360e-01
1.53768e+01 -1.60585e+00 -2.87970e+00 1.21381e+01 -1.27385e+01 -2.25922e+01 -2.77438e+01 -8.62319e-01
1.53868e+01 -1.73884e+00 -3.12585e+00 1.18681e+01 -1.38701e+01 -2.49249e+01 -2.62129e+01 -8.68090e-01
1.53968e+01 -1.88376e+00 -3.39645e+00 1.16140e+01 -1.51269e+01 -2.74709e+01 -2.45725e+01 -8.74576e-01
1.54068e+01 -2.04192e+00 -3.69373e+00 1.13769e+01 -1.65180e+01 -3.02493e+01 -2.27962e+01 -8.81676e-01
1.54168e+01 -2.21471e+00 -4.02011e+00 1.11585e+01 -1.80540e+01 -3.32791e+01 -2.08525e+01 -8.89280e-01
1.54268e+01 -2.40364e+00 -4.37822e+00 1.09604e+01 -1.97458e+01 -3.65788e+01 -1.87041e+01 -8.97275e-01
1.54368e+01 -2.61032e+00 -4.77084e+00 1.07851e+01 -2.16052e+01 -4.01656e+01 -1.63068e+01 -9.05542e-01
1.54468e+01 -2.83649e+00 -5.20093e+00 1.06352e+01 -2.36444e+01 -4.40542e+01 -1.36081e+01 -9.13959e-01
1.54568e+01 -3.08401e+00 -5.67155e+00 1.05140e+01 -2.58754e+01 -4.82552e+01 -1.05464e+01 -9.22400e-01
1.54668e+01 -3.35485e+00 -6.18587e+00 1.04256e+01 -2.83102e+01 -5.27735e+01 -7.04906e+00 -9.30743e-01
1.54768e+01 -3.65111e+00 -6.74704e+00 1.03747e+01 -3.09592e+01 -5.76047e+01 -3.03181e+00 -9.38871e-01
1.54868e+01 -3.97498e+00 -7.35812e+00 1.03670e+01 -3.38313e+01 -6.27326e+01 1.60296e+00 -9.46674e-01
1.54968e+01 -4.32873e+00 -8.02192e+00 1.04092e+01 -3.69320e+01 -6.81237e+01 6.96673e+00 -9.54055e-01
1.55068e+01 -4.71464e+00 -8.74082e+00 1.05093e+01 -4.02619e+01 -7.37216e+01 1.31851e+01 -9.60933e-01
1.55168e+01 -5.13498e+00 -9.51648e+00 1.06763e+01 -4.38150e+01 -7.94401e+01 2.03967e+01 -9.67243e-01
1.55268e+01 -5.59192e+00 -1.03495e+01 1.09211e+01 -4.75757e+01 -8.51541e+01 2.87505e+01 -9.72943e-01
1.55368e+01 -6.08741e+00 -1.12390e+01 1.12559e+01 -5.15159e+01 -9.06894e+01 3.84008e+01 -9.78008e-01
1.55468e+01 -6.62303e+00 -1.21821e+01 1.16942e+01 -5.55905e+01 -9.58115e+01 4.94977e+01 -9.82434e-01
1.55569e+01 -7.19982e+00 -1.31731e+01 1.22514e+01 -5.97331e+01 -1.00214e+02 6.21737e+01 -9.86232e-01
1.55669e+01 -7.81801e+00 -1.42031e+01 1.29437e+01 -6.38506e+01 -1.03507e+02 7.65232e+01 -9.89429e-01
1.55769e+01 -8.47676e+00 -1.52585e+01 1.37881e+01 -6.78171e+01 -1.05213e+02 9.25742e+01 -9.92062e-01
1.55869e+01 -9.17377e+00 -1.63207e+01 1.48013e+01 -7.14692e+01 -1.04761e+02 1.10252e+02 -9.94179e-01
1.55969e+01 -9.90489e+00 -1.73650e+01 1.59986e+01 -7.46006e+01 -1.01508e+02 1.29335e+02 -9.95834e-01
1.56069e+01 -1.06637e+01 -1.83598e+01 1.73921e+01 -7.69608e+01 -9.47593e+01 1.49404e+02 -9.97087e-01
1.56169e+01 -1.14411e+01 -1.92668e+01 1.89888e+01 -7.82570e+01 -8.38315e+01 1.69796e+02 -9.98002e-01
1.56269e+01 -1.22247e+01 -2.00410e+01 2.07871e+01 -7.81628e+01 -6.81342e+01 1.89564e+02 -9.98642e-01
1.56369e+01 -1.29991e+01 -2.06327e+01 2.27751e+01 -7.63360e+01 -4.72858e+01 2.07472e+02 -9.99071e-01
1.56469e+01 -1.37451e+01 -2.09897e+01 2.49268e+01 -7.24461e+01 -2.12513e+01 2.22033e+02 -9.99343e-01
1.56569e+01 -1.44407e+01 -2.10620e+01 2.72007e+01 -6.62132e+01 9.51903e+00 2.31614e+02 -9.99501e-01
1.56669e+01 -1.50613e+01 -2.08069e+01 2.95387e+01 -5.74551e+01 4.39812e+01 2.34610e+02 -9.99571e-01
1.56769e+01 -1.55816e+01 -2.01953e+01 3.18680e+01 -4.61367e+01 8.04644e+01 2.29693e+02 -9.99559e-01
1.56869e+01 -1.59763e+01 -1.92176e+01 3.41050e+01 -3.24130e+01 1.16753e+02 2.16081e+02 -9.99419e-01
1.56969e+01 -1.62232e+01 -1.78885e+01 3.61620e+01 -1.66531e+01 1.50302e+02 1.93778e+02 -9.98966e-01
1.57069e+01 -1.63046e+01 -1.62482e+01 3.79558e+01 5.64136e-01 1.78574e+02 1.63706e+02 -9.97413e-01
1.57169e+01 -1.62096e+01 -1.43606e+01 3.94172e+01 1.84895e+01 1.99429e+02 1.27667e+02 -9.90838e-01
1.57269e+01 -1.59352e+01 -1.23076e+01 4.04983e+01 3.62763e+01 2.11470e+02 8.81277e+01 -9.55972e-01
1.57369e+01 -1.54871e+01 -1.01794e+01 4.11779e+01 5.30775e+01 2.14266e+02 4.78413e+01 -7.52057e-01
1.57469e+01 -1.48790e+01 -8.06295e+00 4.14617e+01 6.81609e+01 2.08360e+02 9.40437e+00 1.85134e-02
1.57569e+01 -1.41311e+01 -6.03504e+00 4.13793e+01 8.09603e+01 1.95099e+02 -2.50632e+01 7.75600e-01
1.57669e+01 -1.32684e+01 -4.16441e+00 4.09787e+01 9.10398e+01 1.76371e+02 -5.40216e+01 9.64419e-01
1.57769e+01 -1.23194e+01 -2.49888e+00 4.03194e+01 9.82053e+01 1.54267e+02 -7.67338e+01 9.93673e-01
1.57869e+01 -1.13132e+01 -1.06287e+00 3.94644e+01 1.02503e+02 1.30762e+02 -9.32139e+01 9.98527e-01
1.57969e+01 -1.02775e+01 1.38066e-01 3.84735e+01 1.04156e+02 1.07503e+02 -1.04015e+02 9.99523e-01
1.58069e+01 -9.23711e+00 1.11285e+00 3.73994e+01 1.03500e+02 8.57105e+01 -1.10011e+02 9.99782e-01
1.58169e+01 -8.21317e+00 1.88039e+00 3.62852e+01 1.00936e+02 6.61675e+01 -1.12205e+02 9.99861e-01
1.58269e+01 -7.22269e+00 2.46552e+00 3.51640e+01 9.68821e+01 4.92775e+01 -1.11578e+02 9.99879e-01
1.58369e+01 -6.27851e+00 2.89551e+00 3.40594e+01 9.17402e+01 3.51484e+01 -1.09004e+02 9.99864e-01
1.58469e+01 -5.38968e+00 3.19762e+00 3.29872e+01 8.58730e+01 2.36820e+01 -1.05200e+02 9.99811e-01
1.58570e+01 -4.56185e+00 3.39744e+00 3.19569e+01 7.95929e+01 1.46535e+01 -1.00717e+02 9.99692e-01
1.58670e+01 -3.79781e+00 3.51795e+00 3.09731e+01 7.31576e+01 7.77343e+00 -9.59555e+01 9.99435e-01
1.58770e+01 -3.09804e+00 3.57909e+00 3.00372e+01 6.67713e+01 2.73220e+00 -9.11873e+01 9.98883e-01
1.58870e+01 -2.46125e+00 3.59772e+00 2.91482e+01 6.05897e+01 -7.71661e-01 -8.65835e+01 9.97704e-01
1.58970e+01 -1.88478e+00 3.58781e+00 2.83041e+01 5.47259e+01 -3.01471e+00 -8.22397e+01 9.95229e-01
1.59070e+01 -1.36504e+00 3.56070e+00 2.75019e+01 4.92574e+01 -4.24067e+00 -7.81988e+01 9.90201e-01
1.59170e+01 -8.97821e-01 3.52545e+00 2.67385e+01 4.42327e+01 -4.65802e+00 -7.44680e+01 9.80461e-01
1.59270e+01 -4.78527e-01 3.48920e+00 2.60110e+01 3.96773e+01 -4.44098e+00 -7.10324e+01 9.62686e-01
1.59370e+01 -1.02418e-01 3.45746e+00 2.53165e+01 3.55988e+01 -3.73230e+00 -6.78648e+01 9.32456e-01
1.59470e+01 2.35257e-01 3.43439e+00 2.46525e+01 3.19913e+01 -2.64686e+00 -6.49320e+01 8.84989e-01
1.59570e+01 5.39141e-01 3.42309e+00 2.40168e+01 2.88395e+01 -1.27557e+00 -6.21992e+01 8.16690e-01
1.59670e+01 8.13687e-01 3.42585e+00 2.34075e+01 2.61216e+01 3.10976e-01 -5.96325e+01 7.27057e-01
1.59770e+01 1.06311e+00 3.44434e+00 2.28233e+01 2.38123e+01 2.05909e+00 -5.72004e+01 6.19876e-01
1.59870e+01 1.29136e+00 3.47982e+00 2.22628e+01 2.18845e+01 3.92899e+00 -5.48738e+01 5.02679e-01
1.59970e+01 1.50213e+00 3.53331e+00 2.17252e+01 2.03118e+01 5.89230e+00 -5.26263e+01 3.84636e-01
1.60070e+01 1.69883e+00 3.60567e+00 2.12097e+01 1.90684e+01 7.92985e+00 -5.04339e+01 2.74080e-01
1.60170e+01 1.88464e+00 3.69769e+00 2.07161e+01 1.81305e+01 1.00300e+01 -4.82740e+01 1.76946e-01
1.60270e+01 2.06251e+00 3.81012e+00 2.02439e+01 1.74761e+01 1.21869e+01 -4.61253e+01 9.64661e-02
1.60370e+01 2.23516e+00 3.94369e+00 1.97933e+01 1.70853e+01 1.43997e+01 -4.39673e+01 3.37197e-02
1.60470e+01 2.40515e+00 4.09914e+00 1.93644e+01 1.69399e+01 1.66708e+01 -4.17793e+01 -1.15548e-02
1.60570e+01 2.57484e+00 4.27725e+00 1.89576e+01 1.70241e+01 1.90055e+01 -3.95403e+01 -4.02537e-02
1.60670e+01 2.74646e+00 4.47886e+00 1.85735e+01 1.73239e+01 2.14106e+01 -3.72284e+01 -5.34326e-02
1.60770e+01 2.92211e+00 4.70484e+00 1.82131e+01 1.78273e+01 2.38936e+01 -3.48201e+01 -5.20477e-02
1.60870e+01 3.10377e+00 4.95618e+00 1.78773e+01 1.85241e+01 2.64623e+01 -3.22900e+01 -3.68541e-02
1.60970e+01 3.29333e+00 5.23388e+00 1.75676e+01 1.94055e+01 2.91236e+01 -2.96099e+01 -8.41244e-03
1.61070e+01 3.49260e+00 5.53904e+00 1.72855e+01 2.04644e+01 3.18824e+01 -2.67490e+01 3.28322e-02
1.61170e+01 3.70333e+00 5.87278e+00 1.70331e+01 2.16945e+01 3.47412e+01 -2.36729e+01 8.64118e-02
1.61270e+01 3.92719e+00 6.23619e+00 1.68127e+01 2.30901e+01 3.76983e+01 -2.03433e+01 1.51650e-01
1.61370e+01 4.16581e+00 6.63037e+00 1.66271e+01 2.46455e+01 4.07470e+01 -1.67181e+01 2.27441e-01
1.61470e+01 4.42078e+00 7.05625e+00 1.64794e+01 2.63547e+01 4.38737e+01 -1.27510e+01 3.12029e-01
1.61571e+01 4.69357e+00 7.51459e+00 1.63733e+01 2.82101e+01 4.70561e+01 -8.39191e+00 4.02846e-01
1.61671e+01 4.98562e+00 8.00583e+00 1.63130e+01 3.02021e+01 5.02611e+01 -3.58729e+00 4.96495e-01
1.61771e+01 5.29823e+00 8.52999e+00 1.63032e+01 3.23177e+01 5.34423e+01 1.71863e+00 5.88960e-01
1.61871e+01 5.63255e+00 9.08651e+00 1.63492e+01 3.45396e+01 5.65369e+01 7.58221e+00 6.76067e-01
1.61971e+01 5.98953e+00 9.67405e+00 1.64569e+01 3.68452e+01 5.94634e+01 1.40578e+01 7.54110e-01
1.62071e+01 6.36988e+00 1.02903e+01 1.66327e+01 3.92044e+01 6.21180e+01 2.11942e+01 8.20461e-01
1.62171e+01 6.77393e+00 1.09319e+01 1.68833e+01 4.15793e+01 6.43719e+01 2.90296e+01 8.73936e-01
1.62271e+01 7.20163e+00 1.15938e+01 1.72159e+01 4.39215e+01 6.60694e+01 3.75851e+01 9.14803e-01
1.62371e+01 7.65235e+00 1.22695e+01 1.76376e+01 4.61714e+01 6.70269e+01 4.68567e+01 9.44460e-01
1.62471e+01 8.12482e+00 1.29505e+01 1.81556e+01 4.82564e+01 6.70335e+01 5.68052e+01 9.64948e-01
1.62571e+01 8.61696e+00 1.36259e+01 1.87761e+01 5.00898e+01 6.58560e+01 6.73446e+01 9.78468e-01
1.62671e+01 9.12577e+00 1.42828e+01 1.95044e+01 5.15703e+01 6.32458e+01 7.83298e+01 9.87025e-01
1.62771e+01 9.64715e+00 1.49054e+01 2.03440e+01 5.25825e+01 5.89532e+01 8.95441e+01 9.92249e-01
1.62871e+01 1.01758e+01 1.54757e+01 2.12957e+01 5.29992e+01 5.27460e+01 1.00689e+02 9.95343e-01
1.62971e+01 1.07051e+01 1.59736e+01 2.23569e+01 5.26851e+01 4.44356e+01 1.11379e+02 9.97133e-01
1.63071e+01 1.12269e+01 1.63773e+01 2.35209e+01 5.15032e+01 3.39089e+01 1.21144e+02 9.98149e-01
1.63171e+01 1.17321e+01 1.66645e+01 2.47758e+01 4.93239e+01 2.11628e+01 1.29442e+02 9.98711e-01
1.63271e+01 1.22101e+01 1.68137e+01 2.61038e+01 4.60364e+01 6.33911e+00 1.35686e+02 9.99000e-01
1.63371e+01 1.26492e+01 1.68054e+01 2.74816e+01 4.15622e+01 -1.02477e+01 1.39291e+02 9.99105e-01
1.63471e+01 1.30375e+01 1.66244e+01 2.88800e+01 3.58692e+01 -2.80970e+01 1.39728e+02 9.99042e-01
1.63571e+01 1.33628e+01 1.62613e+01 3.02651e+01 2.89848e+01 -4.65298e+01 1.36591e+02 9.98733e-01
1.63671e+01 1.36137e+01 1.57143e+01 3.16000e+01 2.10055e+01 -6.47241e+01 1.29664e+02 9.97880e-01
1.63771e+01 1.37800e+01 1.49902e+01 3.28467e+01 1.21017e+01 -8.17775e+01 1.18974e+02 9.95449e-01
1.63871e+01 1.38536e+01 1.41049e+01 3.39687e+01 2.51339e+00 -9.67928e+01 1.04820e+02 9.87504e-01
1.63971e+01 1.38290e+01 1.30828e+01 3.49341e+01 -7.46165e+00 -1.08974e+02 8.77650e+01 9.57292e-01
1.64071e+01 1.37041e+01 1.19550e+01 3.57175e+01 -1.74906e+01 -1.17716e+02 6.85864e+01 8.31552e-01
1.64171e+01 1.34800e+01 1.07559e+01 3.63022e+01 -2.72406e+01 -1.22669e+02 4.81844e+01 3.80950e-01
1.64271e+01 1.31610e+01 9.52006e+00 3.66805e+01 -3.64098e+01 -1.23764e+02 2.74792e+01 -4.09366e-01
1.64371e+01 1.27545e+01 8.28513e+00 3.68540e+01 -4.46939e+01 -1.21214e+02 7.39546e+00 -8.56429e-01
1.64471e+01 1.22708e+01 7.08957e+00 3.68334e+01 -5.18119e+01 -1.15482e+02 -1.12278e+01 -9.70182e-01
1.64572e+01 1.17224e+01 5.96410e+00 3.66363e+01 -5.75834e+01 -1.07203e+02 -2.77831e+01 -9.93316e-01
1.64672e+01 1.11235e+01 4.93108e+00 3.62856e+01 -6.19242e+01 -9.70962e+01 -4.19108e+01 -9.98232e-01
1.64772e+01 1.04883e+01 4.00526e+00 3.58064e+01 -6.48307e+01 -8.58813e+01 -5.34753e+01 -9.99425e-01
1.64872e+01 9.83102e+00 3.19438e+00 3.52242e+01 -6.63664e+01 -7.42153e+01 -6.25271e+01 -9.99765e-01
1.64972e+01 9.16475e+00 2.50010e+00 3.45632e+01 -6.66465e+01 -6.26501e+01 -6.92557e+01 -9.99879e-01
1.65072e+01 8.50134e+00 1.91918e+00 3.38454e+01 -6.58216e+01 -5.16130e+01 -7.39388e+01 -9.99922e-01
1.65172e+01 7.85099e+00 1.44472e+00 3.30897e+01 -6.40627e+01 -4.14038e+01 -7.68966e+01 -9.99938e-01
1.65272e+01 7.22218e+00 1.06744e+00 3.23116e+01 -6.15474e+01 -3.22068e+01 -7.84551e+01 -9.99941e-01
1.65372e+01 6.62158e+00 7.76693e-01 3.15237e+01 -5.84489e+01 -2.41091e+01 -7.89203e+01 -9.99934e-01
1.65472e+01 6.05422e+00 5.61379e-01 3.07354e+01 -5.49284e+01 -1.71223e+01 -7.85624e+01 -9.99917e-01
1.65572e+01 5.52357e+00 4.10564e-01 2.99539e+01 -5.11301e+01 -1.12031e+01 -7.76093e+01 -9.99885e-01
1.65672e+01 5.03178e+00 3.13941e-01 2.91841e+01 -4.71784e+01 -6.27206e+00 -7.62446e+01 -9.99827e-01
1.65772e+01 4.57985e+00 2.62117e-01 2.84294e+01 -4.31773e+01 -2.22867e+00 -7.46113e+01 -9.99726e-01
1.65872e+01 4.16783e+00 2.46760e-01 2.76919e+01 -3.92107e+01 1.03731e+00 -7.28166e+01 -9.99553e-01
1.65972e+01 3.79504e+00 2.60653e-01 2.69729e+01 -3.53439e+01 3.63742e+00 -7.09384e+01 -9.99260e-01
1.66072e+01 3.46022e+00 2.97679e-01 2.62728e+01 -3.16254e+01 5.67894e+00 -6.90307e+01 -9.98770e-01
1.66172e+01 3.16171e+00 3.52759e-01 2.55918e+01 -2.80895e+01 7.26142e+00 -6.71294e+01 -9.97972e-01
1.66272e+01 2.89756e+00 4.21762e-01 2.49296e+01 -2.47580e+01 8.47482e+00 -6.52569e+01 -9.96708e-01
1.66372e+01 2.66566e+00 5.01409e-01 2.42860e+01 -2.16425e+01 9.39876e+00 -6.34262e+01 -9.94768e-01
1.66472e+01 2.46383e+00 5.89168e-01 2.36605e+01 -1.87466e+01 1.01026e+01 -6.16431e+01 -9.91891e-01
1.66572e+01 2.28988e+00 6.83153e-01 2.30526e+01 -1.60673e+01 1.06458e+01 -5.99093e+01 -9.87770e-01
1.66672e+01 2.14168e+00 7.82033e-01 2.24618e+01 -1.35965e+01 1.10791e+01 -5.82232e+01 -9.82076e-01
1.66772e+01 2.01721e+00 8.84943e-01 2.18876e+01 -1.13226e+01 1.14450e+01 -5.65818e+01 -9.74476e-01
1.66872e+01 1.91455e+00 9.91416e-01 2.13296e+01 -9.23131e+00 1.17793e+01 -5.49809e+01 -9.64670e-01
1.66972e+01 1.83196e+00 1.10131e+00 2.07875e+01 -7.30651e+00 1.21117e+01 -5.34158e+01 -9.52413e-01
1.67072e+01 1.76787e+00 1.21476e+00 2.02609e+01 -5.53108e+00 1.24670e+01 -5.18814e+01 -9.37535e-01
1.67172e+01 1.72086e+00 1.33213e+00 1.97494e+01 -3.88732e+00 1.28660e+01 -5.03727e+01 -9.19949e-01
1.67272e+01 1.68972e+00 1.45398e+00 1.92530e+01 -2.35743e+00 1.33260e+01 -4.88845e+01 -8.99647e-01
1.67372e+01 1.67338e+00 1.58100e+00 1.87714e+01 -9.23749e-01 1.38620e+01 -4.74114e+01 -8.76676e-01
1.67472e+01 1.67097e+00 1.71407e+00 1.83044e+01 4.31000e-01 1.44870e+01 -4.59476e+01 -8.51117e-01
1.67573e+01 1.68180e+00 1.85416e+00 1.78521e+01 1.72361e+00 1.52125e+01 -4.44873e+01 -8.23051e-01
1.67673e+01 1.70530e+00 2.00234e+00 1.74144e+01 2.97034e+00 1.60493e+01 -4.30238e+01 -7.92529e-01
1.67773e+01 1.74112e+00 2.15981e+00 1.69914e+01 4.18686e+00 1.70075e+01 -4.15498e+01 -7.59545e-01
1.67873e+01 1.78902e+00 2.32785e+00 1.65832e+01 5.38834e+00 1.80971e+01 -4.00572e+01 -7.24013e-01
1.67973e+01 1.84892e+00 2.50786e+00 1.61901e+01 6.58942e+00 1.93278e+01 -3.85366e+01 -6.85754e-01
1.68073e+01 1.92090e+00 2.70133e+00 1.58123e+01 7.80435e+00 2.07100e+01 -3.69772e+01 -6.44475e-01
1.68173e+01 2.00515e+00 2.90986e+00 1.54504e+01 9.04705e+00 2.22540e+01 -3.53664e+01 -5.99768e-01
1.68273e+01 2.10204e+00 3.13515e+00 1.51050e+01 1.03311e+01 2.39707e+01 -3.36897e+01 -5.51105e-01
1.68373e+01 2.21203e+00 3.37904e+00 1.47767e+01 1.16701e+01 2.58713e+01 -3.19300e+01 -4.97836e-01
1.68473e+01 2.33574e+00 3.64346e+00 1.44665e+01 1.30772e+01 2.79673e+01 -3.00672e+01 -4.39202e-01
1.68573e+01 2.47393e+00 3.93049e+00 1.41756e+01 1.45656e+01 3.02702e+01 -2.80778e+01 -3.74359e-01
1.68673e+01 2.62747e+00 4.24233e+00 1.39053e+01 1.61486e+01 3.27911e+01 -2.59342e+01 -3.02420e-01
1.68773e+01 2.79737e+00 4.58127e+00 1.36573e+01 1.78390e+01 3.55404e+01 -2.36041e+01 -2.22540e-01
1.68873e+01 2.98477e+00 4.94974e+00 1.34338e+01 1.96497e+01 3.85270e+01 -2.10496e+01 -1.34042e-01
1.68973e+01 3.19094e+00 5.35023e+00 1.32371e+01 2.15929e+01 4.17572e+01 -1.82267e+01 -3.66072e-02
1.69073e+01 3.41725e+00 5.78528e+00 1.30702e+01 2.36803e+01 4.52336e+01 -1.50841e+01 6.94712e-02
1.69173e+01 3.66521e+00 6.25743e+00 1.29366e+01 2.59222e+01 4.89533e+01 -1.15627e+01 1.82994e-01
1.69273e+01 3.93641e+00 6.76913e+00 1.28404e+01 2.83272e+01 5.29055e+01 -7.59486e+00 3.01598e-01
1.69373e+01 4.23251e+00 7.32264e+00 1.27864e+01 3.09013e+01 5.70692e+01 -3.10384e+00 4.21646e-01
1.69473e+01 4.55522e+00 7.91991e+00 1.27803e+01 3.36469e+01 6.14092e+01 1.99613e+00 5.38434e-01
1.69573e+01 4.90624e+00 8.56239e+00 1.28287e+01 3.65615e+01 6.58719e+01 7.79937e+00 6.46792e-01
1.69673e+01 5.28722e+00 9.25083e+00 1.29390e+01 3.96361e+01 7.03800e+01 1.44072e+01 7.42015e-01
1.69773e+01 5.69970e+00 9.98505e+00 1.31199e+01 4.28535e+01 7.48269e+01 2.19253e+01 8.20836e-01
1.69873e+01 6.14497e+00 1.07636e+01 1.33810e+01 4.61859e+01 7.90694e+01 3.04589e+01 8.82048e-01
1.69973e+01 6.62398e+00 1.15833e+01 1.37330e+01 4.95928e+01 8.29209e+01 4.01058e+01 9.26542e-01
1.70073e+01 7.13721e+00 1.24389e+01 1.41874e+01 5.30172e+01 8.61444e+01 5.09462e+01 9.56774e-01
1.70173e+01 7.68448e+00 1.33228e+01 1.47564e+01 5.63828e+01 8.84472e+01 6.30280e+01 9.75970e-01
1.70273e+01 8.26472e+00 1.42237e+01 1.54525e+01 5.95901e+01 8.94776e+01 7.63484e+01 9.87362e-01
1.70373e+01 8.87574e+00 1.51270e+01 1.62878e+01 6.25131e+01 8.88274e+01 9.08296e+01 9.93689e-01
1.70473e+01 9.51394e+00 1.60136e+01 1.72730e+01 6.49969e+01 8.60423e+01 1.06291e+02 9.96986e-01
1.70574e+01 1.01740e+01 1.68597e+01 1.84166e+01 6.68566e+01 8.06424e+01 1.22420e+02 9.98606e-01
1.70674e+01 1.08487e+01 1.76367e+01 1.97229e+01 6.78797e+01 7.21594e+01 1.38741e+02 9.99364e-01
1.70774e+01 1.15285e+01 1.83117e+01 2.11908e+01 6.78320e+01 6.01883e+01 1.54598e+02 9.99705e-01
1.70874e+01 1.22014e+01 1.88483e+01 2.28115e+01 6.64688e+01 4.44584e+01 1.69146e+02 9.99856e-01
1.70974e+01 1.28531e+01 1.92084e+01 2.45671e+01 6.35528e+01 2.49149e+01 1.81376e+02 9.99922e-01
1.71074e+01 1.34670e+01 1.93548e+01 2.64288e+01 5.88780e+01 1.80414e+00 1.90176e+02 9.99950e-01
1.71174e+01 1.40247e+01 1.92546e+01 2.83567e+01 5.22990e+01 -2.42573e+01 1.94423e+02 9.99960e-01
1.71274e+01 1.45068e+01 1.88831e+01 3.03001e+01 4.37623e+01 -5.22502e+01 1.93133e+02 9.99957e-01
1.71374e+01 1.48940e+01 1.82275e+01 3.21998e+01 3.33352e+01 -8.07795e+01 1.85613e+02 9.99933e-01
1.71474e+01 1.51681e+01 1.72907e+01 3.39920e+01 2.12257e+01 -1.08177e+02 1.71622e+02 9.99845e-01
1.71574e+01 1.53142e+01 1.60929e+01 3.56128e+01 7.78718e+00 -1.32677e+02 1.51481e+02 9.99447e-01
1.71674e+01 1.53211e+01 1.46714e+01 3.70051e+01 -6.49666e+00 -1.52639e+02 1.26102e+02 9.97024e-01
1.71774e+01 1.51833e+01 1.30785e+01 3.81230e+01 -2.10483e+01 -1.66779e+02 9.69127e+01 9.77271e-01
1.71874e+01 1.49011e+01 1.13758e+01 3.89371e+01 -3.52537e+01 -1.74352e+02 6.56798e+01 7.91547e-01
1.71974e+01 1.44810e+01 9.62570e+00 3.94363e+01 -4.85532e+01 -1.75235e+02 3.42265e+01 -1.62177e-01
1.72074e+01 1.39344e+01 7.88846e+00 3.96268e+01 -6.04594e+01 -1.69901e+02 4.24935e+00 -8.90383e-01
1.72174e+01 1.32777e+01 6.22828e+00 3.95314e+01 -7.04941e+01 -1.59339e+02 -2.27199e+01 -9.89755e-01
1.72274e+01 1.25313e+01 4.69412e+00 3.91857e+01 -7.83713e+01 -1.44865e+02 -4.56720e+01 -9.98865e-01
1.72374e+01 1.17173e+01 3.31833e+00 3.86327e+01 -8.39896e+01 -1.27905e+02 -6.41386e+01 -9.99830e-01
1.72474e+01 1.08583e+01 2.11894e+00 3.79176e+01 -8.73936e+01 -1.09807e+02 -7.81054e+01 -9.99964e-01
1.72574e+01 9.97570e+00 1.10139e+00 3.70840e+01 -8.87431e+01 -9.17204e+01 -8.79035e+01 -9.99989e-01
1.72674e+01 9.08889e+00 2.60910e-01 3.61710e+01 -8.82798e+01 -7.45261e+01 -9.40846e+01 -9.99995e-01
1.72774e+01 8.21460e+00 -4.14647e-01 3.52115e+01 -8.62925e+01 -5.88252e+01 -9.73036e+01 -9.99997e-01
1.72874e+01 7.36653e+00 -9.42156e-01 3.42319e+01 -8.30869e+01 -4.49655e+01 -9.82255e+01 -9.99997e-01
1.72974e+01 6.55537e+00 -1.34089e+00 3.32520e+01 -7.89626e+01 -3.30878e+01 -9.74620e+01 -9.99997e-01
1.73074e+01 5.78889e+00 -1.63072e+00 3.22859e+01 -7.41961e+01 -2.31799e+01 -9.55358e+01 -9.99996e-01
1.73174e+01 5.07228e+00 -1.83084e+00 3.13431e+01 -6.90311e+01 -1.51262e+01 -9.28681e+01 -9.99993e-01
1.73274e+01 4.40844e+00 -1.95895e+00 3.04293e+01 -6.36739e+01 -8.75050e+00 -8.97807e+01 -9.99987e-01
1.73374e+01 3.79845e+00 -2.03082e+00 2.95475e+01 -5.82927e+01 -3.84724e+00 -8.65073e+01 -9.99976e-01
1.73474e+01 3.24184e+00 -2.06013e+00 2.86987e+01 -5.30197e+01 -2.04810e-01 -8.32084e+01 -9.99951e-01
1.73575e+01 2.73700e+00 -2.05845e+00 2.78825e+01 -4.79546e+01 2.38004e+00 -7.99873e+01 -9.99901e-01
1.73675e+01 2.28149e+00 -2.03542e+00 2.70979e+01 -4.31691e+01 4.09352e+00 -7.69049e+01 -9.99800e-01
1.73775e+01 1.87224e+00 -1.99891e+00 2.63433e+01 -3.87115e+01 5.10059e+00 -7.39913e+01 -9.99605e-01
1.73875e+01 1.50581e+00 -1.95525e+00 2.56170e+01 -3.46106e+01 5.54360e+00 -7.12562e+01 -9.99243e-01
1.73975e+01 1.17856e+00 -1.90947e+00 2.49171e+01 -3.08803e+01 5.54280e+00 -6.86961e+01 -9.98606e-01
1.74075e+01 8.86758e-01 -1.86548e+00 2.42421e+01 -2.75224e+01 5.19785e+00 -6.62997e+01 -9.97544e-01
1.74175e+01 6.26709e-01 -1.82631e+00 2.35902e+01 -2.45301e+01 4.58996e+00 -6.40518e+01 -9.95871e-01
1.74275e+01 3.94815e-01 -1.79423e+00 2.29602e+01 -2.18905e+01 3.78403e+00 -6.19355e+01 -9.93382e-01
1.74375e+01 1.87636e-01 -1.77096e+00 2.23507e+01 -1.95860e+01 2.83097e+00 -5.99342e+01 -9.89880e-01
1.74475e+01 1.91455e-03 -1.75775e+00 2.17608e+01 -1.75967e+01 1.76970e+00 -5.80320e+01 -9.85215e-01
1.74575e+01 -1.65395e-01 -1.75552e+00 2.11894e+01 -1.59013e+01 6.29084e-01 -5.62147e+01 -9.79318e-01
1.74675e+01 -3.17125e-01 -1.76495e+00 2.06358e+01 -1.44783e+01 -5.70410e-01 -5.44692e+01 -9.72227e-01
1.74775e+01 -4.55894e-01 -1.78653e+00 2.00994e+01 -1.33064e+01 -1.81528e+00 -5.27841e+01 -9.64093e-01
1.74875e+01 -5.84113e-01 -1.82068e+00 1.95796e+01 -1.23657e+01 -3.09776e+00 -5.11489e+01 -9.55170e-01
1.74975e+01 -7.03998e-01 -1.86773e+00 1.90760e+01 -1.16374e+01 -4.41475e+00 -4.95544e+01 -9.45788e-01
1.75075e+01 -8.17589e-01 -1.92804e+00 1.85881e+01 -1.11045e+01 -5.76701e+00 -4.79920e+01 -9.36313e-01
1.75175e+01 -9.26764e-01 -2.00198e+00 1.81158e+01 -1.07521e+01 -7.15839e+00 -4.64533e+01 -9.27115e-01
1.75275e+01 -1.03326e+00 -2.08996e+00 1.76587e+01 -1.05670e+01 -8.59531e+00 -4.49304e+01 -9.18530e-01
1.75375e+01 -1.13869e+00 -2.19250e+00 1.72168e+01 -1.05380e+01 -1.00863e+01 -4.34149e+01 -9.10843e-01
1.75475e+01 -1.24458e+00 -2.31019e+00 1.67901e+01 -1.06561e+01 -1.16414e+01 -4.18984e+01 -9.04276e-01
1.75575e+01 -1.35235e+00 -2.44375e+00 1.63786e+01 -1.09140e+01 -1.32725e+01 -4.03715e+01 -8.98980e-01
1.75675e+01 -1.46338e+00 -2.59402e+00 1.59825e+01 -1.13063e+01 -1.49922e+01 -3.88239e+01 -8.95045e-01
1.75775e+01 -1.57899e+00 -2.76195e+00 1.56020e+01 -1.18296e+01 -1.68144e+01 -3.72442e+01 -8.92502e-01
1.75875e+01 -1.70048e+00 -2.94867e+00 1.52375e+01 -1.24819e+01 -1.87538e+01 -3.56192e+01 -8.91333e-01
1.75975e+01 -1.82914e+00 -3.15543e+00 1.48896e+01 -1.32629e+01 -2.08254e+01 -3.39338e+01 -8.91484e-01
1.76075e+01 -1.96626e+00 -3.38365e+00 1.45589e+01 -1.41739e+01 -2.30452e+01 -3.21705e+01 -8.92871e-01
1.76175e+01 -2.11316e+00 -3.63490e+00 1.42463e+01 -1.52174e+01 -2.54289e+01 -3.03089e+01 -8.95388e-01
1.76275e+01 -2.27117e+00 -3.91091e+00 1.39529e+01 -1.63975e+01 -2.79925e+01 -2.83253e+01 -8.98912e-01
1.76375e+01 -2.44169e+00 -4.21357e+00 1.36801e+01 -1.77189e+01 -3.07512e+01 -2.61919e+01 -9.03310e-01
1.76475e+01 -2.62615e+00 -4.54492e+00 1.34295e+01 -1.91876e+01 -3.37195e+01 -2.38763e+01 -9.08443e-01
1.76576e+01 -2.82608e+00 -4.90711e+00 1.32031e+01 -2.08103e+01 -3.69101e+01 -2.13404e+01 -9.14168e-01
1.76676e+01 -3.04304e+00 -5.30243e+00 1.30034e+01 -2.25939e+01 -4.03328e+01 -1.85403e+01 -9.20340e-01
1.76776e+01 -3.27867e+00 -5.73324e+00 1.28332e+01 -2.45457e+01 -4.39936e+01 -1.54246e+01 -9.26817e-01
1.76876e+01 -3.53470e+00 -6.20193e+00 1.26961e+01 -2.66724e+01 -4.78929e+01 -1.19342e+01 -9.33461e-01
1.76976e+01 -3.81290e+00 -6.71086e+00 1.25959e+01 -2.89797e+01 -5.20232e+01 -8.00135e+00 -9.40142e-01
1.77076e+01 -4.11510e+00 -7.26227e+00 1.25377e+01 -3.14717e+01 -5.63666e+01 -3.54894e+00 -9.46738e-01
1.77176e+01 -4.44316e+00 -7.85812e+00 1.25270e+01 -3.41496e+01 -6.08911e+01 1.50965e+00 -9.53140e-01
1.77276e+01 -4.79893e+00 -8.50000e+00 1.25703e+01 -3.70107e+01 -6.55463e+01 7.27024e+00 -9.59253e-01
1.77376e+01 -5.18421e+00 -9.18887e+00 1.26751e+01 -4.00466e+01 -7.02585e+01 1.38367e+01 -9.64998e-01
1.77476e+01 -5.60066e+00 -9.92479e+00 1.28501e+01 -4.32413e+01 -7.49245e+01 2.13184e+01 -9.70313e-01
1.77576e+01 -6.04976e+00 -1.07067e+01 1.31050e+01 -4.65689e+01 -7.94044e+01 2.98260e+01 -9.75155e-01
1.77676e+01 -6.53266e+00 -1.15317e+01 1.34506e+01 -4.99903e+01 -8.35145e+01 3.94643e+01 -9.79495e-01
1.77776e+01 -7.05003e+00 -1.23951e+01 1.38987e+01 -5.34505e+01 -8.70199e+01 5.03227e+01 -9.83324e-01
1.77876e+01 -7.60191e+00 -1.32894e+01 1.44617e+01 -5.68744e+01 -8.96278e+01 6.24600e+01 -9.86646e-01
1.77976e+01 -8.18746e+00 -1.42038e+01 1.51526e+01 -6.01635e+01 -9.09839e+01 7.58862e+01 -9.89474e-01
1.78076e+01 -8.80472e+00 -1.51239e+01 1.59840e+01 -6.31917e+01 -9.06735e+01 9.05375e+01 -9.91837e-01
1.78176e+01 -9.45032e+00 -1.60306e+01 1.69675e+01 -6.58029e+01 -8.82303e+01 1.06248e+02 -9.93767e-01
1.78276e+01 -1.01192e+01 -1.69002e+01 1.81122e+01 -6.78099e+01 -8.31563e+01 1.22717e+02 -9.95305e-01
1.78376e+01 -1.08042e+01 -1.77038e+01 1.94236e+01 -6.89954e+01 -7.49573e+01 1.39480e+02 -9.96497e-01
1.78476e+01 -1.14960e+01 -1.84079e+01 2.09016e+01 -6.91185e+01 -6.31960e+01 1.55880e+02 -9.97392e-01
1.78576e+01 -1.21827e+01 -1.89751e+01 2.25382e+01 -6.79247e+01 -4.75636e+01 1.71066e+02 -9.98038e-01
1.78676e+01 -1.28497e+01 -1.93662e+01 2.43165e+01 -6.51643e+01 -2.79653e+01 1.84006e+02 -9.98481e-01
1.78776e+01 -1.34804e+01 -1.95420e+01 2.62083e+01 -6.06162e+01 -4.61125e+00 1.93546e+02 -9.98759e-01
1.78876e+01 -1.40560e+01 -1.94678e+01 2.81735e+01 -5.41185e+01 2.19064e+01 1.98510e+02 -9.98893e-01
1.78976e+01 -1.45564e+01 -1.91165e+01 3.01610e+01 -4.56013e+01 5.05725e+01 1.97839e+02 -9.98877e-01
1.79076e+01 -1.49617e+01 -1.84735e+01 3.21102e+01 -3.51181e+01 7.99692e+01 1.90769e+02 -9.98649e-01
1.79176e+01 -1.52531e+01 -1.75399e+01 3.39552e+01 -2.28680e+01 1.08375e+02 1.76991e+02 -9.97988e-01
1.79276e+01 -1.54145e+01 -1.63348e+01 3.56297e+01 -9.20255e+00 1.33942e+02 1.56780e+02 -9.96170e-01
1.79376e+01 -1.54341e+01 -1.48954e+01 3.70733e+01 5.38745e+00 1.54934e+02 1.31035e+02 -9.90541e-01
1.79476e+01 -1.53056e+01 -1.32747e+01 3.82376e+01 2.03086e+01 1.69967e+02 1.01211e+02 -9.70077e-01
1.79577e+01 -1.50288e+01 -1.15368e+01 3.90907e+01 3.49205e+01 1.78217e+02 6.91428e+01 -8.85712e-01
1.79677e+01 -1.46101e+01 -9.74938e+00 3.96200e+01 4.86068e+01 1.79518e+02 3.67859e+01 -5.56340e-01
1.79777e+01 -1.40612e+01 -7.97649e+00 3.98317e+01 6.08473e+01 1.74345e+02 5.94114e+00 1.89718e-01
1.79877e+01 -1.33989e+01 -6.27647e+00 3.97489e+01 7.12246e+01 1.63699e+02 -2.18991e+01 7.67411e-01
1.79977e+01 -1.26435e+01 -4.70120e+00 3.94073e+01 7.94234e+01 1.48930e+02 -4.56464e+01 9.45996e-01
1.80077e+01 -1.18177e+01 -3.28717e+00 3.88512e+01 8.53051e+01 1.31523e+02 -6.47565e+01 9.86267e-01
1.80177e+01 -1.09445e+01 -2.05428e+00 3.81274e+01 8.89022e+01 1.12894e+02 -7.91900e+01 9.95697e-01
1.80277e+01 -1.00461e+01 -1.00866e+00 3.72813e+01 9.03748e+01 9.42503e+01 -8.92838e+01 9.98259e-01
1.80377e+01 -9.14266e+00 -1.45597e-01 3.63537e+01 8.99707e+01 7.65206e+01 -9.56121e+01 9.99077e-01
1.80477e+01 -8.25139e+00 5.47438e-01 3.53787e+01 8.79883e+01 6.03374e+01 -9.88604e+01 9.99362e-01
1.80577e+01 -7.38652e+00 1.08795e+00 3.43838e+01 8.47446e+01 4.60659e+01 -9.97262e+01 9.99439e-01
1.80677e+01 -6.55910e+00 1.49594e+00 3.33893e+01 8.05504e+01 3.38533e+01 -9.88503e+01 9.99390e-01
1.80777e+01 -5.77718e+00 1.79206e+00 3.24101e+01 7.56924e+01 2.36857e+01 -9.67799e+01 9.99210e-01
1.80877e+01 -5.04611e+00 1.99622e+00 3.14556e+01 7.04233e+01 1.54412e+01 -9.39548e+01 9.98826e-01
1.80977e+01 -4.36890e+00 2.12677e+00 3.05317e+01 6.49567e+01 8.93416e+00 -9.07096e+01 9.98068e-01
1.81077e+01 -3.74662e+00 2.20001e+00 2.96414e+01 5.94663e+01 3.94968e+00 -8.72863e+01 9.96597e-01
1.81177e+01 -3.17880e+00 2.23006e+00 2.87855e+01 5.40886e+01 2.66790e-01 -8.38502e+01 9.93761e-01
1.81277e+01 -2.66377e+00 2.22885e+00 2.79635e+01 4.89262e+01 -2.32602e+00 -8.05065e+01 9.88379e-01
1.81377e+01 -2.19898e+00 2.20627e+00 2.71743e+01 4.40525e+01 -4.02200e+00 -7.73163e+01 9.78441e-01
1.81477e+01 -1.78129e+00 2.17035e+00 2.64161e+01 3.95165e+01 -4.99180e+00 -7.43089e+01 9.60815e-01
1.81577e+01 -1.40716e+00 2.12751e+00 2.56870e+01 3.53468e+01 -5.38232e+00 -7.14924e+01 9.31136e-01
1.81677e+01 -1.07286e+00 2.08276e+00 2.49851e+01 3.15562e+01 -5.31729e+00 -6.88615e+01 8.84221e-01
1.81777e+01 -7.74565e-01 2.03992e+00 2.43087e+01 2.81449e+01 -4.89907e+00 -6.64033e+01 8.15284e-01
1.81877e+01 -5.08535e-01 2.00187e+00 2.36561e+01 2.51041e+01 -4.21090e+00 -6.41009e+01 7.21884e-01
1.81977e+01 -2.71131e-01 1.97072e+00 2.30258e+01 2.24185e+01 -3.31938e+00 -6.19365e+01 6.05756e-01
1.82077e+01 -5.88933e-02 1.94803e+00 2.24166e+01 2.00692e+01 -2.27686e+00 -5.98922e+01 4.73291e-01
1.82177e+01 1.31439e-01 1.93498e+00 2.18272e+01 1.80354e+01 -1.12364e+00 -5.79516e+01 3.34015e-01
1.82277e+01 3.02917e-01 1.93251e+00 2.12568e+01 1.62959e+01 1.10107e-01 -5.60995e+01 1.97826e-01
1.82377e+01 4.58379e-01 1.94138e+00 2.07046e+01 1.48300e+01 1.40268e+00 -5.43224e+01 7.25565e-02
1.82477e+01 6.00461e-01 1.96222e+00 2.01698e+01 1.36176e+01 2.73949e+00 -5.26079e+01 -3.71033e-02
1.82578e+01 7.31605e-01 1.99562e+00 1.96519e+01 1.26401e+01 4.11188e+00 -5.09451e+01 -1.29379e-01
1.82678e+01 8.54072e-01 2.04206e+00 1.91504e+01 1.18799e+01 5.51610e+00 -4.93238e+01 -2.04537e-01
1.82778e+01 9.69953e-01 2.10204e+00 1.86650e+01 1.13209e+01 6.95246e+00 -4.77345e+01 -2.63954e-01
1.82878e+01 1.08119e+00 2.17604e+00 1.81954e+01 1.09486e+01 8.42462e+00 -4.61682e+01 -3.09424e-01
1.82978e+01 1.18958e+00 2.26458e+00 1.77413e+01 1.07501e+01 9.93895e+00 -4.46162e+01 -3.42733e-01
1.83078e+01 1.29680e+00 2.36824e+00 1.73027e+01 1.07143e+01 1.15040e+01 -4.30694e+01 -3.65447e-01
1.83178e+01 1.40445e+00 2.48766e+00 1.68796e+01 1.08322e+01 1.31303e+01 -4.15185e+01 -3.78830e-01
1.83278e+01 1.51401e+00 2.62362e+00 1.64721e+01 1.10962e+01 1.48297e+01 -3.99535e+01 -3.83833e-01
1.83378e+01 1.62691e+00 2.77699e+00 1.60804e+01 1.15008e+01 1.66152e+01 -3.83631e+01 -3.81109e-01
1.83478e+01 1.74455e+00 2.94877e+00 1.57047e+01 1.20422e+01 1.85010e+01 -3.67350e+01 -3.71042e-01
1.83578e+01 1.86829e+00 3.14012e+00 1.53456e+01 1.27183e+01 2.05019e+01 -3.50550e+01 -3.53777e-01
1.83678e+01 1.99945e+00 3.35233e+00 1.50036e+01 1.35288e+01 2.26333e+01 -3.33068e+01 -3.29246e-01
1.83778e+01 2.13940e+00 3.58686e+00 1.46795e+01 1.44746e+01 2.49110e+01 -3.14717e+01 -2.97192e-01
1.83878e+01 2.28950e+00 3.84533e+00 1.43743e+01 1.55583e+01 2.73506e+01 -2.95277e+01 -2.57203e-01
1.83978e+01 2.45115e+00 4.12953e+00 1.40892e+01 1.67838e+01 2.99678e+01 -2.74492e+01 -2.08750e-01
1.84078e+01 2.62578e+00 4.44138e+00 1.38257e+01 1.81561e+01 3.27771e+01 -2.52065e+01 -1.51247e-01
1.84178e+01 2.81490e+00 4.78298e+00 1.35856e+01 1.96809e+01 3.57921e+01 -2.27647e+01 -8.41525e-02
1.84278e+01 3.02006e+00 5.15654e+00 1.33711e+01 2.13648e+01 3.90237e+01 -2.00831e+01 -7.10960e-03
1.84378e+01 3.24289e+00 5.56436e+00 1.31848e+01 2.32147e+01 4.24798e+01 -1.71148e+01 7.98480e-02
1.84478e+01 3.48508e+00 6.00881e+00 1.30298e+01 2.52372e+01 4.61636e+01 -1.38049e+01 1.76038e-01
1.84578e+01 3.74840e+00 6.49223e+00 1.29099e+01 2.74384e+01 5.00714e+01 -1.00910e+01 2.79850e-01
1.84678e+01 4.03464e+00 7.01689e+00 1.28295e+01 2.98225e+01 5.41907e+01 -5.90135e+00 3.88530e-01
1.84778e+01 4.34566e+00 7.58481e+00 1.27937e+01 3.23915e+01 5.84966e+01 -1.15552e+00 4.98153e-01
1.84878e+01 4.68330e+00 8.19765e+00 1.28085e+01 3.51436e+01 6.29485e+01 4.23598e+00 6.03931e-01
1.84978e+01 5.04936e+00 8.85654e+00 1.28809e+01 3.80718e+01 6.74850e+01 1.03707e+01 7.00889e-01
1.85078e+01 5.44553e+00 9.56178e+00 1.30188e+01 4.11625e+01 7.20186e+01 1.73521e+01 7.84795e-01
1.85178e+01 5.87335e+00 1.03126e+01 1.32313e+01 4.43929e+01 7.64293e+01 2.52863e+01 8.53019e-01
1.85278e+01 6.33404e+00 1.11069e+01 1.35283e+01 4.77291e+01 8.05577e+01 3.42765e+01 9.04966e-01
1.85378e+01 6.82844e+00 1.19408e+01 1.39208e+01 5.11232e+01 8.41979e+01 4.44145e+01 9.41934e-01
1.85478e+01 7.35682e+00 1.28078e+01 1.44209e+01 5.45097e+01 8.70912e+01 5.57689e+01 9.66501e-01
1.85579e+01 7.91869e+00 1.36989e+01 1.50408e+01 5.78024e+01 8.89213e+01 6.83689e+01 9.81744e-01
1.85679e+01 8.51257e+00 1.46016e+01 1.57928e+01 6.08906e+01 8.93132e+01 8.21834e+01 9.90581e-01
1.85779e+01 9.13577e+00 1.54994e+01 1.66886e+01 6.36361e+01 8.78385e+01 9.70956e+01 9.95376e-01
1.85879e+01 9.78402e+00 1.63711e+01 1.77383e+01 6.58710e+01 8.40300e+01 1.12873e+02 9.97820e-01
1.85979e+01 1.04513e+01 1.71911e+01 1.89485e+01 6.73984e+01 7.74084e+01 1.29140e+02 9.98998e-01
1.86079e+01 1.11293e+01 1.79289e+01 2.03217e+01 6.79956e+01 6.75252e+01 1.45346e+02 9.99540e-01
1.86179e+01 1.18077e+01 1.85500e+01 2.18538e+01 6.74224e+01 5.40231e+01 1.60756e+02 9.99783e-01
1.86279e+01 1.24735e+01 1.90170e+01 2.35322e+01 6.54348e+01 3.67117e+01 1.74456e+02 9.99890e-01
1.86379e+01 1.31114e+01 1.92919e+01 2.53348e+01 6.18054e+01 1.56523e+01 1.85384e+02 9.99937e-01
1.86479e+01 1.37039e+01 1.93389e+01 2.72281e+01 5.63498e+01 -8.76152e+00 1.92411e+02 9.99956e-01
1.86579e+01 1.42323e+01 1.91280e+01 2.91677e+01 4.89573e+01 -3.57469e+01 1.94455e+02 9.99960e-01
1.86679e+01 1.46769e+01 1.86391e+01 3.10989e+01 3.96216e+01 -6.41221e+01 1.90634e+02 9.99950e-01
1.86779e+01 1.50189e+01 1.78656e+01 3.29603e+01 2.84668e+01 -9.23637e+01 1.80427e+02 9.99909e-01
1.86879e+01 1.52413e+01 1.68174e+01 3.46873e+01 1.57615e+01 -1.18740e+02 1.63819e+02 9.99748e-01
1.86979e+01 1.53304e+01 1.55220e+01 3.62182e+01 1.91608e+00 -1.41511e+02 1.41377e+02 9.98931e-01
1.87079e+01 1.52775e+01 1.40233e+01 3.75001e+01 -1.25420e+01 -1.59161e+02 1.14242e+02 9.93285e-01
1.87179e+01 1.50795e+01 1.23782e+01 3.84935e+01 -2.70124e+01 -1.70614e+02 8.40076e+01 9.42866e-01
1.87279e+01 1.47391e+01 1.06500e+01 3.91765e+01 -4.08911e+01 -1.75382e+02 5.25004e+01 5.12509e-01
1.87379e+01 1.42651e+01 8.89874e+00 3.95455e+01 -5.36631e+01 -1.73596e+02 2.14863e+01 -5.97321e-01
1.87479e+01 1.36708e+01 7.18759e+00 3.96136e+01 -6.48325e+01 -1.65956e+02 -7.37604e+00 -9.59193e-01
1.87579e+01 1.29747e+01 5.57600e+00 3.94096e+01 -7.39871e+01 -1.53613e+02 -3.27453e+01 -9.96002e-01
1.87679e+01 1.21980e+01 4.10554e+00 3.89728e+01 -8.09247e+01 -1.37952e+02 -5.38480e+01 -9.99502e-01
1.87779e+01 1.13632e+01 2.80241e+00 3.83475e+01 -8.56081e+01 -1.20383e+02 -7.04157e+01 -9.99914e-01
1.87879e+01 1.04925e+01 1.67915e+00 3.75787e+01 -8.81334e+01 -1.02183e+02 -8.25914e+01 -9.99979e-01
1.87979e+01 9.60650e+00 7.36654e-01 3.67083e+01 -8.86985e+01 -8.43931e+01 -9.08122e+01 -9.99992e-01
1.88079e+01 8.72358e+00 -3.32238e-02 3.57730e+01 -8.75681e+01 -6.77752e+01 -9.56845e+01 -9.99996e-01
1.88179e+01 7.85921e+00 -6.44883e-01 3.48029e+01 -8.50410e+01 -5.28208e+01 -9.78761e+01 -9.99997e-01
1.88279e+01 7.02583e+00 -1.11642e+00 3.38216e+01 -8.14225e+01 -3.97852e+01 -9.80347e+01 -9.99997e-01
1.88379e+01 6.23288e+00 -1.46751e+00 3.28464e+01 -7.70039e+01 -2.87397e+01 -9.67373e+01 -9.99996e-01
1.88479e+01 5.48703e+00 -1.71785e+00 3.18895e+01 -7.20488e+01 -1.96237e+01 -9.44644e+01 -9.99995e-01
1.88580e+01 4.79245e+00 -1.88608e+00 3.09585e+01 -6.67853e+01 -1.22923e+01 -9.15949e+01 -9.99991e-01
1.88680e+01 4.15126e+00 -1.98910e+00 3.00580e+01 -6.14037e+01 -6.55413e+00 -8.84119e+01 -9.99984e-01
1.88780e+01 3.56385e+00 -2.04182e+00 2.91900e+01 -5.60567e+01 -2.19924e+00 -8.51168e+01 -9.99968e-01
1.88880e+01 3.02924e+00 -2.05702e+00 2.83550e+01 -5.08626e+01 9.81648e-01 -8.18445e+01 -9.99935e-01
1.88980e+01 2.54545e+00 -2.04544e+00 2.75522e+01 -4.59090e+01 3.18524e+00 -7.86792e+01 -9.99867e-01
1.89080e+01 2.10975e+00 -2.01596e+00 2.67804e+01 -4.12571e+01 4.58907e+00 -7.56675e+01 -9.99733e-01
1.89180e+01 1.71890e+00 -1.97578e+00 2.60378e+01 -3.69467e+01 5.34862e+00 -7.28303e+01 -9.99479e-01
1.89280e+01 1.36935e+00 -1.93065e+00 2.53227e+01 -3.30001e+01 5.59684e+00 -7.01709e+01 -9.99017e-01
1.89380e+01 1.05743e+00 -1.88512e+00 2.46333e+01 -2.94255e+01 5.44515e+00 -6.76823e+01 -9.98223e-01
1.89480e+01 7.79412e-01 -1.84271e+00 2.39681e+01 -2.62212e+01 4.98524e+00 -6.53511e+01 -9.96930e-01
1.89580e+01 5.31631e-01 -1.80610e+00 2.33254e+01 -2.33774e+01 4.29127e+00 -6.31613e+01 -9.94941e-01
1.89680e+01 3.10556e-01 -1.77734e+00 2.27040e+01 -2.08790e+01 3.42204e+00 -6.10960e+01 -9.92050e-01
1.89780e+01 1.12823e-01 -1.75792e+00 2.21027e+01 -1.87074e+01 2.42326e+00 -5.91389e+01 -9.88075e-01
1.89880e+01 -6.47370e-02 -1.74894e+00 2.15205e+01 -1.68420e+01 1.32948e+00 -5.72748e+01 -9.82895e-01
1.89980e+01 -2.25079e-01 -1.75121e+00 2.09566e+01 -1.52613e+01 1.65883e-01 -5.54900e+01 -9.76484e-01
1.90080e+01 -3.70942e-01 -1.76532e+00 2.04101e+01 -1.39438e+01 -1.05008e+00 -5.37722e+01 -9.68925e-01
1.90180e+01 -5.04857e-01 -1.79174e+00 1.98806e+01 -1.28688e+01 -2.30740e+00 -5.21103e+01 -9.60416e-01
1.90280e+01 -6.29148e-01 -1.83082e+00 1.93674e+01 -1.20167e+01 -3.60035e+00 -5.04946e+01 -9.51245e-01
1.90380e+01 -7.45954e-01 -1.88291e+00 1.88702e+01 -1.13696e+01 -4.92748e+00 -4.89160e+01 -9.41762e-01
1.90480e+01 -8.57244e-01 -1.94836e+00 1.83887e+01 -1.09112e+01 -6.29089e+00 -4.73663e+01 -9.32339e-01
1.90580e+01 -9.64833e-01 -2.02756e+00 1.79225e+01 -1.06273e+01 -7.69552e+00 -4.58371e+01 -9.23334e-01
1.90680e+01 -1.07040e+00 -2.12096e+00 1.74716e+01 -1.05056e+01 -9.14867e+00 -4.43206e+01 -9.15066e-01
1.90780e+01 -1.17552e+00 -2.22910e+00 1.70358e+01 -1.05358e+01 -1.06595e+01 -4.28084e+01 -9.07795e-01
1.90880e+01 -1.28167e+00 -2.35262e+00 1.66151e+01 -1.07095e+01 -1.22390e+01 -4.12918e+01 -9.01714e-01
1.90980e+01 -1.39024e+00 -2.49227e+00 1.62097e+01 -1.10204e+01 -1.38990e+01 -3.97611e+01 -8.96947e-01
1.91080e+01 -1.50259e+00 -2.64895e+00 1.58197e+01 -1.14637e+01 -1.56530e+01 -3.82057e+01 -8.93561e-01
1.91180e+01 -1.62002e+00 -2.82368e+00 1.54455e+01 -1.20366e+01 -1.75149e+01 -3.66135e+01 -8.91564e-01
1.91280e+01 -1.74383e+00 -3.01762e+00 1.50874e+01 -1.27379e+01 -1.94997e+01 -3.49708e+01 -8.90925e-01
1.91380e+01 -1.87529e+00 -3.23210e+00 1.47461e+01 -1.35680e+01 -2.16229e+01 -3.32617e+01 -8.91577e-01
1.91480e+01 -2.01571e+00 -3.46858e+00 1.44222e+01 -1.45287e+01 -2.39003e+01 -3.14676e+01 -8.93424e-01
1.91581e+01 -2.16641e+00 -3.72871e+00 1.41169e+01 -1.56230e+01 -2.63479e+01 -2.95670e+01 -8.96355e-01
1.91681e+01 -2.32874e+00 -4.01427e+00 1.38311e+01 -1.68553e+01 -2.89813e+01 -2.75348e+01 -9.00243e-01
1.91781e+01 -2.50411e+00 -4.32721e+00 1.35665e+01 -1.82310e+01 -3.18158e+01 -2.53416e+01 -9.04952e-01
1.91881e+01 -2.69398e+00 -4.66962e+00 1.33248e+01 -1.97564e+01 -3.48651e+01 -2.29529e+01 -9.10341e-01
1.91981e+01 -2.89989e+00 -5.04372e+00 1.31081e+01 -2.14383e+01 -3.81412e+01 -2.03287e+01 -9.16266e-01
1.92081e+01 -3.12343e+00 -5.45182e+00 1.29190e+01 -2.32838e+01 -4.16527e+01 -1.74223e+01 -9.22585e-01
1.92181e+01 -3.36629e+00 -5.89631e+00 1.27606e+01 -2.53002e+01 -4.54038e+01 -1.41797e+01 -9.29155e-01
1.92281e+01 -3.63020e+00 -6.37958e+00 1.26366e+01 -2.74938e+01 -4.93924e+01 -1.05386e+01 -9.35842e-01
1.92381e+01 -3.91696e+00 -6.90396e+00 1.25514e+01 -2.98701e+01 -5.36077e+01 -6.42776e+00 -9.42519e-01
1.92481e+01 -4.22842e+00 -7.47163e+00 1.25099e+01 -3.24321e+01 -5.80271e+01 -1.76652e+00 -9.49067e-01
1.92581e+01 -4.56644e+00 -8.08443e+00 1.25182e+01 -3.51800e+01 -6.26124e+01 3.53531e+00 -9.55384e-01
1.92681e+01 -4.93286e+00 -8.74377e+00 1.25831e+01 -3.81091e+01 -6.73057e+01 9.57689e+00 -9.61379e-01
1.92781e+01 -5.32944e+00 -9.45031e+00 1.27126e+01 -4.12087e+01 -7.20231e+01 1.64647e+01 -9.66980e-01
1.92881e+01 -5.75781e+00 -1.02038e+01 1.29157e+01 -4.44594e+01 -7.66490e+01 2.43095e+01 -9.72133e-01
1.92981e+01 -6.21933e+00 -1.10024e+01 1.32025e+01 -4.78310e+01 -8.10282e+01 3.32212e+01 -9.76798e-01
1.93081e+01 -6.71501e+00 -1.18429e+01 1.35842e+01 -5.12791e+01 -8.49592e+01 4.33007e+01 -9.80956e-01
1.93181e+01 -7.24531e+00 -1.27195e+01 1.40730e+01 -5.47416e+01 -8.81862e+01 5.46286e+01 -9.84602e-01
1.93281e+01 -7.80998e+00 -1.36235e+01 1.46815e+01 -5.81355e+01 -9.03939e+01 6.72489e+01 -9.87743e-01
1.93381e+01 -8.40782e+00 -1.45431e+01 1.54227e+01 -6.13524e+01 -9.12049e+01 8.11483e+01 -9.90399e-01
1.93481e+01 -9.03639e+00 -1.54619e+01 1.63089e+01 -6.42555e+01 -9.01832e+01 9.62298e+01 -9.92599e-01
1.93581e+01 -9.69175e+00 -1.63595e+01 1.73511e+01 -6.66771e+01 -8.68466e+01 1.12282e+02 -9.94381e-01
1.93681e+01 -1.03681e+01 -1.72100e+01 1.85574e+01 -6.84184e+01 -8.06922e+01 1.28948e+02 -9.95787e-01
1.93781e+01 -1.10576e+01 -1.79828e+01 1.99313e+01 -6.92520e+01 -7.12377e+01 1.45695e+02 -9.96865e-01
1.93881e+01 -1.17498e+01 -1.86428e+01 2.14701e+01 -6.89300e+01 -5.80817e+01 1.61794e+02 -9.97663e-01
1.93981e+01 -1.24319e+01 -1.91516e+01 2.31630e+01 -6.71965e+01 -4.09814e+01 1.76322e+02 -9.98229e-01
1.94081e+01 -1.30886e+01 -1.94695e+01 2.49889e+01 -6.38084e+01 -1.99418e+01 1.88191e+02 -9.98608e-01
1.94181e+01 -1.37023e+01 -1.95585e+01 2.69153e+01 -5.85617e+01 4.69553e+00 1.96222e+02 -9.98832e-01
1.94281e+01 -1.42536e+01 -1.93859e+01 2.88980e+01 -5.13235e+01 3.21852e+01 1.99258e+02 -9.98914e-01
1.94381e+01 -1.47224e+01 -1.89289e+01 3.08818e+01 -4.20652e+01 6.13565e+01 1.96326e+02 -9.98835e-01
1.94481e+01 -1.50888e+01 -1.81779e+01 3.28038e+01 -3.08914e+01 9.06609e+01 1.86806e+02 -9.98492e-01
1.94582e+01 -1.53348e+01 -1.71406e+01 3.45968e+01 -1.80573e+01 1.18302e+02 1.70590e+02 -9.97552e-01
1.94682e+01 -1.54458e+01 -1.58428e+01 3.61960e+01 -3.96912e+00 1.42437e+02 1.48182e+02 -9.94875e-01
1.94782e+01 -1.54118e+01 -1.43280e+01 3.75445e+01 1.08386e+01 1.61426e+02 1.20702e+02 -9.86084e-01
1.94882e+01 -1.52287e+01 -1.26541e+01 3.85993e+01 2.57462e+01 1.74067e+02 8.97729e+01 -9.52249e-01
1.94982e+01 -1.48986e+01 -1.08874e+01 3.93354e+01 4.01115e+01 1.79769e+02 5.73122e+01 -8.10453e-01
1.95082e+01 -1.44300e+01 -9.09547e+00 3.97473e+01 5.33449e+01 1.78608e+02 2.52544e+01 -3.19967e-01
1.95182e+01 -1.38367e+01 -7.33998e+00 3.98477e+01 6.49670e+01 1.71273e+02 -4.69957e+00 4.58704e-01
1.95282e+01 -1.31369e+01 -5.67786e+00 3.96649e+01 7.45900e+01 1.58918e+02 -3.11838e+01 8.63849e-01
1.95382e+01 -1.23519e+01 -4.15625e+00 3.92385e+01 8.19568e+01 1.42973e+02 -5.32983e+01 9.68124e-01
1.95482e+01 -1.15050e+01 -2.80533e+00 3.86144e+01 8.69963e+01 1.24923e+02 -7.06964e+01 9.91344e-01
1.95582e+01 -1.06189e+01 -1.63964e+00 3.78395e+01 8.97927e+01 1.06124e+02 -8.34940e+01 9.97037e-01
1.95682e+01 -9.71533e+00 -6.60964e-01 3.69578e+01 9.05437e+01 8.76890e+01 -9.21327e+01 9.98678e-01
1.95782e+01 -8.81336e+00 1.38680e-01 3.60080e+01 8.95204e+01 7.04383e+01 -9.72435e+01 9.99227e-01
1.95882e+01 -7.92921e+00 7.74009e-01 3.50217e+01 8.70322e+01 5.49026e+01 -9.95285e+01 9.99415e-01
1.95982e+01 -7.07596e+00 1.26376e+00 3.40239e+01 8.33972e+01 4.13608e+01 -9.96726e+01 9.99441e-01
1.96082e+01 -6.26352e+00 1.62843e+00 3.30327e+01 7.89195e+01 2.98939e+01 -9.82869e+01 9.99349e-01
1.96182e+01 -5.49893e+00 1.88856e+00 3.20609e+01 7.38749e+01 2.04418e+01 -9.58807e+01 9.99109e-01
1.96282e+01 -4.78662e+00 2.06361e+00 3.11165e+01 6.85023e+01 1.28538e+01 -9.28550e+01 9.98619e-01
1.96382e+01 -4.12885e+00 2.17125e+00 3.02042e+01 6.30010e+01 6.92952e+00 -8.95093e+01 9.97660e-01
1.96482e+01 -3.52607e+00 2.22702e+00 2.93261e+01 5.75309e+01 2.44874e+00 -8.60554e+01 9.95800e-01
1.96582e+01 -2.97733e+00 2.24424e+00 2.84824e+01 5.22157e+01 -8.08004e-01 -8.26349e+01 9.92227e-01
1.96682e+01 -2.48059e+00 2.23409e+00 2.76724e+01 4.71467e+01 -3.04673e+00 -7.93349e+01 9.85499e-01
1.96782e+01 -2.03304e+00 2.20575e+00 2.68946e+01 4.23880e+01 -4.45308e+00 -7.62033e+01 9.73232e-01
1.96882e+01 -1.63137e+00 2.16667e+00 2.61472e+01 3.79804e+01 -5.18929e+00 -7.32605e+01 9.51842e-01
1.96982e+01 -1.27193e+00 2.12270e+00 2.54283e+01 3.39463e+01 -5.39378e+00 -7.05086e+01 9.16585e-01
1.97082e+01 -9.50945e-01 2.07841e+00 2.47359e+01 3.02936e+01 -5.18236e+00 -6.79390e+01 8.62234e-01
1.97182e+01 -6.64600e-01 2.03726e+00 2.40685e+01 2.70186e+01 -4.65015e+00 -6.55366e+01 7.84613e-01
1.97282e+01 -4.09172e-01 2.00181e+00 2.34243e+01 2.41098e+01 -3.87406e+00 -6.32838e+01 6.82627e-01
1.97382e+01 -1.81078e-01 1.97395e+00 2.28019e+01 2.15503e+01 -2.91520e+00 -6.11626e+01 5.59748e-01
1.97482e+01 2.30757e-02 1.95509e+00 2.22002e+01 1.93201e+01 -1.82125e+00 -5.91555e+01 4.23773e-01
1.97583e+01 2.06481e-01 1.94631e+00 2.16181e+01 1.73983e+01 -6.28568e-01 -5.72464e+01 2.84691e-01
1.97683e+01 3.72114e-01 1.94847e+00 2.10546e+01 1.57635e+01 6.35998e-01 -5.54207e+01 1.51868e-01
1.97783e+01 5.22745e-01 1.96229e+00 2.05091e+01 1.43954e+01 1.95355e+00 -5.36651e+01 3.20372e-02
1.97883e+01 6.60942e-01 1.98838e+00 1.99808e+01 1.32744e+01 3.31185e+00 -5.19679e+01 -7.12460e-02
1.97983e+01 7.89084e-01 2.02729e+00 1.94692e+01 1.23821e+01 4.70421e+00 -5.03182e+01 -1.57059e-01
1.98083e+01 9.09373e-01 2.07952e+00 1.89740e+01 1.17015e+01 6.12851e+00 -4.87062e+01 -2.26164e-01
1.98183e+01 1.02385e+00 2.14554e+00 1.84947e+01 1.12170e+01 7.58643e+00 -4.71224e+01 -2.80150e-01
1.98283e+01 1.13439e+00 2.22586e+00 1.80311e+01 1.09147e+01 9.08275e+00 -4.55580e+01 -3.20837e-01
1.98383e+01 1.24278e+00 2.32103e+00 1.75832e+01 1.07825e+01 1.06248e+01 -4.40040e+01 -3.49942e-01
1.98483e+01 1.35065e+00 2.43165e+00 1.71508e+01 1.08100e+01 1.22219e+01 -4.24511e+01 -3.68920e-01
1.98583e+01 1.45955e+00 2.55842e+00 1.67339e+01 1.09886e+01 1.38851e+01 -4.08896e+01 -3.78913e-01
1.98683e+01 1.57098e+00 2.70215e+00 1.63328e+01 1.13117e+01 1.56268e+01 -3.93090e+01 -3.80755e-01
1.98783e+01 1.68633e+00 2.86377e+00 1.59476e+01 1.17744e+01 1.74606e+01 -3.76976e+01 -3.74990e-01
1.98883e+01 1.80700e+00 3.04435e+00 1.55787e+01 1.23736e+01 1.94009e+01 -3.60421e+01 -3.61904e-01
1.98983e+01 1.93433e+00 3.24511e+00 1.52267e+01 1.31077e+01 2.14628e+01 -3.43274e+01 -3.41552e-01
1.99083e+01 2.06969e+00 3.46740e+00 1.48922e+01 1.39771e+01 2.36617e+01 -3.25360e+01 -3.13786e-01
1.99183e+01 2.21443e+00 3.71276e+00 1.45761e+01 1.49833e+01 2.60135e+01 -3.06479e+01 -2.78283e-01
1.99283e+01 2.36992e+00 3.98287e+00 1.42794e+01 1.61294e+01 2.85339e+01 -2.86394e+01 -2.34575e-01
1.99383e+01 2.53760e+00 4.27957e+00 1.40036e+01 1.74197e+01 3.12378e+01 -2.64830e+01 -1.82106e-01
1.99483e+01 2.71893e+00 4.60488e+00 1.37502e+01 1.88595e+01 3.41394e+01 -2.41468e+01 -1.20302e-01
1.99583e+01 2.91544e+00 4.96092e+00 1.35212e+01 2.04548e+01 3.72511e+01 -2.15933e+01 -4.86908e-02
1.99683e+01 3.12871e+00 5.34994e+00 1.33190e+01 2.22124e+01 4.05825e+01 -1.87791e+01 3.29247e-02
1.99783e+01 3.36039e+00 5.77428e+00 1.31465e+01 2.41388e+01 4.41392e+01 -1.56536e+01 1.24237e-01
1.99883e+01 3.61223e+00 6.23629e+00 1.30071e+01 2.62406e+01 4.79215e+01 -1.21587e+01 2.24160e-01
1.99983e+01 3.88598e+00 6.73826e+00 1.29047e+01 2.85228e+01 5.19217e+01 -8.22785e+00 3.30564e-01
2.00083e+01 4.18349e+00 7.28236e+00 1.28442e+01 3.09887e+01 5.61218e+01 -3.78552e+00 4.40134e-01
2.00183e+01 4.50658e+00 7.87044e+00 1.28310e+01 3.36386e+01 6.04899e+01 1.25278e+00 5.48485e-01
2.00283e+01 4.85708e+00 8.50391e+00 1.28715e+01 3.64683e+01 6.49762e+01 6.98006e+00 6.50641e-01
2.00383e+01 5.23675e+00 9.18353e+00 1.29733e+01 3.94678e+01 6.95078e+01 1.34965e+01 7.41867e-01
2.00483e+01 5.64721e+00 9.90914e+00 1.31445e+01 4.26193e+01 7.39827e+01 2.09068e+01 8.18597e-01
2.00584e+01 6.08984e+00 1.06794e+01 1.33949e+01 4.58952e+01 7.82635e+01 2.93159e+01 8.79137e-01
2.00684e+01 6.56570e+00 1.14912e+01 1.37347e+01 4.92552e+01 8.21703e+01 3.88220e+01 9.23825e-01
2.00784e+01 7.07537e+00 1.23397e+01 1.41755e+01 5.26437e+01 8.54737e+01 4.95069e+01 9.54645e-01
2.00884e+01 7.61877e+00 1.32174e+01 1.47293e+01 5.59860e+01 8.78891e+01 6.14221e+01 9.74495e-01
2.00984e+01 8.19499e+00 1.41135e+01 1.54085e+01 5.91850e+01 8.90739e+01 7.45706e+01 9.86437e-01
2.01084e+01 8.80198e+00 1.50137e+01 1.62251e+01 6.21175e+01 8.86287e+01 8.88837e+01 9.93156e-01
2.01184e+01 9.43636e+00 1.58996e+01 1.71901e+01 6.46322e+01 8.61067e+01 1.04194e+02 9.96700e-01
2.01284e+01 1.00931e+01 1.67479e+01 1.83120e+01 6.65481e+01 8.10334e+01 1.20205e+02 9.98462e-01
2.01384e+01 1.07651e+01 1.75307e+01 1.95958e+01 6.76562e+01 7.29408e+01 1.36464e+02 9.99294e-01
2.01484e+01 1.14432e+01 1.82157e+01 2.10410e+01 6.77254e+01 6.14179e+01 1.52336e+02 9.99672e-01
2.01584e+01 1.21158e+01 1.87670e+01 2.26396e+01 6.65128e+01 4.61785e+01 1.67005e+02 9.99840e-01
2.01684e+01 1.27688e+01 1.91469e+01 2.43749e+01 6.37809e+01 2.71416e+01 1.79483e+02 9.99914e-01
2.01784e+01 1.33860e+01 1.93181e+01 2.62195e+01 5.93202e+01 4.51595e+00 1.88674e+02 9.99946e-01
2.01884e+01 1.39493e+01 1.92471e+01 2.81349e+01 5.29782e+01 -2.11290e+01 1.93458e+02 9.99958e-01
2.01984e+01 1.44395e+01 1.89085e+01 3.00719e+01 4.46901e+01 -4.88253e+01 1.92836e+02 9.99956e-01
2.02084e+01 1.48371e+01 1.82879e+01 3.19724e+01 3.45084e+01 -7.72269e+01 1.86080e+02 9.99935e-01
2.02184e+01 1.51242e+01 1.73865e+01 3.37732e+01 2.26234e+01 -1.04702e+02 1.72894e+02 9.99856e-01
2.02284e+01 1.52851e+01 1.62221e+01 3.54108e+01 9.37013e+00 -1.29497e+02 1.53529e+02 9.99515e-01
2.02384e+01 1.53086e+01 1.48302e+01 3.68270e+01 -4.78434e+00 -1.49959e+02 1.28824e+02 9.97524e-01
2.02484e+01 1.51883e+01 1.32608e+01 3.79748e+01 -1.92747e+01 -1.64761e+02 1.00143e+02 9.81915e-01
2.02584e+01 1.49239e+01 1.15748e+01 3.88230e+01 -3.34914e+01 -1.73096e+02 6.92125e+01 8.36517e-01
2.02684e+01 1.45211e+01 9.83433e+00 3.93581e+01 -4.68673e+01 -1.74766e+02 3.78499e+01 -1.72903e-02
2.02784e+01 1.39906e+01 8.09893e+00 3.95844e+01 -5.89171e+01 -1.70173e+02 7.75077e+00 -8.54561e-01
2.02884e+01 1.33484e+01 6.43291e+00 3.95227e+01 -6.91548e+01 -1.60242e+02 -1.95247e+01 -9.86272e-01
2.02984e+01 1.26142e+01 4.88718e+00 3.92069e+01 -7.72700e+01 -1.46253e+02 -4.29039e+01 -9.98508e-01
2.03084e+01 1.18100e+01 3.49576e+00 3.86791e+01 -8.31422e+01 -1.29616e+02 -6.18594e+01 -9.99784e-01
2.03184e+01 1.09582e+01 2.27829e+00 3.79843e+01 -8.67990e+01 -1.11688e+02 -7.63255e+01 -9.99956e-01
2.03284e+01 1.00803e+01 1.24163e+00 3.71661e+01 -8.83870e+01 -9.36389e+01 -8.65936e+01 -9.99987e-01
2.03384e+01 9.19599e+00 3.82217e-01 3.62641e+01 -8.81377e+01 -7.63786e+01 -9.31894e+01 -9.99994e-01
2.03484e+01 8.32217e+00 -3.11225e-01 3.53118e+01 -8.63339e+01 -6.05388e+01 -9.67549e+01 -9.99996e-01
2.03585e+01 7.47291e+00 -8.54982e-01 3.43362e+01 -8.32789e+01 -4.64951e+01 -9.79525e+01 -9.99997e-01
2.03685e+01 6.65921e+00 -1.26800e+00 3.33579e+01 -7.92720e+01 -3.44115e+01 -9.73983e+01 -9.99997e-01
2.03785e+01 5.88918e+00 -1.57001e+00 3.23917e+01 -7.45919e+01 -2.42933e+01 -9.56239e+01 -9.99996e-01
2.03885e+01 5.16829e+00 -1.78025e+00 3.14474e+01 -6.94854e+01 -1.60371e+01 -9.30606e+01 -9.99993e-01
2.03985e+01 4.49972e+00 -1.91652e+00 3.05313e+01 -6.41624e+01 -9.47386e+00 -9.00407e+01 -9.99988e-01
2.04085e+01 3.88476e+00 -1.99477e+00 2.96467e+01 -5.87952e+01 -4.40233e+00 -8.68071e+01 -9.99977e-01
2.04185e+01 3.32312e+00 -2.02887e+00 2.87948e+01 -5.35199e+01 -6.12252e-01 -8.35282e+01 -9.99954e-01
2.04285e+01 2.81335e+00 -2.03062e+00 2.79754e+01 -4.84396e+01 2.09989e+00 -8.03138e+01 -9.99908e-01
2.04385e+01 2.35310e+00 -2.00983e+00 2.71875e+01 -4.36293e+01 3.92167e+00 -7.72294e+01 -9.99813e-01
2.04485e+01 1.93940e+00 -1.97457e+00 2.64297e+01 -3.91397e+01 5.01996e+00 -7.43087e+01 -9.99631e-01
2.04585e+01 1.56887e+00 -1.93132e+00 2.57003e+01 -3.50019e+01 5.53931e+00 -7.15640e+01 -9.99290e-01
2.04685e+01 1.23790e+00 -1.88526e+00 2.49974e+01 -3.12316e+01 5.60220e+00 -6.89935e+01 -9.98688e-01
2.04785e+01 9.42792e-01 -1.84040e+00 2.43194e+01 -2.78320e+01 5.31045e+00 -6.65868e+01 -9.97679e-01
2.04885e+01 6.79858e-01 -1.79987e+00 2.36647e+01 -2.47973e+01 4.74726e+00 -6.43295e+01 -9.96081e-01
2.04985e+01 4.45504e-01 -1.76603e+00 2.30319e+01 -2.21154e+01 3.97933e+00 -6.22052e+01 -9.93687e-01
2.05085e+01 2.36283e-01 -1.74064e+00 2.24198e+01 -1.97693e+01 3.05915e+00 -6.01974e+01 -9.90297e-01
2.05185e+01 4.89319e-02 -1.72501e+00 2.18272e+01 -1.77394e+01 2.02706e+00 -5.82904e+01 -9.85753e-01
2.05285e+01 -1.19608e-01 -1.72008e+00 2.12533e+01 -1.60047e+01 9.13122e-01 -5.64698e+01 -9.79972e-01
2.05385e+01 -2.72181e-01 -1.72654e+00 2.06972e+01 -1.45436e+01 -2.61136e-01 -5.47227e+01 -9.72976e-01
2.05485e+01 -4.11419e-01 -1.74492e+00 2.01583e+01 -1.33350e+01 -1.48131e+00 -5.30375e+01 -9.64901e-01
2.05585e+01 -5.39745e-01 -1.77561e+00 1.96359e+01 -1.23586e+01 -2.73885e+00 -5.14041e+01 -9.55989e-01
2.05685e+01 -6.59385e-01 -1.81895e+00 1.91297e+01 -1.15956e+01 -4.02998e+00 -4.98132e+01 -9.46560e-01
2.05785e+01 -7.72389e-01 -1.87528e+00 1.86392e+01 -1.10289e+01 -5.35487e+00 -4.82562e+01 -9.36979e-01
2.05885e+01 -8.80640e-01 -1.94495e+00 1.81642e+01 -1.06431e+01 -6.71686e+00 -4.67250e+01 -9.27616e-01
2.05985e+01 -9.85881e-01 -2.02837e+00 1.77044e+01 -1.04249e+01 -8.12190e+00 -4.52119e+01 -9.18815e-01
2.06085e+01 -1.08973e+00 -2.12600e+00 1.72596e+01 -1.03627e+01 -9.57809e+00 -4.37089e+01 -9.10870e-01
2.06185e+01 -1.19369e+00 -2.23842e+00 1.68299e+01 -1.04473e+01 -1.10953e+01 -4.22077e+01 -9.04012e-01
2.06285e+01 -1.29921e+00 -2.36631e+00 1.64152e+01 -1.06710e+01 -1.26847e+01 -4.06995e+01 -8.98405e-01
2.06385e+01 -1.40763e+00 -2.51046e+00 1.60157e+01 -1.10283e+01 -1.43590e+01 -3.91747e+01 -8.94149e-01
2.06485e+01 -1.52028e+00 -2.67181e+00 1.56315e+01 -1.15153e+01 -1.61317e+01 -3.76222e+01 -8.91284e-01
2.06586e+01 -1.63844e+00 -2.85142e+00 1.52631e+01 -1.21298e+01 -1.80172e+01 -3.60298e+01 -8.89802e-01
2.06686e+01 -1.76338e+00 -3.05051e+00 1.49109e+01 -1.28713e+01 -2.00306e+01 -3.43832e+01 -8.89657e-01
2.06786e+01 -1.89638e+00 -3.27044e+00 1.45755e+01 -1.37407e+01 -2.21875e+01 -3.26659e+01 -8.90770e-01
2.06886e+01 -2.03872e+00 -3.51276e+00 1.42576e+01 -1.47404e+01 -2.45040e+01 -3.08589e+01 -8.93042e-01
2.06986e+01 -2.19173e+00 -3.77914e+00 1.39585e+01 -1.58742e+01 -2.69961e+01 -2.89397e+01 -8.96353e-01
2.07086e+01 -2.35677e+00 -4.07144e+00 1.36791e+01 -1.71467e+01 -2.96796e+01 -2.68822e+01 -9.00577e-01
2.07186e+01 -2.53526e+00 -4.39164e+00 1.34212e+01 -1.85638e+01 -3.25694e+01 -2.46559e+01 -9.05574e-01
2.07286e+01 -2.72868e+00 -4.74190e+00 1.31865e+01 -2.01322e+01 -3.56793e+01 -2.22250e+01 -9.11206e-01
2.07386e+01 -2.93857e+00 -5.12447e+00 1.29774e+01 -2.18590e+01 -3.90205e+01 -1.95477e+01 -9.17328e-01
2.07486e+01 -3.16655e+00 -5.54172e+00 1.27964e+01 -2.37517e+01 -4.26012e+01 -1.65756e+01 -9.23798e-01
2.07586e+01 -3.41434e+00 -5.99607e+00 1.26469e+01 -2.58174e+01 -4.64245e+01 -1.32525e+01 -9.30479e-01
2.07686e+01 -3.68367e+00 -6.48994e+00 1.25327e+01 -2.80626e+01 -5.04867e+01 -9.51365e+00 -9.37237e-01
2.07786e+01 -3.97639e+00 -7.02565e+00 1.24582e+01 -3.04926e+01 -5.47746e+01 -5.28517e+00 -9.43946e-01
2.07886e+01 -4.29435e+00 -7.60535e+00 1.24288e+01 -3.31099e+01 -5.92627e+01 -4.83530e-01 -9.50495e-01
2.07986e+01 -4.63943e+00 -8.23084e+00 1.24508e+01 -3.59141e+01 -6.39089e+01 4.98443e+00 -9.56781e-01
2.08086e+01 -5.01348e+00 -8.90341e+00 1.25311e+01 -3.88993e+01 -6.86495e+01 1.12207e+01 -9.62721e-01
2.08186e+01 -5.41824e+00 -9.62356e+00 1.26782e+01 -4.20532e+01 -7.33938e+01 1.83344e+01 -9.68247e-01
2.08286e+01 -5.85531e+00 -1.03907e+01 1.29012e+01 -4.53543e+01 -7.80173e+01 2.64378e+01 -9.73307e-01
2.08386e+01 -6.32601e+00 -1.12029e+01 1.32108e+01 -4.87694e+01 -8.23539e+01 3.56413e+01 -9.77869e-01
2.08486e+01 -6.83125e+00 -1.20563e+01 1.36183e+01 -5.22502e+01 -8.61887e+01 4.60439e+01 -9.81916e-01
2.08586e+01 -7.37136e+00 -1.29444e+01 1.41362e+01 -5.57301e+01 -8.92507e+01 5.77211e+01 -9.85447e-01
2.08686e+01 -7.94592e+00 -1.38579e+01 1.47775e+01 -5.91199e+01 -9.12073e+01 7.07073e+01 -9.88475e-01
2.08786e+01 -8.55347e+00 -1.47839e+01 1.55551e+01 -6.23043e+01 -9.16632e+01 8.49735e+01 -9.91021e-01
2.08886e+01 -9.19126e+00 -1.57051e+01 1.64814e+01 -6.51384e+01 -9.01654e+01 1.00399e+02 -9.93117e-01
2.08986e+01 -9.85493e+00 -1.65995e+01 1.75668e+01 -6.74459e+01 -8.62185e+01 1.16742e+02 -9.94803e-01
2.09086e+01 -1.05382e+01 -1.74401e+01 1.88188e+01 -6.90190e+01 -7.93135e+01 1.33603e+02 -9.96122e-01
2.09186e+01 -1.12325e+01 -1.81948e+01 2.02396e+01 -6.96225e+01 -6.89741e+01 1.50401e+02 -9.97124e-01
2.09286e+01 -1.19270e+01 -1.88272e+01 2.18250e+01 -6.90023e+01 -5.48222e+01 1.66353e+02 -9.97858e-01
2.09386e+01 -1.26081e+01 -1.92982e+01 2.35617e+01 -6.69005e+01 -3.66602e+01 1.80482e+02 -9.98373e-01
2.09486e+01 -1.32597e+01 -1.95675e+01 2.54260e+01 -6.30777e+01 -1.45632e+01 1.91657e+02 -9.98710e-01
2.09587e+01 -1.38637e+01 -1.95978e+01 2.73823e+01 -5.73409e+01 1.10339e+01 1.98678e+02 -9.98898e-01
2.09687e+01 -1.44002e+01 -1.93579e+01 2.93832e+01 -4.95771e+01 3.92760e+01 2.00401e+02 -9.98948e-01
2.09787e+01 -1.48488e+01 -1.88274e+01 3.13709e+01 -3.97861e+01 6.88806e+01 1.95908e+02 -9.98827e-01
2.09887e+01 -1.51898e+01 -1.80007e+01 3.32801e+01 -2.81085e+01 9.82051e+01 1.84681e+02 -9.98404e-01
2.09987e+01 -1.54058e+01 -1.68897e+01 3.50433e+01 -1.48391e+01 1.25397e+02 1.66751e+02 -9.97246e-01
2.10087e+01 -1.54829e+01 -1.55251e+01 3.65961e+01 -4.22443e-01 1.48617e+02 1.42784e+02 -9.93835e-01
2.10187e+01 -1.54123e+01 -1.39548e+01 3.78840e+01 1.45752e+01 1.66290e+02 1.14052e+02 -9.82090e-01
2.10287e+01 -1.51915e+01 -1.22399e+01 3.88678e+01 2.95155e+01 1.77337e+02 8.22951e+01 -9.34953e-01
2.10387e+01 -1.48242e+01 -1.04487e+01 3.95269e+01 4.37544e+01 1.81326e+02 4.94882e+01 -7.36764e-01
2.10487e+01 -1.43203e+01 -8.64831e+00 3.98608e+01 5.67204e+01 1.78499e+02 1.75513e+01 -1.28234e-01
2.10587e+01 -1.36952e+01 -6.89961e+00 3.98865e+01 6.79554e+01 1.69687e+02 -1.18727e+01 6.07975e-01
2.10687e+01 -1.29678e+01 -5.25864e+00 3.96360e+01 7.70917e+01 1.56152e+02 -3.75029e+01 9.07632e-01
2.10787e+01 -1.21605e+01 -3.76892e+00 3.91515e+01 8.39161e+01 1.39377e+02 -5.85718e+01 9.78114e-01
2.10887e+01 -1.12967e+01 -2.45661e+00 3.84801e+01 8.84013e+01 1.20848e+02 -7.48620e+01 9.93796e-01
2.10987e+01 -1.03993e+01 -1.33274e+00 3.76690e+01 9.06660e+01 1.01883e+02 -8.65910e+01 9.97752e-01
2.11087e+01 -9.48948e+00 -3.96215e-01 3.67612e+01 9.09327e+01 8.35359e+01 -9.42701e+01 9.98932e-01
2.11187e+01 -8.58578e+00 3.63116e-01 3.57942e+01 8.94890e+01 6.65562e+01 -9.85689e+01 9.99334e-01
2.11287e+01 -7.70375e+00 9.61485e-01 3.47981e+01 8.66524e+01 5.14093e+01 -1.00202e+02 9.99464e-01
2.11387e+01 -6.85573e+00 1.41852e+00 3.37961e+01 8.27425e+01 3.83181e+01 -9.98479e+01 9.99459e-01
2.11487e+01 -6.05092e+00 1.75509e+00 3.28051e+01 7.80602e+01 2.73202e+01 -9.81002e+01 9.99340e-01
2.11587e+01 -5.29568e+00 1.99178e+00 3.18365e+01 7.28746e+01 1.83249e+01 -9.54451e+01 9.99061e-01
2.11687e+01 -4.59385e+00 2.14781e+00 3.08973e+01 6.74166e+01 1.11620e+01 -9.22596e+01 9.98501e-01
2.11787e+01 -3.94717e+00 2.24048e+00 2.99915e+01 6.18765e+01 5.62030e+00 -8.88209e+01 9.97406e-01
2.11887e+01 -3.35567e+00 2.28487e+00 2.91205e+01 5.64054e+01 1.47518e+00 -8.53219e+01 9.95276e-01
2.11987e+01 -2.81807e+00 2.29382e+00 2.82843e+01 5.11189e+01 -1.49274e+00 -8.18888e+01 9.91186e-01
2.12087e+01 -2.33206e+00 2.27806e+00 2.74817e+01 4.61012e+01 -3.48675e+00 -7.85971e+01 9.83512e-01
2.12187e+01 -1.89464e+00 2.24636e+00 2.67112e+01 4.14100e+01 -4.68819e+00 -7.54859e+01 9.69617e-01
2.12287e+01 -1.50237e+00 2.20575e+00 2.59708e+01 3.70812e+01 -5.25430e+00 -7.25694e+01 9.45633e-01
2.12387e+01 -1.15150e+00 2.16178e+00 2.52587e+01 3.31328e+01 -5.31842e+00 -6.98458e+01 9.06622e-01
2.12487e+01 -8.38207e-01 2.11872e+00 2.45728e+01 2.95693e+01 -4.99138e+00 -6.73035e+01 8.47444e-01
2.12588e+01 -5.58656e-01 2.07979e+00 2.39116e+01 2.63845e+01 -4.36380e+00 -6.49262e+01 7.64469e-01
2.12688e+01 -3.09122e-01 2.04739e+00 2.32734e+01 2.35651e+01 -3.50848e+00 -6.26953e+01 6.57590e-01
2.12788e+01 -8.60387e-02 2.02326e+00 2.26569e+01 2.10930e+01 -2.48297e+00 -6.05924e+01 5.31387e-01
2.12888e+01 1.13967e-01 2.00872e+00 2.20608e+01 1.89476e+01 -1.33185e+00 -5.85998e+01 3.94400e-01
2.12988e+01 2.94057e-01 2.00481e+00 2.14842e+01 1.71075e+01 -8.87768e-02 -5.67016e+01 2.56688e-01
2.13088e+01 4.57178e-01 2.01233e+00 2.09261e+01 1.55516e+01 1.22170e+00 -5.48830e+01 1.27101e-01
2.13188e+01 6.06071e-01 2.03201e+00 2.03859e+01 1.42593e+01 2.58267e+00 -5.31309e+01 1.16092e-02
2.13288e+01 7.43275e-01 2.06443e+00 1.98630e+01 1.32115e+01 3.98364e+00 -5.14334e+01 -8.69260e-02
2.13388e+01 8.71144e-01 2.11014e+00 1.93568e+01 1.23900e+01 5.41937e+00 -4.97798e+01 -1.68053e-01
2.13488e+01 9.91855e-01 2.16965e+00 1.88669e+01 1.17780e+01 6.88905e+00 -4.81598e+01 -2.32779e-01
2.13588e+01 1.10743e+00 2.24348e+00 1.83932e+01 1.13605e+01 8.39543e+00 -4.65639e+01 -2.82762e-01
2.13688e+01 1.21974e+00 2.33215e+00 1.79353e+01 1.11240e+01 9.94424e+00 -4.49828e+01 -3.19796e-01
2.13788e+01 1.33055e+00 2.43624e+00 1.74932e+01 1.10569e+01 1.15436e+01 -4.34069e+01 -3.45517e-01
2.13888e+01 1.44149e+00 2.55642e+00 1.70669e+01 1.11493e+01 1.32036e+01 -4.18266e+01 -3.61281e-01
2.13988e+01 1.55411e+00 2.69344e+00 1.66564e+01 1.13933e+01 1.49358e+01 -4.02312e+01 -3.68126e-01
2.14088e+01 1.66991e+00 2.84818e+00 1.62621e+01 1.17827e+01 1.67532e+01 -3.86093e+01 -3.66783e-01
2.14188e+01 1.79032e+00 3.02163e+00 1.58841e+01 1.23132e+01 1.86697e+01 -3.69479e+01 -3.57699e-01
2.14288e+01 1.91672e+00 3.21495e+00 1.55230e+01 1.29822e+01 2.06999e+01 -3.52326e+01 -3.41066e-01
2.14388e+01 2.05051e+00 3.42940e+00 1.51795e+01 1.37890e+01 2.28592e+01 -3.34465e+01 -3.16854e-01
2.14488e+01 2.19305e+00 3.66645e+00 1.48542e+01 1.47340e+01 2.51630e+01 -3.15704e+01 -2.84835e-01
2.14588e+01 2.34575e+00 3.92769e+00 1.45482e+01 1.58194e+01 2.76269e+01 -2.95818e+01 -2.44622e-01
2.14688e+01 2.51003e+00 4.21489e+00 1.42628e+01 1.70487e+01 3.02658e+01 -2.74547e+01 -1.95709e-01
2.14788e+01 2.68733e+00 4.52996e+00 1.39995e+01 1.84262e+01 3.30941e+01 -2.51585e+01 -1.37545e-01
2.14888e+01 2.87919e+00 4.87495e+00 1.37602e+01 1.99576e+01 3.61242e+01 -2.26579e+01 -6.96362e-02
2.14988e+01 3.08715e+00 5.25203e+00 1.35470e+01 2.16488e+01 3.93666e+01 -1.99115e+01 8.30311e-03
2.15088e+01 3.31286e+00 5.66347e+00 1.33628e+01 2.35061e+01 4.28277e+01 -1.68718e+01 9.61336e-02
2.15188e+01 3.55801e+00 6.11156e+00 1.32106e+01 2.55355e+01 4.65091e+01 -1.34834e+01 1.93030e-01
2.15288e+01 3.82433e+00 6.59857e+00 1.30944e+01 2.77423e+01 5.04055e+01 -9.68323e+00 2.97210e-01
2.15388e+01 4.11364e+00 7.12663e+00 1.30185e+01 3.01299e+01 5.45018e+01 -5.39960e+00 4.05740e-01
2.15488e+01 4.42774e+00 7.69766e+00 1.29882e+01 3.26992e+01 5.87705e+01 -5.52039e-01 5.14557e-01
2.15589e+01 4.76844e+00 8.31315e+00 1.30096e+01 3.54471e+01 6.31675e+01 4.94836e+00 6.18830e-01
2.15689e+01 5.13749e+00 8.97399e+00 1.30897e+01 3.83651e+01 6.76273e+01 1.11978e+01 7.13679e-01
2.15789e+01 5.53651e+00 9.68028e+00 1.32365e+01 4.14377e+01 7.20580e+01 1.82977e+01 7.95101e-01
2.15889e+01 5.96695e+00 1.04310e+01 1.34590e+01 4.46403e+01 7.63346e+01 2.63505e+01 8.60773e-01
2.15989e+01 6.42993e+00 1.12236e+01 1.37672e+01 4.79366e+01 8.02923e+01 3.54544e+01 9.10390e-01
2.16089e+01 6.92615e+00 1.20538e+01 1.41721e+01 5.12762e+01 8.37204e+01 4.56939e+01 9.45451e-01
2.16189e+01 7.45572e+00 1.29148e+01 1.46854e+01 5.45908e+01 8.63553e+01 5.71281e+01 9.68608e-01
2.16289e+01 8.01795e+00 1.37971e+01 1.53191e+01 5.77914e+01 8.78779e+01 6.97736e+01 9.82906e-01
2.16389e+01 8.61117e+00 1.46876e+01 1.60852e+01 6.07646e+01 8.79128e+01 8.35839e+01 9.91167e-01
2.16489e+01 9.23242e+00 1.55694e+01 1.69948e+01 6.33696e+01 8.60356e+01 9.84238e+01 9.95644e-01
2.16589e+01 9.87720e+00 1.64209e+01 1.80569e+01 6.54373e+01 8.17887e+01 1.14041e+02 9.97929e-01
2.16689e+01 1.05392e+01 1.72162e+01 1.92776e+01 6.67706e+01 7.47102e+01 1.30037e+02 9.99035e-01
2.16789e+01 1.12099e+01 1.79248e+01 2.06579e+01 6.71488e+01 6.43787e+01 1.45846e+02 9.99549e-01
2.16889e+01 1.18786e+01 1.85123e+01 2.21924e+01 6.63367e+01 5.04736e+01 1.60721e+02 9.99781e-01
2.16989e+01 1.25323e+01 1.89421e+01 2.38673e+01 6.40985e+01 3.28504e+01 1.73742e+02 9.99885e-01
2.17089e+01 1.31555e+01 1.91775e+01 2.56588e+01 6.02192e+01 1.16225e+01 1.83866e+02 9.99931e-01
2.17189e+01 1.37310e+01 1.91841e+01 2.75325e+01 5.45306e+01 -1.27649e+01 1.89998e+02 9.99949e-01
2.17289e+01 1.42402e+01 1.89343e+01 2.94432e+01 4.69409e+01 -3.94863e+01 1.91112e+02 9.99952e-01
2.17389e+01 1.46639e+01 1.84103e+01 3.13365e+01 3.74645e+01 -6.73370e+01 1.86402e+02 9.99936e-01
2.17489e+01 1.49839e+01 1.76083e+01 3.31516e+01 2.62447e+01 -9.47995e+01 1.75437e+02 9.99877e-01
2.17589e+01 1.51841e+01 1.65406e+01 3.48258e+01 1.35657e+01 -1.20183e+02 1.58285e+02 9.99640e-01
2.17689e+01 1.52518e+01 1.52364e+01 3.62998e+01 -1.54098e-01 -1.41823e+02 1.35583e+02 9.98419e-01
2.17789e+01 1.51792e+01 1.37404e+01 3.75237e+01 -1.43882e+01 -1.58303e+02 1.08506e+02 9.89911e-01
2.17889e+01 1.49642e+01 1.21094e+01 3.84613e+01 -2.85480e+01 -1.68655e+02 7.86435e+01 9.15568e-01
2.17989e+01 1.46103e+01 1.04048e+01 3.90937e+01 -4.20548e+01 -1.72487e+02 4.77673e+01 3.59372e-01
2.18089e+01 1.41266e+01 8.68466e+00 3.94193e+01 -5.44194e+01 -1.70000e+02 1.75668e+01 -6.94801e-01
2.18189e+01 1.35270e+01 7.01145e+00 3.94528e+01 -6.51554e+01 -1.61933e+02 -1.03637e+01 -9.68847e-01
2.18289e+01 1.28298e+01 5.44105e+00 3.92237e+01 -7.38872e+01 -1.49438e+02 -3.47891e+01 -9.96734e-01
2.18389e+01 1.20560e+01 4.01208e+00 3.87708e+01 -8.04395e+01 -1.33865e+02 -5.50191e+01 -9.99561e-01
2.18489e+01 1.12278e+01 2.74858e+00 3.81377e+01 -8.47922e+01 -1.16572e+02 -7.08400e+01 -9.99918e-01
2.18590e+01 1.03666e+01 1.66152e+00 3.73677e+01 -8.70510e+01 -9.87729e+01 -8.24229e+01 -9.99978e-01
2.18690e+01 9.49251e+00 7.50835e-01 3.65013e+01 -8.74168e+01 -8.14498e+01 -9.02096e+01 -9.99992e-01
2.18790e+01 8.62314e+00 7.97582e-03 3.55736e+01 -8.61516e+01 -6.53162e+01 -9.47941e+01 -9.99995e-01
2.18890e+01 7.77337e+00 -5.81437e-01 3.46133e+01 -8.35480e+01 -5.08264e+01 -9.68219e+01 -9.99996e-01
2.18990e+01 6.95509e+00 -1.03517e+00 3.36430e+01 -7.99026e+01 -3.82121e+01 -9.69143e+01 -9.99997e-01
2.19090e+01 6.17731e+00 -1.37240e+00 3.26790e+01 -7.54971e+01 -2.75313e+01 -9.56218e+01 -9.99996e-01
2.19190e+01 5.44633e+00 -1.61223e+00 3.17330e+01 -7.05856e+01 -1.87187e+01 -9.34020e+01 -9.99994e-01
2.19290e+01 4.76608e+00 -1.77266e+00 3.08122e+01 -6.53874e+01 -1.16306e+01 -9.06146e+01 -9.99989e-01
2.19390e+01 4.13849e+00 -1.87005e+00 2.99211e+01 -6.00854e+01 -6.08022e+00 -8.75287e+01 -9.99980e-01
2.19490e+01 3.56383e+00 -1.91876e+00 2.90614e+01 -5.48259e+01 -1.86397e+00 -8.43353e+01 -9.99961e-01
2.19590e+01 3.04108e+00 -1.93112e+00 2.82337e+01 -4.97220e+01 1.22038e+00 -8.11626e+01 -9.99922e-01
2.19690e+01 2.56825e+00 -1.91749e+00 2.74373e+01 -4.48574e+01 3.36267e+00 -7.80907e+01 -9.99844e-01
2.19790e+01 2.14264e+00 -1.88642e+00 2.66709e+01 -4.02906e+01 4.73422e+00 -7.51643e+01 -9.99690e-01
2.19890e+01 1.76105e+00 -1.84484e+00 2.59329e+01 -3.60590e+01 5.48503e+00 -7.24034e+01 -9.99403e-01
2.19990e+01 1.42003e+00 -1.79831e+00 2.52218e+01 -3.21834e+01 5.74348e+00 -6.98117e+01 -9.98887e-01
2.20090e+01 1.11596e+00 -1.75120e+00 2.45357e+01 -2.86716e+01 5.61720e+00 -6.73828e+01 -9.98011e-01
2.20190e+01 8.45203e-01 -1.70688e+00 2.38732e+01 -2.55209e+01 5.19489e+00 -6.51044e+01 -9.96601e-01
2.20290e+01 6.04199e-01 -1.66795e+00 2.32327e+01 -2.27215e+01 4.54833e+00 -6.29617e+01 -9.94454e-01
2.20390e+01 3.89501e-01 -1.63633e+00 2.26131e+01 -2.02583e+01 3.73453e+00 -6.09390e+01 -9.91360e-01
2.20490e+01 1.97836e-01 -1.61347e+00 2.20132e+01 -1.81131e+01 2.79788e+00 -5.90211e+01 -9.87137e-01
2.20590e+01 2.61267e-02 -1.60040e+00 2.14320e+01 -1.62653e+01 1.77200e+00 -5.71938e+01 -9.81669e-01
2.20690e+01 -1.28498e-01 -1.59787e+00 2.08687e+01 -1.46937e+01 6.81506e-01 -5.54445e+01 -9.74932e-01
2.20790e+01 -2.68696e-01 -1.60642e+00 2.03225e+01 -1.33773e+01 -4.56487e-01 -5.37617e+01 -9.67019e-01
2.20890e+01 -3.96915e-01 -1.62647e+00 1.97929e+01 -1.22955e+01 -1.63106e+00 -5.21355e+01 -9.58131e-01
2.20990e+01 -5.15407e-01 -1.65832e+00 1.92793e+01 -1.14292e+01 -2.83638e+00 -5.05568e+01 -9.48560e-01
2.21090e+01 -6.26234e-01 -1.70229e+00 1.87813e+01 -1.07605e+01 -4.07078e+00 -4.90174e+01 -9.38657e-01
2.21190e+01 -7.31294e-01 -1.75865e+00 1.82985e+01 -1.02735e+01 -5.33599e+00 -4.75100e+01 -9.28795e-01
2.21290e+01 -8.32332e-01 -1.82774e+00 1.78307e+01 -9.95411e+00 -6.63650e+00 -4.60272e+01 -9.19331e-01
2.21390e+01 -9.30961e-01 -1.90996e+00 1.73776e+01 -9.78998e+00 -7.97907e+00 -4.45622e+01 -9.10586e-01
2.21490e+01 -1.02868e+00 -2.00577e+00 1.69391e+01 -9.77087e+00 -9.37234e+00 -4.31077e+01 -9.02819e-01
2.21591e+01 -1.12690e+00 -2.11574e+00 1.65152e+01 -9.88839e+00 -1.08265e+01 -4.16562e+01 -8.96228e-01
2.21691e+01 -1.22695e+00 -2.24055e+00 1.61057e+01 -1.01360e+01 -1.23531e+01 -4.01996e+01 -8.90943e-01
2.21791e+01 -1.33010e+00 -2.38099e+00 1.57109e+01 -1.05089e+01 -1.39647e+01 -3.87289e+01 -8.87036e-01
2.21891e+01 -1.43760e+00 -2.53801e+00 1.53310e+01 -1.10041e+01 -1.56750e+01 -3.72339e+01 -8.84527e-01
2.21991e+01 -1.55066e+00 -2.71268e+00 1.49661e+01 -1.16202e+01 -1.74984e+01 -3.57032e+01 -8.83394e-01
2.22091e+01 -1.67049e+00 -2.90621e+00 1.46168e+01 -1.23572e+01 -1.94502e+01 -3.41235e+01 -8.83581e-01
2.22191e+01 -1.79830e+00 -3.11997e+00 1.42837e+01 -1.32168e+01 -2.15461e+01 -3.24791e+01 -8.85005e-01
2.22291e+01 -1.93533e+00 -3.35552e+00 1.39673e+01 -1.42019e+01 -2.38023e+01 -3.07521e+01 -8.87566e-01
2.22391e+01 -2.08286e+00 -3.61453e+00 1.36688e+01 -1.53167e+01 -2.62355e+01 -2.89214e+01 -8.91149e-01
2.22491e+01 -2.24222e+00 -3.89888e+00 1.33891e+01 -1.65666e+01 -2.88619e+01 -2.69622e+01 -8.95630e-01
2.22591e+01 -2.41478e+00 -4.21058e+00 1.31299e+01 -1.79580e+01 -3.16975e+01 -2.48453e+01 -9.00877e-01
2.22691e+01 -2.60199e+00 -4.55181e+00 1.28927e+01 -1.94982e+01 -3.47573e+01 -2.25367e+01 -9.06754e-01
2.22791e+01 -2.80539e+00 -4.92489e+00 1.26797e+01 -2.11950e+01 -3.80544e+01 -1.99964e+01 -9.13124e-01
2.22891e+01 -3.02658e+00 -5.33225e+00 1.24936e+01 -2.30567e+01 -4.15993e+01 -1.71777e+01 -9.19848e-01
2.22991e+01 -3.26726e+00 -5.77640e+00 1.23372e+01 -2.50915e+01 -4.53980e+01 -1.40262e+01 -9.26789e-01
2.23091e+01 -3.52918e+00 -6.25990e+00 1.22143e+01 -2.73072e+01 -4.94509e+01 -1.04790e+01 -9.33816e-01
2.23191e+01 -3.81421e+00 -6.78525e+00 1.21291e+01 -2.97105e+01 -5.37497e+01 -6.46387e+00 -9.40804e-01
2.23291e+01 -4.12423e+00 -7.35483e+00 1.20868e+01 -3.23060e+01 -5.82750e+01 -1.89835e+00 -9.47637e-01
2.23391e+01 -4.46119e+00 -7.97074e+00 1.20933e+01 -3.50955e+01 -6.29923e+01 3.31033e+00 -9.54212e-01
2.23491e+01 -4.82701e+00 -8.63465e+00 1.21555e+01 -3.80764e+01 -6.78471e+01 9.26496e+00 -9.60440e-01
2.23591e+01 -5.22358e+00 -9.34755e+00 1.22815e+01 -4.12397e+01 -7.27594e+01 1.60771e+01 -9.66249e-01
2.23691e+01 -5.65264e+00 -1.01095e+01 1.24804e+01 -4.45684e+01 -7.76173e+01 2.38642e+01 -9.71582e-01
2.23791e+01 -6.11571e+00 -1.09192e+01 1.27626e+01 -4.80346e+01 -8.22685e+01 3.27449e+01 -9.76405e-01
2.23891e+01 -6.61397e+00 -1.17736e+01 1.31395e+01 -5.15961e+01 -8.65131e+01 4.28313e+01 -9.80695e-01
2.23991e+01 -7.14809e+00 -1.26674e+01 1.36238e+01 -5.51933e+01 -9.00949e+01 5.42177e+01 -9.84450e-01
2.24091e+01 -7.71805e+00 -1.35925e+01 1.42288e+01 -5.87445e+01 -9.26945e+01 6.69642e+01 -9.87679e-01
2.24191e+01 -8.32287e+00 -1.45371e+01 1.49681e+01 -6.21426e+01 -9.39256e+01 8.10757e+01 -9.90405e-01
2.24291e+01 -8.96035e+00 -1.54854e+01 1.58551e+01 -6.52504e+01 -9.33369e+01 9.64742e+01 -9.92657e-01
2.24391e+01 -9.62678e+00 -1.64166e+01 1.69019e+01 -6.78982e+01 -9.04224e+01 1.12967e+02 -9.94475e-01
2.24491e+01 -1.03166e+01 -1.73048e+01 1.81178e+01 -6.98824e+01 -8.46459e+01 1.30212e+02 -9.95905e-01
2.24592e+01 -1.10219e+01 -1.81187e+01 1.95078e+01 -7.09680e+01 -7.54817e+01 1.47682e+02 -9.96997e-01
2.24692e+01 -1.17325e+01 -1.88221e+01 2.10707e+01 -7.08952e+01 -6.24761e+01 1.64642e+02 -9.97802e-01
2.24792e+01 -1.24355e+01 -1.93748e+01 2.27969e+01 -6.93925e+01 -4.53288e+01 1.80143e+02 -9.98372e-01
2.24892e+01 -1.31152e+01 -1.97349e+01 2.46661e+01 -6.61969e+01 -2.39893e+01 1.93051e+02 -9.98755e-01
2.24992e+01 -1.37535e+01 -1.98617e+01 2.66463e+01 -6.10818e+01 1.24415e+00 2.02110e+02 -9.98987e-01
2.25092e+01 -1.43303e+01 -1.97194e+01 2.86927e+01 -5.38906e+01 2.96455e+01 2.06071e+02 -9.99090e-01
2.25192e+01 -1.48245e+01 -1.92819e+01 3.07485e+01 -4.45734e+01 6.00268e+01 2.03849e+02 -9.99056e-01
2.25292e+01 -1.52153e+01 -1.85371e+01 3.27479e+01 -3.32189e+01 9.07780e+01 1.94720e+02 -9.98816e-01
2.25392e+01 -1.54832e+01 -1.74908e+01 3.46204e+01 -2.00764e+01 1.19996e+02 1.78492e+02 -9.98121e-01
2.25492e+01 -1.56123e+01 -1.61681e+01 3.62968e+01 -5.55816e+00 1.45700e+02 1.55631e+02 -9.96110e-01
2.25592e+01 -1.55916e+01 -1.46135e+01 3.77157e+01 9.78118e+00 1.66097e+02 1.27273e+02 -9.89370e-01
2.25692e+01 -1.54161e+01 -1.28871e+01 3.88304e+01 2.52900e+01 1.79849e+02 9.51200e+01 -9.62510e-01
2.25792e+01 -1.50874e+01 -1.10588e+01 3.96129e+01 4.02853e+01 1.86266e+02 6.12144e+01 -8.42764e-01
2.25892e+01 -1.46139e+01 -9.20062e+00 4.00562e+01 5.41330e+01 1.85389e+02 2.76407e+01 -3.83924e-01
2.25992e+01 -1.40099e+01 -7.37817e+00 4.01732e+01 6.63173e+01 1.77923e+02 -3.76097e+00 4.28162e-01
2.26092e+01 -1.32941e+01 -5.65178e+00 3.99932e+01 7.64230e+01 1.65090e+02 -3.15132e+01 8.63853e-01
2.26192e+01 -1.24888e+01 -4.07187e+00 3.95582e+01 8.41695e+01 1.48420e+02 -5.46356e+01 9.70403e-01
2.26292e+01 -1.16183e+01 -2.67071e+00 3.89169e+01 8.94758e+01 1.29506e+02 -7.27493e+01 9.92501e-01
2.26392e+01 -1.07066e+01 -1.46368e+00 3.81190e+01 9.24288e+01 1.09804e+02 -8.59797e+01 9.97578e-01
2.26492e+01 -9.77625e+00 -4.52567e-01 3.72114e+01 9.32369e+01 9.05055e+01 -9.48060e+01 9.98967e-01
2.26592e+01 -8.84741e+00 3.71307e-01 3.62347e+01 9.21872e+01 7.24845e+01 -9.99110e+01 9.99414e-01
2.26692e+01 -7.93700e+00 1.02376e+00 3.52224e+01 8.96075e+01 5.63004e+01 -1.02052e+02 9.99564e-01
2.26792e+01 -7.05864e+00 1.52480e+00 3.42004e+01 8.58344e+01 4.22416e+01 -1.01964e+02 9.99586e-01
2.26892e+01 -6.22264e+00 1.89623e+00 3.31877e+01 8.11887e+01 3.03848e+01 -1.00300e+02 9.99516e-01
2.26992e+01 -5.43626e+00 2.15980e+00 3.21972e+01 7.59606e+01 2.06571e+01 -9.76004e+01 9.99329e-01
2.27092e+01 -4.70403e+00 2.33605e+00 3.12370e+01 7.04007e+01 1.28911e+01 -9.42876e+01 9.98943e-01
2.27192e+01 -4.02819e+00 2.44351e+00 3.03118e+01 6.47170e+01 6.86878e+00 -9.06743e+01 9.98174e-01
2.27292e+01 -3.40911e+00 2.49846e+00 2.94232e+01 5.90757e+01 2.35346e+00 -8.69794e+01 9.96652e-01
2.27392e+01 -2.84571e+00 2.51477e+00 2.85714e+01 5.36048e+01 -8.88734e-01 -8.33467e+01 9.93668e-01
2.27492e+01 -2.33577e+00 2.50407e+00 2.77552e+01 4.83984e+01 -3.07579e+00 -7.98629e+01 9.87936e-01
2.27593e+01 -1.87631e+00 2.47585e+00 2.69730e+01 4.35217e+01 -4.40290e+00 -7.65734e+01 9.77279e-01
2.27693e+01 -1.46381e+00 2.43780e+00 2.62225e+01 3.90161e+01 -5.03966e+00 -7.34953e+01 9.58352e-01
2.27793e+01 -1.09442e+00 2.39598e+00 2.55019e+01 3.49039e+01 -5.12998e+00 -7.06272e+01 9.26608e-01
2.27893e+01 -7.64160e-01 2.35507e+00 2.48089e+01 3.11923e+01 -4.79360e+00 -6.79566e+01 8.76871e-01
2.27993e+01 -4.69043e-01 2.31863e+00 2.41417e+01 2.78768e+01 -4.12835e+00 -6.54654e+01 8.04744e-01
2.28093e+01 -2.05159e-01 2.28932e+00 2.34986e+01 2.49448e+01 -3.21283e+00 -6.31326e+01 7.08620e-01
2.28193e+01 3.12398e-02 2.26909e+00 2.28781e+01 2.23785e+01 -2.10908e+00 -6.09375e+01 5.91294e-01
2.28293e+01 2.43708e-01 2.25938e+00 2.22790e+01 2.01567e+01 -8.65134e-01 -5.88602e+01 4.59983e-01
2.28393e+01 4.35583e-01 2.26131e+00 2.17002e+01 1.82573e+01 4.82764e-01 -5.68823e+01 3.24406e-01
2.28493e+01 6.09978e-01 2.27580e+00 2.11407e+01 1.66582e+01 1.90819e+00 -5.49871e+01 1.94010e-01
2.28593e+01 7.69789e-01 2.30361e+00 2.05999e+01 1.53382e+01 3.39292e+00 -5.31597e+01 7.58442e-02
2.28693e+01 9.17707e-01 2.34541e+00 2.00770e+01 1.42771e+01 4.92556e+00 -5.13863e+01 -2.61467e-02
2.28793e+01 1.05623e+00 2.40183e+00 1.95717e+01 1.34560e+01 6.50038e+00 -4.96543e+01 -1.10688e-01
2.28893e+01 1.18766e+00 2.47344e+00 1.90835e+01 1.28578e+01 8.11632e+00 -4.79517e+01 -1.78268e-01
2.28993e+01 1.31416e+00 2.56084e+00 1.86123e+01 1.24668e+01 9.77614e+00 -4.62673e+01 -2.30272e-01
2.29093e+01 1.43772e+00 2.66464e+00 1.81578e+01 1.22691e+01 1.14857e+01 -4.45899e+01 -2.68368e-01
2.29193e+01 1.56023e+00 2.78550e+00 1.77202e+01 1.22527e+01 1.32534e+01 -4.29078e+01 -2.94144e-01
2.29293e+01 1.68343e+00 2.92417e+00 1.72994e+01 1.24074e+01 1.50895e+01 -4.12092e+01 -3.08940e-01
2.29393e+01 1.80900e+00 3.08151e+00 1.68958e+01 1.27251e+01 1.70060e+01 -3.94811e+01 -3.13777e-01
2.29493e+01 1.93854e+00 3.25847e+00 1.65097e+01 1.31993e+01 1.90159e+01 -3.77092e+01 -3.09359e-01
2.29593e+01 2.07358e+00 3.45615e+00 1.61416e+01 1.38257e+01 2.11333e+01 -3.58776e+01 -2.96088e-01
2.29693e+01 2.21564e+00 3.67579e+00 1.57922e+01 1.46014e+01 2.33724e+01 -3.39682e+01 -2.74103e-01
2.29793e+01 2.36620e+00 3.91875e+00 1.54623e+01 1.55255e+01 2.57479e+01 -3.19603e+01 -2.43313e-01
2.29893e+01 2.52675e+00 4.18658e+00 1.51532e+01 1.65983e+01 2.82742e+01 -2.98300e+01 -2.03448e-01
2.29993e+01 2.69878e+00 4.48094e+00 1.48660e+01 1.78215e+01 3.09648e+01 -2.75497e+01 -1.54122e-01
2.30093e+01 2.88381e+00 4.80362e+00 1.46026e+01 1.91981e+01 3.38320e+01 -2.50875e+01 -9.49177e-02
2.30193e+01 3.08340e+00 5.15656e+00 1.43648e+01 2.07317e+01 3.68860e+01 -2.24065e+01 -2.55194e-02
2.30293e+01 3.29912e+00 5.54176e+00 1.41552e+01 2.24264e+01 4.01340e+01 -1.94642e+01 5.41112e-02
2.30393e+01 3.53262e+00 5.96128e+00 1.39765e+01 2.42866e+01 4.35786e+01 -1.62116e+01 1.43502e-01
2.30493e+01 3.78558e+00 6.41717e+00 1.38321e+01 2.63159e+01 4.72167e+01 -1.25928e+01 2.41405e-01
2.30594e+01 4.05969e+00 6.91139e+00 1.37259e+01 2.85170e+01 5.10368e+01 -8.54444e+00 3.45560e-01
2.30694e+01 4.35668e+00 7.44570e+00 1.36628e+01 3.08902e+01 5.50170e+01 -3.99551e+00 4.52589e-01
2.30794e+01 4.67827e+00 8.02156e+00 1.36479e+01 3.34329e+01 5.91212e+01 1.13248e+00 5.58145e-01
2.30894e+01 5.02611e+00 8.63990e+00 1.36877e+01 3.61380e+01 6.32955e+01 6.92467e+00 6.57416e-01
2.30994e+01 5.40177e+00 9.30099e+00 1.37890e+01 3.89923e+01 6.74635e+01 1.34711e+01 7.45914e-01
2.31094e+01 5.80664e+00 1.00041e+01 1.39600e+01 4.19750e+01 7.15212e+01 2.08638e+01 8.20343e-01
2.31194e+01 6.24187e+00 1.07474e+01 1.42095e+01 4.50556e+01 7.53309e+01 2.91920e+01 8.79196e-01
2.31294e+01 6.70824e+00 1.15274e+01 1.45474e+01 4.81915e+01 7.87158e+01 3.85354e+01 9.22868e-01
2.31394e+01 7.20602e+00 1.23385e+01 1.49841e+01 5.13252e+01 8.14544e+01 4.89542e+01 9.53258e-01
2.31494e+01 7.73483e+00 1.31730e+01 1.55305e+01 5.43817e+01 8.32765e+01 6.04762e+01 9.73096e-01
2.31594e+01 8.29344e+00 1.40200e+01 1.61976e+01 5.72651e+01 8.38623e+01 7.30799e+01 9.85258e-01
2.31694e+01 8.87954e+00 1.48652e+01 1.69959e+01 5.98562e+01 8.28462e+01 8.66735e+01 9.92273e-01
2.31794e+01 9.48951e+00 1.56906e+01 1.79344e+01 6.20108e+01 7.98273e+01 1.01071e+02 9.96095e-01
2.31894e+01 1.01182e+01 1.64741e+01 1.90197e+01 6.35595e+01 7.43902e+01 1.15968e+02 9.98073e-01
2.31994e+01 1.07585e+01 1.71895e+01 2.02547e+01 6.43100e+01 6.61380e+01 1.30920e+02 9.99054e-01
2.32094e+01 1.14014e+01 1.78068e+01 2.16371e+01 6.40536e+01 5.47390e+01 1.45324e+02 9.99525e-01
2.32194e+01 1.20359e+01 1.82934e+01 2.31578e+01 6.25752e+01 3.99866e+01 1.58423e+02 9.99748e-01
2.32294e+01 1.26486e+01 1.86155e+01 2.47993e+01 5.96694e+01 2.18682e+01 1.69328e+02 9.99852e-01
2.32394e+01 1.32243e+01 1.87405e+01 2.65350e+01 5.51616e+01 6.33595e-01 1.77070e+02 9.99898e-01
2.32494e+01 1.37464e+01 1.86397e+01 2.83282e+01 4.89323e+01 -2.31508e+01 1.80687e+02 9.99913e-01
2.32594e+01 1.41974e+01 1.82918e+01 3.01333e+01 4.09438e+01 -4.85797e+01 1.79341e+02 9.99904e-01
2.32694e+01 1.45599e+01 1.76863e+01 3.18977e+01 3.12637e+01 -7.44359e+01 1.72451e+02 9.99851e-01
2.32794e+01 1.48179e+01 1.68260e+01 3.35643e+01 2.00809e+01 -9.92773e+01 1.59820e+02 9.99670e-01
2.32894e+01 1.49577e+01 1.57286e+01 3.50768e+01 7.70861e+00 -1.21582e+02 1.41725e+02 9.98933e-01
2.32994e+01 1.49695e+01 1.44267e+01 3.63841e+01 -5.42832e+00 -1.39932e+02 1.18937e+02 9.95032e-01
2.33094e+01 1.48482e+01 1.29658e+01 3.74447e+01 -1.88242e+01 -1.53203e+02 9.26668e+01 9.68505e-01
2.33194e+01 1.45939e+01 1.13997e+01 3.82314e+01 -3.19413e+01 -1.60715e+02 6.44160e+01 7.67817e-01
2.33294e+01 1.42118e+01 9.78315e+00 3.87321e+01 -4.42863e+01 -1.62306e+02 3.57504e+01 -1.13509e-01
2.33394e+01 1.37119e+01 8.16953e+00 3.89502e+01 -5.54233e+01 -1.58317e+02 8.15236e+00 -8.52982e-01
2.33494e+01 1.31084e+01 6.61675e+00 3.89034e+01 -6.49170e+01 -1.49544e+02 -1.70071e+01 -9.83097e-01
2.33595e+01 1.24195e+01 5.17064e+00 3.86213e+01 -7.24888e+01 -1.37082e+02 -3.87733e+01 -9.97807e-01
2.33695e+01 1.16650e+01 3.86249e+00 3.81407e+01 -7.80250e+01 -1.22154e+02 -5.66526e+01 -9.99633e-01
2.33795e+01 1.08652e+01 2.71102e+00 3.75012e+01 -8.15423e+01 -1.05944e+02 -7.05474e+01 -9.99916e-01
2.33895e+01 1.00399e+01 1.72369e+00 3.67419e+01 -8.31625e+01 -8.94915e+01 -8.06726e+01 -9.99973e-01
2.33995e+01 9.20711e+00 8.98621e-01 3.58984e+01 -8.30848e+01 -7.36198e+01 -8.74553e+01 -9.99988e-01
2.34095e+01 8.38253e+00 2.26871e-01 3.50015e+01 -8.15565e+01 -5.89173e+01 -9.14356e+01 -9.99993e-01
2.34195e+01 7.57937e+00 -3.05267e-01 3.40765e+01 -7.88464e+01 -4.57507e+01 -9.31844e+01 -9.99994e-01
2.34295e+01 6.80811e+00 -7.14189e-01 3.31428e+01 -7.52230e+01 -3.42989e+01 -9.32432e+01 -9.99994e-01
2.34395e+01 6.07661e+00 -1.01732e+00 3.22150e+01 -7.09393e+01 -2.45958e+01 -9.20886e+01 -9.99992e-01
2.34495e+01 5.39030e+00 -1.23189e+00 3.13032e+01 -6.62218e+01 -1.65732e+01 -9.01154e+01 -9.99988e-01
2.34595e+01 4.75252e+00 -1.37407e+00 3.04138e+01 -6.12659e+01 -1.00977e+01 -8.76338e+01 -9.99980e-01
2.34695e+01 4.16482e+00 -1.45851e+00 2.95508e+01 -5.62333e+01 -5.00041e+00 -8.48766e+01 -9.99964e-01
2.34795e+01 3.62730e+00 -1.49810e+00 2.87161e+01 -5.12540e+01 -1.09932e+00 -8.20103e+01 -9.99933e-01
2.34895e+01 3.13889e+00 -1.50389e+00 2.79101e+01 -4.64278e+01 1.78621e+00 -7.91474e+01 -9.99870e-01
2.34995e+01 2.69767e+00 -1.48519e+00 2.71323e+01 -4.18286e+01 3.82583e+00 -7.63595e+01 -9.99750e-01
2.35095e+01 2.30111e+00 -1.44966e+00 2.63820e+01 -3.75077e+01 5.17292e+00 -7.36877e+01 -9.99524e-01
2.35195e+01 1.94623e+00 -1.40355e+00 2.56576e+01 -3.34978e+01 5.96231e+00 -7.11520e+01 -9.99117e-01
2.35295e+01 1.62983e+00 -1.35183e+00 2.49580e+01 -2.98167e+01 6.30981e+00 -6.87579e+01 -9.98416e-01
2.35395e+01 1.34858e+00 -1.29843e+00 2.42816e+01 -2.64701e+01 6.31304e+00 -6.65019e+01 -9.97263e-01
2.35495e+01 1.09915e+00 -1.24636e+00 2.36271e+01 -2.34550e+01 6.05285e+00 -6.43754e+01 -9.95463e-01
2.35595e+01 8.78252e-01 -1.19790e+00 2.29932e+01 -2.07616e+01 5.59510e+00 -6.23674e+01 -9.92793e-01
2.35695e+01 6.82752e-01 -1.15476e+00 2.23790e+01 -1.83751e+01 4.99254e+00 -6.04656e+01 -9.89032e-01
2.35795e+01 5.09662e-01 -1.11815e+00 2.17832e+01 -1.62781e+01 4.28661e+00 -5.86584e+01 -9.83992e-01
2.35895e+01 3.56182e-01 -1.08892e+00 2.12051e+01 -1.44510e+01 3.50913e+00 -5.69348e+01 -9.77557e-01
2.35995e+01 2.19713e-01 -1.06765e+00 2.06439e+01 -1.28736e+01 2.68388e+00 -5.52849e+01 -9.69707e-01
2.36095e+01 9.78581e-02 -1.05472e+00 2.00988e+01 -1.15258e+01 1.82791e+00 -5.37001e+01 -9.60539e-01
2.36195e+01 -1.15792e-02 -1.05036e+00 1.95693e+01 -1.03878e+01 9.52737e-01 -5.21727e+01 -9.50254e-01
2.36295e+01 -1.10604e-01 -1.05471e+00 1.90549e+01 -9.44104e+00 6.53359e-02 -5.06963e+01 -9.39142e-01
2.36395e+01 -2.01043e-01 -1.06787e+00 1.85549e+01 -8.66825e+00 -8.30998e-01 -4.92651e+01 -9.27549e-01
2.36495e+01 -2.84554e-01 -1.08992e+00 1.80691e+01 -8.05364e+00 -1.73596e+00 -4.78741e+01 -9.15842e-01
2.36596e+01 -3.62649e-01 -1.12096e+00 1.75970e+01 -7.58308e+00 -2.65169e+00 -4.65188e+01 -9.04377e-01
2.36696e+01 -4.36705e-01 -1.16111e+00 1.71383e+01 -7.24410e+00 -3.58225e+00 -4.51951e+01 -8.93472e-01
2.36796e+01 -5.07982e-01 -1.21057e+00 1.66927e+01 -7.02591e+00 -4.53333e+00 -4.38989e+01 -8.83396e-01
2.36896e+01 -5.77642e-01 -1.26958e+00 1.62599e+01 -6.91938e+00 -5.51197e+00 -4.26265e+01 -8.74358e-01
2.36996e+01 -6.46763e-01 -1.33846e+00 1.58398e+01 -6.91702e+00 -6.52629e+00 -4.13739e+01 -8.66511e-01
2.37096e+01 -7.16356e-01 -1.41764e+00 1.54321e+01 -7.01284e+00 -7.58542e+00 -4.01369e+01 -8.59951e-01
2.37196e+01 -7.87379e-01 -1.50762e+00 1.50368e+01 -7.20237e+00 -8.69935e+00 -3.89110e+01 -8.54731e-01
2.37296e+01 -8.60753e-01 -1.60901e+00 1.46536e+01 -7.48255e+00 -9.87891e+00 -3.76914e+01 -8.50867e-01
2.37396e+01 -9.37376e-01 -1.72254e+00 1.42827e+01 -7.85168e+00 -1.11357e+01 -3.64725e+01 -8.48343e-01
2.37496e+01 -1.01813e+00 -1.84907e+00 1.39240e+01 -8.30938e+00 -1.24822e+01 -3.52480e+01 -8.47124e-01
2.37596e+01 -1.10392e+00 -1.98957e+00 1.35775e+01 -8.85650e+00 -1.39316e+01 -3.40105e+01 -8.47160e-01
2.37696e+01 -1.19563e+00 -2.14514e+00 1.32436e+01 -9.49513e+00 -1.54980e+01 -3.27515e+01 -8.48386e-01
2.37796e+01 -1.29420e+00 -2.31705e+00 1.29224e+01 -1.02285e+01 -1.71964e+01 -3.14610e+01 -8.50734e-01
2.37896e+01 -1.40060e+00 -2.50670e+00 1.26143e+01 -1.10610e+01 -1.90424e+01 -3.01273e+01 -8.54125e-01
2.37996e+01 -1.51584e+00 -2.71566e+00 1.23198e+01 -1.19982e+01 -2.10530e+01 -2.87364e+01 -8.58478e-01
2.38096e+01 -1.64101e+00 -2.94568e+00 1.20396e+01 -1.30467e+01 -2.32455e+01 -2.72718e+01 -8.63705e-01
2.38196e+01 -1.77726e+00 -3.19868e+00 1.17745e+01 -1.42142e+01 -2.56382e+01 -2.57139e+01 -8.69715e-01
2.38296e+01 -1.92582e+00 -3.47675e+00 1.15256e+01 -1.55093e+01 -2.82500e+01 -2.40393e+01 -8.76409e-01
2.38396e+01 -2.08801e+00 -3.78220e+00 1.12941e+01 -1.69419e+01 -3.10999e+01 -2.22203e+01 -8.83685e-01
2.38496e+01 -2.26526e+00 -4.11750e+00 1.10816e+01 -1.85224e+01 -3.42070e+01 -2.02238e+01 -8.91431e-01
2.38596e+01 -2.45911e+00 -4.48532e+00 1.08902e+01 -2.02621e+01 -3.75896e+01 -1.80106e+01 -8.99533e-01
2.38696e+01 -2.67121e+00 -4.88851e+00 1.07222e+01 -2.21730e+01 -4.12642e+01 -1.55342e+01 -9.07871e-01
2.38796e+01 -2.90333e+00 -5.33006e+00 1.05805e+01 -2.42673e+01 -4.52446e+01 -1.27396e+01 -9.16321e-01
2.38896e+01 -3.15737e+00 -5.81309e+00 1.04686e+01 -2.65572e+01 -4.95401e+01 -9.56210e+00 -9.24759e-01
2.38996e+01 -3.43534e+00 -6.34076e+00 1.03907e+01 -2.90542e+01 -5.41533e+01 -5.92581e+00 -9.33064e-01
2.39096e+01 -3.73937e+00 -6.91622e+00 1.03518e+01 -3.17685e+01 -5.90768e+01 -1.74257e+00 -9.41120e-01
2.39196e+01 -4.07167e+00 -7.54248e+00 1.03580e+01 -3.47081e+01 -6.42901e+01 3.08926e+00 -9.48820e-01
2.39296e+01 -4.43453e+00 -8.22227e+00 1.04162e+01 -3.78774e+01 -6.97537e+01 8.68541e+00 -9.56072e-01
2.39396e+01 -4.83024e+00 -8.95777e+00 1.05347e+01 -4.12754e+01 -7.54037e+01 1.51756e+01 -9.62799e-01
2.39496e+01 -5.26105e+00 -9.75041e+00 1.07232e+01 -4.48936e+01 -8.11434e+01 2.27020e+01 -9.68943e-01
2.39597e+01 -5.72908e+00 -1.06004e+01 1.09929e+01 -4.87133e+01 -8.68348e+01 3.14163e+01 -9.74466e-01
2.39697e+01 -6.23620e+00 -1.15064e+01 1.13563e+01 -5.27018e+01 -9.22874e+01 4.14728e+01 -9.79351e-01
2.39797e+01 -6.78387e+00 -1.24647e+01 1.18276e+01 -5.68086e+01 -9.72468e+01 5.30189e+01 -9.83596e-01
2.39897e+01 -7.37291e+00 -1.34689e+01 1.24224e+01 -6.09601e+01 -1.01383e+02 6.61787e+01 -9.87219e-01
2.39997e+01 -8.00329e+00 -1.45087e+01 1.31572e+01 -6.50542e+01 -1.04282e+02 8.10314e+01 -9.90250e-01
2.40097e+01 -8.67378e+00 -1.55693e+01 1.40492e+01 -6.89547e+01 -1.05437e+02 9.75798e+01 -9.92730e-01
2.40197e+01 -9.38162e+00 -1.66302e+01 1.51148e+01 -7.24860e+01 -1.04254e+02 1.15712e+02 -9.94708e-01
2.40297e+01 -1.01220e+01 -1.76649e+01 1.63686e+01 -7.54289e+01 -1.00068e+02 1.35155e+02 -9.96241e-01
2.40397e+01 -1.08879e+01 -1.86398e+01 1.78216e+01 -7.75198e+01 -9.21814e+01 1.55424e+02 -9.97389e-01
2.40497e+01 -1.16691e+01 -1.95145e+01 1.94784e+01 -7.84544e+01 -7.99243e+01 1.75774e+02 -9.98217e-01
2.40597e+01 -1.24525e+01 -2.02424e+01 2.13351e+01 -7.78991e+01 -6.27522e+01 1.95175e+02 -9.98790e-01
2.40697e+01 -1.32215e+01 -2.07726e+01 2.33757e+01 -7.55107e+01 -4.03674e+01 2.12309e+02 -9.99167e-01
2.40797e+01 -1.39560e+01 -2.10529e+01 2.55700e+01 -7.09684e+01 -1.28604e+01 2.25628e+02 -9.99402e-01
2.40897e+01 -1.46333e+01 -2.10347e+01 2.78715e+01 -6.40147e+01 1.91550e+01 2.33483e+02 -9.99532e-01
2.40997e+01 -1.52282e+01 -2.06786e+01 3.02178e+01 -5.45042e+01 5.44511e+01 2.34318e+02 -9.99580e-01
2.41097e+01 -1.57152e+01 -1.99605e+01 3.25320e+01 -4.24529e+01 9.11816e+01 2.26932e+02 -9.99539e-01
2.41197e+01 -1.60698e+01 -1.88774e+01 3.47285e+01 -2.80762e+01 1.27002e+02 2.10746e+02 -9.99342e-01
2.41297e+01 -1.62706e+01 -1.74513e+01 3.67197e+01 -1.18068e+01 1.59327e+02 1.86023e+02 -9.98710e-01
2.41397e+01 -1.63018e+01 -1.57297e+01 3.84256e+01 5.72051e+00 1.85685e+02 1.53954e+02 -9.96424e-01
2.41497e+01 -1.61546e+01 -1.37828e+01 3.97821e+01 2.37180e+01 2.04117e+02 1.16569e+02 -9.86044e-01
2.41597e+01 -1.58286e+01 -1.16959e+01 4.07487e+01 4.13263e+01 2.13489e+02 7.64666e+01 -9.27967e-01
2.41697e+01 -1.53318e+01 -9.56008e+00 4.13121e+01 5.77177e+01 2.13659e+02 3.64081e+01 -6.01367e-01
2.41797e+01 -1.46802e+01 -7.45925e+00 4.14856e+01 7.22092e+01 2.05430e+02 -1.12499e+00 3.04384e-01
2.41897e+01 -1.38953e+01 -5.46835e+00 4.13046e+01 8.42695e+01 1.90340e+02 -3.41614e+01 8.68063e-01
2.41997e+01 -1.30036e+01 -3.65157e+00 4.08216e+01 9.35206e+01 1.70379e+02 -6.13740e+01 9.79038e-01
2.42097e+01 -1.20340e+01 -2.04958e+00 4.00979e+01 9.98447e+01 1.47636e+02 -8.22631e+01 9.96017e-01
2.42197e+01 -1.10155e+01 -6.80861e-01 3.91963e+01 1.03346e+02 1.24014e+02 -9.70234e+01 9.98985e-01
2.42297e+01 -9.97498e+00 4.53724e-01 3.81750e+01 1.04287e+02 1.01042e+02 -1.06326e+02 9.99638e-01
2.42397e+01 -8.93639e+00 1.36651e+00 3.70842e+01 1.03029e+02 7.98132e+01 -1.11103e+02 9.99817e-01
2.42497e+01 -7.91968e+00 2.07859e+00 3.59639e+01 9.99827e+01 6.09933e+01 -1.12366e+02 9.99872e-01
2.42598e+01 -6.94064e+00 2.61588e+00 3.48446e+01 9.55652e+01 4.48901e+01 -1.11075e+02 9.99880e-01
2.42698e+01 -6.01100e+00 3.00591e+00 3.37474e+01 9.01690e+01 3.15419e+01 -1.08062e+02 9.99855e-01
2.42798e+01 -5.13875e+00 3.27565e+00 3.26861e+01 8.41440e+01 2.08053e+01 -1.03996e+02 9.99788e-01
2.42898e+01 -4.32866e+00 3.45003e+00 3.16686e+01 7.77869e+01 1.24302e+01 -9.93837e+01 9.99639e-01
2.42998e+01 -3.58279e+00 3.55121e+00 3.06984e+01 7.13399e+01 6.11664e+00 -9.45857e+01 9.99321e-01
2.43098e+01 -2.90105e+00 3.59824e+00 2.97761e+01 6.49928e+01 1.55428e+00 -8.98416e+01 9.98637e-01
2.43198e+01 -2.28168e+00 3.60713e+00 2.89003e+01 5.88881e+01 -1.55291e+00 -8.52978e+01 9.97179e-01
2.43298e+01 -1.72174e+00 3.59107e+00 2.80686e+01 5.31280e+01 -3.47290e+00 -8.10326e+01 9.94140e-01
2.43398e+01 -1.21739e+00 3.56070e+00 2.72781e+01 4.77809e+01 -4.43955e+00 -7.70763e+01 9.88040e-01
2.43498e+01 -7.64283e-01 3.52451e+00 2.65256e+01 4.28879e+01 -4.65140e+00 -7.34286e+01 9.76404e-01
2.43598e+01 -3.57763e-01 3.48911e+00 2.58081e+01 3.84687e+01 -4.27331e+00 -7.00698e+01 9.55569e-01
2.43698e+01 6.93994e-03 3.45960e+00 2.51228e+01 3.45266e+01 -3.43963e+00 -6.69702e+01 9.20903e-01
2.43798e+01 3.34561e-01 3.43982e+00 2.44675e+01 3.10525e+01 -2.25796e+00 -6.40957e+01 8.67779e-01
2.43898e+01 6.29701e-01 3.43259e+00 2.38399e+01 2.80289e+01 -8.12948e-01 -6.14114e+01 7.93308e-01
2.43998e+01 8.96752e-01 3.44001e+00 2.32383e+01 2.54326e+01 8.30054e-01 -5.88840e+01 6.98167e-01
2.44098e+01 1.13986e+00 3.46361e+00 2.26614e+01 2.32375e+01 2.62169e+00 -5.64823e+01 5.87353e-01
2.44198e+01 1.36290e+00 3.50456e+00 2.21079e+01 2.14166e+01 4.52574e+00 -5.41781e+01 4.69129e-01
2.44298e+01 1.56949e+00 3.56383e+00 2.15772e+01 1.99434e+01 6.51671e+00 -5.19458e+01 3.52644e-01
2.44398e+01 1.76298e+00 3.64226e+00 2.10685e+01 1.87928e+01 8.57779e+00 -4.97615e+01 2.45639e-01
2.44498e+01 1.94647e+00 3.74061e+00 2.05816e+01 1.79414e+01 1.06992e+01 -4.76031e+01 1.53249e-01
2.44598e+01 2.12285e+00 3.85963e+00 2.01161e+01 1.73677e+01 1.28767e+01 -4.54496e+01 7.80117e-02
2.44698e+01 2.29480e+00 4.00004e+00 1.96723e+01 1.70523e+01 1.51104e+01 -4.32802e+01 2.05393e-02
2.44798e+01 2.46482e+00 4.16260e+00 1.92504e+01 1.69778e+01 1.74037e+01 -4.10742e+01 -1.96702e-02
2.44898e+01 2.63523e+00 4.34811e+00 1.88507e+01 1.71288e+01 1.97622e+01 -3.88104e+01 -4.35923e-02
2.44998e+01 2.80821e+00 4.55740e+00 1.84742e+01 1.74918e+01 2.21932e+01 -3.64663e+01 -5.22683e-02
2.45098e+01 2.98585e+00 4.79139e+00 1.81215e+01 1.80554e+01 2.47042e+01 -3.40177e+01 -4.65985e-02
2.45198e+01 3.17008e+00 5.05105e+00 1.77940e+01 1.88097e+01 2.73027e+01 -3.14385e+01 -2.72774e-02
2.45298e+01 3.36278e+00 5.33743e+00 1.74931e+01 1.97466e+01 2.99950e+01 -2.86996e+01 5.17558e-03
2.45398e+01 3.56573e+00 5.65162e+00 1.72205e+01 2.08590e+01 3.27852e+01 -2.57691e+01 5.03174e-02
2.45498e+01 3.78066e+00 5.99474e+00 1.69783e+01 2.21408e+01 3.56746e+01 -2.26114e+01 1.07627e-01
2.45599e+01 4.00924e+00 6.36787e+00 1.67690e+01 2.35863e+01 3.86599e+01 -1.91870e+01 1.76305e-01
2.45699e+01 4.25307e+00 6.77204e+00 1.65954e+01 2.51898e+01 4.17323e+01 -1.54526e+01 2.55052e-01
2.45799e+01 4.51370e+00 7.20816e+00 1.64610e+01 2.69445e+01 4.48754e+01 -1.13606e+01 3.41854e-01
2.45899e+01 4.79262e+00 7.67686e+00 1.63695e+01 2.88424e+01 4.80636e+01 -6.85981e+00 4.33865e-01
2.45999e+01 5.09119e+00 8.17846e+00 1.63253e+01 3.08728e+01 5.12595e+01 -1.89610e+00 5.27449e-01
2.46099e+01 5.41067e+00 8.71279e+00 1.63333e+01 3.30212e+01 5.44118e+01 3.58655e+00 6.18482e-01
2.46199e+01 5.75216e+00 9.27904e+00 1.63990e+01 3.52688e+01 5.74519e+01 9.64391e+00 7.02875e-01
2.46299e+01 6.11653e+00 9.87557e+00 1.65284e+01 3.75904e+01 6.02911e+01 1.63286e+01 7.77224e-01
2.46399e+01 6.50436e+00 1.04997e+01 1.67279e+01 3.99537e+01 6.28180e+01 2.36863e+01 8.39353e-01
2.46499e+01 6.91587e+00 1.11476e+01 1.70046e+01 4.23173e+01 6.48952e+01 3.17499e+01 8.88568e-01
2.46599e+01 7.35082e+00 1.18138e+01 1.73655e+01 4.46294e+01 6.63583e+01 4.05328e+01 9.25553e-01
2.46699e+01 7.80838e+00 1.24910e+01 1.78179e+01 4.68263e+01 6.70149e+01 5.00202e+01 9.51968e-01
2.46799e+01 8.28702e+00 1.31701e+01 1.83684e+01 4.88309e+01 6.66468e+01 6.01585e+01 9.69947e-01
2.46899e+01 8.78438e+00 1.38396e+01 1.90233e+01 5.05519e+01 6.50154e+01 7.08432e+01 9.81653e-01
2.46999e+01 9.29710e+00 1.44854e+01 1.97871e+01 5.18834e+01 6.18711e+01 8.19070e+01 9.88976e-01
2.47099e+01 9.82070e+00 1.50913e+01 2.06624e+01 5.27062e+01 5.69688e+01 9.31074e+01 9.93404e-01
2.47199e+01 1.03494e+01 1.56385e+01 2.16492e+01 5.28902e+01 5.00888e+01 1.04118e+02 9.96008e-01
2.47299e+01 1.08763e+01 1.61062e+01 2.27435e+01 5.22992e+01 4.10651e+01 1.14526e+02 9.97506e-01
2.47399e+01 1.13927e+01 1.64726e+01 2.39368e+01 5.07982e+01 2.98181e+01 1.23836e+02 9.98352e-01
2.47499e+01 1.18891e+01 1.67154e+01 2.52155e+01 4.82631e+01 1.63897e+01 1.31490e+02 9.98813e-01
2.47599e+01 1.23545e+01 1.68138e+01 2.65600e+01 4.45927e+01 9.76392e-01 1.36900e+02 9.99036e-01
2.47699e+01 1.27773e+01 1.67496e+01 2.79450e+01 3.97229e+01 -1.60471e+01 1.39494e+02 9.99087e-01
2.47799e+01 1.31452e+01 1.65092e+01 2.93398e+01 3.36402e+01 -3.41209e+01 1.38778e+02 9.98955e-01
2.47899e+01 1.34464e+01 1.60858e+01 3.07093e+01 2.63941e+01 -5.25160e+01 1.34405e+02 9.98509e-01
2.47999e+01 1.36698e+01 1.54803e+01 3.20161e+01 1.81052e+01 -7.03793e+01 1.26236e+02 9.97295e-01
2.48099e+01 1.38058e+01 1.47025e+01 3.32225e+01 8.96712e+00 -8.68039e+01 1.14386e+02 9.93703e-01
2.48199e+01 1.38472e+01 1.37712e+01 3.42936e+01 -7.60030e-01 -1.00920e+02 9.92433e+01 9.81374e-01
2.48299e+01 1.37897e+01 1.27131e+01 3.51992e+01 -1.07651e+01 -1.11988e+02 8.14454e+01 9.32667e-01
2.48399e+01 1.36320e+01 1.15608e+01 3.59169e+01 -2.07121e+01 -1.19484e+02 6.18191e+01 7.32552e-01
2.48499e+01 1.33766e+01 1.03487e+01 3.64329e+01 -3.02784e+01 -1.23152e+02 4.12756e+01 1.25835e-01
2.48600e+01 1.30285e+01 9.11167e+00 3.67427e+01 -3.91684e+01 -1.23016e+02 2.07310e+01 -6.13442e-01
2.48700e+01 1.25962e+01 7.88861e+00 3.68508e+01 -4.70759e+01 -1.19375e+02 1.09794e+00 -9.14026e-01
2.48800e+01 1.20908e+01 6.71579e+00 3.67703e+01 -5.37502e+01 -1.12756e+02 -1.68548e+01 -9.81893e-01
2.48900e+01 1.15255e+01 5.62097e+00 3.65209e+01 -5.90448e+01 -1.03828e+02 -3.26048e+01 -9.95726e-01
2.49000e+01 1.09143e+01 4.62392e+00 3.61263e+01 -6.29039e+01 -9.33167e+01 -4.58698e+01 -9.98790e-01
2.49100e+01 1.02717e+01 3.73698e+00 3.56118e+01 -6.53471e+01 -8.19225e+01 -5.65796e+01 -9.99575e-01
2.49200e+01 9.61139e+00 2.96578e+00 3.50025e+01 -6.64561e+01 -7.02696e+01 -6.48348e+01 -9.99812e-01
2.49300e+01 8.94615e+00 2.31026e+00 3.43221e+01 -6.63589e+01 -5.88685e+01 -7.08576e+01 -9.99896e-01
2.49400e+01 8.28726e+00 1.76588e+00 3.35914e+01 -6.52138e+01 -4.81029e+01 -7.49426e+01 -9.99928e-01
2.49500e+01 7.64435e+00 1.32488e+00 3.28281e+01 -6.31947e+01 -3.82326e+01 -7.74138e+01 -9.99939e-01
2.49600e+01 7.02527e+00 9.77469e-01 3.20469e+01 -6.04780e+01 -2.94078e+01 -7.85913e+01 -9.99939e-01
2.49700e+01 6.43615e+00 7.12826e-01 3.12591e+01 -5.72332e+01 -2.16887e+01 -7.87697e+01 -9.99929e-01
2.49800e+01 5.88147e+00 5.19880e-01 3.04734e+01 -5.36159e+01 -1.50672e+01 -7.82048e+01 -9.99907e-01
2.49900e+01 5.36425e+00 3.87901e-01 2.96962e+01 -4.97635e+01 -9.48690e+00 -7.71091e+01 -9.99867e-01
2.50000e+01 4.88625e+00 3.06892e-01 2.89319e+01 -4.57936e+01 -4.86052e+00 -7.56523e+01 -9.99797e-01


==> data/lorenz_oscillator_plot_init.dat <==
-5.00000e+00 1.00000e+01 1.00000e+01 1.00000e+01 0.00000e+00 1.70000e+02 7.33333e+01 0.00000e+00
-4.99000e+00 1.00809e+01 1.16577e+01 1.08098e+01 1.57686e+01 1.61635e+02 8.86941e+01 0.00000e+00
-4.97999e+00 1.03080e+01 1.32362e+01 1.17778e+01 2.92818e+01 1.53982e+02 1.05031e+02 0.00000e+00
-4.96999e+00 1.06600e+01 1.47375e+01 1.29155e+01 4.07753e+01 1.46064e+02 1.22661e+02 0.00000e+00
-4.95999e+00 1.11174e+01 1.61541e+01 1.42363e+01 5.03671e+01 1.36863e+02 1.41629e+02 0.00000e+00
-4.94998e+00 1.16614e+01 1.74680e+01 1.57527e+01 5.80662e+01 1.25353e+02 1.61694e+02 0.00000e+00
-4.93998e+00 1.22725e+01 1.86510e+01 1.74731e+01 6.37846e+01 1.10541e+02 1.82300e+02 0.00000e+00
-4.92998e+00 1.29303e+01 1.96656e+01 1.93987e+01 6.73527e+01 9.15514e+01 2.02552e+02 0.00000e+00
-4.91997e+00 1.36121e+01 2.04665e+01 2.15202e+01 6.85439e+01 6.77376e+01 2.21205e+02 0.00000e+00
-4.90997e+00 1.42929e+01 2.10037e+01 2.38138e+01 6.71085e+01 3.88289e+01 2.36701e+02 0.00000e+00
-4.89997e+00 1.49452e+01 2.12271e+01 2.62394e+01 6.28194e+01 5.08600e+00 2.47273e+02 0.00000e+00
-4.88996e+00 1.55397e+01 2.10924e+01 2.87385e+01 5.55270e+01 -3.25687e+01 2.51133e+02 0.00000e+00
-4.87996e+00 1.60460e+01 2.05679e+01 3.12361e+01 4.52187e+01 -7.24945e+01 2.46737e+02 0.00000e+00
-4.86996e+00 1.64349e+01 1.96420e+01 3.36440e+01 3.20716e+01 -1.12400e+02 2.33096e+02 0.00000e+00
-4.85995e+00 1.66795e+01 1.83283e+01 3.58681e+01 1.64875e+01 -1.49565e+02 2.10059e+02 0.00000e+00
-4.84995e+00 1.67587e+01 1.66682e+01 3.78180e+01 -9.04798e-01 -1.81205e+02 1.78489e+02 0.00000e+00
-4.83995e+00 1.66581e+01 1.47295e+01 3.94168e+01 -1.92860e+01 -2.04912e+02 1.40255e+02 0.00000e+00
-4.82994e+00 1.63726e+01 1.26005e+01 4.06106e+01 -3.77209e+01 -2.19069e+02 9.80092e+01 0.00000e+00
-4.81994e+00 1.59065e+01 1.03805e+01 4.13744e+01 -5.52595e+01 -2.23119e+02 5.47854e+01 0.00000e+00
-4.80994e+00 1.52730e+01 8.16865e+00 4.17133e+01 -7.10430e+01 -2.17611e+02 1.35240e+01 0.00000e+00
-4.79993e+00 1.44933e+01 6.05383e+00 4.16597e+01 -8.43942e+01 -2.04027e+02 -2.33527e+01 0.00000e+00
-4.78993e+00 1.35941e+01 4.10676e+00 4.12662e+01 -9.48735e+01 -1.84449e+02 -5.42155e+01 0.00000e+00
-4.77993e+00 1.26054e+01 2.37593e+00 4.05976e+01 -1.02294e+02 -1.61174e+02 -7.83109e+01 0.00000e+00
-4.76992e+00 1.15576e+01 8.87278e-01 3.97220e+01 -1.06703e+02 -1.36366e+02 -9.56706e+01 0.00000e+00
-4.75992e+00 1.04799e+01 -3.53234e-01 3.87040e+01 -1.08331e+02 -1.11824e+02 -1.06913e+02 0.00000e+00
-4.74992e+00 9.39834e+00 -1.35530e+00 3.76002e+01 -1.07536e+02 -8.88710e+01 -1.13005e+02 0.00000e+00
-4.73991e+00 8.33510e+00 -2.13939e+00 3.64567e+01 -1.04745e+02 -6.83478e+01 -1.15050e+02 0.00000e+00
-4.72991e+00 7.30792e+00 -2.73225e+00 3.53084e+01 -1.00402e+02 -5.06767e+01 -1.14123e+02 0.00000e+00
-4.71991e+00 6.33015e+00 -3.16314e+00 3.41802e+01 -9.49328e+01 -3.59584e+01 -1.11170e+02 0.00000e+00
-4.70990e+00 5.41109e+00 -3.46112e+00 3.30884e+01 -8.87221e+01 -2.40726e+01 -1.06964e+02 0.00000e+00
-4.69990e+00 4.55648e+00 -3.65335e+00 3.20424e+01 -8.20984e+01 -1.47657e+01 -1.02093e+02 0.00000e+00
-4.68990e+00 3.76905e+00 -3.76407e+00 3.10466e+01 -7.53312e+01 -7.71886e+00 -9.69780e+01 0.00000e+00
-4.67989e+00 3.04912e+00 -3.81419e+00 3.01020e+01 -6.86331e+01 -2.59518e+00 -9.19020e+01 0.00000e+00
-4.66989e+00 2.39516e+00 -3.82132e+00 2.92073e+01 -6.21648e+01 9.29727e-01 -8.70387e+01 0.00000e+00
-4.65989e+00 1.80425e+00 -3.79994e+00 2.83597e+01 -5.60419e+01 3.15102e+00 -8.24818e+01 0.00000e+00
-4.64988e+00 1.27253e+00 -3.76176e+00 2.75559e+01 -5.03429e+01 4.32686e+00 -7.82694e+01 0.00000e+00
-4.63988e+00 7.95484e-01 -3.71612e+00 2.67926e+01 -4.51160e+01 4.67659e+00 -7.44030e+01 0.00000e+00
-4.62988e+00 3.68251e-01 -3.67034e+00 2.60663e+01 -4.03859e+01 4.38243e+00 -7.08617e+01 0.00000e+00
-4.61987e+00 -1.41835e-02 -3.63009e+00 2.53739e+01 -3.61591e+01 3.59284e+00 -6.76123e+01 0.00000e+00
-4.60987e+00 -3.56829e-01 -3.59971e+00 2.47127e+01 -3.24288e+01 2.42672e+00 -6.46162e+01 0.00000e+00
-4.59987e+00 -6.64579e-01 -3.58248e+00 2.40804e+01 -2.91790e+01 9.77627e-01 -6.18337e+01 0.00000e+00
-4.58986e+00 -9.42132e-01 -3.58085e+00 2.34751e+01 -2.63872e+01 -6.82224e-01 -5.92266e+01 0.00000e+00
-4.57986e+00 -1.19394e+00 -3.59665e+00 2.28951e+01 -2.40271e+01 -2.49835e+00 -5.67593e+01 0.00000e+00
-4.56986e+00 -1.42418e+00 -3.63122e+00 2.23392e+01 -2.20704e+01 -4.43084e+00 -5.43996e+01 0.00000e+00
-4.55985e+00 -1.63674e+00 -3.68559e+00 2.18064e+01 -2.04885e+01 -6.45169e+00 -5.21181e+01 0.00000e+00
-4.54985e+00 -1.83524e+00 -3.76053e+00 2.12963e+01 -1.92529e+01 -8.54243e+00 -4.98886e+01 0.00000e+00
-4.53985e+00 -2.02300e+00 -3.85669e+00 2.08082e+01 -1.83370e+01 -1.06922e+01 -4.76866e+01 0.00000e+00
-4.52984e+00 -2.20308e+00 -3.97463e+00 2.03422e+01 -1.77155e+01 -1.28961e+01 -4.54894e+01 0.00000e+00
-4.51984e+00 -2.37833e+00 -4.11488e+00 1.98982e+01 -1.73655e+01 -1.51539e+01 -4.32753e+01 0.00000e+00
-4.50984e+00 -2.55135e+00 -4.27800e+00 1.94765e+01 -1.72665e+01 -1.74683e+01 -4.10228e+01 0.00000e+00
-4.49983e+00 -2.72455e+00 -4.46457e+00 1.90777e+01 -1.74002e+01 -1.98447e+01 -3.87099e+01 0.00000e+00
-4.48983e+00 -2.90019e+00 -4.67525e+00 1.87024e+01 -1.77506e+01 -2.22897e+01 -3.63138e+01 0.00000e+00
-4.47983e+00 -3.08036e+00 -4.91076e+00 1.83515e+01 -1.83040e+01 -2.48100e+01 -3.38105e+01 0.00000e+00
-4.46982e+00 -3.26703e+00 -5.17189e+00 1.80264e+01 -1.90486e+01 -2.74123e+01 -3.11736e+01 0.00000e+00
-4.45982e+00 -3.46206e+00 -5.45948e+00 1.77284e+01 -1.99742e+01 -3.01015e+01 -2.83746e+01 0.00000e+00
-4.44982e+00 -3.66722e+00 -5.77442e+00 1.74593e+01 -2.10720e+01 -3.28805e+01 -2.53821e+01 0.00000e+00
-4.43981e+00 -3.88419e+00 -6.11761e+00 1.72213e+01 -2.23342e+01 -3.57488e+01 -2.21616e+01 0.00000e+00
-4.42981e+00 -4.11458e+00 -6.48992e+00 1.70168e+01 -2.37534e+01 -3.87011e+01 -1.86750e+01 0.00000e+00
-4.41981e+00 -4.35991e+00 -6.89213e+00 1.68487e+01 -2.53222e+01 -4.17265e+01 -1.48808e+01 0.00000e+00
-4.40980e+00 -4.62166e+00 -7.32491e+00 1.67203e+01 -2.70324e+01 -4.48061e+01 -1.07342e+01 0.00000e+00
-4.39980e+00 -4.90118e+00 -7.78864e+00 1.66353e+01 -2.88746e+01 -4.79118e+01 -6.18725e+00 0.00000e+00
-4.38980e+00 -5.19975e+00 -8.28342e+00 1.65980e+01 -3.08367e+01 -5.10040e+01 -1.18970e+00 0.00000e+00
-4.37979e+00 -5.51847e+00 -8.80884e+00 1.66132e+01 -3.29037e+01 -5.40290e+01 4.30955e+00 0.00000e+00
-4.36979e+00 -5.85832e+00 -9.36390e+00 1.66861e+01 -3.50558e+01 -5.69167e+01 1.03606e+01 0.00000e+00
-4.35979e+00 -6.22002e+00 -9.94680e+00 1.68225e+01 -3.72678e+01 -5.95778e+01 1.70095e+01 0.00000e+00
-4.34978e+00 -6.60402e+00 -1.05547e+01 1.70285e+01 -3.95071e+01 -6.19013e+01 2.42943e+01 0.00000e+00
-4.33978e+00 -7.01039e+00 -1.11837e+01 1.73107e+01 -4.17328e+01 -6.37524e+01 3.22399e+01 0.00000e+00
-4.32978e+00 -7.43874e+00 -1.18281e+01 1.76757e+01 -4.38936e+01 -6.49714e+01 4.08509e+01 0.00000e+00
-4.31977e+00 -7.88813e+00 -1.24808e+01 1.81301e+01 -4.59268e+01 -6.53739e+01 5.01032e+01 0.00000e+00
-4.30977e+00 -8.35691e+00 -1.31326e+01 1.86801e+01 -4.77570e+01 -6.47532e+01 5.99345e+01 0.00000e+00
-4.29977e+00 -8.84261e+00 -1.37722e+01 1.93308e+01 -4.92954e+01 -6.28863e+01 7.02331e+01 0.00000e+00
-4.28976e+00 -9.34183e+00 -1.43858e+01 2.00862e+01 -5.04400e+01 -5.95437e+01 8.08269e+01 0.00000e+00
-4.27976e+00 -9.85006e+00 -1.49578e+01 2.09481e+01 -5.10770e+01 -5.45043e+01 9.14734e+01 0.00000e+00
-4.26976e+00 -1.03616e+01 -1.54700e+01 2.19154e+01 -5.10837e+01 -4.75765e+01 1.01853e+02 0.00000e+00
-4.25975e+00 -1.08695e+01 -1.59028e+01 2.29836e+01 -5.03330e+01 -3.86234e+01 1.11567e+02 0.00000e+00
-4.24975e+00 -1.13657e+01 -1.62358e+01 2.41437e+01 -4.87010e+01 -2.75937e+01 1.20147e+02 0.00000e+00
-4.23975e+00 -1.18406e+01 -1.64482e+01 2.53818e+01 -4.60760e+01 -1.45528e+01 1.27071e+02 0.00000e+00
-4.22974e+00 -1.22839e+01 -1.65209e+01 2.66786e+01 -4.23701e+01 2.89413e-01 1.31798e+02 0.00000e+00
-4.21974e+00 -1.26845e+01 -1.64376e+01 2.80096e+01 -3.75313e+01 1.65591e+01 1.33810e+02 0.00000e+00
-4.20974e+00 -1.30310e+01 -1.61866e+01 2.93452e+01 -3.15566e+01 3.37161e+01 1.32673e+02 0.00000e+00
-4.19973e+00 -1.33122e+01 -1.57624e+01 3.06524e+01 -2.45018e+01 5.10721e+01 1.28092e+02 0.00000e+00
-4.18973e+00 -1.35180e+01 -1.51668e+01 3.18961e+01 -1.64886e+01 6.78339e+01 1.19968e+02 0.00000e+00
-4.17973e+00 -1.36395e+01 -1.44100e+01 3.30412e+01 -7.70500e+00 8.31696e+01 1.08436e+02 0.00000e+00
-4.16972e+00 -1.36704e+01 -1.35103e+01 3.40554e+01 1.60094e+00 9.62898e+01 9.38760e+01 0.00000e+00
-4.15972e+00 -1.36067e+01 -1.24932e+01 3.49113e+01 1.11353e+01 1.06533e+02 7.68948e+01 0.00000e+00
-4.14972e+00 -1.34479e+01 -1.13901e+01 3.55883e+01 2.05782e+01 1.13437e+02 5.82703e+01 0.00000e+00
-4.13971e+00 -1.31964e+01 -1.02356e+01 3.60745e+01 2.96083e+01 1.16790e+02 3.88741e+01 0.00000e+00
-4.12971e+00 -1.28579e+01 -9.06520e+00 3.63664e+01 3.79270e+01 1.16640e+02 1.95824e+01 0.00000e+00
-4.11971e+00 -1.24408e+01 -7.91273e+00 3.64693e+01 4.52810e+01 1.13277e+02 1.18960e+00 0.00000e+00
-4.10970e+00 -1.19558e+01 -6.80803e+00 3.63954e+01 5.14782e+01 1.07182e+02 -1.56586e+01 0.00000e+00
-4.09970e+00 -1.14152e+01 -5.77549e+00 3.61627e+01 5.63970e+01 9.89542e+01 -3.05055e+01 0.00000e+00
-4.08970e+00 -1.08320e+01 -4.83323e+00 3.57926e+01 5.99874e+01 8.92428e+01 -4.30936e+01 0.00000e+00
-4.07969e+00 -1.02194e+01 -3.99287e+00 3.53083e+01 6.22656e+01 7.86797e+01 -5.33506e+01 0.00000e+00
-4.06969e+00 -9.59038e+00 -3.26005e+00 3.47328e+01 6.33033e+01 6.78300e+01 -6.13556e+01 0.00000e+00
-4.05969e+00 -8.95670e+00 -2.63521e+00 3.40877e+01 6.32149e+01 5.71608e+01 -6.72977e+01 0.00000e+00
-4.04968e+00 -8.32895e+00 -2.11466e+00 3.33924e+01 6.21429e+01 4.70277e+01 -7.14336e+01 0.00000e+00
-4.03968e+00 -7.71618e+00 -1.69172e+00 3.26636e+01 6.02446e+01 3.76769e+01 -7.40493e+01 0.00000e+00
-4.02968e+00 -7.12587e+00 -1.35776e+00 3.19150e+01 5.76811e+01 2.92558e+01 -7.54316e+01 0.00000e+00
-4.01967e+00 -6.56387e+00 -1.10308e+00 3.11577e+01 5.46079e+01 2.18298e+01 -7.58467e+01 0.00000e+00
-4.00967e+00 -6.03456e+00 -9.17686e-01 3.04000e+01 5.11688e+01 1.54009e+01 -7.55289e+01 0.00000e+00
-3.99967e+00 -5.54095e+00 -7.91780e-01 2.96484e+01 4.74917e+01 9.92543e+00 -7.46752e+01 0.00000e+00
-3.98966e+00 -5.08484e+00 -7.16177e-01 2.89073e+01 4.36866e+01 5.32960e+00 -7.34445e+01 0.00000e+00
-3.97966e+00 -4.66704e+00 -6.82524e-01 2.81799e+01 3.98452e+01 1.52190e+00 -7.19609e+01 0.00000e+00
-3.96966e+00 -4.28754e+00 -6.83432e-01 2.74681e+01 3.60411e+01 -1.59703e+00 -7.03181e+01 0.00000e+00
-3.95965e+00 -3.94566e+00 -7.12514e-01 2.67733e+01 3.23315e+01 -4.12754e+00 -6.85842e+01 0.00000e+00
-3.94965e+00 -3.64024e+00 -7.64371e-01 2.60961e+01 2.87587e+01 -6.16621e+00 -6.68072e+01 0.00000e+00
-3.93965e+00 -3.36974e+00 -8.34540e-01 2.54368e+01 2.53520e+01 -7.80289e+00 -6.50192e+01 0.00000e+00
-3.92964e+00 -3.13241e+00 -9.19413e-01 2.47953e+01 2.21300e+01 -9.11912e+00 -6.32407e+01 0.00000e+00
-3.91964e+00 -2.92635e+00 -1.01616e+00 2.41715e+01 1.91019e+01 -1.01875e+01 -6.14836e+01 0.00000e+00
-3.90964e+00 -2.74959e+00 -1.12262e+00 2.35651e+01 1.62698e+01 -1.10716e+01 -5.97535e+01 0.00000e+00
-3.89963e+00 -2.60020e+00 -1.23723e+00 2.29759e+01 1.36297e+01 -1.18265e+01 -5.80520e+01 0.00000e+00
-3.88963e+00 -2.47630e+00 -1.35895e+00 2.24036e+01 1.11734e+01 -1.24994e+01 -5.63777e+01 0.00000e+00
-3.87963e+00 -2.37609e+00 -1.48717e+00 2.18479e+01 8.88920e+00 -1.31308e+01 -5.47274e+01 0.00000e+00
-3.86962e+00 -2.29793e+00 -1.62163e+00 2.13086e+01 6.76293e+00 -1.37547e+01 -5.30965e+01 0.00000e+00
-3.85962e+00 -2.24031e+00 -1.76242e+00 2.07856e+01 4.77884e+00 -1.44002e+01 -5.14798e+01 0.00000e+00
-3.84962e+00 -2.20190e+00 -1.90989e+00 2.02786e+01 2.92013e+00 -1.50918e+01 -4.98710e+01 0.00000e+00
-3.83961e+00 -2.18153e+00 -2.06458e+00 1.97878e+01 1.16942e+00 -1.58506e+01 -4.82635e+01 0.00000e+00
-3.82961e+00 -2.17820e+00 -2.22729e+00 1.93131e+01 -4.90863e-01 -1.66946e+01 -4.66500e+01 0.00000e+00
-3.81961e+00 -2.19110e+00 -2.39893e+00 1.88545e+01 -2.07822e+00 -1.76397e+01 -4.50225e+01 0.00000e+00
-3.80960e+00 -2.21959e+00 -2.58058e+00 1.84124e+01 -3.60990e+00 -1.87000e+01 -4.33719e+01 0.00000e+00
-3.79960e+00 -2.26320e+00 -2.77348e+00 1.79869e+01 -5.10280e+00 -1.98881e+01 -4.16882e+01 0.00000e+00
-3.78960e+00 -2.32161e+00 -2.97894e+00 1.75785e+01 -6.57335e+00 -2.12157e+01 -3.99601e+01 0.00000e+00
-3.77959e+00 -2.39469e+00 -3.19843e+00 1.71876e+01 -8.03748e+00 -2.26938e+01 -3.81745e+01 0.00000e+00
-3.76959e+00 -2.48244e+00 -3.43351e+00 1.68150e+01 -9.51064e+00 -2.43326e+01 -3.63165e+01 0.00000e+00
-3.75959e+00 -2.58504e+00 -3.68582e+00 1.64614e+01 -1.10078e+01 -2.61420e+01 -3.43690e+01 0.00000e+00
-3.74958e+00 -2.70280e+00 -3.95712e+00 1.61278e+01 -1.25432e+01 -2.81312e+01 -3.23120e+01 0.00000e+00
-3.73958e+00 -2.83616e+00 -4.24926e+00 1.58154e+01 -1.41309e+01 -3.03084e+01 -3.01227e+01 0.00000e+00
-3.72958e+00 -2.98573e+00 -4.56414e+00 1.55256e+01 -1.57841e+01 -3.26810e+01 -2.77744e+01 0.00000e+00
-3.71957e+00 -3.15221e+00 -4.90376e+00 1.52603e+01 -1.75155e+01 -3.52545e+01 -2.52365e+01 0.00000e+00
-3.70957e+00 -3.33646e+00 -5.27015e+00 1.50215e+01 -1.93369e+01 -3.80321e+01 -2.24736e+01 0.00000e+00
-3.69957e+00 -3.53942e+00 -5.66534e+00 1.48116e+01 -2.12592e+01 -4.10140e+01 -1.94455e+01 0.00000e+00
-3.68956e+00 -3.76215e+00 -6.09137e+00 1.46335e+01 -2.32922e+01 -4.41955e+01 -1.61059e+01 0.00000e+00
-3.67956e+00 -4.00581e+00 -6.55018e+00 1.44906e+01 -2.54437e+01 -4.75661e+01 -1.24027e+01 0.00000e+00
-3.66956e+00 -4.27161e+00 -7.04358e+00 1.43867e+01 -2.77197e+01 -5.11070e+01 -8.27724e+00 0.00000e+00
-3.65955e+00 -4.56081e+00 -7.57313e+00 1.43266e+01 -3.01231e+01 -5.47888e+01 -3.66458e+00 0.00000e+00
-3.64955e+00 -4.87470e+00 -8.14005e+00 1.43153e+01 -3.26535e+01 -5.85688e+01 1.50617e+00 0.00000e+00
-3.63955e+00 -5.21451e+00 -8.74503e+00 1.43588e+01 -3.53052e+01 -6.23870e+01 7.31079e+00 0.00000e+00
-3.62954e+00 -5.58140e+00 -9.38806e+00 1.44639e+01 -3.80666e+01 -6.61622e+01 1.38281e+01 0.00000e+00
-3.61954e+00 -5.97639e+00 -1.00682e+01 1.46381e+01 -4.09182e+01 -6.97877e+01 2.11366e+01 0.00000e+00
-3.60954e+00 -6.40025e+00 -1.07833e+01 1.48897e+01 -4.38308e+01 -7.31259e+01 2.93101e+01 0.00000e+00
-3.59953e+00 -6.85337e+00 -1.15297e+01 1.52276e+01 -4.67632e+01 -7.60042e+01 3.84103e+01 0.00000e+00
-3.58953e+00 -7.33570e+00 -1.23017e+01 1.56614e+01 -4.96598e+01 -7.82108e+01 4.84778e+01 0.00000e+00
-3.57953e+00 -7.84654e+00 -1.30913e+01 1.62007e+01 -5.24481e+01 -7.94920e+01 5.95198e+01 0.00000e+00
-3.56952e+00 -8.38435e+00 -1.38880e+01 1.68553e+01 -5.50364e+01 -7.95532e+01 7.14943e+01 0.00000e+00
-3.55952e+00 -8.94659e+00 -1.46778e+01 1.76339e+01 -5.73118e+01 -7.80638e+01 8.42924e+01 0.00000e+00
-3.54952e+00 -9.52948e+00 -1.54434e+01 1.85438e+01 -5.91395e+01 -7.46692e+01 9.77177e+01 0.00000e+00
-3.53951e+00 -1.01278e+01 -1.61641e+01 1.95900e+01 -6.03634e+01 -6.90108e+01 1.11466e+02 0.00000e+00
-3.52951e+00 -1.07346e+01 -1.68154e+01 2.07735e+01 -6.08089e+01 -6.07574e+01 1.25110e+02 0.00000e+00
-3.51951e+00 -1.13411e+01 -1.73701e+01 2.20908e+01 -6.02898e+01 -4.96470e+01 1.38088e+02 0.00000e+00
-3.50950e+00 -1.19369e+01 -1.77987e+01 2.35317e+01 -5.86179e+01 -3.55388e+01 1.49710e+02 0.00000e+00
-3.49950e+00 -1.25095e+01 -1.80712e+01 2.50788e+01 -5.56178e+01 -1.84708e+01 1.59184e+02 0.00000e+00
-3.48950e+00 -1.30447e+01 -1.81592e+01 2.67065e+01 -5.11453e+01 1.28565e+00 1.65665e+02 0.00000e+00
-3.47949e+00 -1.35275e+01 -1.80383e+01 2.83805e+01 -4.51086e+01 2.31858e+01 1.68332e+02 0.00000e+00
-3.46949e+00 -1.39419e+01 -1.76910e+01 3.00592e+01 -3.74906e+01 4.63998e+01 1.66488e+02 0.00000e+00
-3.45949e+00 -1.42725e+01 -1.71092e+01 3.16948e+01 -2.83674e+01 6.98429e+01 1.59672e+02 0.00000e+00
-3.44948e+00 -1.45050e+01 -1.62971e+01 3.32366e+01 -1.79205e+01 9.22546e+01 1.47758e+02 0.00000e+00
-3.43948e+00 -1.46276e+01 -1.52714e+01 3.46348e+01 -6.43792e+00 1.12322e+02 1.31023e+02 0.00000e+00
-3.42948e+00 -1.46316e+01 -1.40618e+01 3.58442e+01 5.69872e+00 1.28835e+02 1.10162e+02 0.00000e+00
-3.41947e+00 -1.45129e+01 -1.27089e+01 3.68285e+01 1.80398e+01 1.40836e+02 8.62331e+01 0.00000e+00
-3.40947e+00 -1.42716e+01 -1.12611e+01 3.75635e+01 3.01052e+01 1.47749e+02 6.05452e+01 0.00000e+00
-3.39947e+00 -1.39131e+01 -9.77040e+00 3.80386e+01 4.14266e+01 1.49439e+02 3.44997e+01 0.00000e+00
-3.38946e+00 -1.34467e+01 -8.28779e+00 3.82570e+01 5.15892e+01 1.46211e+02 9.42471e+00 0.00000e+00
-3.37946e+00 -1.28859e+01 -6.85939e+00 3.82342e+01 6.02651e+01 1.38736e+02 -1.35684e+01 0.00000e+00
-3.36946e+00 -1.22467e+01 -5.52326e+00 3.79952e+01 6.72345e+01 1.27932e+02 -3.36789e+01 0.00000e+00
-3.35945e+00 -1.15468e+01 -4.30757e+00 3.75715e+01 7.23924e+01 1.14828e+02 -5.04521e+01 0.00000e+00
-3.34945e+00 -1.08044e+01 -3.23019e+00 3.69974e+01 7.57423e+01 1.00442e+02 -6.37595e+01 0.00000e+00
-3.33945e+00 -1.00372e+01 -2.29929e+00 3.63070e+01 7.73789e+01 8.56786e+01 -7.37403e+01 0.00000e+00
-3.32944e+00 -9.26149e+00 -1.51483e+00 3.55321e+01 7.74666e+01 7.12737e+01 -8.07228e+01 0.00000e+00
-3.31944e+00 -8.49180e+00 -8.70318e-01 3.47006e+01 7.62149e+01 5.77704e+01 -8.51443e+01 0.00000e+00
-3.30944e+00 -7.74038e+00 -3.54821e-01 3.38356e+01 7.38556e+01 4.55248e+01 -8.74819e+01 0.00000e+00
-3.29943e+00 -7.01711e+00 4.53333e-02 3.29558e+01 7.06244e+01 3.47298e+01 -8.82001e+01 0.00000e+00
-3.28943e+00 -6.32957e+00 3.45063e-01 3.20750e+01 6.67464e+01 2.54482e+01 -8.77175e+01 0.00000e+00
-3.27943e+00 -5.68320e+00 5.59412e-01 3.12036e+01 6.24262e+01 1.76475e+01 -8.63890e+01 0.00000e+00
-3.26942e+00 -5.08151e+00 7.02753e-01 3.03485e+01 5.78426e+01 1.12314e+01 -8.45005e+01 0.00000e+00
-3.25942e+00 -4.52634e+00 7.88285e-01 2.95142e+01 5.31463e+01 6.06547e+00 -8.22726e+01 0.00000e+00
-3.24942e+00 -4.01819e+00 8.27764e-01 2.87031e+01 4.84596e+01 1.99754e+00 -7.98678e+01 0.00000e+00
-3.23941e+00 -3.55647e+00 8.31390e-01 2.79165e+01 4.38786e+01 -1.12833e+00 -7.74008e+01 0.00000e+00
-3.22941e+00 -3.13973e+00 8.07829e-01 2.71545e+01 3.94756e+01 -3.46234e+00 -7.49485e+01 0.00000e+00
-3.21941e+00 -2.76593e+00 7.64296e-01 2.64168e+01 3.53022e+01 -5.14324e+00 -7.25589e+01 0.00000e+00
-3.20940e+00 -2.43257e+00 7.06691e-01 2.57026e+01 3.13926e+01 -6.29533e+00 -7.02593e+01 0.00000e+00
-3.19940e+00 -2.13692e+00 6.39747e-01 2.50108e+01 2.77666e+01 -7.02736e+00 -6.80626e+01 0.00000e+00
-3.18940e+00 -1.87608e+00 5.67185e-01 2.43405e+01 2.44326e+01 -7.43266e+00 -6.59721e+01 0.00000e+00
-3.17939e+00 -1.64713e+00 4.91869e-01 2.36906e+01 2.13900e+01 -7.59001e+00 -6.39851e+01 0.00000e+00
-3.16939e+00 -1.44719e+00 4.15941e-01 2.30601e+01 1.86313e+01 -7.56496e+00 -6.20955e+01 0.00000e+00
-3.15939e+00 -1.27347e+00 3.40947e-01 2.24480e+01 1.61442e+01 -7.41130e+00 -6.02955e+01 0.00000e+00
-3.14938e+00 -1.12334e+00 2.67948e-01 2.18535e+01 1.39129e+01 -7.17260e+00 -5.85770e+01 0.00000e+00
-3.13938e+00 -9.94329e-01 1.97614e-01 2.12758e+01 1.19194e+01 -6.88368e+00 -5.69320e+01 0.00000e+00
-3.12938e+00 -8.84147e-01 1.30304e-01 2.07142e+01 1.01445e+01 -6.57198e+00 -5.53532e+01 0.00000e+00
-3.11937e+00 -7.90708e-01 6.61350e-02 2.01682e+01 8.56843e+00 -6.25883e+00 -5.38341e+01 0.00000e+00
-3.10937e+00 -7.12123e-01 5.03596e-03 1.96370e+01 7.17159e+00 -5.96051e+00 -5.23690e+01 0.00000e+00
-3.09937e+00 -6.46695e-01 -5.32056e-02 1.91203e+01 5.93489e+00 -5.68926e+00 -5.09530e+01 0.00000e+00
-3.08936e+00 -5.92913e-01 -1.08908e-01 1.86175e+01 4.84005e+00 -5.45412e+00 -4.95820e+01 0.00000e+00
-3.07936e+00 -5.49446e-01 -1.62467e-01 1.81282e+01 3.86980e+00 -5.26157e+00 -4.82525e+01 0.00000e+00
-3.06936e+00 -5.15130e-01 -2.14332e-01 1.76520e+01 3.00798e+00 -5.11625e+00 -4.69615e+01 0.00000e+00
-3.05935e+00 -4.88955e-01 -2.64994e-01 1.71885e+01 2.23961e+00 -5.02134e+00 -4.57064e+01 0.00000e+00
-3.04935e+00 -4.70057e-01 -3.14968e-01 1.67374e+01 1.55089e+00 -4.97909e+00 -4.44851e+01 0.00000e+00
-3.03935e+00 -4.57704e-01 -3.64790e-01 1.62984e+01 9.29141e-01 -4.99108e+00 -4.32954e+01 0.00000e+00
-3.02934e+00 -4.51284e-01 -4.15008e-01 1.58711e+01 3.62759e-01 -5.05855e+00 -4.21357e+01 0.00000e+00
-3.01934e+00 -4.50297e-01 -4.66183e-01 1.54553e+01 -1.58863e-01 -5.18265e+00 -4.10042e+01 0.00000e+00
-3.00934e+00 -4.54345e-01 -5.18888e-01 1.50507e+01 -6.45430e-01 -5.36457e+00 -3.98994e+01 0.00000e+00
-2.99933e+00 -4.63123e-01 -5.73708e-01 1.46570e+01 -1.10585e+00 -5.60575e+00 -3.88196e+01 0.00000e+00
-2.98933e+00 -4.76410e-01 -6.31244e-01 1.42740e+01 -1.54834e+00 -5.90798e+00 -3.77631e+01 0.00000e+00
-2.97933e+00 -4.94066e-01 -6.92118e-01 1.39014e+01 -1.98052e+00 -6.27352e+00 -3.67284e+01 0.00000e+00
-2.96932e+00 -5.16023e-01 -7.56977e-01 1.35391e+01 -2.40954e+00 -6.70519e+00 -3.57136e+01 0.00000e+00
-2.95932e+00 -5.42284e-01 -8.26499e-01 1.31868e+01 -2.84214e+00 -7.20646e+00 -3.47167e+01 0.00000e+00
-2.94932e+00 -5.72918e-01 -9.01400e-01 1.28445e+01 -3.28482e+00 -7.78149e+00 -3.37355e+01 0.00000e+00
-2.93931e+00 -6.08057e-01 -9.82443e-01 1.25118e+01 -3.74386e+00 -8.43525e+00 -3.27675e+01 0.00000e+00
-2.92931e+00 -6.47896e-01 -1.07044e+00 1.21889e+01 -4.22547e+00 -9.17353e+00 -3.18101e+01 0.00000e+00
-2.91931e+00 -6.92691e-01 -1.16628e+00 1.18754e+01 -4.73588e+00 -1.00031e+01 -3.08599e+01 0.00000e+00
-2.90930e+00 -7.42762e-01 -1.27090e+00 1.15714e+01 -5.28139e+00 -1.09316e+01 -2.99132e+01 0.00000e+00
-2.89930e+00 -7.98493e-01 -1.38534e+00 1.12769e+01 -5.86851e+00 -1.19679e+01 -2.89657e+01 0.00000e+00
-2.88930e+00 -8.60332e-01 -1.51073e+00 1.09920e+01 -6.50399e+00 -1.31218e+01 -2.80121e+01 0.00000e+00
-2.87929e+00 -9.28801e-01 -1.64830e+00 1.07166e+01 -7.19496e+00 -1.44046e+01 -2.70465e+01 0.00000e+00
-2.86929e+00 -1.00449e+00 -1.79939e+00 1.04509e+01 -7.94900e+00 -1.58285e+01 -2.60616e+01 0.00000e+00
-2.85929e+00 -1.08807e+00 -1.96549e+00 1.01952e+01 -8.77418e+00 -1.74074e+01 -2.50487e+01 0.00000e+00
-2.84928e+00 -1.18030e+00 -2.14822e+00 9.94989e+00 -9.67921e+00 -1.91563e+01 -2.39975e+01 0.00000e+00
-2.83928e+00 -1.28202e+00 -2.34936e+00 9.71530e+00 -1.06735e+01 -2.10919e+01 -2.28955e+01 0.00000e+00
-2.82928e+00 -1.39417e+00 -2.57088e+00 9.49205e+00 -1.17671e+01 -2.32324e+01 -2.17279e+01 0.00000e+00
-2.81927e+00 -1.51781e+00 -2.81491e+00 9.28088e+00 -1.29711e+01 -2.55971e+01 -2.04765e+01 0.00000e+00
-2.80927e+00 -1.65409e+00 -3.08381e+00 9.08273e+00 -1.42973e+01 -2.82070e+01 -1.91197e+01 0.00000e+00
-2.79927e+00 -1.80430e+00 -3.38013e+00 8.89879e+00 -1.57584e+01 -3.10841e+01 -1.76314e+01 0.00000e+00
-2.78926e+00 -1.96985e+00 -3.70667e+00 8.73053e+00 -1.73681e+01 -3.42514e+01 -1.59798e+01 0.00000e+00
-2.77926e+00 -2.15232e+00 -4.06643e+00 8.57976e+00 -1.91412e+01 -3.77321e+01 -1.41271e+01 0.00000e+00
-2.76926e+00 -2.35340e+00 -4.46268e+00 8.44872e+00 -2.10928e+01 -4.15493e+01 -1.20274e+01 0.00000e+00
-2.75925e+00 -2.57497e+00 -4.89889e+00 8.34014e+00 -2.32393e+01 -4.57246e+01 -9.62588e+00 0.00000e+00
-2.74925e+00 -2.81904e+00 -5.37874e+00 8.25736e+00 -2.55969e+01 -5.02767e+01 -6.85672e+00 0.00000e+00
-2.73925e+00 -3.08783e+00 -5.90606e+00 8.20444e+00 -2.81823e+01 -5.52193e+01 -3.64157e+00 0.00000e+00
-2.72924e+00 -3.38369e+00 -6.48482e+00 8.18630e+00 -3.10112e+01 -6.05586e+01 1.12486e-01 0.00000e+00
-2.71924e+00 -3.70913e+00 -7.11895e+00 8.20885e+00 -3.40982e+01 -6.62889e+01 4.51480e+00 0.00000e+00
-2.70924e+00 -4.06678e+00 -7.81227e+00 8.27921e+00 -3.74549e+01 -7.23879e+01 9.69290e+00 0.00000e+00
-2.69923e+00 -4.45940e+00 -8.56827e+00 8.40585e+00 -4.10887e+01 -7.88099e+01 1.57937e+01 0.00000e+00
-2.68923e+00 -4.88976e+00 -9.38981e+00 8.59882e+00 -4.50006e+01 -8.54773e+01 2.29837e+01 0.00000e+00
-2.67923e+00 -5.36061e+00 -1.02788e+01 8.86992e+00 -4.91820e+01 -9.22701e+01 3.14475e+01 0.00000e+00
-2.66922e+00 -5.87455e+00 -1.12357e+01 9.23289e+00 -5.36112e+01 -9.90127e+01 4.13835e+01 0.00000e+00
-2.65922e+00 -6.43389e+00 -1.22587e+01 9.70346e+00 -5.82486e+01 -1.05459e+02 5.29955e+01 0.00000e+00
-2.64922e+00 -7.04040e+00 -1.33435e+01 1.02994e+01 -6.30307e+01 -1.11276e+02 6.64783e+01 0.00000e+00
-2.63921e+00 -7.69510e+00 -1.44815e+01 1.10403e+01 -6.78636e+01 -1.16025e+02 8.19955e+01 0.00000e+00
-2.62921e+00 -8.39786e+00 -1.56594e+01 1.19470e+01 -7.26150e+01 -1.19152e+02 9.96464e+01 0.00000e+00
-2.61921e+00 -9.14702e+00 -1.68576e+01 1.30409e+01 -7.71060e+01 -1.19973e+02 1.19421e+02 0.00000e+00
-2.60920e+00 -9.93885e+00 -1.80493e+01 1.43427e+01 -8.11041e+01 -1.17689e+02 1.41142e+02 0.00000e+00
-2.59920e+00 -1.07670e+01 -1.91988e+01 1.58699e+01 -8.43181e+01 -1.11407e+02 1.64395e+02 0.00000e+00
-2.58920e+00 -1.16220e+01 -2.02617e+01 1.76344e+01 -8.63974e+01 -1.00207e+02 1.88457e+02 0.00000e+00
-2.57919e+00 -1.24904e+01 -2.11844e+01 1.96393e+01 -8.69397e+01 -8.32438e+01 2.12231e+02 0.00000e+00
-2.56919e+00 -1.33548e+01 -2.19058e+01 2.18746e+01 -8.55104e+01 -5.98983e+01 2.34216e+02 0.00000e+00
-2.55919e+00 -1.41932e+01 -2.23608e+01 2.43130e+01 -8.16756e+01 -2.99690e+01 2.52536e+02 0.00000e+00
-2.54918e+00 -1.49795e+01 -2.24848e+01 2.69076e+01 -7.50524e+01 6.12145e+00 2.65058e+02 0.00000e+00
-2.53918e+00 -1.56845e+01 -2.22217e+01 2.95894e+01 -6.53719e+01 4.71512e+01 2.69632e+02 0.00000e+00
-2.52918e+00 -1.62769e+01 -2.15319e+01 3.22694e+01 -5.25496e+01 9.10237e+01 2.64421e+02 0.00000e+00
-2.51917e+00 -1.67259e+01 -2.04007e+01 3.48431e+01 -3.67480e+01 1.34858e+02 2.48305e+02 0.00000e+00
-2.50917e+00 -1.70037e+01 -1.88452e+01 3.72004e+01 -1.84152e+01 1.75286e+02 2.21236e+02 0.00000e+00
-2.49917e+00 -1.70883e+01 -1.69165e+01 3.92368e+01 1.71815e+00 2.08933e+02 1.84442e+02 0.00000e+00
-2.48916e+00 -1.69665e+01 -1.46972e+01 4.08662e+01 2.26925e+01 2.32991e+02 1.40383e+02 0.00000e+00
-2.47916e+00 -1.66351e+01 -1.22930e+01 4.20323e+01 4.34208e+01 2.45721e+02 9.24100e+01 0.00000e+00
-2.46916e+00 -1.61022e+01 -9.82031e+00 4.27143e+01 6.28190e+01 2.46753e+02 4.42237e+01 0.00000e+00
-2.45915e+00 -1.53859e+01 -7.39217e+00 4.29279e+01 7.99377e+01 2.37072e+02 -7.38803e-01 0.00000e+00
-2.44915e+00 -1.45129e+01 -5.10625e+00 4.27193e+01 9.40667e+01 2.18726e+02 -3.98115e+01 0.00000e+00
-2.43915e+00 -1.35154e+01 -3.03625e+00 4.21565e+01 1.04791e+02 1.94367e+02 -7.13813e+01 0.00000e+00
-2.42914e+00 -1.24282e+01 -1.22845e+00 4.13181e+01 1.11997e+02 1.66748e+02 -9.49142e+01 0.00000e+00
-2.41914e+00 -1.12859e+01 2.97217e-01 4.02832e+01 1.15832e+02 1.38331e+02 -1.10776e+02 0.00000e+00
-2.40914e+00 -1.01209e+01 1.54292e+00 3.91242e+01 1.16638e+02 1.11043e+02 -1.19947e+02 0.00000e+00
-2.39913e+00 -8.96096e+00 2.52704e+00 3.79015e+01 1.14880e+02 8.62002e+01 -1.23715e+02 0.00000e+00
-2.38913e+00 -7.82932e+00 3.27818e+00 3.66625e+01 1.11075e+02 6.45436e+01 -1.23433e+02 0.00000e+00
-2.37913e+00 -6.74383e+00 3.82994e+00 3.54414e+01 1.05738e+02 4.63536e+01 -1.20339e+02 0.00000e+00
-2.36912e+00 -5.71738e+00 4.21697e+00 3.42608e+01 9.93435e+01 3.15787e+01 -1.15472e+02 0.00000e+00
-2.35912e+00 -4.75843e+00 4.47226e+00 3.31344e+01 9.23069e+01 1.99593e+01 -1.09639e+02 0.00000e+00
-2.34912e+00 -3.87162e+00 4.62558e+00 3.20686e+01 8.49720e+01 1.11264e+01 -1.03425e+02 0.00000e+00
-2.33911e+00 -3.05850e+00 4.70279e+00 3.10651e+01 7.76129e+01 4.67192e+00 -9.72238e+01 0.00000e+00
-2.32911e+00 -2.31822e+00 4.72564e+00 3.01226e+01 7.04386e+01 1.94957e-01 -9.12819e+01 0.00000e+00
-2.31911e+00 -1.64813e+00 4.71205e+00 2.92376e+01 6.36018e+01 -2.67238e+00 -8.57329e+01 0.00000e+00
-2.30910e+00 -1.04428e+00 4.67646e+00 2.84058e+01 5.72074e+01 -4.25265e+00 -8.06325e+01 0.00000e+00
-2.29910e+00 -5.01894e-01 4.63034e+00 2.76229e+01 5.13224e+01 -4.81962e+00 -7.59849e+01 0.00000e+00
-2.28910e+00 -1.56673e-02 4.58266e+00 2.68842e+01 4.59832e+01 -4.60014e+00 -7.17631e+01 0.00000e+00
-2.27909e+00 4.19945e-01 4.54031e+00 2.61859e+01 4.12037e+01 -3.77847e+00 -6.79223e+01 0.00000e+00
-2.26909e+00 8.10537e-01 4.50857e+00 2.55242e+01 3.69804e+01 -2.50187e+00 -6.44102e+01 0.00000e+00
-2.25909e+00 1.16160e+00 4.49139e+00 2.48963e+01 3.32978e+01 -8.86126e-01 -6.11729e+01 0.00000e+00
-2.24908e+00 1.47844e+00 4.49168e+00 2.42996e+01 3.01323e+01 9.79122e-01 -5.81583e+01 0.00000e+00
-2.23908e+00 1.76608e+00 4.51158e+00 2.37322e+01 2.74550e+01 3.02574e+00 -5.53180e+01 0.00000e+00
-2.22908e+00 2.02925e+00 4.55264e+00 2.31925e+01 2.52340e+01 5.20305e+00 -5.26081e+01 0.00000e+00
-2.21907e+00 2.27234e+00 4.61599e+00 2.26794e+01 2.34365e+01 7.47432e+00 -4.99892e+01 0.00000e+00
-2.20907e+00 2.49943e+00 4.70241e+00 2.21922e+01 2.20297e+01 9.81393e+00 -4.74257e+01 0.00000e+00
-2.19907e+00 2.71428e+00 4.81250e+00 2.17304e+01 2.09822e+01 1.22048e+01 -4.48854e+01 0.00000e+00
-2.18906e+00 2.92032e+00 4.94672e+00 2.12942e+01 2.02640e+01 1.46364e+01 -4.23385e+01 0.00000e+00
-2.17906e+00 3.12070e+00 5.10544e+00 2.08835e+01 1.98474e+01 1.71030e+01 -3.97568e+01 0.00000e+00
-2.16906e+00 3.31832e+00 5.28900e+00 2.04990e+01 1.97068e+01 1.96018e+01 -3.71133e+01 0.00000e+00
-2.15905e+00 3.51581e+00 5.49771e+00 2.01413e+01 1.98190e+01 2.21320e+01 -3.43812e+01 0.00000e+00
-2.14905e+00 3.71560e+00 5.73189e+00 1.98115e+01 2.01629e+01 2.46933e+01 -3.15332e+01 0.00000e+00
-2.13905e+00 3.91991e+00 5.99185e+00 1.95109e+01 2.07193e+01 2.72847e+01 -2.85416e+01 0.00000e+00
-2.12904e+00 4.13078e+00 6.27786e+00 1.92411e+01 2.14708e+01 2.99034e+01 -2.53770e+01 0.00000e+00
-2.11904e+00 4.35007e+00 6.59019e+00 1.90039e+01 2.24012e+01 3.25436e+01 -2.20092e+01 0.00000e+00
-2.10904e+00 4.57950e+00 6.92899e+00 1.88015e+01 2.34949e+01 3.51954e+01 -1.84061e+01 0.00000e+00
-2.09903e+00 4.82062e+00 7.29432e+00 1.86365e+01 2.47370e+01 3.78435e+01 -1.45343e+01 0.00000e+00
-2.08903e+00 5.07484e+00 7.68602e+00 1.85117e+01 2.61118e+01 4.04654e+01 -1.03593e+01 0.00000e+00
-2.07903e+00 5.34342e+00 8.10371e+00 1.84304e+01 2.76029e+01 4.30307e+01 -5.84623e+00 0.00000e+00
-2.06902e+00 5.62741e+00 8.54660e+00 1.83960e+01 2.91919e+01 4.54990e+01 -9.60795e-01 0.00000e+00
-2.05902e+00 5.92771e+00 9.01349e+00 1.84125e+01 3.08579e+01 4.78183e+01 4.32930e+00 0.00000e+00
-2.04902e+00 6.24495e+00 9.50258e+00 1.84841e+01 3.25763e+01 4.99239e+01 1.00522e+01 0.00000e+00
-2.03901e+00 6.57953e+00 1.00113e+01 1.86151e+01 3.43180e+01 5.17366e+01 1.62294e+01 0.00000e+00
-2.02901e+00 6.93150e+00 1.05364e+01 1.88103e+01 3.60486e+01 5.31619e+01 2.28720e+01 0.00000e+00
-2.01901e+00 7.30057e+00 1.10733e+01 1.90743e+01 3.77270e+01 5.40896e+01 2.99764e+01 0.00000e+00
-2.00900e+00 7.68596e+00 1.16164e+01 1.94115e+01 3.93048e+01 5.43943e+01 3.75194e+01 0.00000e+00
-1.99900e+00 8.08640e+00 1.21590e+01 1.98262e+01 4.07257e+01 5.39375e+01 4.54524e+01 0.00000e+00
-1.98900e+00 8.50001e+00 1.26925e+01 2.03219e+01 4.19251e+01 5.25713e+01 5.36948e+01 0.00000e+00
-1.97899e+00 8.92420e+00 1.32072e+01 2.09011e+01 4.28301e+01 5.01447e+01 6.21276e+01 0.00000e+00
-1.96899e+00 9.35565e+00 1.36917e+01 2.15650e+01 4.33607e+01 4.65121e+01 7.05884e+01 0.00000e+00
-1.95899e+00 9.79017e+00 1.41333e+01 2.23128e+01 4.34314e+01 4.15458e+01 7.88670e+01 0.00000e+00
-1.94898e+00 1.02227e+01 1.45181e+01 2.31414e+01 4.29541e+01 3.51503e+01 8.67049e+01 0.00000e+00
-1.93898e+00 1.06474e+01 1.48316e+01 2.40450e+01 4.18421e+01 2.72795e+01 9.37988e+01 0.00000e+00
-1.92898e+00 1.10575e+01 1.50591e+01 2.50144e+01 4.00158e+01 1.79545e+01 9.98102e+01 0.00000e+00
-1.91897e+00 1.14454e+01 1.51863e+01 2.60370e+01 3.74093e+01 7.28078e+00 1.04382e+02 0.00000e+00
-1.90897e+00 1.18032e+01 1.52009e+01 2.70967e+01 3.39773e+01 -4.53931e+00 1.07161e+02 0.00000e+00
-1.89897e+00 1.21224e+01 1.50927e+01 2.81739e+01 2.97033e+01 -1.72008e+01 1.07829e+02 0.00000e+00
-1.88896e+00 1.23947e+01 1.48553e+01 2.92461e+01 2.46062e+01 -3.03007e+01 1.06137e+02 0.00000e+00
-1.87896e+00 1.26121e+01 1.44866e+01 3.02890e+01 1.87453e+01 -4.33553e+01 1.01936e+02 0.00000e+00
-1.86896e+00 1.27675e+01 1.39898e+01 3.12771e+01 1.22233e+01 -5.58301e+01 9.52094e+01 0.00000e+00
-1.85895e+00 1.28549e+01 1.33734e+01 3.21858e+01 5.18482e+00 -6.71812e+01 8.60854e+01 0.00000e+00
-1.84895e+00 1.28701e+01 1.26512e+01 3.29923e+01 -2.18907e+00 -7.69026e+01 7.48427e+01 0.00000e+00
-1.83895e+00 1.28107e+01 1.18417e+01 3.36774e+01 -9.69009e+00 -8.45735e+01 6.18939e+01 0.00000e+00
-1.82894e+00 1.26766e+01 1.09670e+01 3.42266e+01 -1.70956e+01 -8.98989e+01 4.77528e+01 0.00000e+00
-1.81894e+00 1.24697e+01 1.00514e+01 3.46307e+01 -2.41831e+01 -9.27349e+01 3.29901e+01 0.00000e+00
-1.80894e+00 1.21945e+01 9.11995e+00 3.48865e+01 -3.07454e+01 -9.30971e+01 1.81825e+01 0.00000e+00
-1.79893e+00 1.18570e+01 8.19659e+00 3.49961e+01 -3.66039e+01 -9.11497e+01 3.86368e+00 0.00000e+00
-1.78893e+00 1.14650e+01 7.30310e+00 3.49669e+01 -4.16188e+01 -8.71788e+01 -9.51518e+00 0.00000e+00
-1.77893e+00 1.10275e+01 6.45794e+00 3.48101e+01 -4.56952e+01 -8.15556e+01 -2.16121e+01 0.00000e+00
-1.76892e+00 1.05541e+01 5.67558e+00 3.45396e+01 -4.87849e+01 -7.46947e+01 -3.22051e+01 0.00000e+00
-1.75892e+00 1.00547e+01 4.96628e+00 3.41711e+01 -5.08846e+01 -6.70153e+01 -4.11884e+01 0.00000e+00
-1.74892e+00 9.53922e+00 4.33624e+00 3.37209e+01 -5.20299e+01 -5.89094e+01 -4.85581e+01 0.00000e+00
-1.73891e+00 9.01676e+00 3.78797e+00 3.32048e+01 -5.22878e+01 -5.07181e+01 -5.43908e+01 0.00000e+00
-1.72891e+00 8.49578e+00 3.32089e+00 3.26374e+01 -5.17489e+01 -4.27194e+01 -5.88196e+01 0.00000e+00
-1.71891e+00 7.98374e+00 2.93195e+00 3.20321e+01 -5.05179e+01 -3.51233e+01 -6.20110e+01 0.00000e+00
-1.70890e+00 7.48702e+00 2.61636e+00 3.14003e+01 -4.87066e+01 -2.80746e+01 -6.41455e+01 0.00000e+00
-1.69890e+00 7.01085e+00 2.36815e+00 3.07517e+01 -4.64269e+01 -2.16599e+01 -6.54018e+01 0.00000e+00
-1.68890e+00 6.55937e+00 2.18077e+00 3.00942e+01 -4.37860e+01 -1.59175e+01 -6.59468e+01 0.00000e+00
-1.67889e+00 6.13571e+00 2.04745e+00 2.94342e+01 -4.08826e+01 -1.08473e+01 -6.59286e+01 0.00000e+00
-1.66889e+00 5.74203e+00 1.96160e+00 2.87767e+01 -3.78043e+01 -6.42116e+00 -6.54742e+01 0.00000e+00
-1.65889e+00 5.37970e+00 1.91700e+00 2.81254e+01 -3.46270e+01 -2.59153e+00 -6.46882e+01 0.00000e+00
-1.64888e+00 5.04938e+00 1.90796e+00 2.74833e+01 -3.14141e+01 7.01149e-01 -6.36547e+01 0.00000e+00
-1.63888e+00 4.75115e+00 1.92945e+00 2.68525e+01 -2.82170e+01 3.52263e+00 -6.24395e+01 0.00000e+00
-1.62888e+00 4.48466e+00 1.97709e+00 2.62345e+01 -2.50757e+01 5.94051e+00 -6.10921e+01 0.00000e+00
-1.61887e+00 4.24918e+00 2.04718e+00 2.56305e+01 -2.20201e+01 8.02110e+00 -5.96493e+01 0.00000e+00
-1.60887e+00 4.04376e+00 2.13665e+00 2.50414e+01 -1.90710e+01 9.82736e+00 -5.81369e+01 0.00000e+00
-1.59887e+00 3.86724e+00 2.24307e+00 2.44676e+01 -1.62417e+01 1.14176e+01 -5.65724e+01 0.00000e+00
-1.58886e+00 3.71839e+00 2.36454e+00 2.39097e+01 -1.35385e+01 1.28449e+01 -5.49668e+01 0.00000e+00
-1.57886e+00 3.59595e+00 2.49967e+00 2.33680e+01 -1.09628e+01 1.41568e+01 -5.33260e+01 0.00000e+00
-1.56886e+00 3.49865e+00 2.64752e+00 2.28429e+01 -8.51124e+00 1.53953e+01 -5.16517e+01 0.00000e+00
-1.55885e+00 3.42528e+00 2.80756e+00 2.23347e+01 -6.17718e+00 1.65975e+01 -4.99426e+01 0.00000e+00
-1.54885e+00 3.37470e+00 2.97957e+00 2.18439e+01 -3.95131e+00 1.77956e+01 -4.81951e+01 0.00000e+00
-1.53885e+00 3.34590e+00 3.16367e+00 2.13707e+01 -1.82232e+00 1.90174e+01 -4.64031e+01 0.00000e+00
-1.52884e+00 3.33796e+00 3.36021e+00 2.09157e+01 2.22443e-01 2.02871e+01 -4.45588e+01 0.00000e+00
-1.51884e+00 3.35012e+00 3.56977e+00 2.04794e+01 2.19658e+00 2.16251e+01 -4.26526e+01 0.00000e+00
-1.50884e+00 3.38172e+00 3.79314e+00 2.00626e+01 4.11420e+00 2.30491e+01 -4.06728e+01 0.00000e+00
-1.49883e+00 3.43229e+00 4.03124e+00 1.96660e+01 5.98958e+00 2.45736e+01 -3.86062e+01 0.00000e+00
-1.48883e+00 3.50146e+00 4.28515e+00 1.92905e+01 7.83693e+00 2.62107e+01 -3.64371e+01 0.00000e+00
-1.47883e+00 3.58903e+00 4.55604e+00 1.89374e+01 9.67011e+00 2.79700e+01 -3.41479e+01 0.00000e+00
-1.46882e+00 3.69492e+00 4.84517e+00 1.86078e+01 1.15025e+01 2.98583e+01 -3.17183e+01 0.00000e+00
-1.45882e+00 3.81920e+00 5.15385e+00 1.83033e+01 1.33465e+01 3.18796e+01 -2.91253e+01 0.00000e+00
-1.44882e+00 3.96202e+00 5.48342e+00 1.80257e+01 1.52140e+01 3.40348e+01 -2.63432e+01 0.00000e+00
-1.43881e+00 4.12369e+00 5.83521e+00 1.77770e+01 1.71152e+01 3.63212e+01 -2.33428e+01 0.00000e+00
-1.42881e+00 4.30458e+00 6.21050e+00 1.75596e+01 1.90592e+01 3.87312e+01 -2.00919e+01 0.00000e+00
-1.41881e+00 4.50517e+00 6.61047e+00 1.73760e+01 2.10530e+01 4.12524e+01 -1.65548e+01 0.00000e+00
-1.40880e+00 4.72597e+00 7.03613e+00 1.72294e+01 2.31016e+01 4.38652e+01 -1.26927e+01 0.00000e+00
-1.39880e+00 4.96754e+00 7.48828e+00 1.71233e+01 2.52073e+01 4.65422e+01 -8.46377e+00 0.00000e+00
-1.38880e+00 5.23047e+00 7.96738e+00 1.70615e+01 2.73691e+01 4.92462e+01 -3.82416e+00 0.00000e+00
-1.37879e+00 5.51528e+00 8.47346e+00 1.70483e+01 2.95818e+01 5.19282e+01 1.27133e+00 0.00000e+00
-1.36879e+00 5.82244e+00 9.00600e+00 1.70886e+01 3.18356e+01 5.45251e+01 6.86737e+00 0.00000e+00
-1.35879e+00 6.15229e+00 9.56378e+00 1.71875e+01 3.41149e+01 5.69578e+01 1.30058e+01 0.00000e+00
-1.34878e+00 6.50497e+00 1.01447e+01 1.73507e+01 3.63969e+01 5.91287e+01 1.97223e+01 0.00000e+00
-1.33878e+00 6.88038e+00 1.07455e+01 1.75841e+01 3.86510e+01 6.09199e+01 2.70421e+01 0.00000e+00
-1.32878e+00 7.27803e+00 1.13617e+01 1.78938e+01 4.08372e+01 6.21916e+01 3.49744e+01 0.00000e+00
-1.31877e+00 7.69700e+00 1.19875e+01 1.82858e+01 4.29046e+01 6.27826e+01 4.35053e+01 0.00000e+00
-1.30877e+00 8.13581e+00 1.26149e+01 1.87660e+01 4.47913e+01 6.25109e+01 5.25900e+01 0.00000e+00
-1.29877e+00 8.59228e+00 1.32346e+01 1.93395e+01 4.64229e+01 6.11785e+01 6.21429e+01 0.00000e+00
-1.28876e+00 9.06343e+00 1.38347e+01 2.00104e+01 4.77126e+01 5.85784e+01 7.20287e+01 0.00000e+00
-1.27876e+00 9.54538e+00 1.44016e+01 2.07811e+01 4.85623e+01 5.45059e+01 8.20527e+01 0.00000e+00
-1.26876e+00 1.00332e+01 1.49196e+01 2.16516e+01 4.88646e+01 4.87749e+01 9.19538e+01 0.00000e+00
-1.25875e+00 1.05208e+01 1.53714e+01 2.26192e+01 4.85061e+01 4.12384e+01 1.01401e+02 0.00000e+00
-1.24875e+00 1.10010e+01 1.57384e+01 2.36775e+01 4.73733e+01 3.18138e+01 1.09999e+02 0.00000e+00
-1.23875e+00 1.14656e+01 1.60016e+01 2.48156e+01 4.53598e+01 2.05094e+01 1.17294e+02 0.00000e+00
-1.22874e+00 1.19053e+01 1.61428e+01 2.60182e+01 4.23754e+01 7.45121e+00 1.22803e+02 0.00000e+00
-1.21874e+00 1.23100e+01 1.61457e+01 2.72649e+01 3.83572e+01 -7.09709e+00 1.26047e+02 0.00000e+00
-1.20874e+00 1.26692e+01 1.59972e+01 2.85309e+01 3.32807e+01 -2.27239e+01 1.26589e+02 0.00000e+00
-1.19873e+00 1.29724e+01 1.56893e+01 2.97874e+01 2.71695e+01 -3.88763e+01 1.24094e+02 0.00000e+00
-1.18873e+00 1.32095e+01 1.52199e+01 3.10029e+01 2.01037e+01 -5.48866e+01 1.18374e+02 0.00000e+00
-1.17873e+00 1.33718e+01 1.45941e+01 3.21449e+01 1.22229e+01 -7.00192e+01 1.09431e+02 0.00000e+00
-1.16872e+00 1.34520e+01 1.38245e+01 3.31822e+01 3.72440e+00 -8.35352e+01 9.74812e+01 0.00000e+00
-1.15872e+00 1.34451e+01 1.29305e+01 3.40866e+01 -5.14598e+00 -9.47651e+01 8.29546e+01 0.00000e+00
-1.14872e+00 1.33488e+01 1.19379e+01 3.48353e+01 -1.41082e+01 -1.03180e+02 6.64626e+01 0.00000e+00
-1.13871e+00 1.31635e+01 1.08767e+01 3.54122e+01 -2.28678e+01 -1.08447e+02 4.87438e+01 0.00000e+00
-1.12871e+00 1.28929e+01 9.77915e+00 3.58090e+01 -3.11374e+01 -1.10460e+02 3.05908e+01 0.00000e+00
-1.11871e+00 1.25431e+01 8.67728e+00 3.60253e+01 -3.86579e+01 -1.09339e+02 1.27723e+01 0.00000e+00
-1.10870e+00 1.21227e+01 7.60103e+00 3.60679e+01 -4.52166e+01 -1.05406e+02 -4.03626e+00 0.00000e+00
-1.09870e+00 1.16422e+01 6.57628e+00 3.59497e+01 -5.06589e+01 -9.91283e+01 -1.93037e+01 0.00000e+00
-1.08870e+00 1.11132e+01 5.62376e+00 3.56881e+01 -5.48944e+01 -9.10629e+01 -3.26702e+01 0.00000e+00
-1.07869e+00 1.05480e+01 4.75844e+00 3.53031e+01 -5.78960e+01 -8.17916e+01 -4.39494e+01 0.00000e+00
-1.06869e+00 9.95892e+00 3.98955e+00 3.48159e+01 -5.96936e+01 -7.18683e+01 -5.31107e+01 0.00000e+00
-1.05869e+00 9.35753e+00 3.32113e+00 3.42473e+01 -6.03640e+01 -6.17801e+01 -6.02485e+01 0.00000e+00
-1.04868e+00 8.75462e+00 2.75275e+00 3.36166e+01 -6.00187e+01 -5.19244e+01 -6.55451e+01 0.00000e+00
-1.03868e+00 8.15970e+00 2.28051e+00 3.29413e+01 -5.87918e+01 -4.25999e+01 -6.92351e+01 0.00000e+00
-1.02868e+00 7.58085e+00 1.89801e+00 3.22360e+01 -5.68284e+01 -3.40104e+01 -7.15741e+01 0.00000e+00
-1.01867e+00 7.02472e+00 1.59722e+00 3.15130e+01 -5.42749e+01 -2.62750e+01 -7.28146e+01 0.00000e+00
-1.00867e+00 6.49649e+00 1.36932e+00 3.07821e+01 -5.12717e+01 -1.94431e+01 -7.31898e+01 0.00000e+00
-9.98666e-01 6.00001e+00 1.20523e+00 3.00509e+01 -4.79478e+01 -1.35107e+01 -7.29044e+01 0.00000e+00
-9.88663e-01 5.53790e+00 1.09615e+00 2.93251e+01 -4.44174e+01 -8.43468e+00 -7.21300e+01 0.00000e+00
-9.78660e-01 5.11172e+00 1.03385e+00 2.86090e+01 -4.07787e+01 -4.14682e+00 -7.10059e+01 0.00000e+00
-9.68656e-01 4.72214e+00 1.01084e+00 2.79054e+01 -3.71130e+01 -5.63910e-01 -6.96410e+01 0.00000e+00
-9.58653e-01 4.36908e+00 1.02052e+00 2.72162e+01 -3.34857e+01 2.40385e+00 -6.81179e+01 0.00000e+00
-9.48650e-01 4.05191e+00 1.05718e+00 2.65429e+01 -2.99472e+01 4.84699e+00 -6.64974e+01 0.00000e+00
-9.38646e-01 3.76952e+00 1.11603e+00 2.58860e+01 -2.65349e+01 6.85267e+00 -6.48225e+01 0.00000e+00
-9.28643e-01 3.52052e+00 1.19309e+00 2.52461e+01 -2.32743e+01 8.50219e+00 -6.31225e+01 0.00000e+00
-9.18640e-01 3.30332e+00 1.28519e+00 2.46232e+01 -2.01813e+01 9.86957e+00 -6.14164e+01 0.00000e+00
-9.08636e-01 3.11618e+00 1.38983e+00 2.40173e+01 -1.72635e+01 1.10209e+01 -5.97152e+01 0.00000e+00
-8.98633e-01 2.95734e+00 1.50516e+00 2.34284e+01 -1.45219e+01 1.20146e+01 -5.80245e+01 0.00000e+00
-8.88630e-01 2.82507e+00 1.62985e+00 2.28564e+01 -1.19522e+01 1.29012e+01 -5.63459e+01 0.00000e+00
-8.78626e-01 2.71767e+00 1.76306e+00 2.23011e+01 -9.54617e+00 1.37247e+01 -5.46782e+01 0.00000e+00
-8.68623e-01 2.63358e+00 1.90435e+00 2.17624e+01 -7.29227e+00 1.45227e+01 -5.30179e+01 0.00000e+00
-8.58620e-01 2.57132e+00 2.05363e+00 2.12404e+01 -5.17686e+00 1.53275e+01 -5.13605e+01 0.00000e+00
-8.48616e-01 2.52959e+00 2.21112e+00 2.07349e+01 -3.18476e+00 1.61666e+01 -4.96998e+01 0.00000e+00
-8.38613e-01 2.50725e+00 2.37727e+00 2.02461e+01 -1.29978e+00 1.70637e+01 -4.80292e+01 0.00000e+00
-8.28610e-01 2.50329e+00 2.55277e+00 1.97741e+01 4.94793e-01 1.80391e+01 -4.63405e+01 0.00000e+00
-8.18606e-01 2.51690e+00 2.73849e+00 1.93191e+01 2.21591e+00 1.91106e+01 -4.46250e+01 0.00000e+00
-8.08603e-01 2.54743e+00 2.93548e+00 1.88814e+01 3.88046e+00 2.02936e+01 -4.28724e+01 0.00000e+00
-7.98600e-01 2.59440e+00 3.14492e+00 1.84615e+01 5.50513e+00 2.16018e+01 -4.10714e+01 0.00000e+00
-7.88596e-01 2.65749e+00 3.36812e+00 1.80599e+01 7.10625e+00 2.30477e+01 -3.92089e+01 0.00000e+00
-7.78593e-01 2.73655e+00 3.60652e+00 1.76773e+01 8.69969e+00 2.46421e+01 -3.72700e+01 0.00000e+00
-7.68590e-01 2.83157e+00 3.86165e+00 1.73145e+01 1.03008e+01 2.63950e+01 -3.52376e+01 0.00000e+00
-7.58586e-01 2.94271e+00 4.13515e+00 1.69727e+01 1.19244e+01 2.83150e+01 -3.30919e+01 0.00000e+00
-7.48583e-01 3.07026e+00 4.42872e+00 1.66529e+01 1.35846e+01 3.04097e+01 -3.08105e+01 0.00000e+00
-7.38580e-01 3.21466e+00 4.74415e+00 1.63568e+01 1.52949e+01 3.26848e+01 -2.83673e+01 0.00000e+00
-7.28576e-01 3.37647e+00 5.08325e+00 1.60860e+01 1.70678e+01 3.51439e+01 -2.57327e+01 0.00000e+00
-7.18573e-01 3.55638e+00 5.44788e+00 1.58427e+01 1.89150e+01 3.77880e+01 -2.28726e+01 0.00000e+00
-7.08570e-01 3.75518e+00 5.83987e+00 1.56293e+01 2.08469e+01 4.06142e+01 -1.97484e+01 0.00000e+00
-6.98566e-01 3.97377e+00 6.26102e+00 1.54487e+01 2.28725e+01 4.36151e+01 -1.63166e+01 0.00000e+00
-6.88563e-01 4.21312e+00 6.71300e+00 1.53041e+01 2.49988e+01 4.67765e+01 -1.25282e+01 0.00000e+00
-6.78560e-01 4.47426e+00 7.19732e+00 1.51994e+01 2.72306e+01 5.00760e+01 -8.32898e+00 0.00000e+00
-6.68556e-01 4.75827e+00 7.71521e+00 1.51390e+01 2.95694e+01 5.34809e+01 -3.65965e+00 0.00000e+00
-6.58553e-01 5.06620e+00 8.26749e+00 1.51279e+01 3.20130e+01 5.69449e+01 1.54357e+00 0.00000e+00
-6.48550e-01 5.39907e+00 8.85447e+00 1.51719e+01 3.45541e+01 6.04054e+01 7.34754e+00 0.00000e+00
-6.38546e-01 5.75779e+00 9.47572e+00 1.52772e+01 3.71793e+01 6.37797e+01 1.38201e+01 0.00000e+00
-6.28543e-01 6.14311e+00 1.01299e+01 1.54508e+01 3.98674e+01 6.69611e+01 2.10266e+01 0.00000e+00
-6.18540e-01 6.55551e+00 1.08143e+01 1.57005e+01 4.25879e+01 6.98153e+01 2.90253e+01 0.00000e+00
-6.08536e-01 6.99512e+00 1.15250e+01 1.60343e+01 4.52986e+01 7.21764e+01 3.78605e+01 0.00000e+00
-5.98533e-01 7.46157e+00 1.22560e+01 1.64608e+01 4.79443e+01 7.38445e+01 4.75536e+01 0.00000e+00
-5.88530e-01 7.95388e+00 1.29993e+01 1.69885e+01 5.04540e+01 7.45846e+01 5.80919e+01 0.00000e+00
-5.78526e-01 8.47024e+00 1.37442e+01 1.76257e+01 5.27396e+01 7.41290e+01 6.94150e+01 0.00000e+00
-5.68523e-01 9.00792e+00 1.44774e+01 1.83795e+01 5.46946e+01 7.21833e+01 8.13991e+01 0.00000e+00
-5.58520e-01 9.56298e+00 1.51824e+01 1.92557e+01 5.61937e+01 6.84390e+01 9.38401e+01 0.00000e+00
-5.48516e-01 1.01302e+01 1.58396e+01 2.02575e+01 5.70944e+01 6.25936e+01 1.06438e+02 0.00000e+00
-5.38513e-01 1.07027e+01 1.64267e+01 2.13844e+01 5.72400e+01 5.43786e+01 1.18786e+02 0.00000e+00
-5.28510e-01 1.12723e+01 1.69190e+01 2.26314e+01 5.64668e+01 4.35971e+01 1.30365e+02 0.00000e+00
-5.18506e-01 1.18288e+01 1.72901e+01 2.39879e+01 5.46128e+01 3.01681e+01 1.40554e+02 0.00000e+00
-5.08503e-01 1.23608e+01 1.75140e+01 2.54365e+01 5.15314e+01 1.41730e+01 1.48656e+02 0.00000e+00
-4.98499e-01 1.28553e+01 1.75661e+01 2.69526e+01 4.71072e+01 -4.10198e+00 1.53944e+02 0.00000e+00
-4.88496e-01 1.32986e+01 1.74260e+01 2.85047e+01 4.12742e+01 -2.41378e+01 1.55728e+02 0.00000e+00
-4.78493e-01 1.36764e+01 1.70798e+01 3.00547e+01 3.40337e+01 -4.51801e+01 1.53444e+02 0.00000e+00
-4.68489e-01 1.39750e+01 1.65219e+01 3.15598e+01 2.54687e+01 -6.62705e+01 1.46735e+02 0.00000e+00
-4.58486e-01 1.41821e+01 1.57574e+01 3.29753e+01 1.57529e+01 -8.63180e+01 1.35538e+02 0.00000e+00
-4.48483e-01 1.42872e+01 1.48022e+01 3.42574e+01 5.14961e+00 -1.04203e+02 1.20130e+02 0.00000e+00
-4.38479e-01 1.42833e+01 1.36833e+01 3.53667e+01 -6.00021e+00 -1.18904e+02 1.01131e+02 0.00000e+00
-4.28476e-01 1.41667e+01 1.24366e+01 3.62718e+01 -1.73004e+01 -1.29620e+02 7.94615e+01 0.00000e+00
-4.18473e-01 1.39381e+01 1.11049e+01 3.69513e+01 -2.83313e+01 -1.35869e+02 5.62444e+01 0.00000e+00
-4.08469e-01 1.36021e+01 9.73368e+00 3.73959e+01 -3.86846e+01 -1.37538e+02 3.26766e+01 0.00000e+00
-3.98466e-01 1.31676e+01 8.36773e+00 3.76077e+01 -4.79985e+01 -1.34878e+02 9.89560e+00 0.00000e+00
-3.88463e-01 1.26463e+01 7.04782e+00 3.75997e+01 -5.59847e+01 -1.28448e+02 -1.11371e+01 0.00000e+00
-3.78459e-01 1.20526e+01 5.80792e+00 3.73931e+01 -6.24469e+01 -1.19019e+02 -2.97144e+01 0.00000e+00
-3.68456e-01 1.14024e+01 4.67372e+00 3.70148e+01 -6.72863e+01 -1.07464e+02 -4.54148e+01 0.00000e+00
-3.58453e-01 1.07119e+01 3.66209e+00 3.64946e+01 -7.04978e+01 -9.46553e+01 -5.80911e+01 0.00000e+00
-3.48449e-01 9.99712e+00 2.78152e+00 3.58625e+01 -7.21560e+01 -8.13834e+01 -6.78261e+01 0.00000e+00
-3.38446e-01 9.27300e+00 2.03322e+00 3.51466e+01 -7.23977e+01 -6.83039e+01 -7.48703e+01 0.00000e+00
-3.28443e-01 8.55281e+00 1.41266e+00 3.43723e+01 -7.14015e+01 -5.59141e+01 -7.95773e+01 0.00000e+00
-3.18439e-01 7.84795e+00 9.11119e-01 3.35610e+01 -6.93683e+01 -4.45537e+01 -8.23456e+01 0.00000e+00
-3.08436e-01 7.16775e+00 5.17188e-01 3.27300e+01 -6.65056e+01 -3.44208e+01 -8.35730e+01 0.00000e+00
-2.98433e-01 6.51949e+00 2.18096e-01 3.18929e+01 -6.30139e+01 -2.55979e+01 -8.36259e+01 0.00000e+00
-2.88429e-01 5.90853e+00 7.03201e-04 3.10598e+01 -5.90782e+01 -1.80796e+01 -8.28220e+01 0.00000e+00
-2.78426e-01 5.33846e+00 -1.47748e-01 3.02379e+01 -5.48621e+01 -1.17992e+01 -8.14231e+01 0.00000e+00
-2.68423e-01 4.81138e+00 -2.39137e-01 2.94321e+01 -5.05052e+01 -6.65114e+00 -7.96361e+01 0.00000e+00
-2.58419e-01 4.32810e+00 -2.84171e-01 2.86454e+01 -4.61227e+01 -2.50922e+00 -7.76177e+01 0.00000e+00
-2.48416e-01 3.88840e+00 -2.92246e-01 2.78796e+01 -4.18065e+01 7.60434e-01 -7.54820e+01 0.00000e+00
-2.38413e-01 3.49124e+00 -2.71424e-01 2.71354e+01 -3.76266e+01 3.28999e+00 -7.33086e+01 0.00000e+00
-2.28409e-01 3.13499e+00 -2.28475e-01 2.64129e+01 -3.36346e+01 5.20408e+00 -7.11506e+01 0.00000e+00
-2.18406e-01 2.81758e+00 -1.68979e-01 2.57117e+01 -2.98656e+01 6.61633e+00 -6.90407e+01 0.00000e+00
-2.08403e-01 2.53666e+00 -9.74396e-02 2.50314e+01 -2.63410e+01 7.62782e+00 -6.69975e+01 0.00000e+00
-1.98399e-01 2.28973e+00 -1.74134e-02 2.43711e+01 -2.30714e+01 8.32664e+00 -6.50294e+01 0.00000e+00
-1.88396e-01 2.07422e+00 6.83595e-02 2.37301e+01 -2.00586e+01 8.78836e+00 -6.31385e+01 0.00000e+00
-1.78393e-01 1.88758e+00 1.57836e-01 2.31076e+01 -1.72975e+01 9.07689e+00 -6.13225e+01 0.00000e+00
-1.68389e-01 1.72735e+00 2.49560e-01 2.25030e+01 -1.47779e+01 9.24567e+00 -5.95769e+01 0.00000e+00
-1.58386e-01 1.59117e+00 3.42560e-01 2.19155e+01 -1.24861e+01 9.33891e+00 -5.78963e+01 0.00000e+00
-1.48383e-01 1.47684e+00 4.36270e-01 2.13445e+01 -1.04057e+01 9.39284e+00 -5.62744e+01 0.00000e+00
-1.38379e-01 1.38234e+00 5.30448e-01 2.07895e+01 -8.51892e+00 9.43697e+00 -5.47053e+01 0.00000e+00
-1.28376e-01 1.30582e+00 6.25119e-01 2.02499e+01 -6.80702e+00 9.49517e+00 -5.31834e+01 0.00000e+00
-1.18373e-01 1.24563e+00 7.20526e-01 1.97253e+01 -5.25107e+00 9.58672e+00 -5.17033e+01 0.00000e+00
-1.08369e-01 1.20031e+00 8.17081e-01 1.92153e+01 -3.83227e+00 9.72722e+00 -5.02602e+01 0.00000e+00
-9.83661e-02 1.16857e+00 9.15341e-01 1.87197e+01 -2.53225e+00 9.92936e+00 -4.88494e+01 0.00000e+00
-8.83628e-02 1.14931e+00 1.01598e+00 1.82379e+01 -1.33334e+00 1.02037e+01 -4.74668e+01 0.00000e+00
-7.83595e-02 1.14161e+00 1.11975e+00 1.77699e+01 -2.18577e-01 1.05590e+01 -4.61081e+01 0.00000e+00
-6.83561e-02 1.14471e+00 1.22752e+00 1.73154e+01 8.28134e-01 1.10032e+01 -4.47692e+01 0.00000e+00
-5.83528e-02 1.15800e+00 1.34021e+00 1.68742e+01 1.82209e+00 1.15435e+01 -4.34459e+01 0.00000e+00
-4.83494e-02 1.18104e+00 1.45881e+00 1.64462e+01 2.77777e+00 1.21867e+01 -4.21335e+01 0.00000e+00
-3.83461e-02 1.21349e+00 1.58439e+00 1.60312e+01 3.70897e+00 1.29397e+01 -4.08272e+01 0.00000e+00
-2.83428e-02 1.25520e+00 1.71808e+00 1.56293e+01 4.62881e+00 1.38096e+01 -3.95217e+01 0.00000e+00
-1.83394e-02 1.30611e+00 1.86109e+00 1.52405e+01 5.54986e+00 1.48041e+01 -3.82106e+01 0.00000e+00
-8.33611e-03 1.36628e+00 2.01471e+00 1.48649e+01 6.48426e+00 1.59315e+01 -3.68871e+01 0.00000e+00

==> data/lorenz_ref.dat <==
-5.00000e+00 1.00000e+01 1.00000e+01 1.00000e+01 0.00000e+00
-4.99000e+00 1.00809e+01 1.16577e+01 1.08098e+01 0.00000e+00
-4.97999e+00 1.03080e+01 1.32362e+01 1.17778e+01 0.00000e+00
-4.96999e+00 1.06600e+01 1.47375e+01 1.29155e+01 0.00000e+00
-4.95999e+00 1.11174e+01 1.61541e+01 1.42363e+01 0.00000e+00
-4.94998e+00 1.16614e+01 1.74680e+01 1.57527e+01 0.00000e+00
-4.93998e+00 1.22725e+01 1.86510e+01 1.74731e+01 0.00000e+00
-4.92998e+00 1.29303e+01 1.96656e+01 1.93987e+01 0.00000e+00
-4.91997e+00 1.36121e+01 2.04665e+01 2.15202e+01 0.00000e+00
-4.90997e+00 1.42929e+01 2.10037e+01 2.38138e+01 0.00000e+00
-4.89997e+00 1.49452e+01 2.12271e+01 2.62394e+01 0.00000e+00
-4.88996e+00 1.55397e+01 2.10924e+01 2.87385e+01 0.00000e+00
-4.87996e+00 1.60460e+01 2.05679e+01 3.12361e+01 0.00000e+00
-4.86996e+00 1.64349e+01 1.96420e+01 3.36440e+01 0.00000e+00
-4.85995e+00 1.66795e+01 1.83283e+01 3.58681e+01 0.00000e+00
-4.84995e+00 1.67587e+01 1.66682e+01 3.78180e+01 0.00000e+00
-4.83995e+00 1.66581e+01 1.47295e+01 3.94168e+01 0.00000e+00
-4.82994e+00 1.63726e+01 1.26005e+01 4.06106e+01 0.00000e+00
-4.81994e+00 1.59065e+01 1.03805e+01 4.13744e+01 0.00000e+00
-4.80994e+00 1.52730e+01 8.16865e+00 4.17133e+01 0.00000e+00
-4.79993e+00 1.44933e+01 6.05383e+00 4.16597e+01 0.00000e+00
-4.78993e+00 1.35941e+01 4.10676e+00 4.12662e+01 0.00000e+00
-4.77993e+00 1.26054e+01 2.37593e+00 4.05976e+01 0.00000e+00
-4.76992e+00 1.15576e+01 8.87278e-01 3.97220e+01 0.00000e+00
-4.75992e+00 1.04799e+01 -3.53234e-01 3.87040e+01 0.00000e+00
-4.74992e+00 9.39834e+00 -1.35530e+00 3.76002e+01 0.00000e+00
-4.73991e+00 8.33510e+00 -2.13939e+00 3.64567e+01 0.00000e+00
-4.72991e+00 7.30792e+00 -2.73225e+00 3.53084e+01 0.00000e+00
-4.71991e+00 6.33015e+00 -3.16314e+00 3.41802e+01 0.00000e+00
-4.70990e+00 5.41109e+00 -3.46112e+00 3.30884e+01 0.00000e+00
-4.69990e+00 4.55648e+00 -3.65335e+00 3.20424e+01 0.00000e+00
-4.68990e+00 3.76905e+00 -3.76407e+00 3.10466e+01 0.00000e+00
-4.67989e+00 3.04912e+00 -3.81419e+00 3.01020e+01 0.00000e+00
-4.66989e+00 2.39516e+00 -3.82132e+00 2.92073e+01 0.00000e+00
-4.65989e+00 1.80425e+00 -3.79994e+00 2.83597e+01 0.00000e+00
-4.64988e+00 1.27253e+00 -3.76176e+00 2.75559e+01 0.00000e+00
-4.63988e+00 7.95484e-01 -3.71612e+00 2.67926e+01 0.00000e+00
-4.62988e+00 3.68251e-01 -3.67034e+00 2.60663e+01 0.00000e+00
-4.61987e+00 -1.41835e-02 -3.63009e+00 2.53739e+01 0.00000e+00
-4.60987e+00 -3.56829e-01 -3.59971e+00 2.47127e+01 0.00000e+00
-4.59987e+00 -6.64579e-01 -3.58248e+00 2.40804e+01 0.00000e+00
-4.58986e+00 -9.42132e-01 -3.58085e+00 2.34751e+01 0.00000e+00
-4.57986e+00 -1.19394e+00 -3.59665e+00 2.28951e+01 0.00000e+00
-4.56986e+00 -1.42418e+00 -3.63122e+00 2.23392e+01 0.00000e+00
-4.55985e+00 -1.63674e+00 -3.68559e+00 2.18064e+01 0.00000e+00
-4.54985e+00 -1.83524e+00 -3.76053e+00 2.12963e+01 0.00000e+00
-4.53985e+00 -2.02300e+00 -3.85669e+00 2.08082e+01 0.00000e+00
-4.52984e+00 -2.20308e+00 -3.97463e+00 2.03422e+01 0.00000e+00
-4.51984e+00 -2.37833e+00 -4.11488e+00 1.98982e+01 0.00000e+00
-4.50984e+00 -2.55135e+00 -4.27800e+00 1.94765e+01 0.00000e+00
-4.49983e+00 -2.72455e+00 -4.46457e+00 1.90777e+01 0.00000e+00
-4.48983e+00 -2.90019e+00 -4.67525e+00 1.87024e+01 0.00000e+00
-4.47983e+00 -3.08036e+00 -4.91076e+00 1.83515e+01 0.00000e+00
-4.46982e+00 -3.26703e+00 -5.17189e+00 1.80264e+01 0.00000e+00
-4.45982e+00 -3.46206e+00 -5.45948e+00 1.77284e+01 0.00000e+00
-4.44982e+00 -3.66722e+00 -5.77442e+00 1.74593e+01 0.00000e+00
-4.43981e+00 -3.88419e+00 -6.11761e+00 1.72213e+01 0.00000e+00
-4.42981e+00 -4.11458e+00 -6.48992e+00 1.70168e+01 0.00000e+00
-4.41981e+00 -4.35991e+00 -6.89213e+00 1.68487e+01 0.00000e+00
-4.40980e+00 -4.62166e+00 -7.32491e+00 1.67203e+01 0.00000e+00
-4.39980e+00 -4.90118e+00 -7.78864e+00 1.66353e+01 0.00000e+00
-4.38980e+00 -5.19975e+00 -8.28342e+00 1.65980e+01 0.00000e+00
-4.37979e+00 -5.51847e+00 -8.80884e+00 1.66132e+01 0.00000e+00
-4.36979e+00 -5.85832e+00 -9.36390e+00 1.66861e+01 0.00000e+00
-4.35979e+00 -6.22002e+00 -9.94680e+00 1.68225e+01 0.00000e+00
-4.34978e+00 -6.60402e+00 -1.05547e+01 1.70285e+01 0.00000e+00
-4.33978e+00 -7.01039e+00 -1.11837e+01 1.73107e+01 0.00000e+00
-4.32978e+00 -7.43874e+00 -1.18281e+01 1.76757e+01 0.00000e+00
-4.31977e+00 -7.88813e+00 -1.24808e+01 1.81301e+01 0.00000e+00
-4.30977e+00 -8.35691e+00 -1.31326e+01 1.86801e+01 0.00000e+00
-4.29977e+00 -8.84261e+00 -1.37722e+01 1.93308e+01 0.00000e+00
-4.28976e+00 -9.34183e+00 -1.43858e+01 2.00862e+01 0.00000e+00
-4.27976e+00 -9.85006e+00 -1.49578e+01 2.09481e+01 0.00000e+00
-4.26976e+00 -1.03616e+01 -1.54700e+01 2.19154e+01 0.00000e+00
-4.25975e+00 -1.08695e+01 -1.59028e+01 2.29836e+01 0.00000e+00
-4.24975e+00 -1.13657e+01 -1.62358e+01 2.41437e+01 0.00000e+00
-4.23975e+00 -1.18406e+01 -1.64482e+01 2.53818e+01 0.00000e+00
-4.22974e+00 -1.22839e+01 -1.65209e+01 2.66786e+01 0.00000e+00
-4.21974e+00 -1.26845e+01 -1.64376e+01 2.80096e+01 0.00000e+00
-4.20974e+00 -1.30310e+01 -1.61866e+01 2.93452e+01 0.00000e+00
-4.19973e+00 -1.33122e+01 -1.57624e+01 3.06524e+01 0.00000e+00
-4.18973e+00 -1.35180e+01 -1.51668e+01 3.18961e+01 0.00000e+00
-4.17973e+00 -1.36395e+01 -1.44100e+01 3.30412e+01 0.00000e+00
-4.16972e+00 -1.36704e+01 -1.35103e+01 3.40554e+01 0.00000e+00
-4.15972e+00 -1.36067e+01 -1.24932e+01 3.49113e+01 0.00000e+00
-4.14972e+00 -1.34479e+01 -1.13901e+01 3.55883e+01 0.00000e+00
-4.13971e+00 -1.31964e+01 -1.02356e+01 3.60745e+01 0.00000e+00
-4.12971e+00 -1.28579e+01 -9.06520e+00 3.63664e+01 0.00000e+00
-4.11971e+00 -1.24408e+01 -7.91273e+00 3.64693e+01 0.00000e+00
-4.10970e+00 -1.19558e+01 -6.80803e+00 3.63954e+01 0.00000e+00
-4.09970e+00 -1.14152e+01 -5.77549e+00 3.61627e+01 0.00000e+00
-4.08970e+00 -1.08320e+01 -4.83323e+00 3.57926e+01 0.00000e+00
-4.07969e+00 -1.02194e+01 -3.99287e+00 3.53083e+01 0.00000e+00
-4.06969e+00 -9.59038e+00 -3.26005e+00 3.47328e+01 0.00000e+00
-4.05969e+00 -8.95670e+00 -2.63521e+00 3.40877e+01 0.00000e+00
-4.04968e+00 -8.32895e+00 -2.11466e+00 3.33924e+01 0.00000e+00
-4.03968e+00 -7.71618e+00 -1.69172e+00 3.26636e+01 0.00000e+00
-4.02968e+00 -7.12587e+00 -1.35776e+00 3.19150e+01 0.00000e+00
-4.01967e+00 -6.56387e+00 -1.10308e+00 3.11577e+01 0.00000e+00
-4.00967e+00 -6.03456e+00 -9.17686e-01 3.04000e+01 0.00000e+00
-3.99967e+00 -5.54095e+00 -7.91780e-01 2.96484e+01 0.00000e+00
-3.98966e+00 -5.08484e+00 -7.16177e-01 2.89073e+01 0.00000e+00
-3.97966e+00 -4.66704e+00 -6.82524e-01 2.81799e+01 0.00000e+00
-3.96966e+00 -4.28754e+00 -6.83432e-01 2.74681e+01 0.00000e+00
-3.95965e+00 -3.94566e+00 -7.12514e-01 2.67733e+01 0.00000e+00
-3.94965e+00 -3.64024e+00 -7.64371e-01 2.60961e+01 0.00000e+00
-3.93965e+00 -3.36974e+00 -8.34540e-01 2.54368e+01 0.00000e+00
-3.92964e+00 -3.13241e+00 -9.19413e-01 2.47953e+01 0.00000e+00
-3.91964e+00 -2.92635e+00 -1.01616e+00 2.41715e+01 0.00000e+00
-3.90964e+00 -2.74959e+00 -1.12262e+00 2.35651e+01 0.00000e+00
-3.89963e+00 -2.60020e+00 -1.23723e+00 2.29759e+01 0.00000e+00
-3.88963e+00 -2.47630e+00 -1.35895e+00 2.24036e+01 0.00000e+00
-3.87963e+00 -2.37609e+00 -1.48717e+00 2.18479e+01 0.00000e+00
-3.86962e+00 -2.29793e+00 -1.62163e+00 2.13086e+01 0.00000e+00
-3.85962e+00 -2.24031e+00 -1.76242e+00 2.07856e+01 0.00000e+00
-3.84962e+00 -2.20190e+00 -1.90989e+00 2.02786e+01 0.00000e+00
-3.83961e+00 -2.18153e+00 -2.06458e+00 1.97878e+01 0.00000e+00
-3.82961e+00 -2.17820e+00 -2.22729e+00 1.93131e+01 0.00000e+00
-3.81961e+00 -2.19110e+00 -2.39893e+00 1.88545e+01 0.00000e+00
-3.80960e+00 -2.21959e+00 -2.58058e+00 1.84124e+01 0.00000e+00
-3.79960e+00 -2.26320e+00 -2.77348e+00 1.79869e+01 0.00000e+00
-3.78960e+00 -2.32161e+00 -2.97894e+00 1.75785e+01 0.00000e+00
-3.77959e+00 -2.39469e+00 -3.19843e+00 1.71876e+01 0.00000e+00
-3.76959e+00 -2.48244e+00 -3.43351e+00 1.68150e+01 0.00000e+00
-3.75959e+00 -2.58504e+00 -3.68582e+00 1.64614e+01 0.00000e+00
-3.74958e+00 -2.70280e+00 -3.95712e+00 1.61278e+01 0.00000e+00
-3.73958e+00 -2.83616e+00 -4.24926e+00 1.58154e+01 0.00000e+00
-3.72958e+00 -2.98573e+00 -4.56414e+00 1.55256e+01 0.00000e+00
-3.71957e+00 -3.15221e+00 -4.90376e+00 1.52603e+01 0.00000e+00
-3.70957e+00 -3.33646e+00 -5.27015e+00 1.50215e+01 0.00000e+00
-3.69957e+00 -3.53942e+00 -5.66534e+00 1.48116e+01 0.00000e+00
-3.68956e+00 -3.76215e+00 -6.09137e+00 1.46335e+01 0.00000e+00
-3.67956e+00 -4.00581e+00 -6.55018e+00 1.44906e+01 0.00000e+00
-3.66956e+00 -4.27161e+00 -7.04358e+00 1.43867e+01 0.00000e+00
-3.65955e+00 -4.56081e+00 -7.57313e+00 1.43266e+01 0.00000e+00
-3.64955e+00 -4.87470e+00 -8.14005e+00 1.43153e+01 0.00000e+00
-3.63955e+00 -5.21451e+00 -8.74503e+00 1.43588e+01 0.00000e+00
-3.62954e+00 -5.58140e+00 -9.38806e+00 1.44639e+01 0.00000e+00
-3.61954e+00 -5.97639e+00 -1.00682e+01 1.46381e+01 0.00000e+00
-3.60954e+00 -6.40025e+00 -1.07833e+01 1.48897e+01 0.00000e+00
-3.59953e+00 -6.85337e+00 -1.15297e+01 1.52276e+01 0.00000e+00
-3.58953e+00 -7.33570e+00 -1.23017e+01 1.56614e+01 0.00000e+00
-3.57953e+00 -7.84654e+00 -1.30913e+01 1.62007e+01 0.00000e+00
-3.56952e+00 -8.38435e+00 -1.38880e+01 1.68553e+01 0.00000e+00
-3.55952e+00 -8.94659e+00 -1.46778e+01 1.76339e+01 0.00000e+00
-3.54952e+00 -9.52948e+00 -1.54434e+01 1.85438e+01 0.00000e+00
-3.53951e+00 -1.01278e+01 -1.61641e+01 1.95900e+01 0.00000e+00
-3.52951e+00 -1.07346e+01 -1.68154e+01 2.07735e+01 0.00000e+00
-3.51951e+00 -1.13411e+01 -1.73701e+01 2.20908e+01 0.00000e+00
-3.50950e+00 -1.19369e+01 -1.77987e+01 2.35317e+01 0.00000e+00
-3.49950e+00 -1.25095e+01 -1.80712e+01 2.50788e+01 0.00000e+00
-3.48950e+00 -1.30447e+01 -1.81592e+01 2.67065e+01 0.00000e+00
-3.47949e+00 -1.35275e+01 -1.80383e+01 2.83805e+01 0.00000e+00
-3.46949e+00 -1.39419e+01 -1.76910e+01 3.00592e+01 0.00000e+00
-3.45949e+00 -1.42725e+01 -1.71092e+01 3.16948e+01 0.00000e+00
-3.44948e+00 -1.45050e+01 -1.62971e+01 3.32366e+01 0.00000e+00
-3.43948e+00 -1.46276e+01 -1.52714e+01 3.46348e+01 0.00000e+00
-3.42948e+00 -1.46316e+01 -1.40618e+01 3.58442e+01 0.00000e+00
-3.41947e+00 -1.45129e+01 -1.27089e+01 3.68285e+01 0.00000e+00
-3.40947e+00 -1.42716e+01 -1.12611e+01 3.75635e+01 0.00000e+00
-3.39947e+00 -1.39131e+01 -9.77040e+00 3.80386e+01 0.00000e+00
-3.38946e+00 -1.34467e+01 -8.28779e+00 3.82570e+01 0.00000e+00
-3.37946e+00 -1.28859e+01 -6.85939e+00 3.82342e+01 0.00000e+00
-3.36946e+00 -1.22467e+01 -5.52326e+00 3.79952e+01 0.00000e+00
-3.35945e+00 -1.15468e+01 -4.30757e+00 3.75715e+01 0.00000e+00
-3.34945e+00 -1.08044e+01 -3.23019e+00 3.69974e+01 0.00000e+00
-3.33945e+00 -1.00372e+01 -2.29929e+00 3.63070e+01 0.00000e+00
-3.32944e+00 -9.26149e+00 -1.51483e+00 3.55321e+01 0.00000e+00
-3.31944e+00 -8.49180e+00 -8.70318e-01 3.47006e+01 0.00000e+00
-3.30944e+00 -7.74038e+00 -3.54821e-01 3.38356e+01 0.00000e+00
-3.29943e+00 -7.01711e+00 4.53333e-02 3.29558e+01 0.00000e+00
-3.28943e+00 -6.32957e+00 3.45063e-01 3.20750e+01 0.00000e+00
-3.27943e+00 -5.68320e+00 5.59412e-01 3.12036e+01 0.00000e+00
-3.26942e+00 -5.08151e+00 7.02753e-01 3.03485e+01 0.00000e+00
-3.25942e+00 -4.52634e+00 7.88285e-01 2.95142e+01 0.00000e+00
-3.24942e+00 -4.01819e+00 8.27764e-01 2.87031e+01 0.00000e+00
-3.23941e+00 -3.55647e+00 8.31390e-01 2.79165e+01 0.00000e+00
-3.22941e+00 -3.13973e+00 8.07829e-01 2.71545e+01 0.00000e+00
-3.21941e+00 -2.76593e+00 7.64296e-01 2.64168e+01 0.00000e+00
-3.20940e+00 -2.43257e+00 7.06691e-01 2.57026e+01 0.00000e+00
-3.19940e+00 -2.13692e+00 6.39747e-01 2.50108e+01 0.00000e+00
-3.18940e+00 -1.87608e+00 5.67185e-01 2.43405e+01 0.00000e+00
-3.17939e+00 -1.64713e+00 4.91869e-01 2.36906e+01 0.00000e+00
-3.16939e+00 -1.44719e+00 4.15941e-01 2.30601e+01 0.00000e+00
-3.15939e+00 -1.27347e+00 3.40947e-01 2.24480e+01 0.00000e+00
-3.14938e+00 -1.12334e+00 2.67948e-01 2.18535e+01 0.00000e+00
-3.13938e+00 -9.94329e-01 1.97614e-01 2.12758e+01 0.00000e+00
-3.12938e+00 -8.84147e-01 1.30304e-01 2.07142e+01 0.00000e+00
-3.11937e+00 -7.90708e-01 6.61350e-02 2.01682e+01 0.00000e+00
-3.10937e+00 -7.12123e-01 5.03596e-03 1.96370e+01 0.00000e+00
-3.09937e+00 -6.46695e-01 -5.32056e-02 1.91203e+01 0.00000e+00
-3.08936e+00 -5.92913e-01 -1.08908e-01 1.86175e+01 0.00000e+00
-3.07936e+00 -5.49446e-01 -1.62467e-01 1.81282e+01 0.00000e+00
-3.06936e+00 -5.15130e-01 -2.14332e-01 1.76520e+01 0.00000e+00
-3.05935e+00 -4.88955e-01 -2.64994e-01 1.71885e+01 0.00000e+00
-3.04935e+00 -4.70057e-01 -3.14968e-01 1.67374e+01 0.00000e+00
-3.03935e+00 -4.57704e-01 -3.64790e-01 1.62984e+01 0.00000e+00
-3.02934e+00 -4.51284e-01 -4.15008e-01 1.58711e+01 0.00000e+00
-3.01934e+00 -4.50297e-01 -4.66183e-01 1.54553e+01 0.00000e+00
-3.00934e+00 -4.54345e-01 -5.18888e-01 1.50507e+01 0.00000e+00
-2.99933e+00 -4.63123e-01 -5.73708e-01 1.46570e+01 0.00000e+00
-2.98933e+00 -4.76410e-01 -6.31244e-01 1.42740e+01 0.00000e+00
-2.97933e+00 -4.94066e-01 -6.92118e-01 1.39014e+01 0.00000e+00
-2.96932e+00 -5.16023e-01 -7.56977e-01 1.35391e+01 0.00000e+00
-2.95932e+00 -5.42284e-01 -8.26499e-01 1.31868e+01 0.00000e+00
-2.94932e+00 -5.72918e-01 -9.01400e-01 1.28445e+01 0.00000e+00
-2.93931e+00 -6.08057e-01 -9.82443e-01 1.25118e+01 0.00000e+00
-2.92931e+00 -6.47896e-01 -1.07044e+00 1.21889e+01 0.00000e+00
-2.91931e+00 -6.92691e-01 -1.16628e+00 1.18754e+01 0.00000e+00
-2.90930e+00 -7.42762e-01 -1.27090e+00 1.15714e+01 0.00000e+00
-2.89930e+00 -7.98493e-01 -1.38534e+00 1.12769e+01 0.00000e+00
-2.88930e+00 -8.60332e-01 -1.51073e+00 1.09920e+01 0.00000e+00
-2.87929e+00 -9.28801e-01 -1.64830e+00 1.07166e+01 0.00000e+00
-2.86929e+00 -1.00449e+00 -1.79939e+00 1.04509e+01 0.00000e+00
-2.85929e+00 -1.08807e+00 -1.96549e+00 1.01952e+01 0.00000e+00
-2.84928e+00 -1.18030e+00 -2.14822e+00 9.94989e+00 0.00000e+00
-2.83928e+00 -1.28202e+00 -2.34936e+00 9.71530e+00 0.00000e+00
-2.82928e+00 -1.39417e+00 -2.57088e+00 9.49205e+00 0.00000e+00
-2.81927e+00 -1.51781e+00 -2.81491e+00 9.28088e+00 0.00000e+00
-2.80927e+00 -1.65409e+00 -3.08381e+00 9.08273e+00 0.00000e+00
-2.79927e+00 -1.80430e+00 -3.38013e+00 8.89879e+00 0.00000e+00
-2.78926e+00 -1.96985e+00 -3.70667e+00 8.73053e+00 0.00000e+00
-2.77926e+00 -2.15232e+00 -4.06643e+00 8.57976e+00 0.00000e+00
-2.76926e+00 -2.35340e+00 -4.46268e+00 8.44872e+00 0.00000e+00
-2.75925e+00 -2.57497e+00 -4.89889e+00 8.34014e+00 0.00000e+00
-2.74925e+00 -2.81904e+00 -5.37874e+00 8.25736e+00 0.00000e+00
-2.73925e+00 -3.08783e+00 -5.90606e+00 8.20444e+00 0.00000e+00
-2.72924e+00 -3.38369e+00 -6.48482e+00 8.18630e+00 0.00000e+00
-2.71924e+00 -3.70913e+00 -7.11895e+00 8.20885e+00 0.00000e+00
-2.70924e+00 -4.06678e+00 -7.81227e+00 8.27921e+00 0.00000e+00
-2.69923e+00 -4.45940e+00 -8.56827e+00 8.40585e+00 0.00000e+00
-2.68923e+00 -4.88976e+00 -9.38981e+00 8.59882e+00 0.00000e+00
-2.67923e+00 -5.36061e+00 -1.02788e+01 8.86992e+00 0.00000e+00
-2.66922e+00 -5.87455e+00 -1.12357e+01 9.23289e+00 0.00000e+00
-2.65922e+00 -6.43389e+00 -1.22587e+01 9.70346e+00 0.00000e+00
-2.64922e+00 -7.04040e+00 -1.33435e+01 1.02994e+01 0.00000e+00
-2.63921e+00 -7.69510e+00 -1.44815e+01 1.10403e+01 0.00000e+00
-2.62921e+00 -8.39786e+00 -1.56594e+01 1.19470e+01 0.00000e+00
-2.61921e+00 -9.14702e+00 -1.68576e+01 1.30409e+01 0.00000e+00
-2.60920e+00 -9.93885e+00 -1.80493e+01 1.43427e+01 0.00000e+00
-2.59920e+00 -1.07670e+01 -1.91988e+01 1.58699e+01 0.00000e+00
-2.58920e+00 -1.16220e+01 -2.02617e+01 1.76344e+01 0.00000e+00
-2.57919e+00 -1.24904e+01 -2.11844e+01 1.96393e+01 0.00000e+00
-2.56919e+00 -1.33548e+01 -2.19058e+01 2.18746e+01 0.00000e+00
-2.55919e+00 -1.41932e+01 -2.23608e+01 2.43130e+01 0.00000e+00
-2.54918e+00 -1.49795e+01 -2.24848e+01 2.69076e+01 0.00000e+00
-2.53918e+00 -1.56845e+01 -2.22217e+01 2.95894e+01 0.00000e+00
-2.52918e+00 -1.62769e+01 -2.15319e+01 3.22694e+01 0.00000e+00
-2.51917e+00 -1.67259e+01 -2.04007e+01 3.48431e+01 0.00000e+00
-2.50917e+00 -1.70037e+01 -1.88452e+01 3.72004e+01 0.00000e+00
-2.49917e+00 -1.70883e+01 -1.69165e+01 3.92368e+01 0.00000e+00
-2.48916e+00 -1.69665e+01 -1.46972e+01 4.08662e+01 0.00000e+00
-2.47916e+00 -1.66351e+01 -1.22930e+01 4.20323e+01 0.00000e+00
-2.46916e+00 -1.61022e+01 -9.82031e+00 4.27143e+01 0.00000e+00
-2.45915e+00 -1.53859e+01 -7.39217e+00 4.29279e+01 0.00000e+00
-2.44915e+00 -1.45129e+01 -5.10625e+00 4.27193e+01 0.00000e+00
-2.43915e+00 -1.35154e+01 -3.03625e+00 4.21565e+01 0.00000e+00
-2.42914e+00 -1.24282e+01 -1.22845e+00 4.13181e+01 0.00000e+00
-2.41914e+00 -1.12859e+01 2.97217e-01 4.02832e+01 0.00000e+00
-2.40914e+00 -1.01209e+01 1.54292e+00 3.91242e+01 0.00000e+00
-2.39913e+00 -8.96096e+00 2.52704e+00 3.79015e+01 0.00000e+00
-2.38913e+00 -7.82932e+00 3.27818e+00 3.66625e+01 0.00000e+00
-2.37913e+00 -6.74383e+00 3.82994e+00 3.54414e+01 0.00000e+00
-2.36912e+00 -5.71738e+00 4.21697e+00 3.42608e+01 0.00000e+00
-2.35912e+00 -4.75843e+00 4.47226e+00 3.31344e+01 0.00000e+00
-2.34912e+00 -3.87162e+00 4.62558e+00 3.20686e+01 0.00000e+00
-2.33911e+00 -3.05850e+00 4.70279e+00 3.10651e+01 0.00000e+00
-2.32911e+00 -2.31822e+00 4.72564e+00 3.01226e+01 0.00000e+00
-2.31911e+00 -1.64813e+00 4.71205e+00 2.92376e+01 0.00000e+00
-2.30910e+00 -1.04428e+00 4.67646e+00 2.84058e+01 0.00000e+00
-2.29910e+00 -5.01894e-01 4.63034e+00 2.76229e+01 0.00000e+00
-2.28910e+00 -1.56673e-02 4.58266e+00 2.68842e+01 0.00000e+00
-2.27909e+00 4.19945e-01 4.54031e+00 2.61859e+01 0.00000e+00
-2.26909e+00 8.10537e-01 4.50857e+00 2.55242e+01 0.00000e+00
-2.25909e+00 1.16160e+00 4.49139e+00 2.48963e+01 0.00000e+00
-2.24908e+00 1.47844e+00 4.49168e+00 2.42996e+01 0.00000e+00
-2.23908e+00 1.76608e+00 4.51158e+00 2.37322e+01 0.00000e+00
-2.22908e+00 2.02925e+00 4.55264e+00 2.31925e+01 0.00000e+00
-2.21907e+00 2.27234e+00 4.61599e+00 2.26794e+01 0.00000e+00
-2.20907e+00 2.49943e+00 4.70241e+00 2.21922e+01 0.00000e+00
-2.19907e+00 2.71428e+00 4.81250e+00 2.17304e+01 0.00000e+00
-2.18906e+00 2.92032e+00 4.94672e+00 2.12942e+01 0.00000e+00
-2.17906e+00 3.12070e+00 5.10544e+00 2.08835e+01 0.00000e+00
-2.16906e+00 3.31832e+00 5.28900e+00 2.04990e+01 0.00000e+00
-2.15905e+00 3.51581e+00 5.49771e+00 2.01413e+01 0.00000e+00
-2.14905e+00 3.71560e+00 5.73189e+00 1.98115e+01 0.00000e+00
-2.13905e+00 3.91991e+00 5.99185e+00 1.95109e+01 0.00000e+00
-2.12904e+00 4.13078e+00 6.27786e+00 1.92411e+01 0.00000e+00
-2.11904e+00 4.35007e+00 6.59019e+00 1.90039e+01 0.00000e+00
-2.10904e+00 4.57950e+00 6.92899e+00 1.88015e+01 0.00000e+00
-2.09903e+00 4.82062e+00 7.29432e+00 1.86365e+01 0.00000e+00
-2.08903e+00 5.07484e+00 7.68602e+00 1.85117e+01 0.00000e+00
-2.07903e+00 5.34342e+00 8.10371e+00 1.84304e+01 0.00000e+00
-2.06902e+00 5.62741e+00 8.54660e+00 1.83960e+01 0.00000e+00
-2.05902e+00 5.92771e+00 9.01349e+00 1.84125e+01 0.00000e+00
-2.04902e+00 6.24495e+00 9.50258e+00 1.84841e+01 0.00000e+00
-2.03901e+00 6.57953e+00 1.00113e+01 1.86151e+01 0.00000e+00
-2.02901e+00 6.93150e+00 1.05364e+01 1.88103e+01 0.00000e+00
-2.01901e+00 7.30057e+00 1.10733e+01 1.90743e+01 0.00000e+00
-2.00900e+00 7.68596e+00 1.16164e+01 1.94115e+01 0.00000e+00
-1.99900e+00 8.08640e+00 1.21590e+01 1.98262e+01 0.00000e+00
-1.98900e+00 8.50001e+00 1.26925e+01 2.03219e+01 0.00000e+00
-1.97899e+00 8.92420e+00 1.32072e+01 2.09011e+01 0.00000e+00
-1.96899e+00 9.35565e+00 1.36917e+01 2.15650e+01 0.00000e+00
-1.95899e+00 9.79017e+00 1.41333e+01 2.23128e+01 0.00000e+00
-1.94898e+00 1.02227e+01 1.45181e+01 2.31414e+01 0.00000e+00
-1.93898e+00 1.06474e+01 1.48316e+01 2.40450e+01 0.00000e+00
-1.92898e+00 1.10575e+01 1.50591e+01 2.50144e+01 0.00000e+00
-1.91897e+00 1.14454e+01 1.51863e+01 2.60370e+01 0.00000e+00
-1.90897e+00 1.18032e+01 1.52009e+01 2.70967e+01 0.00000e+00
-1.89897e+00 1.21224e+01 1.50927e+01 2.81739e+01 0.00000e+00
-1.88896e+00 1.23947e+01 1.48553e+01 2.92461e+01 0.00000e+00
-1.87896e+00 1.26121e+01 1.44866e+01 3.02890e+01 0.00000e+00
-1.86896e+00 1.27675e+01 1.39898e+01 3.12771e+01 0.00000e+00
-1.85895e+00 1.28549e+01 1.33734e+01 3.21858e+01 0.00000e+00
-1.84895e+00 1.28701e+01 1.26512e+01 3.29923e+01 0.00000e+00
-1.83895e+00 1.28107e+01 1.18417e+01 3.36774e+01 0.00000e+00
-1.82894e+00 1.26766e+01 1.09670e+01 3.42266e+01 0.00000e+00
-1.81894e+00 1.24697e+01 1.00514e+01 3.46307e+01 0.00000e+00
-1.80894e+00 1.21945e+01 9.11995e+00 3.48865e+01 0.00000e+00
-1.79893e+00 1.18570e+01 8.19659e+00 3.49961e+01 0.00000e+00
-1.78893e+00 1.14650e+01 7.30310e+00 3.49669e+01 0.00000e+00
-1.77893e+00 1.10275e+01 6.45794e+00 3.48101e+01 0.00000e+00
-1.76892e+00 1.05541e+01 5.67558e+00 3.45396e+01 0.00000e+00
-1.75892e+00 1.00547e+01 4.96628e+00 3.41711e+01 0.00000e+00
-1.74892e+00 9.53922e+00 4.33624e+00 3.37209e+01 0.00000e+00
-1.73891e+00 9.01676e+00 3.78797e+00 3.32048e+01 0.00000e+00
-1.72891e+00 8.49578e+00 3.32089e+00 3.26374e+01 0.00000e+00
-1.71891e+00 7.98374e+00 2.93195e+00 3.20321e+01 0.00000e+00
-1.70890e+00 7.48702e+00 2.61636e+00 3.14003e+01 0.00000e+00
-1.69890e+00 7.01085e+00 2.36815e+00 3.07517e+01 0.00000e+00
-1.68890e+00 6.55937e+00 2.18077e+00 3.00942e+01 0.00000e+00
-1.67889e+00 6.13571e+00 2.04745e+00 2.94342e+01 0.00000e+00
-1.66889e+00 5.74203e+00 1.96160e+00 2.87767e+01 0.00000e+00
-1.65889e+00 5.37970e+00 1.91700e+00 2.81254e+01 0.00000e+00
-1.64888e+00 5.04938e+00 1.90796e+00 2.74833e+01 0.00000e+00
-1.63888e+00 4.75115e+00 1.92945e+00 2.68525e+01 0.00000e+00
-1.62888e+00 4.48466e+00 1.97709e+00 2.62345e+01 0.00000e+00
-1.61887e+00 4.24918e+00 2.04718e+00 2.56305e+01 0.00000e+00
-1.60887e+00 4.04376e+00 2.13665e+00 2.50414e+01 0.00000e+00
-1.59887e+00 3.86724e+00 2.24307e+00 2.44676e+01 0.00000e+00
-1.58886e+00 3.71839e+00 2.36454e+00 2.39097e+01 0.00000e+00
-1.57886e+00 3.59595e+00 2.49967e+00 2.33680e+01 0.00000e+00
-1.56886e+00 3.49865e+00 2.64752e+00 2.28429e+01 0.00000e+00
-1.55885e+00 3.42528e+00 2.80756e+00 2.23347e+01 0.00000e+00
-1.54885e+00 3.37470e+00 2.97957e+00 2.18439e+01 0.00000e+00
-1.53885e+00 3.34590e+00 3.16367e+00 2.13707e+01 0.00000e+00
-1.52884e+00 3.33796e+00 3.36021e+00 2.09157e+01 0.00000e+00
-1.51884e+00 3.35012e+00 3.56977e+00 2.04794e+01 0.00000e+00
-1.50884e+00 3.38172e+00 3.79314e+00 2.00626e+01 0.00000e+00
-1.49883e+00 3.43229e+00 4.03124e+00 1.96660e+01 0.00000e+00
-1.48883e+00 3.50146e+00 4.28515e+00 1.92905e+01 0.00000e+00
-1.47883e+00 3.58903e+00 4.55604e+00 1.89374e+01 0.00000e+00
-1.46882e+00 3.69492e+00 4.84517e+00 1.86078e+01 0.00000e+00
-1.45882e+00 3.81920e+00 5.15385e+00 1.83033e+01 0.00000e+00
-1.44882e+00 3.96202e+00 5.48342e+00 1.80257e+01 0.00000e+00
-1.43881e+00 4.12369e+00 5.83521e+00 1.77770e+01 0.00000e+00
-1.42881e+00 4.30458e+00 6.21050e+00 1.75596e+01 0.00000e+00
-1.41881e+00 4.50517e+00 6.61047e+00 1.73760e+01 0.00000e+00
-1.40880e+00 4.72597e+00 7.03613e+00 1.72294e+01 0.00000e+00
-1.39880e+00 4.96754e+00 7.48828e+00 1.71233e+01 0.00000e+00
-1.38880e+00 5.23047e+00 7.96738e+00 1.70615e+01 0.00000e+00
-1.37879e+00 5.51528e+00 8.47346e+00 1.70483e+01 0.00000e+00
-1.36879e+00 5.82244e+00 9.00600e+00 1.70886e+01 0.00000e+00
-1.35879e+00 6.15229e+00 9.56378e+00 1.71875e+01 0.00000e+00
-1.34878e+00 6.50497e+00 1.01447e+01 1.73507e+01 0.00000e+00
-1.33878e+00 6.88038e+00 1.07455e+01 1.75841e+01 0.00000e+00
-1.32878e+00 7.27803e+00 1.13617e+01 1.78938e+01 0.00000e+00
-1.31877e+00 7.69700e+00 1.19875e+01 1.82858e+01 0.00000e+00
-1.30877e+00 8.13581e+00 1.26149e+01 1.87660e+01 0.00000e+00
-1.29877e+00 8.59228e+00 1.32346e+01 1.93395e+01 0.00000e+00
-1.28876e+00 9.06343e+00 1.38347e+01 2.00104e+01 0.00000e+00
-1.27876e+00 9.54538e+00 1.44016e+01 2.07811e+01 0.00000e+00
-1.26876e+00 1.00332e+01 1.49196e+01 2.16516e+01 0.00000e+00
-1.25875e+00 1.05208e+01 1.53714e+01 2.26192e+01 0.00000e+00
-1.24875e+00 1.10010e+01 1.57384e+01 2.36775e+01 0.00000e+00
-1.23875e+00 1.14656e+01 1.60016e+01 2.48156e+01 0.00000e+00
-1.22874e+00 1.19053e+01 1.61428e+01 2.60182e+01 0.00000e+00
-1.21874e+00 1.23100e+01 1.61457e+01 2.72649e+01 0.00000e+00
-1.20874e+00 1.26692e+01 1.59972e+01 2.85309e+01 0.00000e+00
-1.19873e+00 1.29724e+01 1.56893e+01 2.97874e+01 0.00000e+00
-1.18873e+00 1.32095e+01 1.52199e+01 3.10029e+01 0.00000e+00
-1.17873e+00 1.33718e+01 1.45941e+01 3.21449e+01 0.00000e+00
-1.16872e+00 1.34520e+01 1.38245e+01 3.31822e+01 0.00000e+00
-1.15872e+00 1.34451e+01 1.29305e+01 3.40866e+01 0.00000e+00
-1.14872e+00 1.33488e+01 1.19379e+01 3.48353e+01 0.00000e+00
-1.13871e+00 1.31635e+01 1.08767e+01 3.54122e+01 0.00000e+00
-1.12871e+00 1.28929e+01 9.77915e+00 3.58090e+01 0.00000e+00
-1.11871e+00 1.25431e+01 8.67728e+00 3.60253e+01 0.00000e+00
-1.10870e+00 1.21227e+01 7.60103e+00 3.60679e+01 0.00000e+00
-1.09870e+00 1.16422e+01 6.57628e+00 3.59497e+01 0.00000e+00
-1.08870e+00 1.11132e+01 5.62376e+00 3.56881e+01 0.00000e+00
-1.07869e+00 1.05480e+01 4.75844e+00 3.53031e+01 0.00000e+00
-1.06869e+00 9.95892e+00 3.98955e+00 3.48159e+01 0.00000e+00
-1.05869e+00 9.35753e+00 3.32113e+00 3.42473e+01 0.00000e+00
-1.04868e+00 8.75462e+00 2.75275e+00 3.36166e+01 0.00000e+00
-1.03868e+00 8.15970e+00 2.28051e+00 3.29413e+01 0.00000e+00
-1.02868e+00 7.58085e+00 1.89801e+00 3.22360e+01 0.00000e+00
-1.01867e+00 7.02472e+00 1.59722e+00 3.15130e+01 0.00000e+00
-1.00867e+00 6.49649e+00 1.36932e+00 3.07821e+01 0.00000e+00
-9.98666e-01 6.00001e+00 1.20523e+00 3.00509e+01 0.00000e+00
-9.88663e-01 5.53790e+00 1.09615e+00 2.93251e+01 0.00000e+00
-9.78660e-01 5.11172e+00 1.03385e+00 2.86090e+01 0.00000e+00
-9.68656e-01 4.72214e+00 1.01084e+00 2.79054e+01 0.00000e+00
-9.58653e-01 4.36908e+00 1.02052e+00 2.72162e+01 0.00000e+00
-9.48650e-01 4.05191e+00 1.05718e+00 2.65429e+01 0.00000e+00
-9.38646e-01 3.76952e+00 1.11603e+00 2.58860e+01 0.00000e+00
-9.28643e-01 3.52052e+00 1.19309e+00 2.52461e+01 0.00000e+00
-9.18640e-01 3.30332e+00 1.28519e+00 2.46232e+01 0.00000e+00
-9.08636e-01 3.11618e+00 1.38983e+00 2.40173e+01 0.00000e+00
-8.98633e-01 2.95734e+00 1.50516e+00 2.34284e+01 0.00000e+00
-8.88630e-01 2.82507e+00 1.62985e+00 2.28564e+01 0.00000e+00
-8.78626e-01 2.71767e+00 1.76306e+00 2.23011e+01 0.00000e+00
-8.68623e-01 2.63358e+00 1.90435e+00 2.17624e+01 0.00000e+00
-8.58620e-01 2.57132e+00 2.05363e+00 2.12404e+01 0.00000e+00
-8.48616e-01 2.52959e+00 2.21112e+00 2.07349e+01 0.00000e+00
-8.38613e-01 2.50725e+00 2.37727e+00 2.02461e+01 0.00000e+00
-8.28610e-01 2.50329e+00 2.55277e+00 1.97741e+01 0.00000e+00
-8.18606e-01 2.51690e+00 2.73849e+00 1.93191e+01 0.00000e+00
-8.08603e-01 2.54743e+00 2.93548e+00 1.88814e+01 0.00000e+00
-7.98600e-01 2.59440e+00 3.14492e+00 1.84615e+01 0.00000e+00
-7.88596e-01 2.65749e+00 3.36812e+00 1.80599e+01 0.00000e+00
-7.78593e-01 2.73655e+00 3.60652e+00 1.76773e+01 0.00000e+00
-7.68590e-01 2.83157e+00 3.86165e+00 1.73145e+01 0.00000e+00
-7.58586e-01 2.94271e+00 4.13515e+00 1.69727e+01 0.00000e+00
-7.48583e-01 3.07026e+00 4.42872e+00 1.66529e+01 0.00000e+00
-7.38580e-01 3.21466e+00 4.74415e+00 1.63568e+01 0.00000e+00
-7.28576e-01 3.37647e+00 5.08325e+00 1.60860e+01 0.00000e+00
-7.18573e-01 3.55638e+00 5.44788e+00 1.58427e+01 0.00000e+00
-7.08570e-01 3.75518e+00 5.83987e+00 1.56293e+01 0.00000e+00
-6.98566e-01 3.97377e+00 6.26102e+00 1.54487e+01 0.00000e+00
-6.88563e-01 4.21312e+00 6.71300e+00 1.53041e+01 0.00000e+00
-6.78560e-01 4.47426e+00 7.19732e+00 1.51994e+01 0.00000e+00
-6.68556e-01 4.75827e+00 7.71521e+00 1.51390e+01 0.00000e+00
-6.58553e-01 5.06620e+00 8.26749e+00 1.51279e+01 0.00000e+00
-6.48550e-01 5.39907e+00 8.85447e+00 1.51719e+01 0.00000e+00
-6.38546e-01 5.75779e+00 9.47572e+00 1.52772e+01 0.00000e+00
-6.28543e-01 6.14311e+00 1.01299e+01 1.54508e+01 0.00000e+00
-6.18540e-01 6.55551e+00 1.08143e+01 1.57005e+01 0.00000e+00
-6.08536e-01 6.99512e+00 1.15250e+01 1.60343e+01 0.00000e+00
-5.98533e-01 7.46157e+00 1.22560e+01 1.64608e+01 0.00000e+00
-5.88530e-01 7.95388e+00 1.29993e+01 1.69885e+01 0.00000e+00
-5.78526e-01 8.47024e+00 1.37442e+01 1.76257e+01 0.00000e+00
-5.68523e-01 9.00792e+00 1.44774e+01 1.83795e+01 0.00000e+00
-5.58520e-01 9.56298e+00 1.51824e+01 1.92557e+01 0.00000e+00
-5.48516e-01 1.01302e+01 1.58396e+01 2.02575e+01 0.00000e+00
-5.38513e-01 1.07027e+01 1.64267e+01 2.13844e+01 0.00000e+00
-5.28510e-01 1.12723e+01 1.69190e+01 2.26314e+01 0.00000e+00
-5.18506e-01 1.18288e+01 1.72901e+01 2.39879e+01 0.00000e+00
-5.08503e-01 1.23608e+01 1.75140e+01 2.54365e+01 0.00000e+00
-4.98499e-01 1.28553e+01 1.75661e+01 2.69526e+01 0.00000e+00
-4.88496e-01 1.32986e+01 1.74260e+01 2.85047e+01 0.00000e+00
-4.78493e-01 1.36764e+01 1.70798e+01 3.00547e+01 0.00000e+00
-4.68489e-01 1.39750e+01 1.65219e+01 3.15598e+01 0.00000e+00
-4.58486e-01 1.41821e+01 1.57574e+01 3.29753e+01 0.00000e+00
-4.48483e-01 1.42872e+01 1.48022e+01 3.42574e+01 0.00000e+00
-4.38479e-01 1.42833e+01 1.36833e+01 3.53667e+01 0.00000e+00
-4.28476e-01 1.41667e+01 1.24366e+01 3.62718e+01 0.00000e+00
-4.18473e-01 1.39381e+01 1.11049e+01 3.69513e+01 0.00000e+00
-4.08469e-01 1.36021e+01 9.73368e+00 3.73959e+01 0.00000e+00
-3.98466e-01 1.31676e+01 8.36773e+00 3.76077e+01 0.00000e+00
-3.88463e-01 1.26463e+01 7.04782e+00 3.75997e+01 0.00000e+00
-3.78459e-01 1.20526e+01 5.80792e+00 3.73931e+01 0.00000e+00
-3.68456e-01 1.14024e+01 4.67372e+00 3.70148e+01 0.00000e+00
-3.58453e-01 1.07119e+01 3.66209e+00 3.64946e+01 0.00000e+00
-3.48449e-01 9.99712e+00 2.78152e+00 3.58625e+01 0.00000e+00
-3.38446e-01 9.27300e+00 2.03322e+00 3.51466e+01 0.00000e+00
-3.28443e-01 8.55281e+00 1.41266e+00 3.43723e+01 0.00000e+00
-3.18439e-01 7.84795e+00 9.11119e-01 3.35610e+01 0.00000e+00
-3.08436e-01 7.16775e+00 5.17188e-01 3.27300e+01 0.00000e+00
-2.98433e-01 6.51949e+00 2.18096e-01 3.18929e+01 0.00000e+00
-2.88429e-01 5.90853e+00 7.03201e-04 3.10598e+01 0.00000e+00
-2.78426e-01 5.33846e+00 -1.47748e-01 3.02379e+01 0.00000e+00
-2.68423e-01 4.81138e+00 -2.39137e-01 2.94321e+01 0.00000e+00
-2.58419e-01 4.32810e+00 -2.84171e-01 2.86454e+01 0.00000e+00
-2.48416e-01 3.88840e+00 -2.92246e-01 2.78796e+01 0.00000e+00
-2.38413e-01 3.49124e+00 -2.71424e-01 2.71354e+01 0.00000e+00
-2.28409e-01 3.13499e+00 -2.28475e-01 2.64129e+01 0.00000e+00
-2.18406e-01 2.81758e+00 -1.68979e-01 2.57117e+01 0.00000e+00
-2.08403e-01 2.53666e+00 -9.74396e-02 2.50314e+01 0.00000e+00
-1.98399e-01 2.28973e+00 -1.74134e-02 2.43711e+01 0.00000e+00
-1.88396e-01 2.07422e+00 6.83595e-02 2.37301e+01 0.00000e+00
-1.78393e-01 1.88758e+00 1.57836e-01 2.31076e+01 0.00000e+00
-1.68389e-01 1.72735e+00 2.49560e-01 2.25030e+01 0.00000e+00
-1.58386e-01 1.59117e+00 3.42560e-01 2.19155e+01 0.00000e+00
-1.48383e-01 1.47684e+00 4.36270e-01 2.13445e+01 0.00000e+00
-1.38379e-01 1.38234e+00 5.30448e-01 2.07895e+01 0.00000e+00
-1.28376e-01 1.30582e+00 6.25119e-01 2.02499e+01 0.00000e+00
-1.18373e-01 1.24563e+00 7.20526e-01 1.97253e+01 0.00000e+00
-1.08369e-01 1.20031e+00 8.17081e-01 1.92153e+01 0.00000e+00
-9.83661e-02 1.16857e+00 9.15341e-01 1.87197e+01 0.00000e+00
-8.83628e-02 1.14931e+00 1.01598e+00 1.82379e+01 0.00000e+00
-7.83595e-02 1.14161e+00 1.11975e+00 1.77699e+01 0.00000e+00
-6.83561e-02 1.14471e+00 1.22752e+00 1.73154e+01 0.00000e+00
-5.83528e-02 1.15800e+00 1.34021e+00 1.68742e+01 0.00000e+00
-4.83494e-02 1.18104e+00 1.45881e+00 1.64462e+01 0.00000e+00
-3.83461e-02 1.21349e+00 1.58439e+00 1.60312e+01 0.00000e+00
-2.83428e-02 1.25520e+00 1.71808e+00 1.56293e+01 0.00000e+00
-1.83394e-02 1.30611e+00 1.86109e+00 1.52405e+01 0.00000e+00
-8.33611e-03 1.36628e+00 2.01471e+00 1.48649e+01 0.00000e+00
1.66722e-03 1.43592e+00 2.18030e+00 1.45026e+01 0.00000e+00
1.16706e-02 1.51533e+00 2.35934e+00 1.41539e+01 0.00000e+00
2.16739e-02 1.60494e+00 2.55341e+00 1.38192e+01 0.00000e+00
3.16772e-02 1.70529e+00 2.76418e+00 1.34988e+01 0.00000e+00
4.16806e-02 1.81703e+00 2.99347e+00 1.31935e+01 0.00000e+00
5.16839e-02 1.94093e+00 3.24322e+00 1.29040e+01 0.00000e+00
6.16872e-02 2.07789e+00 3.51550e+00 1.26314e+01 0.00000e+00
7.16906e-02 2.22891e+00 3.81255e+00 1.23767e+01 0.00000e+00
8.16939e-02 2.39512e+00 4.13673e+00 1.21416e+01 0.00000e+00
9.16972e-02 2.57778e+00 4.49055e+00 1.19279e+01 0.00000e+00
1.01701e-01 2.77828e+00 4.87667e+00 1.17377e+01 0.00000e+00
1.11704e-01 2.99813e+00 5.29785e+00 1.15737e+01 0.00000e+00
1.21707e-01 3.23895e+00 5.75693e+00 1.14391e+01 0.00000e+00
1.31711e-01 3.50249e+00 6.25679e+00 1.13378e+01 0.00000e+00
1.41714e-01 3.79062e+00 6.80026e+00 1.12743e+01 0.00000e+00
1.51717e-01 4.10528e+00 7.39004e+00 1.12540e+01 0.00000e+00
1.61721e-01 4.44847e+00 8.02855e+00 1.12832e+01 0.00000e+00
1.71724e-01 4.82221e+00 8.71775e+00 1.13692e+01 0.00000e+00
1.81727e-01 5.22848e+00 9.45888e+00 1.15207e+01 0.00000e+00
1.91731e-01 5.66916e+00 1.02522e+01 1.17475e+01 0.00000e+00
2.01734e-01 6.14589e+00 1.10965e+01 1.20607e+01 0.00000e+00
2.11737e-01 6.65996e+00 1.19887e+01 1.24728e+01 0.00000e+00
2.21741e-01 7.21213e+00 1.29232e+01 1.29974e+01 0.00000e+00
2.31744e-01 7.80241e+00 1.38913e+01 1.36490e+01 0.00000e+00
2.41747e-01 8.42979e+00 1.48805e+01 1.44426e+01 0.00000e+00
2.51751e-01 9.09196e+00 1.58735e+01 1.53929e+01 0.00000e+00
2.61754e-01 9.78491e+00 1.68477e+01 1.65128e+01 0.00000e+00
2.71757e-01 1.05026e+01 1.77748e+01 1.78128e+01 0.00000e+00
2.81761e-01 1.12366e+01 1.86202e+01 1.92981e+01 0.00000e+00
2.91764e-01 1.19756e+01 1.93444e+01 2.09672e+01 0.00000e+00
3.01767e-01 1.27056e+01 1.99031e+01 2.28087e+01 0.00000e+00
3.11771e-01 1.34094e+01 2.02505e+01 2.47998e+01 0.00000e+00
3.21774e-01 1.40673e+01 2.03424e+01 2.69039e+01 0.00000e+00
3.31777e-01 1.46573e+01 2.01409e+01 2.90704e+01 0.00000e+00
3.41781e-01 1.51567e+01 1.96191e+01 3.12361e+01 0.00000e+00
3.51784e-01 1.55428e+01 1.87668e+01 3.33276e+01 0.00000e+00
3.61787e-01 1.57954e+01 1.75939e+01 3.52679e+01 0.00000e+00
3.71791e-01 1.58980e+01 1.61323e+01 3.69824e+01 0.00000e+00
3.81794e-01 1.58398e+01 1.44349e+01 3.84072e+01 0.00000e+00
3.91797e-01 1.56169e+01 1.25707e+01 3.94957e+01 0.00000e+00
4.01801e-01 1.52328e+01 1.06187e+01 4.02234e+01 0.00000e+00
4.11804e-01 1.46985e+01 8.65926e+00 4.05894e+01 0.00000e+00
4.21807e-01 1.40312e+01 6.76616e+00 4.06146e+01 0.00000e+00
4.31811e-01 1.32530e+01 5.00052e+00 4.03370e+01 0.00000e+00
4.41814e-01 1.23888e+01 3.40689e+00 3.98061e+01 0.00000e+00
4.51817e-01 1.14647e+01 2.01224e+00 3.90760e+01 0.00000e+00
4.61821e-01 1.05058e+01 8.27206e-01 3.82001e+01 0.00000e+00
4.71824e-01 9.53557e+00 -1.51114e-01 3.72269e+01 0.00000e+00
4.81827e-01 8.57403e+00 -9.35643e-01 3.61975e+01 0.00000e+00
4.91831e-01 7.63796e+00 -1.54580e+00 3.51447e+01 0.00000e+00
5.01834e-01 6.74043e+00 -2.00441e+00 3.40932e+01 0.00000e+00
5.11837e-01 5.89106e+00 -2.33530e+00 3.30602e+01 0.00000e+00
5.21841e-01 5.09628e+00 -2.56154e+00 3.20570e+01 0.00000e+00
5.31844e-01 4.35981e+00 -2.70443e+00 3.10903e+01 0.00000e+00
5.41847e-01 3.68311e+00 -2.78285e+00 3.01630e+01 0.00000e+00
5.51851e-01 3.06581e+00 -2.81313e+00 2.92759e+01 0.00000e+00
5.61854e-01 2.50615e+00 -2.80900e+00 2.84281e+01 0.00000e+00
5.71857e-01 2.00136e+00 -2.78181e+00 2.76177e+01 0.00000e+00
5.81861e-01 1.54794e+00 -2.74078e+00 2.68424e+01 0.00000e+00
5.91864e-01 1.14196e+00 -2.69331e+00 2.60999e+01 0.00000e+00
6.01867e-01 7.79213e-01 -2.64520e+00 2.53877e+01 0.00000e+00
6.11871e-01 4.55420e-01 -2.60098e+00 2.47035e+01 0.00000e+00
6.21874e-01 1.66326e-01 -2.56413e+00 2.40454e+01 0.00000e+00
6.31877e-01 -9.22060e-02 -2.53728e+00 2.34116e+01 0.00000e+00
6.41881e-01 -3.24137e-01 -2.52239e+00 2.28006e+01 0.00000e+00
6.51884e-01 -5.33214e-01 -2.52095e+00 2.22111e+01 0.00000e+00
6.61887e-01 -7.22946e-01 -2.53402e+00 2.16422e+01 0.00000e+00
6.71891e-01 -8.96598e-01 -2.56245e+00 2.10929e+01 0.00000e+00
6.81894e-01 -1.05719e+00 -2.60685e+00 2.05626e+01 0.00000e+00
6.91897e-01 -1.20753e+00 -2.66776e+00 2.00508e+01 0.00000e+00
7.01901e-01 -1.35016e+00 -2.74567e+00 1.95572e+01 0.00000e+00
7.11904e-01 -1.48748e+00 -2.84105e+00 1.90816e+01 0.00000e+00
7.21907e-01 -1.62167e+00 -2.95442e+00 1.86238e+01 0.00000e+00
7.31911e-01 -1.75477e+00 -3.08636e+00 1.81839e+01 0.00000e+00
7.41914e-01 -1.88869e+00 -3.23753e+00 1.77621e+01 0.00000e+00
7.51917e-01 -2.02521e+00 -3.40872e+00 1.73587e+01 0.00000e+00
7.61921e-01 -2.16604e+00 -3.60082e+00 1.69743e+01 0.00000e+00
7.71924e-01 -2.31280e+00 -3.81484e+00 1.66094e+01 0.00000e+00
7.81927e-01 -2.46707e+00 -4.05196e+00 1.62650e+01 0.00000e+00
7.91931e-01 -2.63039e+00 -4.31344e+00 1.59420e+01 0.00000e+00
8.01934e-01 -2.80430e+00 -4.60071e+00 1.56419e+01 0.00000e+00
8.11937e-01 -2.99030e+00 -4.91527e+00 1.53662e+01 0.00000e+00
8.21941e-01 -3.18993e+00 -5.25875e+00 1.51169e+01 0.00000e+00
8.31944e-01 -3.40472e+00 -5.63283e+00 1.48962e+01 0.00000e+00
8.41947e-01 -3.63622e+00 -6.03922e+00 1.47068e+01 0.00000e+00
8.51951e-01 -3.88600e+00 -6.47962e+00 1.45520e+01 0.00000e+00
8.61954e-01 -4.15564e+00 -6.95562e+00 1.44356e+01 0.00000e+00
8.71957e-01 -4.44670e+00 -7.46864e+00 1.43617e+01 0.00000e+00
8.81961e-01 -4.76074e+00 -8.01982e+00 1.43356e+01 0.00000e+00
8.91964e-01 -5.09922e+00 -8.60982e+00 1.43628e+01 0.00000e+00
9.01967e-01 -5.46353e+00 -9.23870e+00 1.44500e+01 0.00000e+00
9.11971e-01 -5.85487e+00 -9.90566e+00 1.46043e+01 0.00000e+00
9.21974e-01 -6.27423e+00 -1.06088e+01 1.48339e+01 0.00000e+00
9.31977e-01 -6.72221e+00 -1.13447e+01 1.51476e+01 0.00000e+00
9.41981e-01 -7.19900e+00 -1.21083e+01 1.55547e+01 0.00000e+00
9.51984e-01 -7.70413e+00 -1.28921e+01 1.60649e+01 0.00000e+00
9.61987e-01 -8.23637e+00 -1.36861e+01 1.66879e+01 0.00000e+00
9.71991e-01 -8.79352e+00 -1.44774e+01 1.74327e+01 0.00000e+00
9.81994e-01 -9.37217e+00 -1.52495e+01 1.83071e+01 0.00000e+00
9.91997e-01 -9.96752e+00 -1.59825e+01 1.93168e+01 0.00000e+00
1.00200e+00 -1.05731e+01 -1.66530e+01 2.04638e+01 0.00000e+00
1.01200e+00 -1.11808e+01 -1.72342e+01 2.17460e+01 0.00000e+00
1.02201e+00 -1.17805e+01 -1.76972e+01 2.31549e+01 0.00000e+00
1.03201e+00 -1.23603e+01 -1.80121e+01 2.46752e+01 0.00000e+00
1.04201e+00 -1.29065e+01 -1.81497e+01 2.62834e+01 0.00000e+00
1.05202e+00 -1.34041e+01 -1.80845e+01 2.79475e+01 0.00000e+00
1.06202e+00 -1.38376e+01 -1.77968e+01 2.96276e+01 0.00000e+00
1.07202e+00 -1.41911e+01 -1.72760e+01 3.12774e+01 0.00000e+00
1.08203e+00 -1.44501e+01 -1.65229e+01 3.28468e+01 0.00000e+00
1.09203e+00 -1.46021e+01 -1.55509e+01 3.42853e+01 0.00000e+00
1.10203e+00 -1.46374e+01 -1.43865e+01 3.55462e+01 0.00000e+00
1.11204e+00 -1.45508e+01 -1.30676e+01 3.65907e+01 0.00000e+00
1.12204e+00 -1.43412e+01 -1.16408e+01 3.73911e+01 0.00000e+00
1.13204e+00 -1.40126e+01 -1.01576e+01 3.79334e+01 0.00000e+00
1.14205e+00 -1.35735e+01 -8.66963e+00 3.82172e+01 0.00000e+00
1.15205e+00 -1.30362e+01 -7.22447e+00 3.82549e+01 0.00000e+00
1.16205e+00 -1.24163e+01 -5.86245e+00 3.80695e+01 0.00000e+00
1.17206e+00 -1.17310e+01 -4.61439e+00 3.76910e+01 0.00000e+00
1.18206e+00 -1.09986e+01 -3.50079e+00 3.71532e+01 0.00000e+00
1.19206e+00 -1.02368e+01 -2.53223e+00 3.64904e+01 0.00000e+00
1.20207e+00 -9.46246e+00 -1.71062e+00 3.57353e+01 0.00000e+00
1.21207e+00 -8.69056e+00 -1.03100e+00 3.49167e+01 0.00000e+00
1.22207e+00 -7.93393e+00 -4.83441e-01 3.40591e+01 0.00000e+00
1.23208e+00 -7.20307e+00 -5.48424e-02 3.31821e+01 0.00000e+00
1.24208e+00 -6.50615e+00 2.69481e-01 3.23010e+01 0.00000e+00
1.25208e+00 -5.84913e+00 5.04605e-01 3.14269e+01 0.00000e+00
1.26209e+00 -5.23600e+00 6.65116e-01 3.05674e+01 0.00000e+00
1.27209e+00 -4.66901e+00 7.64536e-01 2.97277e+01 0.00000e+00
1.28209e+00 -4.14899e+00 8.14997e-01 2.89107e+01 0.00000e+00
1.29210e+00 -3.67560e+00 8.27096e-01 2.81179e+01 0.00000e+00
1.30210e+00 -3.24761e+00 8.09884e-01 2.73497e+01 0.00000e+00
1.31210e+00 -2.86311e+00 7.70934e-01 2.66060e+01 0.00000e+00
1.32211e+00 -2.51971e+00 7.16471e-01 2.58858e+01 0.00000e+00
1.33211e+00 -2.21472e+00 6.51511e-01 2.51885e+01 0.00000e+00
1.34211e+00 -1.94530e+00 5.80023e-01 2.45128e+01 0.00000e+00
1.35212e+00 -1.70852e+00 5.05077e-01 2.38578e+01 0.00000e+00
1.36212e+00 -1.50148e+00 4.28988e-01 2.32224e+01 0.00000e+00
1.37212e+00 -1.32138e+00 3.53446e-01 2.26056e+01 0.00000e+00
1.38213e+00 -1.16554e+00 2.79626e-01 2.20067e+01 0.00000e+00
1.39213e+00 -1.03144e+00 2.08291e-01 2.14248e+01 0.00000e+00
1.40213e+00 -9.16762e-01 1.39871e-01 2.08591e+01 0.00000e+00
1.41214e+00 -8.19365e-01 7.45396e-02 2.03092e+01 0.00000e+00
1.42214e+00 -7.37309e-01 1.22675e-02 1.97742e+01 0.00000e+00
1.43214e+00 -6.68850e-01 -4.71271e-02 1.92538e+01 0.00000e+00
1.44215e+00 -6.12435e-01 -1.03941e-01 1.87475e+01 0.00000e+00
1.45215e+00 -5.66688e-01 -1.58555e-01 1.82548e+01 0.00000e+00
1.46215e+00 -5.30407e-01 -2.11411e-01 1.77752e+01 0.00000e+00
1.47216e+00 -5.02545e-01 -2.62995e-01 1.73086e+01 0.00000e+00
1.48216e+00 -4.82205e-01 -3.13820e-01 1.68543e+01 0.00000e+00
1.49216e+00 -4.68624e-01 -3.64424e-01 1.64123e+01 0.00000e+00
1.50217e+00 -4.61165e-01 -4.15357e-01 1.59820e+01 0.00000e+00
1.51217e+00 -4.59303e-01 -4.67186e-01 1.55634e+01 0.00000e+00
1.52217e+00 -4.62619e-01 -5.20487e-01 1.51559e+01 0.00000e+00
1.53218e+00 -4.70787e-01 -5.75850e-01 1.47595e+01 0.00000e+00
1.54218e+00 -4.83573e-01 -6.33882e-01 1.43738e+01 0.00000e+00
1.55218e+00 -5.00820e-01 -6.95210e-01 1.39987e+01 0.00000e+00
1.56219e+00 -5.22450e-01 -7.60485e-01 1.36339e+01 0.00000e+00
1.57219e+00 -5.48452e-01 -8.30390e-01 1.32792e+01 0.00000e+00
1.58219e+00 -5.78887e-01 -9.05645e-01 1.29345e+01 0.00000e+00
1.59220e+00 -6.13877e-01 -9.87017e-01 1.25996e+01 0.00000e+00
1.60220e+00 -6.53612e-01 -1.07532e+00 1.22744e+01 0.00000e+00
1.61220e+00 -6.98342e-01 -1.17145e+00 1.19588e+01 0.00000e+00
1.62221e+00 -7.48380e-01 -1.27634e+00 1.16527e+01 0.00000e+00
1.63221e+00 -8.04106e-01 -1.39103e+00 1.13562e+01 0.00000e+00
1.64221e+00 -8.65964e-01 -1.51666e+00 1.10692e+01 0.00000e+00
1.65222e+00 -9.34471e-01 -1.65444e+00 1.07920e+01 0.00000e+00
1.66222e+00 -1.01022e+00 -1.80574e+00 1.05245e+01 0.00000e+00
1.67222e+00 -1.09387e+00 -1.97203e+00 1.02670e+01 0.00000e+00
1.68223e+00 -1.18617e+00 -2.15493e+00 1.00200e+01 0.00000e+00
1.69223e+00 -1.28798e+00 -2.35623e+00 9.78378e+00 0.00000e+00
1.70223e+00 -1.40022e+00 -2.57787e+00 9.55896e+00 0.00000e+00
1.71224e+00 -1.52395e+00 -2.82201e+00 9.34629e+00 0.00000e+00
1.72224e+00 -1.66033e+00 -3.09097e+00 9.14672e+00 0.00000e+00
1.73224e+00 -1.81063e+00 -3.38732e+00 8.96142e+00 0.00000e+00
1.74225e+00 -1.97627e+00 -3.71383e+00 8.79186e+00 0.00000e+00
1.75225e+00 -2.15880e+00 -4.07352e+00 8.63987e+00 0.00000e+00
1.76225e+00 -2.35993e+00 -4.46962e+00 8.50768e+00 0.00000e+00
1.77226e+00 -2.58152e+00 -4.90560e+00 8.39801e+00 0.00000e+00
1.78226e+00 -2.82560e+00 -5.38512e+00 8.31422e+00 0.00000e+00
1.79226e+00 -3.09436e+00 -5.91201e+00 8.26035e+00 0.00000e+00
1.80227e+00 -3.39013e+00 -6.49020e+00 8.24131e+00 0.00000e+00
1.81227e+00 -3.71543e+00 -7.12360e+00 8.26302e+00 0.00000e+00
1.82227e+00 -4.07289e+00 -7.81602e+00 8.33257e+00 0.00000e+00
1.83228e+00 -4.46523e+00 -8.57090e+00 8.45843e+00 0.00000e+00
1.84228e+00 -4.89522e+00 -9.39109e+00 8.65060e+00 0.00000e+00
1.85228e+00 -5.36560e+00 -1.02785e+01 8.92088e+00 0.00000e+00
1.86229e+00 -5.87894e+00 -1.12334e+01 9.28292e+00 0.00000e+00
1.87229e+00 -6.43753e+00 -1.22542e+01 9.75244e+00 0.00000e+00
1.88229e+00 -7.04314e+00 -1.33363e+01 1.03471e+01 0.00000e+00
1.89230e+00 -7.69675e+00 -1.44713e+01 1.10864e+01 0.00000e+00
1.90230e+00 -8.39823e+00 -1.56458e+01 1.19911e+01 0.00000e+00
1.91230e+00 -9.14589e+00 -1.68404e+01 1.30825e+01 0.00000e+00
1.92231e+00 -9.93601e+00 -1.80282e+01 1.43810e+01 0.00000e+00
1.93231e+00 -1.07623e+01 -1.91738e+01 1.59041e+01 0.00000e+00
1.94231e+00 -1.16151e+01 -2.02327e+01 1.76637e+01 0.00000e+00
1.95232e+00 -1.24813e+01 -2.11518e+01 1.96625e+01 0.00000e+00
1.96232e+00 -1.33432e+01 -2.18703e+01 2.18905e+01 0.00000e+00
1.97232e+00 -1.41792e+01 -2.23233e+01 2.43208e+01 0.00000e+00
1.98233e+00 -1.49633e+01 -2.24469e+01 2.69064e+01 0.00000e+00
1.99233e+00 -1.56663e+01 -2.21851e+01 2.95788e+01 0.00000e+00
2.00233e+00 -1.62571e+01 -2.14987e+01 3.22493e+01 0.00000e+00
2.01234e+00 -1.67050e+01 -2.03730e+01 3.48144e+01 0.00000e+00
2.02234e+00 -1.69825e+01 -1.88249e+01 3.71644e+01 0.00000e+00
2.03234e+00 -1.70676e+01 -1.69051e+01 3.91952e+01 0.00000e+00
2.04235e+00 -1.69472e+01 -1.46957e+01 4.08215e+01 0.00000e+00
2.05235e+00 -1.66180e+01 -1.23016e+01 4.19869e+01 0.00000e+00
2.06235e+00 -1.60880e+01 -9.83829e+00 4.26706e+01 0.00000e+00
2.07236e+00 -1.53752e+01 -7.41842e+00 4.28877e+01 0.00000e+00
2.08236e+00 -1.45060e+01 -5.13918e+00 4.26840e+01 0.00000e+00
2.09236e+00 -1.35125e+01 -3.07408e+00 4.21269e+01 0.00000e+00
2.10237e+00 -1.24294e+01 -1.26948e+00 4.12943e+01 0.00000e+00
2.11237e+00 -1.12910e+01 2.54520e-01 4.02650e+01 0.00000e+00
2.12237e+00 -1.01296e+01 1.49977e+00 3.91109e+01 0.00000e+00
2.13238e+00 -8.97292e+00 2.48434e+00 3.78924e+01 0.00000e+00
2.14238e+00 -7.84416e+00 3.23652e+00 3.66568e+01 0.00000e+00
2.15238e+00 -6.76115e+00 3.78966e+00 3.54382e+01 0.00000e+00
2.16239e+00 -5.73682e+00 4.17820e+00 3.42594e+01 0.00000e+00
2.17239e+00 -4.77963e+00 4.43499e+00 3.31341e+01 0.00000e+00
2.18239e+00 -3.89428e+00 4.58969e+00 3.20689e+01 0.00000e+00
2.19240e+00 -3.08236e+00 4.66809e+00 3.10656e+01 0.00000e+00
2.20240e+00 -2.34307e+00 4.69192e+00 3.01228e+01 0.00000e+00
2.21240e+00 -1.67378e+00 4.67909e+00 2.92372e+01 0.00000e+00
2.22241e+00 -1.07060e+00 4.64403e+00 2.84048e+01 0.00000e+00
2.23241e+00 -5.28780e-01 4.59822e+00 2.76208e+01 0.00000e+00
2.24241e+00 -4.30450e-02 4.55065e+00 2.68811e+01 0.00000e+00
2.25242e+00 3.92124e-01 4.50823e+00 2.61815e+01 0.00000e+00
2.26242e+00 7.82299e-01 4.47624e+00 2.55186e+01 0.00000e+00
2.27242e+00 1.13296e+00 4.45864e+00 2.48892e+01 0.00000e+00
2.28243e+00 1.44938e+00 4.45838e+00 2.42910e+01 0.00000e+00
2.29243e+00 1.73658e+00 4.47760e+00 2.37220e+01 0.00000e+00
2.30243e+00 1.99928e+00 4.51787e+00 2.31805e+01 0.00000e+00
2.31244e+00 2.24188e+00 4.58030e+00 2.26657e+01 0.00000e+00
2.32244e+00 2.46843e+00 4.66572e+00 2.21766e+01 0.00000e+00
2.33244e+00 2.68268e+00 4.77472e+00 2.17129e+01 0.00000e+00
2.34245e+00 2.88807e+00 4.90777e+00 2.12744e+01 0.00000e+00
2.35245e+00 3.08776e+00 5.06526e+00 2.08615e+01 0.00000e+00
2.36245e+00 3.28462e+00 5.24753e+00 2.04746e+01 0.00000e+00
2.37246e+00 3.48131e+00 5.45491e+00 2.01143e+01 0.00000e+00
2.38246e+00 3.68025e+00 5.68774e+00 1.97818e+01 0.00000e+00
2.39246e+00 3.88365e+00 5.94633e+00 1.94782e+01 0.00000e+00
2.40247e+00 4.09357e+00 6.23101e+00 1.92052e+01 0.00000e+00
2.41247e+00 4.31188e+00 6.54204e+00 1.89646e+01 0.00000e+00
2.42247e+00 4.54030e+00 6.87963e+00 1.87585e+01 0.00000e+00
2.43248e+00 4.78040e+00 7.24387e+00 1.85896e+01 0.00000e+00
2.44248e+00 5.03361e+00 7.63465e+00 1.84606e+01 0.00000e+00
2.45248e+00 5.30118e+00 8.05163e+00 1.83747e+01 0.00000e+00
2.46249e+00 5.58422e+00 8.49412e+00 1.83354e+01 0.00000e+00
2.47249e+00 5.88362e+00 8.96096e+00 1.83468e+01 0.00000e+00
2.48249e+00 6.20008e+00 9.45045e+00 1.84129e+01 0.00000e+00
2.49250e+00 6.53401e+00 9.96016e+00 1.85382e+01 0.00000e+00
2.50250e+00 6.88552e+00 1.04868e+01 1.87274e+01 0.00000e+00
2.51250e+00 7.25435e+00 1.10261e+01 1.89853e+01 0.00000e+00
2.52251e+00 7.63980e+00 1.15725e+01 1.93163e+01 0.00000e+00
2.53251e+00 8.04066e+00 1.21193e+01 1.97249e+01 0.00000e+00
2.54251e+00 8.45510e+00 1.26583e+01 2.02147e+01 0.00000e+00
2.55252e+00 8.88061e+00 1.31795e+01 2.07884e+01 0.00000e+00
2.56252e+00 9.31394e+00 1.36719e+01 2.14474e+01 0.00000e+00
2.57252e+00 9.75098e+00 1.41226e+01 2.21913e+01 0.00000e+00
2.58253e+00 1.01867e+01 1.45177e+01 2.30172e+01 0.00000e+00
2.59253e+00 1.06154e+01 1.48426e+01 2.39197e+01 0.00000e+00
2.60253e+00 1.10301e+01 1.50824e+01 2.48898e+01 0.00000e+00
2.61254e+00 1.14235e+01 1.52226e+01 2.59154e+01 0.00000e+00
2.62254e+00 1.17874e+01 1.52503e+01 2.69803e+01 0.00000e+00
2.63254e+00 1.21134e+01 1.51550e+01 2.80653e+01 0.00000e+00
2.64255e+00 1.23931e+01 1.49296e+01 2.91479e+01 0.00000e+00
2.65255e+00 1.26183e+01 1.45716e+01 3.02035e+01 0.00000e+00
2.66255e+00 1.27816e+01 1.40835e+01 3.12066e+01 0.00000e+00
2.67256e+00 1.28770e+01 1.34735e+01 3.21319e+01 0.00000e+00
2.68256e+00 1.28998e+01 1.27549e+01 3.29561e+01 0.00000e+00
2.69256e+00 1.28475e+01 1.19460e+01 3.36595e+01 0.00000e+00
2.70257e+00 1.27197e+01 1.10690e+01 3.42267e+01 0.00000e+00
2.71257e+00 1.25182e+01 1.01484e+01 3.46480e+01 0.00000e+00
2.72257e+00 1.22473e+01 9.20943e+00 3.49195e+01 0.00000e+00
2.73258e+00 1.19128e+01 8.27658e+00 3.50431e+01 0.00000e+00
2.74258e+00 1.15226e+01 7.37217e+00 3.50256e+01 0.00000e+00
2.75258e+00 1.10856e+01 6.51518e+00 3.48782e+01 0.00000e+00
2.76259e+00 1.06115e+01 5.72064e+00 3.46148e+01 0.00000e+00
2.77259e+00 1.01104e+01 4.99926e+00 3.42514e+01 0.00000e+00
2.78259e+00 9.59218e+00 4.35764e+00 3.38042e+01 0.00000e+00
2.79260e+00 9.06618e+00 3.79857e+00 3.32894e+01 0.00000e+00
2.80260e+00 8.54102e+00 3.32163e+00 3.27220e+01 0.00000e+00
2.81260e+00 8.02431e+00 2.92391e+00 3.21154e+01 0.00000e+00
2.82261e+00 7.52258e+00 2.60061e+00 3.14816e+01 0.00000e+00
2.83261e+00 7.04120e+00 2.34576e+00 3.08303e+01 0.00000e+00
2.84261e+00 6.58442e+00 2.15270e+00 3.01696e+01 0.00000e+00
2.85262e+00 6.15546e+00 2.01460e+00 2.95062e+01 0.00000e+00
2.86262e+00 5.75657e+00 1.92472e+00 2.88450e+01 0.00000e+00
2.87262e+00 5.38918e+00 1.87674e+00 2.81901e+01 0.00000e+00
2.88263e+00 5.05398e+00 1.86485e+00 2.75442e+01 0.00000e+00
2.89263e+00 4.75109e+00 1.88391e+00 2.69097e+01 0.00000e+00
2.90263e+00 4.48017e+00 1.92942e+00 2.62881e+01 0.00000e+00
2.91264e+00 4.24049e+00 1.99760e+00 2.56805e+01 0.00000e+00
2.92264e+00 4.03108e+00 2.08530e+00 2.50877e+01 0.00000e+00
2.93264e+00 3.85080e+00 2.19001e+00 2.45104e+01 0.00000e+00
2.94265e+00 3.69838e+00 2.30977e+00 2.39489e+01 0.00000e+00
2.95265e+00 3.57255e+00 2.44315e+00 2.34037e+01 0.00000e+00
2.96265e+00 3.47201e+00 2.58916e+00 2.28750e+01 0.00000e+00
2.97266e+00 3.39552e+00 2.74721e+00 2.23632e+01 0.00000e+00
2.98266e+00 3.34193e+00 2.91709e+00 2.18687e+01 0.00000e+00
2.99266e+00 3.31019e+00 3.09887e+00 2.13917e+01 0.00000e+00
3.00267e+00 3.29937e+00 3.29289e+00 2.09328e+01 0.00000e+00
3.01267e+00 3.30865e+00 3.49972e+00 2.04925e+01 0.00000e+00
3.02267e+00 3.33740e+00 3.72012e+00 2.00714e+01 0.00000e+00
3.03268e+00 3.38508e+00 3.95502e+00 1.96703e+01 0.00000e+00
3.04268e+00 3.45132e+00 4.20549e+00 1.92901e+01 0.00000e+00
3.05268e+00 3.53591e+00 4.47271e+00 1.89319e+01 0.00000e+00
3.06269e+00 3.63874e+00 4.75793e+00 1.85969e+01 0.00000e+00
3.07269e+00 3.75986e+00 5.06250e+00 1.82867e+01 0.00000e+00
3.08269e+00 3.89943e+00 5.38776e+00 1.80028e+01 0.00000e+00
3.09270e+00 4.05773e+00 5.73509e+00 1.77472e+01 0.00000e+00
3.10270e+00 4.23515e+00 6.10579e+00 1.75223e+01 0.00000e+00
3.11270e+00 4.43215e+00 6.50111e+00 1.73307e+01 0.00000e+00
3.12271e+00 4.64927e+00 6.92214e+00 1.71752e+01 0.00000e+00
3.13271e+00 4.88708e+00 7.36975e+00 1.70594e+01 0.00000e+00
3.14271e+00 5.14617e+00 7.84453e+00 1.69870e+01 0.00000e+00
3.15272e+00 5.42711e+00 8.34666e+00 1.69623e+01 0.00000e+00
3.16272e+00 5.73043e+00 8.87578e+00 1.69900e+01 0.00000e+00
3.17272e+00 6.05650e+00 9.43088e+00 1.70752e+01 0.00000e+00
3.18273e+00 6.40556e+00 1.00101e+01 1.72237e+01 0.00000e+00
3.19273e+00 6.77759e+00 1.06105e+01 1.74412e+01 0.00000e+00
3.20273e+00 7.17221e+00 1.12279e+01 1.77340e+01 0.00000e+00
3.21274e+00 7.58866e+00 1.18568e+01 1.81082e+01 0.00000e+00
3.22274e+00 8.02558e+00 1.24898e+01 1.85700e+01 0.00000e+00
3.23274e+00 8.48101e+00 1.31177e+01 1.91246e+01 0.00000e+00
3.24275e+00 8.95215e+00 1.37292e+01 1.97767e+01 0.00000e+00
3.25275e+00 9.43534e+00 1.43110e+01 2.05291e+01 0.00000e+00
3.26275e+00 9.92586e+00 1.48477e+01 2.13828e+01 0.00000e+00
3.27276e+00 1.04179e+01 1.53220e+01 2.23356e+01 0.00000e+00
3.28276e+00 1.09045e+01 1.57154e+01 2.33822e+01 0.00000e+00
3.29276e+00 1.13775e+01 1.60086e+01 2.45127e+01 0.00000e+00
3.30277e+00 1.18278e+01 1.61828e+01 2.57127e+01 0.00000e+00
3.31277e+00 1.22454e+01 1.62208e+01 2.69630e+01 0.00000e+00
3.32277e+00 1.26196e+01 1.61083e+01 2.82393e+01 0.00000e+00
3.33278e+00 1.29398e+01 1.58358e+01 2.95133e+01 0.00000e+00
3.34278e+00 1.31956e+01 1.53996e+01 3.07535e+01 0.00000e+00
3.35278e+00 1.33778e+01 1.48031e+01 3.19271e+01 0.00000e+00
3.36279e+00 1.34785e+01 1.40573e+01 3.30017e+01 0.00000e+00
3.37279e+00 1.34921e+01 1.31804e+01 3.39479e+01 0.00000e+00
3.38279e+00 1.34156e+01 1.21972e+01 3.47412e+01 0.00000e+00
3.39280e+00 1.32488e+01 1.11375e+01 3.53635e+01 0.00000e+00
3.40280e+00 1.29947e+01 1.00337e+01 3.58046e+01 0.00000e+00
3.41280e+00 1.26588e+01 8.91853e+00 3.60624e+01 0.00000e+00
3.42281e+00 1.22495e+01 7.82317e+00 3.61423e+01 0.00000e+00
3.43281e+00 1.17769e+01 6.77489e+00 3.60563e+01 0.00000e+00
3.44281e+00 1.12528e+01 5.79589e+00 3.58212e+01 0.00000e+00
3.45282e+00 1.06894e+01 4.90262e+00 3.54571e+01 0.00000e+00
3.46282e+00 1.00991e+01 4.10561e+00 3.49852e+01 0.00000e+00
3.47282e+00 9.49413e+00 3.40996e+00 3.44271e+01 0.00000e+00
3.48283e+00 8.88542e+00 2.81603e+00 3.38026e+01 0.00000e+00
3.49283e+00 8.28292e+00 2.32045e+00 3.31299e+01 0.00000e+00
3.50283e+00 7.69512e+00 1.91712e+00 3.24244e+01 0.00000e+00
3.51284e+00 7.12902e+00 1.59810e+00 3.16990e+01 0.00000e+00
3.52284e+00 6.59017e+00 1.35450e+00 3.09642e+01 0.00000e+00
3.53284e+00 6.08270e+00 1.17711e+00 3.02280e+01 0.00000e+00
3.54285e+00 5.60949e+00 1.05688e+00 2.94965e+01 0.00000e+00
3.55285e+00 5.17229e+00 9.85298e-01 2.87741e+01 0.00000e+00
3.56285e+00 4.77194e+00 9.54611e-01 2.80642e+01 0.00000e+00
3.57286e+00 4.40847e+00 9.57933e-01 2.73686e+01 0.00000e+00
3.58286e+00 4.08133e+00 9.89302e-01 2.66888e+01 0.00000e+00
3.59286e+00 3.78945e+00 1.04367e+00 2.60257e+01 0.00000e+00
3.60287e+00 3.53148e+00 1.11685e+00 2.53796e+01 0.00000e+00
3.61287e+00 3.30580e+00 1.20547e+00 2.47506e+01 0.00000e+00
3.62287e+00 3.11068e+00 1.30687e+00 2.41388e+01 0.00000e+00
3.63288e+00 2.94432e+00 1.41905e+00 2.35440e+01 0.00000e+00
3.64288e+00 2.80494e+00 1.54057e+00 2.29662e+01 0.00000e+00
3.65288e+00 2.69080e+00 1.67047e+00 2.24052e+01 0.00000e+00
3.66289e+00 2.60028e+00 1.80822e+00 2.18608e+01 0.00000e+00
3.67289e+00 2.53185e+00 1.95367e+00 2.13329e+01 0.00000e+00
3.68289e+00 2.48417e+00 2.10695e+00 2.08216e+01 0.00000e+00
3.69290e+00 2.45601e+00 2.26846e+00 2.03268e+01 0.00000e+00
3.70290e+00 2.44633e+00 2.43884e+00 1.98486e+01 0.00000e+00
3.71290e+00 2.45425e+00 2.61892e+00 1.93873e+01 0.00000e+00
3.72291e+00 2.47907e+00 2.80970e+00 1.89430e+01 0.00000e+00
3.73291e+00 2.52025e+00 3.01232e+00 1.85162e+01 0.00000e+00
3.74291e+00 2.57742e+00 3.22807e+00 1.81072e+01 0.00000e+00
3.75292e+00 2.65038e+00 3.45835e+00 1.77168e+01 0.00000e+00
3.76292e+00 2.73908e+00 3.70467e+00 1.73457e+01 0.00000e+00
3.77292e+00 2.84362e+00 3.96864e+00 1.69948e+01 0.00000e+00
3.78293e+00 2.96426e+00 4.25196e+00 1.66652e+01 0.00000e+00
3.79293e+00 3.10140e+00 4.55639e+00 1.63583e+01 0.00000e+00
3.80293e+00 3.25556e+00 4.88377e+00 1.60757e+01 0.00000e+00
3.81294e+00 3.42739e+00 5.23597e+00 1.58194e+01 0.00000e+00
3.82294e+00 3.61767e+00 5.61487e+00 1.55916e+01 0.00000e+00
3.83294e+00 3.82727e+00 6.02233e+00 1.53949e+01 0.00000e+00
3.84295e+00 4.05716e+00 6.46014e+00 1.52325e+01 0.00000e+00
3.85295e+00 4.30838e+00 6.92995e+00 1.51079e+01 0.00000e+00
3.86295e+00 4.58202e+00 7.43318e+00 1.50253e+01 0.00000e+00
3.87296e+00 4.87917e+00 7.97094e+00 1.49894e+01 0.00000e+00
3.88296e+00 5.20093e+00 8.54387e+00 1.50056e+01 0.00000e+00
3.89296e+00 5.54830e+00 9.15199e+00 1.50800e+01 0.00000e+00
3.90297e+00 5.92217e+00 9.79450e+00 1.52193e+01 0.00000e+00
3.91297e+00 6.32321e+00 1.04695e+01 1.54311e+01 0.00000e+00
3.92297e+00 6.75177e+00 1.11737e+01 1.57233e+01 0.00000e+00
3.93298e+00 7.20779e+00 1.19023e+01 1.61045e+01 0.00000e+00
3.94298e+00 7.69067e+00 1.26483e+01 1.65834e+01 0.00000e+00
3.95298e+00 8.19907e+00 1.34023e+01 1.71687e+01 0.00000e+00
3.96299e+00 8.73077e+00 1.41524e+01 1.78684e+01 0.00000e+00
3.97299e+00 9.28246e+00 1.48834e+01 1.86894e+01 0.00000e+00
3.98299e+00 9.84957e+00 1.55771e+01 1.96365e+01 0.00000e+00
3.99300e+00 1.04261e+01 1.62122e+01 2.07114e+01 0.00000e+00
4.00300e+00 1.10044e+01 1.67647e+01 2.19117e+01 0.00000e+00
4.01300e+00 1.15751e+01 1.72083e+01 2.32297e+01 0.00000e+00
4.02301e+00 1.21275e+01 1.75161e+01 2.46516e+01 0.00000e+00
4.03301e+00 1.26489e+01 1.76618e+01 2.61562e+01 0.00000e+00
4.04301e+00 1.31257e+01 1.76223e+01 2.77149e+01 0.00000e+00
4.05302e+00 1.35436e+01 1.73792e+01 2.92923e+01 0.00000e+00
4.06302e+00 1.38884e+01 1.69225e+01 3.08467e+01 0.00000e+00
4.07302e+00 1.41464e+01 1.62513e+01 3.23333e+01 0.00000e+00
4.08303e+00 1.43060e+01 1.53764e+01 3.37062e+01 0.00000e+00
4.09303e+00 1.43581e+01 1.43197e+01 3.49225e+01 0.00000e+00
4.10303e+00 1.42971e+01 1.31137e+01 3.59456e+01 0.00000e+00
4.11304e+00 1.41215e+01 1.17992e+01 3.67485e+01 0.00000e+00
4.12304e+00 1.38341e+01 1.04216e+01 3.73154e+01 0.00000e+00
4.13304e+00 1.34418e+01 9.02779e+00 3.76430e+01 0.00000e+00
4.14305e+00 1.29551e+01 7.66170e+00 3.77395e+01 0.00000e+00
4.15305e+00 1.23876e+01 6.36171e+00 3.76228e+01 0.00000e+00
4.16305e+00 1.17549e+01 5.15823e+00 3.73182e+01 0.00000e+00
4.17306e+00 1.10734e+01 4.07272e+00 3.68552e+01 0.00000e+00
4.18306e+00 1.03597e+01 3.11771e+00 3.62645e+01 0.00000e+00
4.19306e+00 9.62959e+00 2.29769e+00 3.55762e+01 0.00000e+00
4.20307e+00 8.89736e+00 1.61045e+00 3.48177e+01 0.00000e+00
4.21307e+00 8.17557e+00 1.04879e+00 3.40126e+01 0.00000e+00
4.22307e+00 7.47467e+00 6.02055e-01 3.31805e+01 0.00000e+00
4.23308e+00 6.80302e+00 2.57635e-01 3.23369e+01 0.00000e+00
4.24308e+00 6.16693e+00 2.11847e-03 3.14937e+01 0.00000e+00
4.25308e+00 5.57083e+00 -1.77809e-01 3.06593e+01 0.00000e+00
4.26309e+00 5.01749e+00 -2.94752e-01 2.98397e+01 0.00000e+00
4.27309e+00 4.50827e+00 -3.60217e-01 2.90387e+01 0.00000e+00
4.28309e+00 4.04337e+00 -3.84407e-01 2.82585e+01 0.00000e+00
4.29310e+00 3.62205e+00 -3.76154e-01 2.75002e+01 0.00000e+00
4.30310e+00 3.24288e+00 -3.42940e-01 2.67641e+01 0.00000e+00
4.31310e+00 2.90393e+00 -2.90979e-01 2.60499e+01 0.00000e+00
4.32311e+00 2.60288e+00 -2.25331e-01 2.53572e+01 0.00000e+00
4.33311e+00 2.33724e+00 -1.50034e-01 2.46851e+01 0.00000e+00
4.34311e+00 2.10438e+00 -6.82379e-02 2.40329e+01 0.00000e+00
4.35312e+00 1.90170e+00 1.76707e-02 2.33998e+01 0.00000e+00
4.36312e+00 1.72661e+00 1.05945e-01 2.27849e+01 0.00000e+00
4.37312e+00 1.57666e+00 1.95375e-01 2.21876e+01 0.00000e+00
4.38313e+00 1.44951e+00 2.85189e-01 2.16071e+01 0.00000e+00
4.39313e+00 1.34302e+00 3.74978e-01 2.10429e+01 0.00000e+00
4.40313e+00 1.25521e+00 4.64624e-01 2.04944e+01 0.00000e+00
4.41314e+00 1.18429e+00 5.54242e-01 1.99610e+01 0.00000e+00
4.42314e+00 1.12866e+00 6.44137e-01 1.94424e+01 0.00000e+00
4.43314e+00 1.08691e+00 7.34765e-01 1.89382e+01 0.00000e+00
4.44315e+00 1.05783e+00 8.26701e-01 1.84479e+01 0.00000e+00
4.45315e+00 1.04035e+00 9.20621e-01 1.79713e+01 0.00000e+00
4.46315e+00 1.03361e+00 1.01728e+00 1.75082e+01 0.00000e+00
4.47316e+00 1.03687e+00 1.11752e+00 1.70582e+01 0.00000e+00
4.48316e+00 1.04958e+00 1.22221e+00 1.66212e+01 0.00000e+00
4.49316e+00 1.07129e+00 1.33233e+00 1.61971e+01 0.00000e+00
4.50317e+00 1.10172e+00 1.44888e+00 1.57856e+01 0.00000e+00
4.51317e+00 1.14071e+00 1.57294e+00 1.53868e+01 0.00000e+00
4.52317e+00 1.18820e+00 1.70566e+00 1.50006e+01 0.00000e+00
4.53318e+00 1.24428e+00 1.84826e+00 1.46271e+01 0.00000e+00
4.54318e+00 1.30912e+00 2.00203e+00 1.42663e+01 0.00000e+00
4.55318e+00 1.38303e+00 2.16838e+00 1.39185e+01 0.00000e+00
4.56319e+00 1.46640e+00 2.34880e+00 1.35839e+01 0.00000e+00
4.57319e+00 1.55975e+00 2.54488e+00 1.32628e+01 0.00000e+00
4.58319e+00 1.66372e+00 2.75836e+00 1.29559e+01 0.00000e+00
4.59320e+00 1.77902e+00 2.99109e+00 1.26637e+01 0.00000e+00
4.60320e+00 1.90651e+00 3.24506e+00 1.23870e+01 0.00000e+00
4.61320e+00 2.04716e+00 3.52243e+00 1.21270e+01 0.00000e+00
4.62321e+00 2.20205e+00 3.82549e+00 1.18848e+01 0.00000e+00
4.63321e+00 2.37238e+00 4.15671e+00 1.16620e+01 0.00000e+00
4.64321e+00 2.55950e+00 4.51868e+00 1.14606e+01 0.00000e+00
4.65322e+00 2.76486e+00 4.91418e+00 1.12828e+01 0.00000e+00
4.66322e+00 2.99006e+00 5.34607e+00 1.11315e+01 0.00000e+00
4.67322e+00 3.23681e+00 5.81731e+00 1.10100e+01 0.00000e+00
4.68323e+00 3.50696e+00 6.33092e+00 1.09223e+01 0.00000e+00
4.69323e+00 3.80246e+00 6.88984e+00 1.08732e+01 0.00000e+00
4.70323e+00 4.12534e+00 7.49689e+00 1.08684e+01 0.00000e+00
4.71324e+00 4.47770e+00 8.15457e+00 1.09145e+01 0.00000e+00
4.72324e+00 4.86166e+00 8.86489e+00 1.10194e+01 0.00000e+00
4.73324e+00 5.27929e+00 9.62910e+00 1.11921e+01 0.00000e+00
4.74325e+00 5.73253e+00 1.04473e+01 1.14430e+01 0.00000e+00
4.75325e+00 6.22308e+00 1.13182e+01 1.17839e+01 0.00000e+00
4.76325e+00 6.75225e+00 1.22383e+01 1.22281e+01 0.00000e+00
4.77326e+00 7.32078e+00 1.32014e+01 1.27898e+01 0.00000e+00
4.78326e+00 7.92858e+00 1.41981e+01 1.34845e+01 0.00000e+00
4.79326e+00 8.57449e+00 1.52145e+01 1.43278e+01 0.00000e+00
4.80327e+00 9.25589e+00 1.62320e+01 1.53350e+01 0.00000e+00
4.81327e+00 9.96836e+00 1.72259e+01 1.65196e+01 0.00000e+00
4.82327e+00 1.07053e+01 1.81656e+01 1.78917e+01 0.00000e+00
4.83328e+00 1.14574e+01 1.90141e+01 1.94561e+01 0.00000e+00
4.84328e+00 1.22125e+01 1.97286e+01 2.12095e+01 0.00000e+00
4.85328e+00 1.29555e+01 2.02625e+01 2.31383e+01 0.00000e+00
4.86329e+00 1.36678e+01 2.05674e+01 2.52158e+01 0.00000e+00
4.87329e+00 1.43284e+01 2.05980e+01 2.74009e+01 0.00000e+00
4.88329e+00 1.49142e+01 2.03163e+01 2.96376e+01 0.00000e+00
4.89330e+00 1.54012e+01 1.96974e+01 3.18568e+01 0.00000e+00
4.90330e+00 1.57663e+01 1.87352e+01 3.39803e+01 0.00000e+00
4.91330e+00 1.59890e+01 1.74454e+01 3.59269e+01 0.00000e+00
4.92331e+00 1.60534e+01 1.58674e+01 3.76204e+01 0.00000e+00
4.93331e+00 1.59498e+01 1.40614e+01 3.89979e+01 0.00000e+00
4.94331e+00 1.56762e+01 1.21039e+01 4.00164e+01 0.00000e+00
4.95332e+00 1.52383e+01 1.00791e+01 4.06571e+01 0.00000e+00
4.96332e+00 1.46496e+01 8.07027e+00 4.09261e+01 0.00000e+00
4.97332e+00 1.39295e+01 6.15169e+00 4.08515e+01 0.00000e+00
4.98333e+00 1.31021e+01 4.38251e+00 4.04779e+01 0.00000e+00
4.99333e+00 1.21940e+01 2.80368e+00 3.98598e+01 0.00000e+00
5.00333e+00 1.12323e+01 1.43763e+00 3.90544e+01 0.00000e+00
5.01334e+00 1.02427e+01 2.90298e-01 3.81167e+01 0.00000e+00
5.02334e+00 9.24837e+00 -6.45519e-01 3.70952e+01 0.00000e+00
5.03334e+00 8.26923e+00 -1.38633e+00 3.60301e+01 0.00000e+00
5.04335e+00 7.32133e+00 -1.95426e+00 3.49525e+01 0.00000e+00
5.05335e+00 6.41698e+00 -2.37400e+00 3.38853e+01 0.00000e+00
5.06335e+00 5.56491e+00 -2.67051e+00 3.28440e+01 0.00000e+00
5.07336e+00 4.77073e+00 -2.86744e+00 3.18381e+01 0.00000e+00
5.08336e+00 4.03734e+00 -2.98619e+00 3.08728e+01 0.00000e+00
5.09336e+00 3.36548e+00 -3.04553e+00 2.99500e+01 0.00000e+00
5.10337e+00 2.75414e+00 -3.06143e+00 2.90695e+01 0.00000e+00
5.11337e+00 2.20103e+00 -3.04724e+00 2.82298e+01 0.00000e+00
5.12337e+00 1.70294e+00 -3.01385e+00 2.74284e+01 0.00000e+00
5.13338e+00 1.25600e+00 -2.97007e+00 2.66629e+01 0.00000e+00
5.14338e+00 8.55988e-01 -2.92289e+00 2.59304e+01 0.00000e+00
5.15338e+00 4.98485e-01 -2.87775e+00 2.52286e+01 0.00000e+00
5.16339e+00 1.79036e-01 -2.83890e+00 2.45550e+01 0.00000e+00
5.17339e+00 -1.06743e-01 -2.80955e+00 2.39077e+01 0.00000e+00
5.18339e+00 -3.63085e-01 -2.79212e+00 2.32850e+01 0.00000e+00
5.19340e+00 -5.94019e-01 -2.78845e+00 2.26853e+01 0.00000e+00
5.20340e+00 -8.03342e-01 -2.79989e+00 2.21075e+01 0.00000e+00
5.21340e+00 -9.94601e-01 -2.82744e+00 2.15506e+01 0.00000e+00
5.22341e+00 -1.17109e+00 -2.87188e+00 2.10138e+01 0.00000e+00
5.23341e+00 -1.33585e+00 -2.93385e+00 2.04966e+01 0.00000e+00
5.24341e+00 -1.49169e+00 -3.01390e+00 1.99986e+01 0.00000e+00
5.25342e+00 -1.64122e+00 -3.11252e+00 1.95195e+01 0.00000e+00
5.26342e+00 -1.78682e+00 -3.23027e+00 1.90594e+01 0.00000e+00
5.27342e+00 -1.93072e+00 -3.36771e+00 1.86182e+01 0.00000e+00
5.28343e+00 -2.07498e+00 -3.52552e+00 1.81963e+01 0.00000e+00
5.29343e+00 -2.22155e+00 -3.70443e+00 1.77939e+01 0.00000e+00
5.30343e+00 -2.37225e+00 -3.90533e+00 1.74118e+01 0.00000e+00
5.31344e+00 -2.52884e+00 -4.12917e+00 1.70506e+01 0.00000e+00
5.32344e+00 -2.69298e+00 -4.37707e+00 1.67114e+01 0.00000e+00
5.33344e+00 -2.86630e+00 -4.65022e+00 1.63953e+01 0.00000e+00
5.34345e+00 -3.05041e+00 -4.94996e+00 1.61039e+01 0.00000e+00
5.35345e+00 -3.24686e+00 -5.27767e+00 1.58389e+01 0.00000e+00
5.36345e+00 -3.45722e+00 -5.63484e+00 1.56025e+01 0.00000e+00
5.37346e+00 -3.68304e+00 -6.02294e+00 1.53972e+01 0.00000e+00
5.38346e+00 -3.92587e+00 -6.44346e+00 1.52259e+01 0.00000e+00
5.39346e+00 -4.18724e+00 -6.89779e+00 1.50922e+01 0.00000e+00
5.40347e+00 -4.46866e+00 -7.38715e+00 1.50000e+01 0.00000e+00
5.41347e+00 -4.77162e+00 -7.91250e+00 1.49540e+01 0.00000e+00
5.42347e+00 -5.09750e+00 -8.47438e+00 1.49594e+01 0.00000e+00
5.43348e+00 -5.44762e+00 -9.07276e+00 1.50223e+01 0.00000e+00
5.44348e+00 -5.82312e+00 -9.70687e+00 1.51491e+01 0.00000e+00
5.45348e+00 -6.22489e+00 -1.03749e+01 1.53475e+01 0.00000e+00
5.46349e+00 -6.65353e+00 -1.10738e+01 1.56252e+01 0.00000e+00
5.47349e+00 -7.10920e+00 -1.17988e+01 1.59908e+01 0.00000e+00
5.48349e+00 -7.59152e+00 -1.25432e+01 1.64532e+01 0.00000e+00
5.49350e+00 -8.09937e+00 -1.32981e+01 1.70210e+01 0.00000e+00
5.50350e+00 -8.63079e+00 -1.40518e+01 1.77025e+01 0.00000e+00
5.51350e+00 -9.18274e+00 -1.47897e+01 1.85050e+01 0.00000e+00
5.52351e+00 -9.75090e+00 -1.54939e+01 1.94337e+01 0.00000e+00
5.53351e+00 -1.03295e+01 -1.61433e+01 2.04910e+01 0.00000e+00
5.54351e+00 -1.09113e+01 -1.67143e+01 2.16754e+01 0.00000e+00
5.55352e+00 -1.14872e+01 -1.71806e+01 2.29802e+01 0.00000e+00
5.56352e+00 -1.20465e+01 -1.75151e+01 2.43924e+01 0.00000e+00
5.57352e+00 -1.25770e+01 -1.76910e+01 2.58922e+01 0.00000e+00
5.58353e+00 -1.30650e+01 -1.76841e+01 2.74521e+01 0.00000e+00
5.59353e+00 -1.34963e+01 -1.74751e+01 2.90373e+01 0.00000e+00
5.60353e+00 -1.38563e+01 -1.70519e+01 3.06070e+01 0.00000e+00
5.61354e+00 -1.41312e+01 -1.64122e+01 3.21161e+01 0.00000e+00
5.62354e+00 -1.43089e+01 -1.55647e+01 3.35183e+01 0.00000e+00
5.63354e+00 -1.43797e+01 -1.45297e+01 3.47696e+01 0.00000e+00
5.64355e+00 -1.43375e+01 -1.33385e+01 3.58320e+01 0.00000e+00
5.65355e+00 -1.41798e+01 -1.20308e+01 3.66761e+01 0.00000e+00
5.66355e+00 -1.39089e+01 -1.06521e+01 3.72844e+01 0.00000e+00
5.67356e+00 -1.35310e+01 -9.24972e+00 3.76514e+01 0.00000e+00
5.68356e+00 -1.30563e+01 -7.86867e+00 3.77837e+01 0.00000e+00
5.69356e+00 -1.24980e+01 -6.54874e+00 3.76981e+01 0.00000e+00
5.70357e+00 -1.18715e+01 -5.32193e+00 3.74191e+01 0.00000e+00
5.71357e+00 -1.11933e+01 -4.21129e+00 3.69760e+01 0.00000e+00
5.72357e+00 -1.04801e+01 -3.23078e+00 3.63999e+01 0.00000e+00
5.73358e+00 -9.74808e+00 -2.38605e+00 3.57213e+01 0.00000e+00
5.74358e+00 -9.01185e+00 -1.67575e+00 3.49683e+01 0.00000e+00
5.75358e+00 -8.28434e+00 -1.09322e+00 3.41653e+01 0.00000e+00
5.76359e+00 -7.57641e+00 -6.28121e-01 3.33328e+01 0.00000e+00
5.77359e+00 -6.89677e+00 -2.67909e-01 3.24869e+01 0.00000e+00
5.78359e+00 -6.25207e+00 9.01014e-04 3.16401e+01 0.00000e+00
5.79360e+00 -5.64703e+00 1.91811e-01 3.08013e+01 0.00000e+00
5.80360e+00 -5.08466e+00 3.17674e-01 2.99768e+01 0.00000e+00
5.81360e+00 -4.56650e+00 3.90271e-01 2.91707e+01 0.00000e+00
5.82361e+00 -4.09291e+00 4.20089e-01 2.83854e+01 0.00000e+00
5.83361e+00 -3.66326e+00 4.16230e-01 2.76222e+01 0.00000e+00
5.84361e+00 -3.27618e+00 3.86424e-01 2.68813e+01 0.00000e+00
5.85362e+00 -2.92979e+00 3.37111e-01 2.61626e+01 0.00000e+00
5.86362e+00 -2.62178e+00 2.73546e-01 2.54655e+01 0.00000e+00
5.87362e+00 -2.34966e+00 1.99936e-01 2.47893e+01 0.00000e+00
5.88363e+00 -2.11081e+00 1.19574e-01 2.41333e+01 0.00000e+00
5.89363e+00 -1.90256e+00 3.49689e-02 2.34965e+01 0.00000e+00
5.90363e+00 -1.72232e+00 -5.20308e-02 2.28781e+01 0.00000e+00
5.91364e+00 -1.56758e+00 -1.40129e-01 2.22774e+01 0.00000e+00
5.92364e+00 -1.43597e+00 -2.28485e-01 2.16938e+01 0.00000e+00
5.93364e+00 -1.32529e+00 -3.16628e-01 2.11264e+01 0.00000e+00
5.94365e+00 -1.23353e+00 -4.04389e-01 2.05749e+01 0.00000e+00
5.95365e+00 -1.15883e+00 -4.91840e-01 2.00385e+01 0.00000e+00
5.96365e+00 -1.09957e+00 -5.79246e-01 1.95170e+01 0.00000e+00
5.97366e+00 -1.05428e+00 -6.67027e-01 1.90099e+01 0.00000e+00
5.98366e+00 -1.02170e+00 -7.55725e-01 1.85168e+01 0.00000e+00
5.99366e+00 -1.00073e+00 -8.45980e-01 1.80374e+01 0.00000e+00
6.00367e+00 -9.90457e-01 -9.38518e-01 1.75713e+01 0.00000e+00
6.01367e+00 -9.90112e-01 -1.03413e+00 1.71184e+01 0.00000e+00
6.02367e+00 -9.99084e-01 -1.13367e+00 1.66784e+01 0.00000e+00
6.03368e+00 -1.01691e+00 -1.23806e+00 1.62512e+01 0.00000e+00
6.04368e+00 -1.04324e+00 -1.34827e+00 1.58366e+01 0.00000e+00
6.05368e+00 -1.07788e+00 -1.46531e+00 1.54344e+01 0.00000e+00
6.06369e+00 -1.12074e+00 -1.59030e+00 1.50447e+01 0.00000e+00
6.07369e+00 -1.17185e+00 -1.72438e+00 1.46674e+01 0.00000e+00
6.08369e+00 -1.23135e+00 -1.86881e+00 1.43027e+01 0.00000e+00
6.09370e+00 -1.29949e+00 -2.02489e+00 1.39505e+01 0.00000e+00
6.10370e+00 -1.37662e+00 -2.19405e+00 1.36111e+01 0.00000e+00
6.11370e+00 -1.46320e+00 -2.37781e+00 1.32848e+01 0.00000e+00
6.12371e+00 -1.55981e+00 -2.57781e+00 1.29721e+01 0.00000e+00
6.13371e+00 -1.66711e+00 -2.79582e+00 1.26734e+01 0.00000e+00
6.14371e+00 -1.78590e+00 -3.03373e+00 1.23895e+01 0.00000e+00
6.15372e+00 -1.91708e+00 -3.29360e+00 1.21211e+01 0.00000e+00
6.16372e+00 -2.06166e+00 -3.57762e+00 1.18695e+01 0.00000e+00
6.17372e+00 -2.22077e+00 -3.88817e+00 1.16360e+01 0.00000e+00
6.18373e+00 -2.39569e+00 -4.22776e+00 1.14221e+01 0.00000e+00
6.19373e+00 -2.58779e+00 -4.59908e+00 1.12299e+01 0.00000e+00
6.20373e+00 -2.79861e+00 -5.00495e+00 1.10620e+01 0.00000e+00
6.21374e+00 -3.02978e+00 -5.44832e+00 1.09211e+01 0.00000e+00
6.22374e+00 -3.28309e+00 -5.93222e+00 1.08109e+01 0.00000e+00
6.23374e+00 -3.56043e+00 -6.45969e+00 1.07355e+01 0.00000e+00
6.24375e+00 -3.86382e+00 -7.03375e+00 1.07001e+01 0.00000e+00
6.25375e+00 -4.19534e+00 -7.65719e+00 1.07105e+01 0.00000e+00
6.26375e+00 -4.55714e+00 -8.33249e+00 1.07739e+01 0.00000e+00
6.27376e+00 -4.95137e+00 -9.06156e+00 1.08984e+01 0.00000e+00
6.28376e+00 -5.38013e+00 -9.84548e+00 1.10935e+01 0.00000e+00
6.29376e+00 -5.84535e+00 -1.06841e+01 1.13701e+01 0.00000e+00
6.30377e+00 -6.34870e+00 -1.15756e+01 1.17407e+01 0.00000e+00
6.31377e+00 -6.89139e+00 -1.25159e+01 1.22189e+01 0.00000e+00
6.32377e+00 -7.47404e+00 -1.34981e+01 1.28196e+01 0.00000e+00
6.33378e+00 -8.09633e+00 -1.45116e+01 1.35586e+01 0.00000e+00
6.34378e+00 -8.75678e+00 -1.55411e+01 1.44521e+01 0.00000e+00
6.35378e+00 -9.45234e+00 -1.65664e+01 1.55152e+01 0.00000e+00
6.36379e+00 -1.01780e+01 -1.75608e+01 1.67611e+01 0.00000e+00
6.37379e+00 -1.09265e+01 -1.84915e+01 1.81991e+01 0.00000e+00
6.38379e+00 -1.16877e+01 -1.93193e+01 1.98322e+01 0.00000e+00
6.39380e+00 -1.24484e+01 -1.99992e+01 2.16548e+01 0.00000e+00
6.40380e+00 -1.31924e+01 -2.04830e+01 2.36499e+01 0.00000e+00
6.41380e+00 -1.39001e+01 -2.07216e+01 2.57865e+01 0.00000e+00
6.42381e+00 -1.45494e+01 -2.06701e+01 2.80188e+01 0.00000e+00
6.43381e+00 -1.51165e+01 -2.02928e+01 3.02858e+01 0.00000e+00
6.44381e+00 -1.55770e+01 -1.95690e+01 3.25139e+01 0.00000e+00
6.45382e+00 -1.59079e+01 -1.84981e+01 3.46219e+01 0.00000e+00
6.46382e+00 -1.60894e+01 -1.71031e+01 3.65274e+01 0.00000e+00
6.47382e+00 -1.61069e+01 -1.54303e+01 3.81557e+01 0.00000e+00
6.48383e+00 -1.59527e+01 -1.35470e+01 3.94477e+01 0.00000e+00
6.49383e+00 -1.56270e+01 -1.15342e+01 4.03666e+01 0.00000e+00
6.50383e+00 -1.51379e+01 -9.47878e+00 4.09007e+01 0.00000e+00
6.51384e+00 -1.45011e+01 -7.46375e+00 4.10636e+01 0.00000e+00
6.52384e+00 -1.37379e+01 -5.56083e+00 4.08898e+01 0.00000e+00
6.53384e+00 -1.28740e+01 -3.82491e+00 4.04287e+01 0.00000e+00
6.54385e+00 -1.19367e+01 -2.29181e+00 3.97377e+01 0.00000e+00
6.55385e+00 -1.09533e+01 -9.78802e-01 3.88751e+01 0.00000e+00
6.56385e+00 -9.94926e+00 1.12788e-01 3.78952e+01 0.00000e+00
6.57386e+00 -8.94719e+00 9.93864e-01 3.68451e+01 0.00000e+00
6.58386e+00 -7.96607e+00 1.68358e+00 3.57627e+01 0.00000e+00
6.59386e+00 -7.02100e+00 2.20575e+00 3.46769e+01 0.00000e+00
6.60387e+00 -6.12326e+00 2.58591e+00 3.36084e+01 0.00000e+00
6.61387e+00 -5.28063e+00 2.84925e+00 3.25706e+01 0.00000e+00
6.62387e+00 -4.49785e+00 3.01922e+00 3.15716e+01 0.00000e+00
6.63388e+00 -3.77706e+00 3.11677e+00 3.06153e+01 0.00000e+00
6.64388e+00 -3.11836e+00 3.16006e+00 2.97027e+01 0.00000e+00
6.65388e+00 -2.52023e+00 3.16443e+00 2.88329e+01 0.00000e+00
6.66389e+00 -1.97999e+00 3.14257e+00 2.80041e+01 0.00000e+00
6.67389e+00 -1.49410e+00 3.10479e+00 2.72135e+01 0.00000e+00
6.68389e+00 -1.05848e+00 3.05938e+00 2.64585e+01 0.00000e+00
6.69390e+00 -6.68754e-01 3.01286e+00 2.57362e+01 0.00000e+00
6.70390e+00 -3.20399e-01 2.97030e+00 2.50443e+01 0.00000e+00
6.71390e+00 -8.90217e-03 2.93562e+00 2.43803e+01 0.00000e+00
6.72391e+00 2.70145e-01 2.91178e+00 2.37424e+01 0.00000e+00
6.73391e+00 5.20978e-01 2.90101e+00 2.31289e+01 0.00000e+00
6.74391e+00 7.47609e-01 2.90499e+00 2.25383e+01 0.00000e+00
6.75392e+00 9.53811e-01 2.92494e+00 2.19696e+01 0.00000e+00
6.76392e+00 1.14310e+00 2.96182e+00 2.14218e+01 0.00000e+00
6.77392e+00 1.31872e+00 3.01634e+00 2.08942e+01 0.00000e+00
6.78393e+00 1.48370e+00 3.08913e+00 2.03865e+01 0.00000e+00
6.79393e+00 1.64080e+00 3.18071e+00 1.98982e+01 0.00000e+00
6.80393e+00 1.79260e+00 3.29163e+00 1.94293e+01 0.00000e+00
6.81394e+00 1.94147e+00 3.42243e+00 1.89797e+01 0.00000e+00
6.82394e+00 2.08960e+00 3.57375e+00 1.85497e+01 0.00000e+00
6.83394e+00 2.23906e+00 3.74626e+00 1.81396e+01 0.00000e+00
6.84395e+00 2.39177e+00 3.94079e+00 1.77500e+01 0.00000e+00
6.85395e+00 2.54956e+00 4.15822e+00 1.73815e+01 0.00000e+00
6.86395e+00 2.71418e+00 4.39958e+00 1.70351e+01 0.00000e+00
6.87396e+00 2.88731e+00 4.66600e+00 1.67120e+01 0.00000e+00
6.88396e+00 3.07057e+00 4.95871e+00 1.64136e+01 0.00000e+00
6.89396e+00 3.26559e+00 5.27903e+00 1.61416e+01 0.00000e+00
6.90397e+00 3.47392e+00 5.62832e+00 1.58980e+01 0.00000e+00
6.91397e+00 3.69713e+00 6.00800e+00 1.56854e+01 0.00000e+00
6.92397e+00 3.93676e+00 6.41945e+00 1.55066e+01 0.00000e+00
6.93398e+00 4.19434e+00 6.86398e+00 1.53649e+01 0.00000e+00
6.94398e+00 4.47136e+00 7.34273e+00 1.52643e+01 0.00000e+00
6.95398e+00 4.76928e+00 7.85661e+00 1.52090e+01 0.00000e+00
6.96399e+00 5.08948e+00 8.40612e+00 1.52043e+01 0.00000e+00
6.97399e+00 5.43323e+00 8.99122e+00 1.52558e+01 0.00000e+00
6.98399e+00 5.80165e+00 9.61114e+00 1.53700e+01 0.00000e+00
6.99400e+00 6.19563e+00 1.02642e+01 1.55539e+01 0.00000e+00
7.00400e+00 6.61576e+00 1.09473e+01 1.58151e+01 0.00000e+00
7.01400e+00 7.06221e+00 1.16561e+01 1.61619e+01 0.00000e+00
7.02401e+00 7.53463e+00 1.23843e+01 1.66026e+01 0.00000e+00
7.03401e+00 8.03200e+00 1.31232e+01 1.71457e+01 0.00000e+00
7.04401e+00 8.55244e+00 1.38618e+01 1.77992e+01 0.00000e+00
7.05402e+00 9.09308e+00 1.45862e+01 1.85700e+01 0.00000e+00
7.06402e+00 9.64985e+00 1.52794e+01 1.94634e+01 0.00000e+00
7.07402e+00 1.02173e+01 1.59214e+01 2.04818e+01 0.00000e+00
7.08403e+00 1.07885e+01 1.64897e+01 2.16241e+01 0.00000e+00
7.09403e+00 1.13548e+01 1.69591e+01 2.28844e+01 0.00000e+00
7.10403e+00 1.19060e+01 1.73037e+01 2.42508e+01 0.00000e+00
7.11404e+00 1.24305e+01 1.74976e+01 2.57050e+01 0.00000e+00
7.12404e+00 1.29153e+01 1.75171e+01 2.72212e+01 0.00000e+00
7.13404e+00 1.33465e+01 1.73429e+01 2.87670e+01 0.00000e+00
7.14405e+00 1.37102e+01 1.69625e+01 3.03036e+01 0.00000e+00
7.15405e+00 1.39929e+01 1.63721e+01 3.17882e+01 0.00000e+00
7.16405e+00 1.41825e+01 1.55785e+01 3.31763e+01 0.00000e+00
7.17406e+00 1.42694e+01 1.45994e+01 3.44249e+01 0.00000e+00
7.18406e+00 1.42469e+01 1.34633e+01 3.54961e+01 0.00000e+00
7.19406e+00 1.41123e+01 1.22070e+01 3.63603e+01 0.00000e+00
7.20407e+00 1.38669e+01 1.08735e+01 3.69983e+01 0.00000e+00
7.21407e+00 1.35159e+01 9.50815e+00 3.74025e+01 0.00000e+00
7.22407e+00 1.30687e+01 8.15486e+00 3.75771e+01 0.00000e+00
7.23408e+00 1.25374e+01 6.85308e+00 3.75362e+01 0.00000e+00
7.24408e+00 1.19366e+01 5.63527e+00 3.73019e+01 0.00000e+00
7.25408e+00 1.12821e+01 4.52552e+00 3.69015e+01 0.00000e+00
7.26409e+00 1.05902e+01 3.53922e+00 3.63646e+01 0.00000e+00
7.27409e+00 9.87652e+00 2.68362e+00 3.57209e+01 0.00000e+00
7.28409e+00 9.15572e+00 1.95898e+00 3.49979e+01 0.00000e+00
7.29410e+00 8.44070e+00 1.36009e+00 3.42201e+01 0.00000e+00
7.30410e+00 7.74246e+00 8.77843e-01 3.34081e+01 0.00000e+00
7.31410e+00 7.06996e+00 5.00682e-01 3.25786e+01 0.00000e+00
7.32411e+00 6.43015e+00 2.15849e-01 3.17445e+01 0.00000e+00
7.33411e+00 5.82807e+00 1.03493e-02 3.09155e+01 0.00000e+00
7.34411e+00 5.26707e+00 -1.28353e-01 3.00982e+01 0.00000e+00
7.35412e+00 4.74903e+00 -2.11875e-01 2.92974e+01 0.00000e+00
7.36412e+00 4.27460e+00 -2.50645e-01 2.85158e+01 0.00000e+00
7.37412e+00 3.84342e+00 -2.53788e-01 2.77550e+01 0.00000e+00
7.38413e+00 3.45440e+00 -2.29110e-01 2.70156e+01 0.00000e+00
7.39413e+00 3.10584e+00 -1.83149e-01 2.62977e+01 0.00000e+00
7.40413e+00 2.79563e+00 -1.21280e-01 2.56010e+01 0.00000e+00
7.41414e+00 2.52144e+00 -4.78253e-02 2.49249e+01 0.00000e+00
7.42414e+00 2.28076e+00 3.38091e-02 2.42686e+01 0.00000e+00
7.43414e+00 2.07105e+00 1.21014e-01 2.36314e+01 0.00000e+00
7.44415e+00 1.88980e+00 2.11856e-01 2.30126e+01 0.00000e+00
7.45415e+00 1.73456e+00 3.04971e-01 2.24115e+01 0.00000e+00
7.46415e+00 1.60304e+00 3.99465e-01 2.18273e+01 0.00000e+00
7.47416e+00 1.49308e+00 4.94836e-01 2.12596e+01 0.00000e+00
7.48416e+00 1.40269e+00 5.90897e-01 2.07077e+01 0.00000e+00
7.49416e+00 1.33010e+00 6.87722e-01 2.01712e+01 0.00000e+00
7.50417e+00 1.27367e+00 7.85593e-01 1.96497e+01 0.00000e+00
7.51417e+00 1.23201e+00 8.84962e-01 1.91428e+01 0.00000e+00
7.52417e+00 1.20386e+00 9.86420e-01 1.86501e+01 0.00000e+00
7.53418e+00 1.18818e+00 1.09067e+00 1.81715e+01 0.00000e+00
7.54418e+00 1.18409e+00 1.19852e+00 1.77065e+01 0.00000e+00
7.55418e+00 1.19086e+00 1.31085e+00 1.72551e+01 0.00000e+00
7.56419e+00 1.20793e+00 1.42863e+00 1.68171e+01 0.00000e+00
7.57419e+00 1.23490e+00 1.55288e+00 1.63924e+01 0.00000e+00
7.58419e+00 1.27148e+00 1.68472e+00 1.59809e+01 0.00000e+00
7.59420e+00 1.31755e+00 1.82532e+00 1.55827e+01 0.00000e+00
7.60420e+00 1.37309e+00 1.97595e+00 1.51977e+01 0.00000e+00
7.61420e+00 1.43822e+00 2.13794e+00 1.48262e+01 0.00000e+00
7.62421e+00 1.51318e+00 2.31273e+00 1.44683e+01 0.00000e+00
7.63421e+00 1.59832e+00 2.50185e+00 1.41244e+01 0.00000e+00
7.64421e+00 1.69412e+00 2.70694e+00 1.37949e+01 0.00000e+00
7.65422e+00 1.80117e+00 2.92976e+00 1.34804e+01 0.00000e+00
7.66422e+00 1.92017e+00 3.17220e+00 1.31816e+01 0.00000e+00
7.67422e+00 2.05195e+00 3.43626e+00 1.28994e+01 0.00000e+00
7.68423e+00 2.19746e+00 3.72411e+00 1.26349e+01 0.00000e+00
7.69423e+00 2.35776e+00 4.03805e+00 1.23895e+01 0.00000e+00
7.70423e+00 2.53405e+00 4.38052e+00 1.21650e+01 0.00000e+00
7.71424e+00 2.72764e+00 4.75409e+00 1.19633e+01 0.00000e+00
7.72424e+00 2.93998e+00 5.16146e+00 1.17871e+01 0.00000e+00
7.73424e+00 3.17263e+00 5.60540e+00 1.16392e+01 0.00000e+00
7.74425e+00 3.42727e+00 6.08874e+00 1.15232e+01 0.00000e+00
7.75425e+00 3.70571e+00 6.61429e+00 1.14434e+01 0.00000e+00
7.76425e+00 4.00983e+00 7.18477e+00 1.14049e+01 0.00000e+00
7.77426e+00 4.34157e+00 7.80264e+00 1.14135e+01 0.00000e+00
7.78426e+00 4.70293e+00 8.46998e+00 1.14762e+01 0.00000e+00
7.79426e+00 5.09588e+00 9.18827e+00 1.16010e+01 0.00000e+00
7.80427e+00 5.52229e+00 9.95806e+00 1.17973e+01 0.00000e+00
7.81427e+00 5.98385e+00 1.07787e+01 1.20756e+01 0.00000e+00
7.82427e+00 6.48197e+00 1.16477e+01 1.24476e+01 0.00000e+00
7.83428e+00 7.01756e+00 1.25605e+01 1.29265e+01 0.00000e+00
7.84428e+00 7.59089e+00 1.35097e+01 1.35263e+01 0.00000e+00
7.85428e+00 8.20131e+00 1.44840e+01 1.42615e+01 0.00000e+00
7.86429e+00 8.84700e+00 1.54682e+01 1.51467e+01 0.00000e+00
7.87429e+00 9.52458e+00 1.64419e+01 1.61954e+01 0.00000e+00
7.88429e+00 1.02288e+01 1.73790e+01 1.74189e+01 0.00000e+00
7.89430e+00 1.09522e+01 1.82480e+01 1.88241e+01 0.00000e+00
7.90430e+00 1.16846e+01 1.90112e+01 2.04121e+01 0.00000e+00
7.91430e+00 1.24132e+01 1.96268e+01 2.21752e+01 0.00000e+00
7.92431e+00 1.31221e+01 2.00500e+01 2.40952e+01 0.00000e+00
7.93431e+00 1.37926e+01 2.02364e+01 2.61408e+01 0.00000e+00
7.94431e+00 1.44040e+01 2.01461e+01 2.82674e+01 0.00000e+00
7.95432e+00 1.49339e+01 1.97481e+01 3.04170e+01 0.00000e+00
7.96432e+00 1.53598e+01 1.90262e+01 3.25206e+01 0.00000e+00
7.97432e+00 1.56608e+01 1.79825e+01 3.45032e+01 0.00000e+00
7.98433e+00 1.58191e+01 1.66403e+01 3.62898e+01 0.00000e+00
7.99433e+00 1.58218e+01 1.50441e+01 3.78130e+01 0.00000e+00
8.00433e+00 1.56625e+01 1.32564e+01 3.90200e+01 0.00000e+00
8.01434e+00 1.53419e+01 1.13519e+01 3.98781e+01 0.00000e+00
8.02434e+00 1.48681e+01 9.40974e+00 4.03774e+01 0.00000e+00
8.03434e+00 1.42558e+01 7.50574e+00 4.05306e+01 0.00000e+00
8.04435e+00 1.35251e+01 5.70525e+00 4.03689e+01 0.00000e+00
8.05435e+00 1.26996e+01 4.05868e+00 3.99372e+01 0.00000e+00
8.06435e+00 1.18049e+01 2.59933e+00 3.92873e+01 0.00000e+00
8.07436e+00 1.08662e+01 1.34384e+00 3.84725e+01 0.00000e+00
8.08436e+00 9.90732e+00 2.94394e-01 3.75426e+01 0.00000e+00
8.09436e+00 8.94948e+00 -5.58046e-01 3.65411e+01 0.00000e+00
8.10437e+00 8.01056e+00 -1.23027e+00 3.55036e+01 0.00000e+00
8.11437e+00 7.10489e+00 -1.74357e+00 3.44576e+01 0.00000e+00
8.12437e+00 6.24333e+00 -2.12112e+00 3.34229e+01 0.00000e+00
8.13438e+00 5.43347e+00 -2.38604e+00 3.24131e+01 0.00000e+00
8.14438e+00 4.68005e+00 -2.56003e+00 3.14363e+01 0.00000e+00
8.15438e+00 3.98538e+00 -2.66270e+00 3.04971e+01 0.00000e+00
8.16439e+00 3.34982e+00 -2.71114e+00 2.95971e+01 0.00000e+00
8.17439e+00 2.77217e+00 -2.71993e+00 2.87361e+01 0.00000e+00
8.18439e+00 2.25010e+00 -2.70121e+00 2.79126e+01 0.00000e+00
8.19440e+00 1.78042e+00 -2.66493e+00 2.71246e+01 0.00000e+00
8.20440e+00 1.35942e+00 -2.61909e+00 2.63697e+01 0.00000e+00
8.21440e+00 9.83065e-01 -2.57006e+00 2.56457e+01 0.00000e+00
8.22441e+00 6.47150e-01 -2.52283e+00 2.49502e+01 0.00000e+00
8.23441e+00 3.47462e-01 -2.48122e+00 2.42813e+01 0.00000e+00
8.24441e+00 7.98687e-02 -2.44818e+00 2.36370e+01 0.00000e+00
8.25442e+00 -1.59612e-01 -2.42590e+00 2.30158e+01 0.00000e+00
8.26442e+00 -3.74765e-01 -2.41603e+00 2.24164e+01 0.00000e+00
8.27442e+00 -5.69147e-01 -2.41977e+00 2.18377e+01 0.00000e+00
8.28443e+00 -7.46080e-01 -2.43804e+00 2.12786e+01 0.00000e+00
8.29443e+00 -9.08639e-01 -2.47152e+00 2.07386e+01 0.00000e+00
8.30443e+00 -1.05967e+00 -2.52077e+00 2.02170e+01 0.00000e+00
8.31444e+00 -1.20179e+00 -2.58625e+00 1.97133e+01 0.00000e+00
8.32444e+00 -1.33743e+00 -2.66842e+00 1.92273e+01 0.00000e+00
8.33444e+00 -1.46880e+00 -2.76776e+00 1.87589e+01 0.00000e+00
8.34445e+00 -1.59797e+00 -2.88479e+00 1.83079e+01 0.00000e+00
8.35445e+00 -1.72687e+00 -3.02012e+00 1.78744e+01 0.00000e+00
8.36445e+00 -1.85729e+00 -3.17445e+00 1.74587e+01 0.00000e+00
8.37446e+00 -1.99094e+00 -3.34860e+00 1.70611e+01 0.00000e+00
8.38446e+00 -2.12944e+00 -3.54351e+00 1.66820e+01 0.00000e+00
8.39446e+00 -2.27436e+00 -3.76027e+00 1.63223e+01 0.00000e+00
8.40447e+00 -2.42723e+00 -4.00007e+00 1.59826e+01 0.00000e+00
8.41447e+00 -2.58954e+00 -4.26428e+00 1.56642e+01 0.00000e+00
8.42447e+00 -2.76278e+00 -4.55436e+00 1.53684e+01 0.00000e+00
8.43448e+00 -2.94847e+00 -4.87192e+00 1.50966e+01 0.00000e+00
8.44448e+00 -3.14811e+00 -5.21863e+00 1.48510e+01 0.00000e+00
8.45448e+00 -3.36323e+00 -5.59627e+00 1.46338e+01 0.00000e+00
8.46449e+00 -3.59539e+00 -6.00664e+00 1.44478e+01 0.00000e+00
8.47449e+00 -3.84617e+00 -6.45151e+00 1.42963e+01 0.00000e+00
8.48449e+00 -4.11717e+00 -6.93259e+00 1.41829e+01 0.00000e+00
8.49450e+00 -4.40997e+00 -7.45140e+00 1.41122e+01 0.00000e+00
8.50450e+00 -4.72617e+00 -8.00917e+00 1.40893e+01 0.00000e+00
8.51450e+00 -5.06729e+00 -8.60666e+00 1.41199e+01 0.00000e+00
8.52451e+00 -5.43474e+00 -9.24405e+00 1.42109e+01 0.00000e+00
8.53451e+00 -5.82979e+00 -9.92062e+00 1.43695e+01 0.00000e+00
8.54451e+00 -6.25347e+00 -1.06345e+01 1.46042e+01 0.00000e+00
8.55452e+00 -6.70645e+00 -1.13824e+01 1.49240e+01 0.00000e+00
8.56452e+00 -7.18896e+00 -1.21592e+01 1.53385e+01 0.00000e+00
8.57452e+00 -7.70057e+00 -1.29573e+01 1.58579e+01 0.00000e+00
8.58453e+00 -8.24010e+00 -1.37667e+01 1.64920e+01 0.00000e+00
8.59453e+00 -8.80534e+00 -1.45741e+01 1.72505e+01 0.00000e+00
8.60453e+00 -9.39287e+00 -1.53626e+01 1.81416e+01 0.00000e+00
8.61454e+00 -9.99780e+00 -1.61119e+01 1.91711e+01 0.00000e+00
8.62454e+00 -1.06136e+01 -1.67976e+01 2.03417e+01 0.00000e+00
8.63454e+00 -1.12319e+01 -1.73923e+01 2.16510e+01 0.00000e+00
8.64455e+00 -1.18423e+01 -1.78660e+01 2.30909e+01 0.00000e+00
8.65455e+00 -1.24326e+01 -1.81876e+01 2.46454e+01 0.00000e+00
8.66455e+00 -1.29888e+01 -1.83269e+01 2.62904e+01 0.00000e+00
8.67456e+00 -1.34953e+01 -1.82572e+01 2.79928e+01 0.00000e+00
8.68456e+00 -1.39360e+01 -1.79582e+01 2.97113e+01 0.00000e+00
8.69456e+00 -1.42947e+01 -1.74190e+01 3.13977e+01 0.00000e+00
8.70457e+00 -1.45563e+01 -1.66404e+01 3.30001e+01 0.00000e+00
8.71457e+00 -1.47078e+01 -1.56370e+01 3.44662e+01 0.00000e+00
8.72457e+00 -1.47396e+01 -1.44363e+01 3.57476e+01 0.00000e+00
8.73458e+00 -1.46461e+01 -1.30785e+01 3.68046e+01 0.00000e+00
8.74458e+00 -1.44266e+01 -1.16121e+01 3.76092e+01 0.00000e+00
8.75458e+00 -1.40852e+01 -1.00908e+01 3.81475e+01 0.00000e+00
8.76459e+00 -1.36311e+01 -8.56804e+00 3.84202e+01 0.00000e+00
8.77459e+00 -1.30772e+01 -7.09290e+00 3.84410e+01 0.00000e+00
8.78459e+00 -1.24396e+01 -5.70657e+00 3.82346e+01 0.00000e+00
8.79460e+00 -1.17364e+01 -4.44015e+00 3.78328e+01 0.00000e+00
8.80460e+00 -1.09862e+01 -3.31392e+00 3.72708e+01 0.00000e+00
8.81460e+00 -1.02074e+01 -2.33789e+00 3.65844e+01 0.00000e+00
8.82461e+00 -9.41716e+00 -1.51314e+00 3.58070e+01 0.00000e+00
8.83461e+00 -8.63077e+00 -8.33796e-01 3.49682e+01 0.00000e+00
8.84461e+00 -7.86117e+00 -2.88984e-01 3.40928e+01 0.00000e+00
8.85462e+00 -7.11893e+00 1.35229e-01 3.32006e+01 0.00000e+00
8.86462e+00 -6.41218e+00 4.54261e-01 3.23066e+01 0.00000e+00
8.87462e+00 -5.74679e+00 6.83782e-01 3.14217e+01 0.00000e+00
8.88463e+00 -5.12661e+00 8.38839e-01 3.05536e+01 0.00000e+00
8.89463e+00 -4.55374e+00 9.33296e-01 2.97068e+01 0.00000e+00
8.90463e+00 -4.02884e+00 9.79527e-01 2.88843e+01 0.00000e+00
8.91464e+00 -3.55140e+00 9.88289e-01 2.80871e+01 0.00000e+00
8.92464e+00 -3.12001e+00 9.68732e-01 2.73155e+01 0.00000e+00
8.93464e+00 -2.73260e+00 9.28485e-01 2.65691e+01 0.00000e+00
8.94465e+00 -2.38664e+00 8.73794e-01 2.58469e+01 0.00000e+00
8.95465e+00 -2.07932e+00 8.09683e-01 2.51480e+01 0.00000e+00
8.96465e+00 -1.80764e+00 7.40112e-01 2.44712e+01 0.00000e+00
8.97466e+00 -1.56859e+00 6.68142e-01 2.38153e+01 0.00000e+00
8.98466e+00 -1.35916e+00 5.96077e-01 2.31793e+01 0.00000e+00
8.99466e+00 -1.17647e+00 5.25600e-01 2.25621e+01 0.00000e+00
9.00467e+00 -1.01774e+00 4.57888e-01 2.19629e+01 0.00000e+00
9.01467e+00 -8.80410e-01 3.93713e-01 2.13808e+01 0.00000e+00
9.02467e+00 -7.62068e-01 3.33525e-01 2.08151e+01 0.00000e+00
9.03468e+00 -6.60519e-01 2.77528e-01 2.02650e+01 0.00000e+00
9.04468e+00 -5.73763e-01 2.25735e-01 1.97300e+01 0.00000e+00
9.05468e+00 -4.99997e-01 1.78018e-01 1.92096e+01 0.00000e+00
9.06469e+00 -4.37607e-01 1.34151e-01 1.87033e+01 0.00000e+00
9.07469e+00 -3.85158e-01 9.38321e-02 1.82105e+01 0.00000e+00
9.08469e+00 -3.41381e-01 5.67172e-02 1.77308e+01 0.00000e+00
9.09470e+00 -3.05165e-01 2.24326e-02 1.72640e+01 0.00000e+00
9.10470e+00 -2.75539e-01 -9.40883e-03 1.68095e+01 0.00000e+00
9.11470e+00 -2.51661e-01 -3.91981e-02 1.63671e+01 0.00000e+00
9.12471e+00 -2.32809e-01 -6.73234e-02 1.59364e+01 0.00000e+00
9.13471e+00 -2.18364e-01 -9.41656e-02 1.55171e+01 0.00000e+00
9.14471e+00 -2.07801e-01 -1.20096e-01 1.51089e+01 0.00000e+00
9.15472e+00 -2.00683e-01 -1.45475e-01 1.47114e+01 0.00000e+00
9.16472e+00 -1.96647e-01 -1.70655e-01 1.43245e+01 0.00000e+00
9.17472e+00 -1.95395e-01 -1.95977e-01 1.39478e+01 0.00000e+00
9.18473e+00 -1.96694e-01 -2.21778e-01 1.35810e+01 0.00000e+00
9.19473e+00 -2.00362e-01 -2.48392e-01 1.32240e+01 0.00000e+00
9.20473e+00 -2.06267e-01 -2.76151e-01 1.28764e+01 0.00000e+00
9.21474e+00 -2.14321e-01 -3.05391e-01 1.25381e+01 0.00000e+00
9.22474e+00 -2.24478e-01 -3.36455e-01 1.22088e+01 0.00000e+00
9.23474e+00 -2.36727e-01 -3.69699e-01 1.18882e+01 0.00000e+00
9.24475e+00 -2.51095e-01 -4.05493e-01 1.15762e+01 0.00000e+00
9.25475e+00 -2.67642e-01 -4.44227e-01 1.12726e+01 0.00000e+00
9.26475e+00 -2.86460e-01 -4.86318e-01 1.09771e+01 0.00000e+00
9.27476e+00 -3.07674e-01 -5.32212e-01 1.06896e+01 0.00000e+00
9.28476e+00 -3.31441e-01 -5.82392e-01 1.04100e+01 0.00000e+00
9.29476e+00 -3.57950e-01 -6.37382e-01 1.01381e+01 0.00000e+00
9.30477e+00 -3.87426e-01 -6.97756e-01 9.87366e+00 0.00000e+00
9.31477e+00 -4.20129e-01 -7.64141e-01 9.61667e+00 0.00000e+00
9.32477e+00 -4.56357e-01 -8.37229e-01 9.36700e+00 0.00000e+00
9.33478e+00 -4.96449e-01 -9.17780e-01 9.12455e+00 0.00000e+00
9.34478e+00 -5.40787e-01 -1.00664e+00 8.88929e+00 0.00000e+00
9.35478e+00 -5.89802e-01 -1.10473e+00 8.66119e+00 0.00000e+00
9.36479e+00 -6.43978e-01 -1.21310e+00 8.44026e+00 0.00000e+00
9.37479e+00 -7.03854e-01 -1.33287e+00 8.22655e+00 0.00000e+00
9.38479e+00 -7.70035e-01 -1.46532e+00 8.02018e+00 0.00000e+00
9.39480e+00 -8.43194e-01 -1.61185e+00 7.82131e+00 0.00000e+00
9.40480e+00 -9.24081e-01 -1.77402e+00 7.63019e+00 0.00000e+00
9.41480e+00 -1.01353e+00 -1.95356e+00 7.44715e+00 0.00000e+00
9.42481e+00 -1.11247e+00 -2.15236e+00 7.27266e+00 0.00000e+00
9.43481e+00 -1.22194e+00 -2.37256e+00 7.10727e+00 0.00000e+00
9.44481e+00 -1.34308e+00 -2.61648e+00 6.95176e+00 0.00000e+00
9.45482e+00 -1.47715e+00 -2.88669e+00 6.80705e+00 0.00000e+00
9.46482e+00 -1.62557e+00 -3.18603e+00 6.67435e+00 0.00000e+00
9.47482e+00 -1.78989e+00 -3.51759e+00 6.55514e+00 0.00000e+00
9.48483e+00 -1.97183e+00 -3.88476e+00 6.45127e+00 0.00000e+00
9.49483e+00 -2.17327e+00 -4.29123e+00 6.36505e+00 0.00000e+00
9.50483e+00 -2.39628e+00 -4.74096e+00 6.29932e+00 0.00000e+00
9.51484e+00 -2.64315e+00 -5.23821e+00 6.25755e+00 0.00000e+00
9.52484e+00 -2.91632e+00 -5.78745e+00 6.24404e+00 0.00000e+00
9.53484e+00 -3.21849e+00 -6.39337e+00 6.26402e+00 0.00000e+00
9.54485e+00 -3.55250e+00 -7.06074e+00 6.32386e+00 0.00000e+00
9.55485e+00 -3.92141e+00 -7.79426e+00 6.43129e+00 0.00000e+00
9.56485e+00 -4.32841e+00 -8.59837e+00 6.59564e+00 0.00000e+00
9.57486e+00 -4.77679e+00 -9.47694e+00 6.82806e+00 0.00000e+00
9.58486e+00 -5.26985e+00 -1.04329e+01 7.14184e+00 0.00000e+00
9.59486e+00 -5.81077e+00 -1.14675e+01 7.55262e+00 0.00000e+00
9.60487e+00 -6.40246e+00 -1.25797e+01 8.07853e+00 0.00000e+00
9.61487e+00 -7.04732e+00 -1.37655e+01 8.74032e+00 0.00000e+00
9.62487e+00 -7.74689e+00 -1.50161e+01 9.56116e+00 0.00000e+00
9.63488e+00 -8.50148e+00 -1.63169e+01 1.05662e+01 0.00000e+00
9.64488e+00 -9.30966e+00 -1.76461e+01 1.17815e+01 0.00000e+00
9.65488e+00 -1.01676e+01 -1.89727e+01 1.32325e+01 0.00000e+00
9.66489e+00 -1.10684e+01 -2.02548e+01 1.49415e+01 0.00000e+00
9.67489e+00 -1.20012e+01 -2.14394e+01 1.69243e+01 0.00000e+00
9.68489e+00 -1.29507e+01 -2.24619e+01 1.91855e+01 0.00000e+00
9.69490e+00 -1.38963e+01 -2.32478e+01 2.17135e+01 0.00000e+00
9.70490e+00 -1.48121e+01 -2.37176e+01 2.44753e+01 0.00000e+00
9.71490e+00 -1.56669e+01 -2.37929e+01 2.74120e+01 0.00000e+00
9.72491e+00 -1.64256e+01 -2.34065e+01 3.04371e+01 0.00000e+00
9.73491e+00 -1.70510e+01 -2.25137e+01 3.34391e+01 0.00000e+00
9.74491e+00 -1.75068e+01 -2.11034e+01 3.62884e+01 0.00000e+00
9.75492e+00 -1.77610e+01 -1.92059e+01 3.88506e+01 0.00000e+00
9.76492e+00 -1.77896e+01 -1.68951e+01 4.10030e+01 0.00000e+00
9.77492e+00 -1.75799e+01 -1.42824e+01 4.26508e+01 0.00000e+00
9.78493e+00 -1.71323e+01 -1.15043e+01 4.37407e+01 0.00000e+00
9.79493e+00 -1.64607e+01 -8.70404e+00 4.42661e+01 0.00000e+00
9.80493e+00 -1.55908e+01 -6.01394e+00 4.42647e+01 0.00000e+00
9.81494e+00 -1.45574e+01 -3.54067e+00 4.38089e+01 0.00000e+00
9.82494e+00 -1.34005e+01 -1.35717e+00 4.29916e+01 0.00000e+00
9.83494e+00 -1.21616e+01 4.98689e-01 4.19119e+01 0.00000e+00
9.84495e+00 -1.08802e+01 2.02001e+00 4.06636e+01 0.00000e+00
9.85495e+00 -9.59157e+00 3.22356e+00 3.93268e+01 0.00000e+00
9.86495e+00 -8.32513e+00 4.14164e+00 3.79650e+01 0.00000e+00
9.87496e+00 -7.10404e+00 4.81462e+00 3.66241e+01 0.00000e+00
9.88496e+00 -5.94526e+00 5.28520e+00 3.53346e+01 0.00000e+00
9.89496e+00 -4.86011e+00 5.59443e+00 3.41145e+01 0.00000e+00
9.90497e+00 -3.85512e+00 5.77938e+00 3.29722e+01 0.00000e+00
9.91497e+00 -2.93288e+00 5.87209e+00 3.19094e+01 0.00000e+00
9.92497e+00 -2.09297e+00 5.89936e+00 3.09239e+01 0.00000e+00
9.93498e+00 -1.33268e+00 5.88299e+00 3.00107e+01 0.00000e+00
9.94498e+00 -6.47708e-01 5.84040e+00 2.91638e+01 0.00000e+00
9.95498e+00 -3.27039e-02 5.78521e+00 2.83770e+01 0.00000e+00
9.96499e+00 5.18330e-01 5.72795e+00 2.76442e+01 0.00000e+00
9.97499e+00 1.01169e+00 5.67660e+00 2.69598e+01 0.00000e+00
9.98499e+00 1.45373e+00 5.63713e+00 2.63193e+01 0.00000e+00
9.99500e+00 1.85070e+00 5.61394e+00 2.57184e+01 0.00000e+00
1.00050e+01 2.20858e+00 5.61018e+00 2.51540e+01 0.00000e+00
1.00150e+01 2.53308e+00 5.62806e+00 2.46236e+01 0.00000e+00
1.00250e+01 2.82949e+00 5.66909e+00 2.41250e+01 0.00000e+00
1.00350e+01 3.10276e+00 5.73425e+00 2.36570e+01 0.00000e+00
1.00450e+01 3.35741e+00 5.82410e+00 2.32186e+01 0.00000e+00
1.00550e+01 3.59758e+00 5.93895e+00 2.28094e+01 0.00000e+00
1.00650e+01 3.82703e+00 6.07888e+00 2.24292e+01 0.00000e+00
1.00750e+01 4.04918e+00 6.24383e+00 2.20783e+01 0.00000e+00
1.00850e+01 4.26708e+00 6.43360e+00 2.17574e+01 0.00000e+00
1.00950e+01 4.48350e+00 6.64794e+00 2.14671e+01 0.00000e+00
1.01050e+01 4.70089e+00 6.88646e+00 2.12088e+01 0.00000e+00
1.01150e+01 4.92144e+00 7.14869e+00 2.09838e+01 0.00000e+00
1.01250e+01 5.14709e+00 7.43404e+00 2.07938e+01 0.00000e+00
1.01350e+01 5.37950e+00 7.74175e+00 2.06406e+01 0.00000e+00
1.01450e+01 5.62013e+00 8.07085e+00 2.05265e+01 0.00000e+00
1.01551e+01 5.87017e+00 8.42014e+00 2.04538e+01 0.00000e+00
1.01651e+01 6.13057e+00 8.78806e+00 2.04251e+01 0.00000e+00
1.01751e+01 6.40203e+00 9.17268e+00 2.04429e+01 0.00000e+00
1.01851e+01 6.68498e+00 9.57159e+00 2.05102e+01 0.00000e+00
1.01951e+01 6.97954e+00 9.98181e+00 2.06298e+01 0.00000e+00
1.02051e+01 7.28551e+00 1.03997e+01 2.08043e+01 0.00000e+00
1.02151e+01 7.60234e+00 1.08210e+01 2.10365e+01 0.00000e+00
1.02251e+01 7.92907e+00 1.12405e+01 2.13285e+01 0.00000e+00
1.02351e+01 8.26431e+00 1.16523e+01 2.16822e+01 0.00000e+00
1.02451e+01 8.60619e+00 1.20496e+01 2.20986e+01 0.00000e+00
1.02551e+01 8.95234e+00 1.24247e+01 2.25778e+01 0.00000e+00
1.02651e+01 9.29983e+00 1.27693e+01 2.31188e+01 0.00000e+00
1.02751e+01 9.64521e+00 1.30743e+01 2.37191e+01 0.00000e+00
1.02851e+01 9.98446e+00 1.33306e+01 2.43746e+01 0.00000e+00
1.02951e+01 1.03131e+01 1.35287e+01 2.50793e+01 0.00000e+00
1.03051e+01 1.06261e+01 1.36597e+01 2.58250e+01 0.00000e+00
1.03151e+01 1.09182e+01 1.37153e+01 2.66017e+01 0.00000e+00
1.03251e+01 1.11838e+01 1.36887e+01 2.73973e+01 0.00000e+00
1.03351e+01 1.14175e+01 1.35750e+01 2.81980e+01 0.00000e+00
1.03451e+01 1.16137e+01 1.33715e+01 2.89886e+01 0.00000e+00
1.03551e+01 1.17676e+01 1.30783e+01 2.97529e+01 0.00000e+00
1.03651e+01 1.18746e+01 1.26987e+01 3.04749e+01 0.00000e+00
1.03751e+01 1.19314e+01 1.22389e+01 3.11389e+01 0.00000e+00
1.03851e+01 1.19355e+01 1.17081e+01 3.17307e+01 0.00000e+00
1.03951e+01 1.18858e+01 1.11181e+01 3.22382e+01 0.00000e+00
1.04051e+01 1.17822e+01 1.04827e+01 3.26519e+01 0.00000e+00
1.04151e+01 1.16265e+01 9.81697e+00 3.29656e+01 0.00000e+00
1.04251e+01 1.14214e+01 9.13644e+00 3.31762e+01 0.00000e+00
1.04351e+01 1.11709e+01 8.45634e+00 3.32839e+01 0.00000e+00
1.04451e+01 1.08801e+01 7.79082e+00 3.32919e+01 0.00000e+00
1.04552e+01 1.05549e+01 7.15240e+00 3.32059e+01 0.00000e+00
1.04652e+01 1.02016e+01 6.55152e+00 3.30335e+01 0.00000e+00
1.04752e+01 9.82686e+00 5.99631e+00 3.27839e+01 0.00000e+00
1.04852e+01 9.43742e+00 5.49258e+00 3.24667e+01 0.00000e+00
1.04952e+01 9.03974e+00 5.04389e+00 3.20921e+01 0.00000e+00
1.05052e+01 8.63994e+00 4.65179e+00 3.16700e+01 0.00000e+00
1.05152e+01 8.24361e+00 4.31614e+00 3.12096e+01 0.00000e+00
1.05252e+01 7.85574e+00 4.03539e+00 3.07195e+01 0.00000e+00
1.05352e+01 7.48061e+00 3.80700e+00 3.02073e+01 0.00000e+00
1.05452e+01 7.12186e+00 3.62770e+00 2.96797e+01 0.00000e+00
1.05552e+01 6.78242e+00 3.49382e+00 2.91425e+01 0.00000e+00
1.05652e+01 6.46458e+00 3.40148e+00 2.86005e+01 0.00000e+00
1.05752e+01 6.17007e+00 3.34683e+00 2.80578e+01 0.00000e+00
1.05852e+01 5.90006e+00 3.32619e+00 2.75177e+01 0.00000e+00
1.05952e+01 5.65530e+00 3.33612e+00 2.69832e+01 0.00000e+00
1.06052e+01 5.43613e+00 3.37352e+00 2.64563e+01 0.00000e+00
1.06152e+01 5.24261e+00 3.43567e+00 2.59392e+01 0.00000e+00
1.06252e+01 5.07453e+00 3.52023e+00 2.54333e+01 0.00000e+00
1.06352e+01 4.93149e+00 3.62524e+00 2.49401e+01 0.00000e+00
1.06452e+01 4.81300e+00 3.74913e+00 2.44608e+01 0.00000e+00
1.06552e+01 4.71844e+00 3.89068e+00 2.39964e+01 0.00000e+00
1.06652e+01 4.64717e+00 4.04898e+00 2.35482e+01 0.00000e+00
1.06752e+01 4.59854e+00 4.22342e+00 2.31169e+01 0.00000e+00
1.06852e+01 4.57192e+00 4.41366e+00 2.27037e+01 0.00000e+00
1.06952e+01 4.56669e+00 4.61955e+00 2.23097e+01 0.00000e+00
1.07052e+01 4.58232e+00 4.84117e+00 2.19360e+01 0.00000e+00
1.07152e+01 4.61833e+00 5.07872e+00 2.15837e+01 0.00000e+00
1.07252e+01 4.67431e+00 5.33254e+00 2.12542e+01 0.00000e+00
1.07352e+01 4.74992e+00 5.60304e+00 2.09489e+01 0.00000e+00
1.07452e+01 4.84491e+00 5.89066e+00 2.06695e+01 0.00000e+00
1.07553e+01 4.95909e+00 6.19588e+00 2.04178e+01 0.00000e+00
1.07653e+01 5.09232e+00 6.51910e+00 2.01956e+01 0.00000e+00
1.07753e+01 5.24452e+00 6.86066e+00 2.00052e+01 0.00000e+00
1.07853e+01 5.41564e+00 7.22073e+00 1.98490e+01 0.00000e+00
1.07953e+01 5.60564e+00 7.59930e+00 1.97295e+01 0.00000e+00
1.08053e+01 5.81448e+00 7.99607e+00 1.96497e+01 0.00000e+00
1.08153e+01 6.04207e+00 8.41042e+00 1.96124e+01 0.00000e+00
1.08253e+01 6.28824e+00 8.84127e+00 1.96211e+01 0.00000e+00
1.08353e+01 6.55273e+00 9.28703e+00 1.96791e+01 0.00000e+00
1.08453e+01 6.83511e+00 9.74548e+00 1.97899e+01 0.00000e+00
1.08553e+01 7.13475e+00 1.02137e+01 1.99571e+01 0.00000e+00
1.08653e+01 7.45075e+00 1.06878e+01 2.01842e+01 0.00000e+00
1.08753e+01 7.78191e+00 1.11631e+01 2.04745e+01 0.00000e+00
1.08853e+01 8.12662e+00 1.16340e+01 2.08308e+01 0.00000e+00
1.08953e+01 8.48286e+00 1.20936e+01 2.12553e+01 0.00000e+00
1.09053e+01 8.84807e+00 1.25339e+01 2.17495e+01 0.00000e+00
1.09153e+01 9.21914e+00 1.29461e+01 2.23135e+01 0.00000e+00
1.09253e+01 9.59237e+00 1.33203e+01 2.29462e+01 0.00000e+00
1.09353e+01 9.96343e+00 1.36459e+01 2.36443e+01 0.00000e+00
1.09453e+01 1.03274e+01 1.39119e+01 2.44027e+01 0.00000e+00
1.09553e+01 1.06786e+01 1.41072e+01 2.52139e+01 0.00000e+00
1.09653e+01 1.10112e+01 1.42215e+01 2.60677e+01 0.00000e+00
1.09753e+01 1.13187e+01 1.42456e+01 2.69515e+01 0.00000e+00
1.09853e+01 1.15946e+01 1.41719e+01 2.78503e+01 0.00000e+00
1.09953e+01 1.18322e+01 1.39956e+01 2.87471e+01 0.00000e+00
1.10053e+01 1.20254e+01 1.37150e+01 2.96233e+01 0.00000e+00
1.10153e+01 1.21685e+01 1.33319e+01 3.04599e+01 0.00000e+00
1.10253e+01 1.22568e+01 1.28519e+01 3.12378e+01 0.00000e+00
1.10353e+01 1.22866e+01 1.22846e+01 3.19392e+01 0.00000e+00
1.10453e+01 1.22559e+01 1.16427e+01 3.25488e+01 0.00000e+00
1.10554e+01 1.21640e+01 1.09419e+01 3.30539e+01 0.00000e+00
1.10654e+01 1.20120e+01 1.01999e+01 3.34459e+01 0.00000e+00
1.10754e+01 1.18026e+01 9.43532e+00 3.37199e+01 0.00000e+00
1.10854e+01 1.15400e+01 8.66655e+00 3.38753e+01 0.00000e+00
1.10954e+01 1.12298e+01 7.91099e+00 3.39151e+01 0.00000e+00
1.11054e+01 1.08784e+01 7.18409e+00 3.38458e+01 0.00000e+00
1.11154e+01 1.04932e+01 6.49883e+00 3.36763e+01 0.00000e+00
1.11254e+01 1.00818e+01 5.86531e+00 3.34173e+01 0.00000e+00
1.11354e+01 9.65217e+00 5.29070e+00 3.30805e+01 0.00000e+00
1.11454e+01 9.21173e+00 4.77938e+00 3.26781e+01 0.00000e+00
1.11554e+01 8.76769e+00 4.33315e+00 3.22218e+01 0.00000e+00
1.11654e+01 8.32659e+00 3.95171e+00 3.17226e+01 0.00000e+00
1.11754e+01 7.89423e+00 3.63303e+00 3.11908e+01 0.00000e+00
1.11854e+01 7.47559e+00 3.37382e+00 3.06351e+01 0.00000e+00
1.11954e+01 7.07485e+00 3.16993e+00 3.00633e+01 0.00000e+00
1.12054e+01 6.69533e+00 3.01675e+00 2.94819e+01 0.00000e+00
1.12154e+01 6.33962e+00 2.90947e+00 2.88962e+01 0.00000e+00
1.12254e+01 6.00959e+00 2.84332e+00 2.83106e+01 0.00000e+00
1.12354e+01 5.70648e+00 2.81378e+00 2.77287e+01 0.00000e+00
1.12454e+01 5.43101e+00 2.81668e+00 2.71533e+01 0.00000e+00
1.12554e+01 5.18346e+00 2.84826e+00 2.65867e+01 0.00000e+00
1.12654e+01 4.96374e+00 2.90524e+00 2.60308e+01 0.00000e+00
1.12754e+01 4.77146e+00 2.98484e+00 2.54869e+01 0.00000e+00
1.12854e+01 4.60607e+00 3.08473e+00 2.49563e+01 0.00000e+00
1.12954e+01 4.46684e+00 3.20306e+00 2.44401e+01 0.00000e+00
1.13054e+01 4.35295e+00 3.33838e+00 2.39390e+01 0.00000e+00
1.13154e+01 4.26357e+00 3.48965e+00 2.34539e+01 0.00000e+00
1.13254e+01 4.19784e+00 3.65617e+00 2.29856e+01 0.00000e+00
1.13354e+01 4.15493e+00 3.83755e+00 2.25349e+01 0.00000e+00
1.13454e+01 4.13409e+00 4.03369e+00 2.21026e+01 0.00000e+00
1.13555e+01 4.13463e+00 4.24470e+00 2.16896e+01 0.00000e+00
1.13655e+01 4.15593e+00 4.47090e+00 2.12969e+01 0.00000e+00
1.13755e+01 4.19749e+00 4.71277e+00 2.09255e+01 0.00000e+00
1.13855e+01 4.25890e+00 4.97093e+00 2.05767e+01 0.00000e+00
1.13955e+01 4.33986e+00 5.24608e+00 2.02518e+01 0.00000e+00
1.14055e+01 4.44015e+00 5.53898e+00 1.99523e+01 0.00000e+00
1.14155e+01 4.55967e+00 5.85042e+00 1.96800e+01 0.00000e+00
1.14255e+01 4.69839e+00 6.18117e+00 1.94367e+01 0.00000e+00
1.14355e+01 4.85635e+00 6.53191e+00 1.92248e+01 0.00000e+00
1.14455e+01 5.03366e+00 6.90325e+00 1.90466e+01 0.00000e+00
1.14555e+01 5.23045e+00 7.29557e+00 1.89048e+01 0.00000e+00
1.14655e+01 5.44687e+00 7.70905e+00 1.88025e+01 0.00000e+00
1.14755e+01 5.68307e+00 8.14351e+00 1.87429e+01 0.00000e+00
1.14855e+01 5.93914e+00 8.59838e+00 1.87297e+01 0.00000e+00
1.14955e+01 6.21508e+00 9.07255e+00 1.87666e+01 0.00000e+00
1.15055e+01 6.51075e+00 9.56427e+00 1.88579e+01 0.00000e+00
1.15155e+01 6.82584e+00 1.00711e+01 1.90078e+01 0.00000e+00
1.15255e+01 7.15977e+00 1.05895e+01 1.92206e+01 0.00000e+00
1.15355e+01 7.51166e+00 1.11151e+01 1.95007e+01 0.00000e+00
1.15455e+01 7.88020e+00 1.16423e+01 1.98520e+01 0.00000e+00
1.15555e+01 8.26366e+00 1.21643e+01 2.02781e+01 0.00000e+00
1.15655e+01 8.65971e+00 1.26726e+01 2.07820e+01 0.00000e+00
1.15755e+01 9.06542e+00 1.31578e+01 2.13653e+01 0.00000e+00
1.15855e+01 9.47713e+00 1.36088e+01 2.20283e+01 0.00000e+00
1.15955e+01 9.89044e+00 1.40136e+01 2.27695e+01 0.00000e+00
1.16055e+01 1.03002e+01 1.43590e+01 2.35848e+01 0.00000e+00
1.16155e+01 1.07004e+01 1.46317e+01 2.44675e+01 0.00000e+00
1.16255e+01 1.10844e+01 1.48182e+01 2.54079e+01 0.00000e+00
1.16355e+01 1.14449e+01 1.49061e+01 2.63932e+01 0.00000e+00
1.16455e+01 1.17742e+01 1.48847e+01 2.74070e+01 0.00000e+00
1.16556e+01 1.20646e+01 1.47458e+01 2.84305e+01 0.00000e+00
1.16656e+01 1.23081e+01 1.44849e+01 2.94420e+01 0.00000e+00
1.16756e+01 1.24978e+01 1.41016e+01 3.04187e+01 0.00000e+00
1.16856e+01 1.26271e+01 1.36003e+01 3.13374e+01 0.00000e+00
1.16956e+01 1.26910e+01 1.29903e+01 3.21754e+01 0.00000e+00
1.17056e+01 1.26861e+01 1.22856e+01 3.29128e+01 0.00000e+00
1.17156e+01 1.26107e+01 1.15041e+01 3.35328e+01 0.00000e+00
1.17256e+01 1.24652e+01 1.06669e+01 3.40230e+01 0.00000e+00
1.17356e+01 1.22520e+01 9.79635e+00 3.43762e+01 0.00000e+00
1.17456e+01 1.19756e+01 8.91544e+00 3.45905e+01 0.00000e+00
1.17556e+01 1.16421e+01 8.04590e+00 3.46686e+01 0.00000e+00
1.17656e+01 1.12589e+01 7.20724e+00 3.46180e+01 0.00000e+00
1.17756e+01 1.08345e+01 6.41587e+00 3.44492e+01 0.00000e+00
1.17856e+01 1.03779e+01 5.68457e+00 3.41754e+01 0.00000e+00
1.17956e+01 9.89853e+00 5.02232e+00 3.38111e+01 0.00000e+00
1.18056e+01 9.40531e+00 4.43448e+00 3.33711e+01 0.00000e+00
1.18156e+01 8.90677e+00 3.92312e+00 3.28699e+01 0.00000e+00
1.18256e+01 8.41069e+00 3.48758e+00 3.23208e+01 0.00000e+00
1.18356e+01 7.92394e+00 3.12504e+00 3.17361e+01 0.00000e+00
1.18456e+01 7.45237e+00 2.83110e+00 3.11263e+01 0.00000e+00
1.18556e+01 7.00082e+00 2.60035e+00 3.05003e+01 0.00000e+00
1.18656e+01 6.57310e+00 2.42683e+00 2.98655e+01 0.00000e+00
1.18756e+01 6.17210e+00 2.30443e+00 2.92279e+01 0.00000e+00
1.18856e+01 5.79985e+00 2.22715e+00 2.85921e+01 0.00000e+00
1.18956e+01 5.45763e+00 2.18935e+00 2.79620e+01 0.00000e+00
1.19056e+01 5.14610e+00 2.18587e+00 2.73402e+01 0.00000e+00
1.19156e+01 4.86536e+00 2.21212e+00 2.67290e+01 0.00000e+00
1.19256e+01 4.61511e+00 2.26411e+00 2.61300e+01 0.00000e+00
1.19356e+01 4.39475e+00 2.33846e+00 2.55444e+01 0.00000e+00
1.19456e+01 4.20340e+00 2.43240e+00 2.49730e+01 0.00000e+00
1.19557e+01 4.04007e+00 2.54370e+00 2.44168e+01 0.00000e+00
1.19657e+01 3.90365e+00 2.67065e+00 2.38762e+01 0.00000e+00
1.19757e+01 3.79301e+00 2.81199e+00 2.33517e+01 0.00000e+00
1.19857e+01 3.70701e+00 2.96691e+00 2.28439e+01 0.00000e+00
1.19957e+01 3.64459e+00 3.13494e+00 2.23532e+01 0.00000e+00
1.20057e+01 3.60473e+00 3.31594e+00 2.18801e+01 0.00000e+00
1.20157e+01 3.58653e+00 3.51005e+00 2.14252e+01 0.00000e+00
1.20257e+01 3.58918e+00 3.71765e+00 2.09891e+01 0.00000e+00
1.20357e+01 3.61203e+00 3.93934e+00 2.05726e+01 0.00000e+00
1.20457e+01 3.65451e+00 4.17586e+00 2.01765e+01 0.00000e+00
1.20557e+01 3.71621e+00 4.42812e+00 1.98018e+01 0.00000e+00
1.20657e+01 3.79686e+00 4.69715e+00 1.94497e+01 0.00000e+00
1.20757e+01 3.89630e+00 4.98403e+00 1.91215e+01 0.00000e+00
1.20857e+01 4.01449e+00 5.28992e+00 1.88186e+01 0.00000e+00
1.20957e+01 4.15152e+00 5.61600e+00 1.85430e+01 0.00000e+00
1.21057e+01 4.30756e+00 5.96343e+00 1.82965e+01 0.00000e+00
1.21157e+01 4.48291e+00 6.33329e+00 1.80816e+01 0.00000e+00
1.21257e+01 4.67789e+00 6.72659e+00 1.79008e+01 0.00000e+00
1.21357e+01 4.89292e+00 7.14413e+00 1.77571e+01 0.00000e+00
1.21457e+01 5.12843e+00 7.58649e+00 1.76539e+01 0.00000e+00
1.21557e+01 5.38484e+00 8.05390e+00 1.75950e+01 0.00000e+00
1.21657e+01 5.66254e+00 8.54617e+00 1.75843e+01 0.00000e+00
1.21757e+01 5.96184e+00 9.06253e+00 1.76266e+01 0.00000e+00
1.21857e+01 6.28291e+00 9.60154e+00 1.77266e+01 0.00000e+00
1.21957e+01 6.62574e+00 1.01609e+01 1.78895e+01 0.00000e+00
1.22057e+01 6.99003e+00 1.07372e+01 1.81209e+01 0.00000e+00
1.22157e+01 7.37514e+00 1.13259e+01 1.84262e+01 0.00000e+00
1.22257e+01 7.77999e+00 1.19210e+01 1.88108e+01 0.00000e+00
1.22357e+01 8.20297e+00 1.25149e+01 1.92797e+01 0.00000e+00
1.22457e+01 8.64179e+00 1.30983e+01 1.98373e+01 0.00000e+00
1.22558e+01 9.09342e+00 1.36601e+01 2.04868e+01 0.00000e+00
1.22658e+01 9.55398e+00 1.41873e+01 2.12297e+01 0.00000e+00
1.22758e+01 1.00186e+01 1.46652e+01 2.20653e+01 0.00000e+00
1.22858e+01 1.04815e+01 1.50779e+01 2.29903e+01 0.00000e+00
1.22958e+01 1.09357e+01 1.54084e+01 2.39977e+01 0.00000e+00
1.23058e+01 1.13735e+01 1.56396e+01 2.50769e+01 0.00000e+00
1.23158e+01 1.17862e+01 1.57555e+01 2.62129e+01 0.00000e+00
1.23258e+01 1.21645e+01 1.57415e+01 2.73865e+01 0.00000e+00
1.23358e+01 1.24986e+01 1.55868e+01 2.85744e+01 0.00000e+00
1.23458e+01 1.27792e+01 1.52847e+01 2.97503e+01 0.00000e+00
1.23558e+01 1.29971e+01 1.48342e+01 3.08853e+01 0.00000e+00
1.23658e+01 1.31443e+01 1.42405e+01 3.19501e+01 0.00000e+00
1.23758e+01 1.32146e+01 1.35155e+01 3.29166e+01 0.00000e+00
1.23858e+01 1.32035e+01 1.26773e+01 3.37595e+01 0.00000e+00
1.23958e+01 1.31091e+01 1.17490e+01 3.44584e+01 0.00000e+00
1.24058e+01 1.29320e+01 1.07579e+01 3.49988e+01 0.00000e+00
1.24158e+01 1.26756e+01 9.73280e+00 3.53731e+01 0.00000e+00
1.24258e+01 1.23456e+01 8.70278e+00 3.55807e+01 0.00000e+00
1.24358e+01 1.19497e+01 7.69482e+00 3.56273e+01 0.00000e+00
1.24458e+01 1.14977e+01 6.73250e+00 3.55241e+01 0.00000e+00
1.24558e+01 1.10001e+01 5.83490e+00 3.52863e+01 0.00000e+00
1.24658e+01 1.04681e+01 5.01606e+00 3.49318e+01 0.00000e+00
1.24758e+01 9.91300e+00 4.28498e+00 3.44796e+01 0.00000e+00
1.24858e+01 9.34559e+00 3.64599e+00 3.39483e+01 0.00000e+00
1.24958e+01 8.77586e+00 3.09937e+00 3.33557e+01 0.00000e+00
1.25058e+01 8.21268e+00 2.64222e+00 3.27179e+01 0.00000e+00
1.25158e+01 7.66373e+00 2.26925e+00 3.20486e+01 0.00000e+00
1.25258e+01 7.13532e+00 1.97359e+00 3.13595e+01 0.00000e+00
1.25358e+01 6.63250e+00 1.74751e+00 3.06601e+01 0.00000e+00
1.25458e+01 6.15907e+00 1.58296e+00 2.99578e+01 0.00000e+00
1.25559e+01 5.71769e+00 1.47201e+00 2.92585e+01 0.00000e+00
1.25659e+01 5.31006e+00 1.40715e+00 2.85665e+01 0.00000e+00
1.25759e+01 4.93700e+00 1.38151e+00 2.78848e+01 0.00000e+00
1.25859e+01 4.59867e+00 1.38897e+00 2.72158e+01 0.00000e+00
1.25959e+01 4.29463e+00 1.42423e+00 2.65610e+01 0.00000e+00
1.26059e+01 4.02405e+00 1.48274e+00 2.59214e+01 0.00000e+00
1.26159e+01 3.78577e+00 1.56078e+00 2.52976e+01 0.00000e+00
1.26259e+01 3.57842e+00 1.65530e+00 2.46901e+01 0.00000e+00
1.26359e+01 3.40051e+00 1.76394e+00 2.40990e+01 0.00000e+00
1.26459e+01 3.25048e+00 1.88490e+00 2.35244e+01 0.00000e+00
1.26559e+01 3.12679e+00 2.01694e+00 2.29665e+01 0.00000e+00
1.26659e+01 3.02795e+00 2.15923e+00 2.24253e+01 0.00000e+00
1.26759e+01 2.95254e+00 2.31137e+00 2.19009e+01 0.00000e+00
1.26859e+01 2.89926e+00 2.47329e+00 2.13935e+01 0.00000e+00
1.26959e+01 2.86695e+00 2.64522e+00 2.09031e+01 0.00000e+00
1.27059e+01 2.85458e+00 2.82764e+00 2.04301e+01 0.00000e+00
1.27159e+01 2.86130e+00 3.02124e+00 1.99747e+01 0.00000e+00
1.27259e+01 2.88637e+00 3.22692e+00 1.95375e+01 0.00000e+00
1.27359e+01 2.92927e+00 3.44574e+00 1.91189e+01 0.00000e+00
1.27459e+01 2.98960e+00 3.67888e+00 1.87197e+01 0.00000e+00
1.27559e+01 3.06712e+00 3.92767e+00 1.83406e+01 0.00000e+00
1.27659e+01 3.16176e+00 4.19352e+00 1.79826e+01 0.00000e+00
1.27759e+01 3.27359e+00 4.47795e+00 1.76469e+01 0.00000e+00
1.27859e+01 3.40281e+00 4.78253e+00 1.73349e+01 0.00000e+00
1.27959e+01 3.54976e+00 5.10888e+00 1.70482e+01 0.00000e+00
1.28059e+01 3.71491e+00 5.45865e+00 1.67888e+01 0.00000e+00
1.28159e+01 3.89883e+00 5.83346e+00 1.65590e+01 0.00000e+00
1.28259e+01 4.10220e+00 6.23488e+00 1.63614e+01 0.00000e+00
1.28359e+01 4.32577e+00 6.66438e+00 1.61989e+01 0.00000e+00
1.28459e+01 4.57036e+00 7.12326e+00 1.60751e+01 0.00000e+00
1.28560e+01 4.83681e+00 7.61254e+00 1.59940e+01 0.00000e+00
1.28660e+01 5.12597e+00 8.13290e+00 1.59601e+01 0.00000e+00
1.28760e+01 5.43865e+00 8.68453e+00 1.59784e+01 0.00000e+00
1.28860e+01 5.77558e+00 9.26694e+00 1.60546e+01 0.00000e+00
1.28960e+01 6.13731e+00 9.87883e+00 1.61948e+01 0.00000e+00
1.29060e+01 6.52420e+00 1.05178e+01 1.64059e+01 0.00000e+00
1.29160e+01 6.93625e+00 1.11803e+01 1.66948e+01 0.00000e+00
1.29260e+01 7.37307e+00 1.18609e+01 1.70692e+01 0.00000e+00
1.29360e+01 7.83370e+00 1.25527e+01 1.75362e+01 0.00000e+00
1.29460e+01 8.31651e+00 1.32463e+01 1.81032e+01 0.00000e+00
1.29560e+01 8.81901e+00 1.39301e+01 1.87763e+01 0.00000e+00
1.29660e+01 9.33772e+00 1.45898e+01 1.95606e+01 0.00000e+00
1.29760e+01 9.86803e+00 1.52088e+01 2.04589e+01 0.00000e+00
1.29860e+01 1.04040e+01 1.57676e+01 2.14711e+01 0.00000e+00
1.29960e+01 1.09384e+01 1.62449e+01 2.25934e+01 0.00000e+00
1.30060e+01 1.14625e+01 1.66181e+01 2.38171e+01 0.00000e+00
1.30160e+01 1.19663e+01 1.68641e+01 2.51280e+01 0.00000e+00
1.30260e+01 1.24385e+01 1.69614e+01 2.65061e+01 0.00000e+00
1.30360e+01 1.28670e+01 1.68910e+01 2.79250e+01 0.00000e+00
1.30460e+01 1.32394e+01 1.66391e+01 2.93530e+01 0.00000e+00
1.30560e+01 1.35432e+01 1.61987e+01 3.07536e+01 0.00000e+00
1.30660e+01 1.37671e+01 1.55708e+01 3.20882e+01 0.00000e+00
1.30760e+01 1.39012e+01 1.47662e+01 3.33177e+01 0.00000e+00
1.30860e+01 1.39381e+01 1.38046e+01 3.44061e+01 0.00000e+00
1.30960e+01 1.38735e+01 1.27143e+01 3.53226e+01 0.00000e+00
1.31060e+01 1.37065e+01 1.15302e+01 3.60445e+01 0.00000e+00
1.31160e+01 1.34396e+01 1.02909e+01 3.65586e+01 0.00000e+00
1.31260e+01 1.30791e+01 9.03609e+00 3.68617e+01 0.00000e+00
1.31360e+01 1.26343e+01 7.80318e+00 3.69601e+01 0.00000e+00
1.31460e+01 1.21169e+01 6.62513e+00 3.68683e+01 0.00000e+00
1.31561e+01 1.15403e+01 5.52848e+00 3.66068e+01 0.00000e+00
1.31661e+01 1.09190e+01 4.53254e+00 3.62002e+01 0.00000e+00
1.31761e+01 1.02674e+01 3.64925e+00 3.56744e+01 0.00000e+00
1.31861e+01 9.59938e+00 2.88379e+00 3.50549e+01 0.00000e+00
1.31961e+01 8.92782e+00 2.23565e+00 3.43655e+01 0.00000e+00
1.32061e+01 8.26398e+00 1.69982e+00 3.36272e+01 0.00000e+00
1.32161e+01 7.61745e+00 1.26815e+00 3.28578e+01 0.00000e+00
1.32261e+01 6.99600e+00 9.30518e-01 3.20718e+01 0.00000e+00
1.32361e+01 6.40567e+00 6.75851e-01 3.12803e+01 0.00000e+00
1.32461e+01 5.85086e+00 4.92891e-01 3.04919e+01 0.00000e+00
1.32561e+01 5.33447e+00 3.70785e-01 2.97129e+01 0.00000e+00
1.32661e+01 4.85814e+00 2.99464e-01 2.89475e+01 0.00000e+00
1.32761e+01 4.42246e+00 2.69868e-01 2.81984e+01 0.00000e+00
1.32861e+01 4.02713e+00 2.74056e-01 2.74673e+01 0.00000e+00
1.32961e+01 3.67118e+00 3.05220e-01 2.67552e+01 0.00000e+00
1.33061e+01 3.35315e+00 3.57649e-01 2.60624e+01 0.00000e+00
1.33161e+01 3.07123e+00 4.26649e-01 2.53887e+01 0.00000e+00
1.33261e+01 2.82335e+00 5.08452e-01 2.47339e+01 0.00000e+00
1.33361e+01 2.60736e+00 6.00105e-01 2.40977e+01 0.00000e+00
1.33461e+01 2.42103e+00 6.99371e-01 2.34794e+01 0.00000e+00
1.33561e+01 2.26219e+00 8.04626e-01 2.28787e+01 0.00000e+00
1.33661e+01 2.12874e+00 9.14768e-01 2.22951e+01 0.00000e+00
1.33761e+01 2.01868e+00 1.02914e+00 2.17281e+01 0.00000e+00
1.33861e+01 1.93018e+00 1.14744e+00 2.11773e+01 0.00000e+00
1.33961e+01 1.86155e+00 1.26970e+00 2.06425e+01 0.00000e+00
1.34061e+01 1.81129e+00 1.39619e+00 2.01232e+01 0.00000e+00
1.34161e+01 1.77809e+00 1.52740e+00 1.96194e+01 0.00000e+00
1.34261e+01 1.76079e+00 1.66401e+00 1.91308e+01 0.00000e+00
1.34361e+01 1.75844e+00 1.80685e+00 1.86573e+01 0.00000e+00
1.34461e+01 1.77024e+00 1.95688e+00 1.81990e+01 0.00000e+00
1.34562e+01 1.79560e+00 2.11520e+00 1.77557e+01 0.00000e+00
1.34662e+01 1.83406e+00 2.28300e+00 1.73277e+01 0.00000e+00
1.34762e+01 1.88535e+00 2.46158e+00 1.69151e+01 0.00000e+00
1.34862e+01 1.94933e+00 2.65235e+00 1.65182e+01 0.00000e+00
1.34962e+01 2.02603e+00 2.85682e+00 1.61375e+01 0.00000e+00
1.35062e+01 2.11562e+00 3.07659e+00 1.57733e+01 0.00000e+00
1.35162e+01 2.21842e+00 3.31337e+00 1.54264e+01 0.00000e+00
1.35262e+01 2.33486e+00 3.56898e+00 1.50976e+01 0.00000e+00
1.35362e+01 2.46554e+00 3.84533e+00 1.47880e+01 0.00000e+00
1.35462e+01 2.61117e+00 4.14444e+00 1.44988e+01 0.00000e+00
1.35562e+01 2.77260e+00 4.46845e+00 1.42316e+01 0.00000e+00
1.35662e+01 2.95080e+00 4.81954e+00 1.39881e+01 0.00000e+00
1.35762e+01 3.14686e+00 5.19999e+00 1.37706e+01 0.00000e+00
1.35862e+01 3.36198e+00 5.61213e+00 1.35817e+01 0.00000e+00
1.35962e+01 3.59749e+00 6.05828e+00 1.34246e+01 0.00000e+00
1.36062e+01 3.85479e+00 6.54072e+00 1.33029e+01 0.00000e+00
1.36162e+01 4.13536e+00 7.06157e+00 1.32209e+01 0.00000e+00
1.36262e+01 4.44074e+00 7.62277e+00 1.31836e+01 0.00000e+00
1.36362e+01 4.77250e+00 8.22586e+00 1.31968e+01 0.00000e+00
1.36462e+01 5.13215e+00 8.87186e+00 1.32673e+01 0.00000e+00
1.36562e+01 5.52115e+00 9.56101e+00 1.34026e+01 0.00000e+00
1.36662e+01 5.94078e+00 1.02925e+01 1.36114e+01 0.00000e+00
1.36762e+01 6.39208e+00 1.10643e+01 1.39031e+01 0.00000e+00
1.36862e+01 6.87567e+00 1.18723e+01 1.42882e+01 0.00000e+00
1.36962e+01 7.39166e+00 1.27105e+01 1.47778e+01 0.00000e+00
1.37062e+01 7.93943e+00 1.35699e+01 1.53833e+01 0.00000e+00
1.37162e+01 8.51742e+00 1.44384e+01 1.61162e+01 0.00000e+00
1.37262e+01 9.12288e+00 1.53001e+01 1.69872e+01 0.00000e+00
1.37362e+01 9.75161e+00 1.61349e+01 1.80051e+01 0.00000e+00
1.37462e+01 1.03977e+01 1.69184e+01 1.91758e+01 0.00000e+00
1.37563e+01 1.10532e+01 1.76218e+01 2.05011e+01 0.00000e+00
1.37663e+01 1.17081e+01 1.82128e+01 2.19763e+01 0.00000e+00
1.37763e+01 1.23501e+01 1.86566e+01 2.35893e+01 0.00000e+00
1.37863e+01 1.29647e+01 1.89178e+01 2.53187e+01 0.00000e+00
1.37963e+01 1.35354e+01 1.89632e+01 2.71331e+01 0.00000e+00
1.38063e+01 1.40445e+01 1.87652e+01 2.89908e+01 0.00000e+00
1.38163e+01 1.44737e+01 1.83050e+01 3.08409e+01 0.00000e+00
1.38263e+01 1.48053e+01 1.75766e+01 3.26262e+01 0.00000e+00
1.38363e+01 1.50233e+01 1.65887e+01 3.42866e+01 0.00000e+00
1.38463e+01 1.51149e+01 1.53661e+01 3.57646e+01 0.00000e+00
1.38563e+01 1.50716e+01 1.39489e+01 3.70103e+01 0.00000e+00
1.38663e+01 1.48901e+01 1.23892e+01 3.79861e+01 0.00000e+00
1.38763e+01 1.45730e+01 1.07468e+01 3.86700e+01 0.00000e+00
1.38863e+01 1.41282e+01 9.08360e+00 3.90576e+01 0.00000e+00
1.38963e+01 1.35688e+01 7.45789e+00 3.91602e+01 0.00000e+00
1.39063e+01 1.29118e+01 5.91974e+00 3.90032e+01 0.00000e+00
1.39163e+01 1.21768e+01 4.50794e+00 3.86213e+01 0.00000e+00
1.39263e+01 1.13845e+01 3.24860e+00 3.80547e+01 0.00000e+00
1.39363e+01 1.05558e+01 2.15546e+00 3.73445e+01 0.00000e+00
1.39463e+01 9.71010e+00 1.23139e+00 3.65299e+01 0.00000e+00
1.39563e+01 8.86492e+00 4.70625e-01 3.56455e+01 0.00000e+00
1.39663e+01 8.03522e+00 -1.38786e-01 3.47204e+01 0.00000e+00
1.39763e+01 7.23317e+00 -6.12648e-01 3.37776e+01 0.00000e+00
1.39863e+01 6.46822e+00 -9.68653e-01 3.28346e+01 0.00000e+00
1.39963e+01 5.74716e+00 -1.22486e+00 3.19039e+01 0.00000e+00
1.40063e+01 5.07448e+00 -1.39860e+00 3.09938e+01 0.00000e+00
1.40163e+01 4.45263e+00 -1.50586e+00 3.01096e+01 0.00000e+00
1.40263e+01 3.88241e+00 -1.56083e+00 2.92539e+01 0.00000e+00
1.40363e+01 3.36325e+00 -1.57581e+00 2.84277e+01 0.00000e+00
1.40463e+01 2.89360e+00 -1.56125e+00 2.76310e+01 0.00000e+00
1.40564e+01 2.47110e+00 -1.52583e+00 2.68628e+01 0.00000e+00
1.40664e+01 2.09292e+00 -1.47662e+00 2.61219e+01 0.00000e+00
1.40764e+01 1.75585e+00 -1.41933e+00 2.54069e+01 0.00000e+00
1.40864e+01 1.45653e+00 -1.35845e+00 2.47161e+01 0.00000e+00
1.40964e+01 1.19153e+00 -1.29747e+00 2.40482e+01 0.00000e+00
1.41064e+01 9.57449e-01 -1.23905e+00 2.34017e+01 0.00000e+00
1.41164e+01 7.51008e-01 -1.18516e+00 2.27755e+01 0.00000e+00
1.41264e+01 5.69069e-01 -1.13724e+00 2.21685e+01 0.00000e+00
1.41364e+01 4.08681e-01 -1.09629e+00 2.15796e+01 0.00000e+00
1.41464e+01 2.67092e-01 -1.06299e+00 2.10079e+01 0.00000e+00
1.41564e+01 1.41764e-01 -1.03777e+00 2.04529e+01 0.00000e+00
1.41664e+01 3.03643e-02 -1.02089e+00 1.99136e+01 0.00000e+00
1.41764e+01 -6.92321e-02 -1.01246e+00 1.93896e+01 0.00000e+00
1.41864e+01 -1.58958e-01 -1.01257e+00 1.88804e+01 0.00000e+00
1.41964e+01 -2.40566e-01 -1.02121e+00 1.83854e+01 0.00000e+00
1.42064e+01 -3.15642e-01 -1.03842e+00 1.79043e+01 0.00000e+00
1.42164e+01 -3.85625e-01 -1.06421e+00 1.74366e+01 0.00000e+00
1.42264e+01 -4.51819e-01 -1.09865e+00 1.69821e+01 0.00000e+00
1.42364e+01 -5.15414e-01 -1.14187e+00 1.65405e+01 0.00000e+00
1.42464e+01 -5.77501e-01 -1.19405e+00 1.61114e+01 0.00000e+00
1.42564e+01 -6.39088e-01 -1.25544e+00 1.56946e+01 0.00000e+00
1.42664e+01 -7.01116e-01 -1.32640e+00 1.52900e+01 0.00000e+00
1.42764e+01 -7.64474e-01 -1.40735e+00 1.48974e+01 0.00000e+00
1.42864e+01 -8.30012e-01 -1.49883e+00 1.45167e+01 0.00000e+00
1.42964e+01 -8.98556e-01 -1.60149e+00 1.41478e+01 0.00000e+00
1.43064e+01 -9.70917e-01 -1.71609e+00 1.37907e+01 0.00000e+00
1.43164e+01 -1.04791e+00 -1.84349e+00 1.34454e+01 0.00000e+00
1.43264e+01 -1.13036e+00 -1.98470e+00 1.31121e+01 0.00000e+00
1.43364e+01 -1.21912e+00 -2.14087e+00 1.27909e+01 0.00000e+00
1.43464e+01 -1.31508e+00 -2.31328e+00 1.24820e+01 0.00000e+00
1.43565e+01 -1.41915e+00 -2.50338e+00 1.21859e+01 0.00000e+00
1.43665e+01 -1.53233e+00 -2.71276e+00 1.19031e+01 0.00000e+00
1.43765e+01 -1.65568e+00 -2.94321e+00 1.16343e+01 0.00000e+00
1.43865e+01 -1.79032e+00 -3.19667e+00 1.13803e+01 0.00000e+00
1.43965e+01 -1.93746e+00 -3.47529e+00 1.11420e+01 0.00000e+00
1.44065e+01 -2.09844e+00 -3.78140e+00 1.09210e+01 0.00000e+00
1.44165e+01 -2.27466e+00 -4.11753e+00 1.07188e+01 0.00000e+00
1.44265e+01 -2.46767e+00 -4.48640e+00 1.05373e+01 0.00000e+00
1.44365e+01 -2.67912e+00 -4.89090e+00 1.03790e+01 0.00000e+00
1.44465e+01 -2.91079e+00 -5.33408e+00 1.02468e+01 0.00000e+00
1.44565e+01 -3.16459e+00 -5.81912e+00 1.01442e+01 0.00000e+00
1.44665e+01 -3.44257e+00 -6.34925e+00 1.00755e+01 0.00000e+00
1.44765e+01 -3.74686e+00 -6.92769e+00 1.00458e+01 0.00000e+00
1.44865e+01 -4.07971e+00 -7.55753e+00 1.00611e+01 0.00000e+00
1.44965e+01 -4.44343e+00 -8.24155e+00 1.01285e+01 0.00000e+00
1.45065e+01 -4.84036e+00 -8.98203e+00 1.02564e+01 0.00000e+00
1.45165e+01 -5.27279e+00 -9.78045e+00 1.04546e+01 0.00000e+00
1.45265e+01 -5.74288e+00 -1.06371e+01 1.07344e+01 0.00000e+00
1.45365e+01 -6.25254e+00 -1.15506e+01 1.11086e+01 0.00000e+00
1.45465e+01 -6.80326e+00 -1.25173e+01 1.15917e+01 0.00000e+00
1.45565e+01 -7.39590e+00 -1.35307e+01 1.21994e+01 0.00000e+00
1.45665e+01 -8.03045e+00 -1.45804e+01 1.29487e+01 0.00000e+00
1.45765e+01 -8.70569e+00 -1.56513e+01 1.38569e+01 0.00000e+00
1.45865e+01 -9.41880e+00 -1.67227e+01 1.49408e+01 0.00000e+00
1.45965e+01 -1.01650e+01 -1.77674e+01 1.62155e+01 0.00000e+00
1.46065e+01 -1.09369e+01 -1.87512e+01 1.76919e+01 0.00000e+00
1.46165e+01 -1.17244e+01 -1.96329e+01 1.93749e+01 0.00000e+00
1.46265e+01 -1.25141e+01 -2.03649e+01 2.12602e+01 0.00000e+00
1.46365e+01 -1.32889e+01 -2.08951e+01 2.33315e+01 0.00000e+00
1.46465e+01 -1.40285e+01 -2.11705e+01 2.55577e+01 0.00000e+00
1.46566e+01 -1.47096e+01 -2.11417e+01 2.78910e+01 0.00000e+00
1.46666e+01 -1.53066e+01 -2.07685e+01 3.02674e+01 0.00000e+00
1.46766e+01 -1.57937e+01 -2.00271e+01 3.26082e+01 0.00000e+00
1.46866e+01 -1.61457e+01 -1.89151e+01 3.48258e+01 0.00000e+00
1.46966e+01 -1.63414e+01 -1.74560e+01 3.68312e+01 0.00000e+00
1.47066e+01 -1.63646e+01 -1.56994e+01 3.85430e+01 0.00000e+00
1.47166e+01 -1.62068e+01 -1.37175e+01 3.98971e+01 0.00000e+00
1.47266e+01 -1.58680e+01 -1.15984e+01 4.08535e+01 0.00000e+00
1.47366e+01 -1.53569e+01 -9.43621e+00 4.14004e+01 0.00000e+00
1.47466e+01 -1.46902e+01 -7.32080e+00 4.15534e+01 0.00000e+00
1.47566e+01 -1.38911e+01 -5.32919e+00 4.13512e+01 0.00000e+00
1.47666e+01 -1.29869e+01 -3.51964e+00 4.08484e+01 0.00000e+00
1.47766e+01 -1.20069e+01 -1.92929e+00 4.01078e+01 0.00000e+00
1.47866e+01 -1.09801e+01 -5.75019e-01 3.91927e+01 0.00000e+00
1.47966e+01 -9.93369e+00 5.43547e-01 3.81613e+01 0.00000e+00
1.48066e+01 -8.89128e+00 1.43971e+00 3.70637e+01 0.00000e+00
1.48166e+01 -7.87269e+00 2.13531e+00 3.59394e+01 0.00000e+00
1.48266e+01 -6.89350e+00 2.65671e+00 3.48182e+01 0.00000e+00
1.48366e+01 -5.96519e+00 3.03177e+00 3.37209e+01 0.00000e+00
1.48466e+01 -5.09553e+00 3.28755e+00 3.26607e+01 0.00000e+00
1.48566e+01 -4.28905e+00 3.44899e+00 3.16450e+01 0.00000e+00
1.48666e+01 -3.54764e+00 3.53816e+00 3.06770e+01 0.00000e+00
1.48766e+01 -2.87103e+00 3.57400e+00 2.97569e+01 0.00000e+00
1.48866e+01 -2.25735e+00 3.57237e+00 2.88834e+01 0.00000e+00
1.48966e+01 -1.70351e+00 3.54632e+00 2.80537e+01 0.00000e+00
1.49066e+01 -1.20563e+00 3.50638e+00 2.72647e+01 0.00000e+00
1.49166e+01 -7.59262e-01 3.46091e+00 2.65134e+01 0.00000e+00
1.49266e+01 -3.59713e-01 3.41648e+00 2.57967e+01 0.00000e+00
1.49366e+01 -2.16641e-03 3.37817e+00 2.51117e+01 0.00000e+00
1.49466e+01 3.18156e-01 3.34989e+00 2.44560e+01 0.00000e+00
1.49567e+01 6.05901e-01 3.33456e+00 2.38276e+01 0.00000e+00
1.49667e+01 8.65513e-01 3.33438e+00 2.32247e+01 0.00000e+00
1.49767e+01 1.10120e+00 3.35100e+00 2.26459e+01 0.00000e+00
1.49867e+01 1.31689e+00 3.38565e+00 2.20900e+01 0.00000e+00
1.49967e+01 1.51626e+00 3.43925e+00 2.15563e+01 0.00000e+00
1.50067e+01 1.70270e+00 3.51253e+00 2.10441e+01 0.00000e+00
1.50167e+01 1.87935e+00 3.60612e+00 2.05532e+01 0.00000e+00
1.50267e+01 2.04910e+00 3.72057e+00 2.00832e+01 0.00000e+00
1.50367e+01 2.21461e+00 3.85643e+00 1.96343e+01 0.00000e+00
1.50467e+01 2.37836e+00 4.01428e+00 1.92066e+01 0.00000e+00
1.50567e+01 2.54264e+00 4.19475e+00 1.88008e+01 0.00000e+00
1.50667e+01 2.70958e+00 4.39857e+00 1.84172e+01 0.00000e+00
1.50767e+01 2.88120e+00 4.62651e+00 1.80569e+01 0.00000e+00
1.50867e+01 3.05938e+00 4.87946e+00 1.77210e+01 0.00000e+00
1.50967e+01 3.24592e+00 5.15838e+00 1.74107e+01 0.00000e+00
1.51067e+01 3.44256e+00 5.46428e+00 1.71277e+01 0.00000e+00
1.51167e+01 3.65095e+00 5.79824e+00 1.68739e+01 0.00000e+00
1.51267e+01 3.87269e+00 6.16132e+00 1.66518e+01 0.00000e+00
1.51367e+01 4.10933e+00 6.55456e+00 1.64639e+01 0.00000e+00
1.51467e+01 4.36238e+00 6.97890e+00 1.63134e+01 0.00000e+00
1.51567e+01 4.63328e+00 7.43512e+00 1.62039e+01 0.00000e+00
1.51667e+01 4.92338e+00 7.92372e+00 1.61396e+01 0.00000e+00
1.51767e+01 5.23395e+00 8.44481e+00 1.61250e+01 0.00000e+00
1.51867e+01 5.56612e+00 8.99800e+00 1.61654e+01 0.00000e+00
1.51967e+01 5.92084e+00 9.58218e+00 1.62666e+01 0.00000e+00
1.52067e+01 6.29882e+00 1.01953e+01 1.64348e+01 0.00000e+00
1.52167e+01 6.70047e+00 1.08344e+01 1.66769e+01 0.00000e+00
1.52267e+01 7.12580e+00 1.14947e+01 1.69999e+01 0.00000e+00
1.52367e+01 7.57429e+00 1.21702e+01 1.74111e+01 0.00000e+00
1.52467e+01 8.04480e+00 1.28528e+01 1.79175e+01 0.00000e+00
1.52568e+01 8.53543e+00 1.35320e+01 1.85259e+01 0.00000e+00
1.52668e+01 9.04335e+00 1.41953e+01 1.92416e+01 0.00000e+00
1.52768e+01 9.56466e+00 1.48272e+01 2.00685e+01 0.00000e+00
1.52868e+01 1.00943e+01 1.54100e+01 2.10082e+01 0.00000e+00
1.52968e+01 1.06258e+01 1.59239e+01 2.20586e+01 0.00000e+00
1.53068e+01 1.11514e+01 1.63471e+01 2.32137e+01 0.00000e+00
1.53168e+01 1.16620e+01 1.66572e+01 2.44626e+01 0.00000e+00
1.53268e+01 1.21471e+01 1.68320e+01 2.57885e+01 0.00000e+00
1.53368e+01 1.25954e+01 1.68517e+01 2.71688e+01 0.00000e+00
1.53468e+01 1.29946e+01 1.66997e+01 2.85751e+01 0.00000e+00
1.53568e+01 1.33326e+01 1.63656e+01 2.99740e+01 0.00000e+00
1.53668e+01 1.35976e+01 1.58460e+01 3.13287e+01 0.00000e+00
1.53768e+01 1.37792e+01 1.51464e+01 3.26007e+01 0.00000e+00
1.53868e+01 1.38687e+01 1.42811e+01 3.37530e+01 0.00000e+00
1.53968e+01 1.38602e+01 1.32735e+01 3.47523e+01 0.00000e+00
1.54068e+01 1.37510e+01 1.21544e+01 3.55720e+01 0.00000e+00
1.54168e+01 1.35416e+01 1.09598e+01 3.61938e+01 0.00000e+00
1.54268e+01 1.32364e+01 9.72825e+00 3.66090e+01 0.00000e+00
1.54368e+01 1.28428e+01 8.49773e+00 3.68187e+01 0.00000e+00
1.54468e+01 1.23709e+01 7.30322e+00 3.68327e+01 0.00000e+00
1.54568e+01 1.18333e+01 6.17435e+00 3.66679e+01 0.00000e+00
1.54668e+01 1.12435e+01 5.13410e+00 3.63461e+01 0.00000e+00
1.54768e+01 1.06157e+01 4.19830e+00 3.58921e+01 0.00000e+00
1.54868e+01 9.96413e+00 3.37579e+00 3.53313e+01 0.00000e+00
1.54968e+01 9.30186e+00 2.66924e+00 3.46879e+01 0.00000e+00
1.55068e+01 8.64091e+00 2.07625e+00 3.39843e+01 0.00000e+00
1.55168e+01 7.99168e+00 1.59058e+00 3.32397e+01 0.00000e+00
1.55268e+01 7.36287e+00 1.20342e+00 3.24701e+01 0.00000e+00
1.55368e+01 6.76141e+00 9.04438e-01 3.16884e+01 0.00000e+00
1.55468e+01 6.19257e+00 6.82707e-01 3.09047e+01 0.00000e+00
1.55569e+01 5.66007e+00 5.27356e-01 3.01263e+01 0.00000e+00
1.55669e+01 5.16626e+00 4.28067e-01 2.93586e+01 0.00000e+00
1.55769e+01 4.71233e+00 3.75381e-01 2.86052e+01 0.00000e+00
1.55869e+01 4.29851e+00 3.60874e-01 2.78684e+01 0.00000e+00
1.55969e+01 3.92425e+00 3.77218e-01 2.71497e+01 0.00000e+00
1.56069e+01 3.58841e+00 4.18184e-01 2.64497e+01 0.00000e+00
1.56169e+01 3.28941e+00 4.78586e-01 2.57686e+01 0.00000e+00
1.56269e+01 3.02540e+00 5.54197e-01 2.51064e+01 0.00000e+00
1.56369e+01 2.79430e+00 6.41658e-01 2.44626e+01 0.00000e+00
1.56469e+01 2.59400e+00 7.38367e-01 2.38370e+01 0.00000e+00
1.56569e+01 2.42234e+00 8.42390e-01 2.32291e+01 0.00000e+00
1.56669e+01 2.27722e+00 9.52358e-01 2.26384e+01 0.00000e+00
1.56769e+01 2.15663e+00 1.06739e+00 2.20645e+01 0.00000e+00
1.56869e+01 2.05870e+00 1.18700e+00 2.15071e+01 0.00000e+00
1.56969e+01 1.98169e+00 1.31107e+00 2.09659e+01 0.00000e+00
1.57069e+01 1.92404e+00 1.43975e+00 2.04405e+01 0.00000e+00
1.57169e+01 1.88436e+00 1.57343e+00 1.99307e+01 0.00000e+00
1.57269e+01 1.86146e+00 1.71271e+00 1.94364e+01 0.00000e+00
1.57369e+01 1.85429e+00 1.85837e+00 1.89575e+01 0.00000e+00
1.57469e+01 1.86202e+00 2.01132e+00 1.84940e+01 0.00000e+00
1.57569e+01 1.88397e+00 2.17263e+00 1.80458e+01 0.00000e+00
1.57669e+01 1.91963e+00 2.34346e+00 1.76132e+01 0.00000e+00
1.57769e+01 1.96867e+00 2.52510e+00 1.71962e+01 0.00000e+00
1.57869e+01 2.03092e+00 2.71894e+00 1.67953e+01 0.00000e+00
1.57969e+01 2.10634e+00 2.92649e+00 1.64108e+01 0.00000e+00
1.58069e+01 2.19507e+00 3.14932e+00 1.60433e+01 0.00000e+00
1.58169e+01 2.29737e+00 3.38915e+00 1.56934e+01 0.00000e+00
1.58269e+01 2.41366e+00 3.64778e+00 1.53621e+01 0.00000e+00
1.58369e+01 2.54448e+00 3.92710e+00 1.50504e+01 0.00000e+00
1.58469e+01 2.69052e+00 4.22911e+00 1.47596e+01 0.00000e+00
1.58570e+01 2.85259e+00 4.55591e+00 1.44912e+01 0.00000e+00
1.58670e+01 3.03163e+00 4.90966e+00 1.42471e+01 0.00000e+00
1.58770e+01 3.22870e+00 5.29258e+00 1.40297e+01 0.00000e+00
1.58870e+01 3.44496e+00 5.70694e+00 1.38415e+01 0.00000e+00
1.58970e+01 3.68169e+00 6.15498e+00 1.36857e+01 0.00000e+00
1.59070e+01 3.94025e+00 6.63888e+00 1.35660e+01 0.00000e+00
1.59170e+01 4.22208e+00 7.16065e+00 1.34868e+01 0.00000e+00
1.59270e+01 4.52866e+00 7.72207e+00 1.34532e+01 0.00000e+00
1.59370e+01 4.86147e+00 8.32453e+00 1.34708e+01 0.00000e+00
1.59470e+01 5.22197e+00 8.96882e+00 1.35465e+01 0.00000e+00
1.59570e+01 5.61152e+00 9.65496e+00 1.36878e+01 0.00000e+00
1.59670e+01 6.03128e+00 1.03819e+01 1.39032e+01 0.00000e+00
1.59770e+01 6.48217e+00 1.11472e+01 1.42021e+01 0.00000e+00
1.59870e+01 6.96468e+00 1.19465e+01 1.45946e+01 0.00000e+00
1.59970e+01 7.47874e+00 1.27735e+01 1.50917e+01 0.00000e+00
1.60070e+01 8.02356e+00 1.36188e+01 1.57044e+01 0.00000e+00
1.60170e+01 8.59739e+00 1.44700e+01 1.64435e+01 0.00000e+00
1.60270e+01 9.19727e+00 1.53110e+01 1.73191e+01 0.00000e+00
1.60370e+01 9.81882e+00 1.61216e+01 1.83392e+01 0.00000e+00
1.60470e+01 1.04559e+01 1.68775e+01 1.95087e+01 0.00000e+00
1.60570e+01 1.11005e+01 1.75502e+01 2.08282e+01 0.00000e+00
1.60670e+01 1.17425e+01 1.81081e+01 2.22921e+01 0.00000e+00
1.60770e+01 1.23696e+01 1.85174e+01 2.38872e+01 0.00000e+00
1.60870e+01 1.29674e+01 1.87444e+01 2.55913e+01 0.00000e+00
1.60970e+01 1.35198e+01 1.87576e+01 2.73725e+01 0.00000e+00
1.61070e+01 1.40094e+01 1.85316e+01 2.91892e+01 0.00000e+00
1.61170e+01 1.44187e+01 1.80500e+01 3.09914e+01 0.00000e+00
1.61270e+01 1.47305e+01 1.73085e+01 3.27234e+01 0.00000e+00
1.61370e+01 1.49299e+01 1.63177e+01 3.43275e+01 0.00000e+00
1.61470e+01 1.50048e+01 1.51031e+01 3.57487e+01 0.00000e+00
1.61571e+01 1.49478e+01 1.37048e+01 3.69403e+01 0.00000e+00
1.61671e+01 1.47562e+01 1.21738e+01 3.78672e+01 0.00000e+00
1.61771e+01 1.44330e+01 1.05681e+01 3.85102e+01 0.00000e+00
1.61871e+01 1.39866e+01 8.94696e+00 3.88659e+01 0.00000e+00
1.61971e+01 1.34298e+01 7.36595e+00 3.89466e+01 0.00000e+00
1.62071e+01 1.27794e+01 5.87251e+00 3.87773e+01 0.00000e+00
1.62171e+01 1.20546e+01 4.50318e+00 3.83916e+01 0.00000e+00
1.62271e+01 1.12754e+01 3.28237e+00 3.78283e+01 0.00000e+00
1.62371e+01 1.04620e+01 2.22278e+00 3.71269e+01 0.00000e+00
1.62471e+01 9.63303e+00 1.32685e+00 3.63247e+01 0.00000e+00
1.62571e+01 8.80541e+00 5.88832e-01 3.54548e+01 0.00000e+00
1.62671e+01 7.99352e+00 -2.82424e-03 3.45452e+01 0.00000e+00
1.62771e+01 7.20907e+00 -4.63312e-01 3.36178e+01 0.00000e+00
1.62871e+01 6.46112e+00 -8.09607e-01 3.26896e+01 0.00000e+00
1.62971e+01 5.75623e+00 -1.05903e+00 3.17725e+01 0.00000e+00
1.63071e+01 5.09871e+00 -1.22823e+00 3.08747e+01 0.00000e+00
1.63171e+01 4.49092e+00 -1.33254e+00 3.00012e+01 0.00000e+00
1.63271e+01 3.93365e+00 -1.38563e+00 2.91549e+01 0.00000e+00
1.63371e+01 3.42635e+00 -1.39936e+00 2.83369e+01 0.00000e+00
1.63471e+01 2.96754e+00 -1.38380e+00 2.75471e+01 0.00000e+00
1.63571e+01 2.55495e+00 -1.34731e+00 2.67847e+01 0.00000e+00
1.63671e+01 2.18584e+00 -1.29677e+00 2.60488e+01 0.00000e+00
1.63771e+01 1.85713e+00 -1.23767e+00 2.53378e+01 0.00000e+00
1.63871e+01 1.56558e+00 -1.17437e+00 2.46505e+01 0.00000e+00
1.63971e+01 1.30786e+00 -1.11024e+00 2.39855e+01 0.00000e+00
1.64071e+01 1.08072e+00 -1.04785e+00 2.33414e+01 0.00000e+00
1.64171e+01 8.80970e-01 -9.89087e-01 2.27171e+01 0.00000e+00
1.64271e+01 7.05600e-01 -9.35325e-01 2.21117e+01 0.00000e+00
1.64371e+01 5.51760e-01 -8.87505e-01 2.15240e+01 0.00000e+00
1.64471e+01 4.16803e-01 -8.46240e-01 2.09533e+01 0.00000e+00
1.64572e+01 2.98288e-01 -8.11901e-01 2.03988e+01 0.00000e+00
1.64672e+01 1.93980e-01 -7.84673e-01 1.98599e+01 0.00000e+00
1.64772e+01 1.01847e-01 -7.64615e-01 1.93360e+01 0.00000e+00
1.64872e+01 2.00472e-02 -7.51703e-01 1.88266e+01 0.00000e+00
1.64972e+01 -5.30797e-02 -7.45868e-01 1.83311e+01 0.00000e+00
1.65072e+01 -1.19029e-01 -7.47018e-01 1.78493e+01 0.00000e+00
1.65172e+01 -1.79144e-01 -7.55069e-01 1.73805e+01 0.00000e+00
1.65272e+01 -2.34634e-01 -7.69957e-01 1.69246e+01 0.00000e+00
1.65372e+01 -2.86589e-01 -7.91654e-01 1.64811e+01 0.00000e+00
1.65472e+01 -3.35993e-01 -8.20180e-01 1.60497e+01 0.00000e+00
1.65572e+01 -3.83744e-01 -8.55611e-01 1.56302e+01 0.00000e+00
1.65672e+01 -4.30661e-01 -8.98088e-01 1.52223e+01 0.00000e+00
1.65772e+01 -4.77505e-01 -9.47819e-01 1.48258e+01 0.00000e+00
1.65872e+01 -5.24985e-01 -1.00509e+00 1.44403e+01 0.00000e+00
1.65972e+01 -5.73777e-01 -1.07027e+00 1.40659e+01 0.00000e+00
1.66072e+01 -6.24529e-01 -1.14380e+00 1.37021e+01 0.00000e+00
1.66172e+01 -6.77876e-01 -1.22623e+00 1.33491e+01 0.00000e+00
1.66272e+01 -7.34447e-01 -1.31819e+00 1.30066e+01 0.00000e+00
1.66372e+01 -7.94877e-01 -1.42043e+00 1.26745e+01 0.00000e+00
1.66472e+01 -8.59819e-01 -1.53379e+00 1.23530e+01 0.00000e+00
1.66572e+01 -9.29947e-01 -1.65925e+00 1.20419e+01 0.00000e+00
1.66672e+01 -1.00597e+00 -1.79789e+00 1.17414e+01 0.00000e+00
1.66772e+01 -1.08864e+00 -1.95093e+00 1.14517e+01 0.00000e+00
1.66872e+01 -1.17876e+00 -2.11976e+00 1.11731e+01 0.00000e+00
1.66972e+01 -1.27720e+00 -2.30589e+00 1.09058e+01 0.00000e+00
1.67072e+01 -1.38490e+00 -2.51102e+00 1.06503e+01 0.00000e+00
1.67172e+01 -1.50286e+00 -2.73702e+00 1.04074e+01 0.00000e+00
1.67272e+01 -1.63220e+00 -2.98594e+00 1.01777e+01 0.00000e+00
1.67372e+01 -1.77412e+00 -3.26005e+00 9.96224e+00 0.00000e+00
1.67472e+01 -1.92994e+00 -3.56181e+00 9.76234e+00 0.00000e+00
1.67573e+01 -2.10110e+00 -3.89391e+00 9.57951e+00 0.00000e+00
1.67673e+01 -2.28917e+00 -4.25923e+00 9.41565e+00 0.00000e+00
1.67773e+01 -2.49584e+00 -4.66090e+00 9.27310e+00 0.00000e+00
1.67873e+01 -2.72296e+00 -5.10222e+00 9.15470e+00 0.00000e+00
1.67973e+01 -2.97254e+00 -5.58665e+00 9.06391e+00 0.00000e+00
1.68073e+01 -3.24670e+00 -6.11780e+00 9.00490e+00 0.00000e+00
1.68173e+01 -3.54773e+00 -6.69930e+00 8.98270e+00 0.00000e+00
1.68273e+01 -3.87804e+00 -7.33475e+00 9.00336e+00 0.00000e+00
1.68373e+01 -4.24015e+00 -8.02752e+00 9.07405e+00 0.00000e+00
1.68473e+01 -4.63663e+00 -8.78055e+00 9.20331e+00 0.00000e+00
1.68573e+01 -5.07007e+00 -9.59609e+00 9.40117e+00 0.00000e+00
1.68673e+01 -5.54295e+00 -1.04753e+01 9.67932e+00 0.00000e+00
1.68773e+01 -6.05758e+00 -1.14177e+01 1.00512e+01 0.00000e+00
1.68873e+01 -6.61591e+00 -1.24208e+01 1.05322e+01 0.00000e+00
1.68973e+01 -7.21928e+00 -1.34789e+01 1.11393e+01 0.00000e+00
1.69073e+01 -7.86824e+00 -1.45825e+01 1.18911e+01 0.00000e+00
1.69173e+01 -8.56212e+00 -1.57172e+01 1.28070e+01 0.00000e+00
1.69273e+01 -9.29868e+00 -1.68627e+01 1.39066e+01 0.00000e+00
1.69373e+01 -1.00736e+01 -1.79913e+01 1.52077e+01 0.00000e+00
1.69473e+01 -1.08800e+01 -1.90677e+01 1.67252e+01 0.00000e+00
1.69573e+01 -1.17078e+01 -2.00481e+01 1.84675e+01 0.00000e+00
1.69673e+01 -1.25434e+01 -2.08811e+01 2.04337e+01 0.00000e+00
1.69773e+01 -1.33693e+01 -2.15092e+01 2.26104e+01 0.00000e+00
1.69873e+01 -1.41641e+01 -2.18723e+01 2.49677e+01 0.00000e+00
1.69973e+01 -1.49026e+01 -2.19127e+01 2.74570e+01 0.00000e+00
1.70073e+01 -1.55570e+01 -2.15819e+01 3.00103e+01 0.00000e+00
1.70173e+01 -1.60983e+01 -2.08482e+01 3.25422e+01 0.00000e+00
1.70273e+01 -1.64983e+01 -1.97040e+01 3.49550e+01 0.00000e+00
1.70373e+01 -1.67322e+01 -1.81707e+01 3.71479e+01 0.00000e+00
1.70473e+01 -1.67810e+01 -1.63005e+01 3.90270e+01 0.00000e+00
1.70574e+01 -1.66340e+01 -1.41728e+01 4.05174e+01 0.00000e+00
1.70674e+01 -1.62899e+01 -1.18863e+01 4.15714e+01 0.00000e+00
1.70774e+01 -1.57575e+01 -9.54761e+00 4.21738e+01 0.00000e+00
1.70874e+01 -1.50549e+01 -7.25915e+00 4.23419e+01 0.00000e+00
1.70974e+01 -1.42073e+01 -5.10850e+00 4.21197e+01 0.00000e+00
1.71074e+01 -1.32451e+01 -3.16140e+00 4.15699e+01 0.00000e+00
1.71174e+01 -1.22008e+01 -1.45896e+00 4.07641e+01 0.00000e+00
1.71274e+01 -1.11065e+01 -1.87751e-02 3.97745e+01 0.00000e+00
1.71374e+01 -9.99189e+00 1.16124e+00 3.86667e+01 0.00000e+00
1.71474e+01 -8.88304e+00 2.09773e+00 3.74960e+01 0.00000e+00
1.71574e+01 -7.80136e+00 2.81657e+00 3.63059e+01 0.00000e+00
1.71674e+01 -6.76352e+00 3.34831e+00 3.51282e+01 0.00000e+00
1.71774e+01 -5.78163e+00 3.72459e+00 3.39843e+01 0.00000e+00
1.71874e+01 -4.86368e+00 3.97572e+00 3.28874e+01 0.00000e+00
1.71974e+01 -4.01413e+00 4.12925e+00 3.18442e+01 0.00000e+00
1.72074e+01 -3.23457e+00 4.20925e+00 3.08570e+01 0.00000e+00
1.72174e+01 -2.52432e+00 4.23612e+00 2.99250e+01 0.00000e+00
1.72274e+01 -1.88100e+00 4.22679e+00 2.90455e+01 0.00000e+00
1.72374e+01 -1.30099e+00 4.19500e+00 2.82150e+01 0.00000e+00
1.72474e+01 -7.79853e-01 4.15171e+00 2.74297e+01 0.00000e+00
1.72574e+01 -3.12643e-01 4.10557e+00 2.66856e+01 0.00000e+00
1.72674e+01 1.05840e-01 4.06330e+00 2.59791e+01 0.00000e+00
1.72774e+01 4.80863e-01 4.03004e+00 2.53072e+01 0.00000e+00
1.72874e+01 8.17620e-01 4.00970e+00 2.46669e+01 0.00000e+00
1.72974e+01 1.12113e+00 4.00518e+00 2.40561e+01 0.00000e+00
1.73074e+01 1.39617e+00 4.01864e+00 2.34728e+01 0.00000e+00
1.73174e+01 1.64725e+00 4.05169e+00 2.29156e+01 0.00000e+00
1.73274e+01 1.87857e+00 4.10548e+00 2.23834e+01 0.00000e+00
1.73374e+01 2.09403e+00 4.18090e+00 2.18755e+01 0.00000e+00
1.73474e+01 2.29723e+00 4.27862e+00 2.13914e+01 0.00000e+00
1.73575e+01 2.49150e+00 4.39920e+00 2.09309e+01 0.00000e+00
1.73675e+01 2.67988e+00 4.54313e+00 2.04941e+01 0.00000e+00
1.73775e+01 2.86517e+00 4.71090e+00 2.00812e+01 0.00000e+00
1.73875e+01 3.04997e+00 4.90297e+00 1.96930e+01 0.00000e+00
1.73975e+01 3.23666e+00 5.11987e+00 1.93301e+01 0.00000e+00
1.74075e+01 3.42745e+00 5.36215e+00 1.89936e+01 0.00000e+00
1.74175e+01 3.62439e+00 5.63038e+00 1.86849e+01 0.00000e+00
1.74275e+01 3.82940e+00 5.92516e+00 1.84056e+01 0.00000e+00
1.74375e+01 4.04426e+00 6.24709e+00 1.81576e+01 0.00000e+00
1.74475e+01 4.27065e+00 6.59672e+00 1.79432e+01 0.00000e+00
1.74575e+01 4.51013e+00 6.97452e+00 1.77649e+01 0.00000e+00
1.74675e+01 4.76415e+00 7.38080e+00 1.76258e+01 0.00000e+00
1.74775e+01 5.03406e+00 7.81565e+00 1.75292e+01 0.00000e+00
1.74875e+01 5.32104e+00 8.27885e+00 1.74791e+01 0.00000e+00
1.74975e+01 5.62614e+00 8.76973e+00 1.74795e+01 0.00000e+00
1.75075e+01 5.95021e+00 9.28707e+00 1.75353e+01 0.00000e+00
1.75175e+01 6.29389e+00 9.82891e+00 1.76513e+01 0.00000e+00
1.75275e+01 6.65751e+00 1.03924e+01 1.78330e+01 0.00000e+00
1.75375e+01 7.04105e+00 1.09737e+01 1.80860e+01 0.00000e+00
1.75475e+01 7.44407e+00 1.15675e+01 1.84158e+01 0.00000e+00
1.75575e+01 7.86559e+00 1.21671e+01 1.88280e+01 0.00000e+00
1.75675e+01 8.30402e+00 1.27643e+01 1.93276e+01 0.00000e+00
1.75775e+01 8.75704e+00 1.33489e+01 1.99187e+01 0.00000e+00
1.75875e+01 9.22149e+00 1.39088e+01 2.06043e+01 0.00000e+00
1.75975e+01 9.69327e+00 1.44301e+01 2.13855e+01 0.00000e+00
1.76075e+01 1.01673e+01 1.48974e+01 2.22609e+01 0.00000e+00
1.76175e+01 1.06374e+01 1.52937e+01 2.32261e+01 0.00000e+00
1.76275e+01 1.10963e+01 1.56015e+01 2.42732e+01 0.00000e+00
1.76375e+01 1.15358e+01 1.58032e+01 2.53899e+01 0.00000e+00
1.76475e+01 1.19469e+01 1.58826e+01 2.65596e+01 0.00000e+00
1.76576e+01 1.23199e+01 1.58256e+01 2.77614e+01 0.00000e+00
1.76676e+01 1.26450e+01 1.56221e+01 2.89703e+01 0.00000e+00
1.76776e+01 1.29124e+01 1.52668e+01 3.01582e+01 0.00000e+00
1.76876e+01 1.31132e+01 1.47605e+01 3.12951e+01 0.00000e+00
1.76976e+01 1.32397e+01 1.41106e+01 3.23511e+01 0.00000e+00
1.77076e+01 1.32858e+01 1.33315e+01 3.32979e+01 0.00000e+00
1.77176e+01 1.32480e+01 1.24435e+01 3.41108e+01 0.00000e+00
1.77276e+01 1.31249e+01 1.14720e+01 3.47708e+01 0.00000e+00
1.77376e+01 1.29182e+01 1.04460e+01 3.52651e+01 0.00000e+00
1.77476e+01 1.26321e+01 9.39540e+00 3.55885e+01 0.00000e+00
1.77576e+01 1.22733e+01 8.34965e+00 3.57426e+01 0.00000e+00
1.77676e+01 1.18503e+01 7.33551e+00 3.57355e+01 0.00000e+00
1.77776e+01 1.13736e+01 6.37572e+00 3.55804e+01 0.00000e+00
1.77876e+01 1.08543e+01 5.48812e+00 3.52941e+01 0.00000e+00
1.77976e+01 1.03039e+01 4.68525e+00 3.48957e+01 0.00000e+00
1.78076e+01 9.73390e+00 3.97451e+00 3.44047e+01 0.00000e+00
1.78176e+01 9.15509e+00 3.35868e+00 3.38403e+01 0.00000e+00
1.78276e+01 8.57733e+00 2.83666e+00 3.32201e+01 0.00000e+00
1.78376e+01 8.00925e+00 2.40437e+00 3.25596e+01 0.00000e+00
1.78476e+01 7.45819e+00 2.05559e+00 3.18723e+01 0.00000e+00
1.78576e+01 6.93013e+00 1.78277e+00 3.11692e+01 0.00000e+00
1.78676e+01 6.42971e+00 1.57772e+00 3.04592e+01 0.00000e+00
1.78776e+01 5.96035e+00 1.43211e+00 2.97492e+01 0.00000e+00
1.78876e+01 5.52436e+00 1.33788e+00 2.90443e+01 0.00000e+00
1.78976e+01 5.12308e+00 1.28753e+00 2.83486e+01 0.00000e+00
1.79076e+01 4.75705e+00 1.27426e+00 2.76646e+01 0.00000e+00
1.79176e+01 4.42616e+00 1.29210e+00 2.69944e+01 0.00000e+00
1.79276e+01 4.12975e+00 1.33588e+00 2.63392e+01 0.00000e+00
1.79376e+01 3.86680e+00 1.40128e+00 2.56998e+01 0.00000e+00
1.79476e+01 3.63601e+00 1.48473e+00 2.50766e+01 0.00000e+00
1.79577e+01 3.43589e+00 1.58340e+00 2.44700e+01 0.00000e+00
1.79677e+01 3.26485e+00 1.69508e+00 2.38800e+01 0.00000e+00
1.79777e+01 3.12129e+00 1.81815e+00 2.33067e+01 0.00000e+00
1.79877e+01 3.00361e+00 1.95149e+00 2.27501e+01 0.00000e+00
1.79977e+01 2.91030e+00 2.09443e+00 2.22102e+01 0.00000e+00
1.80077e+01 2.83993e+00 2.24666e+00 2.16871e+01 0.00000e+00
1.80177e+01 2.79120e+00 2.40822e+00 2.11809e+01 0.00000e+00
1.80277e+01 2.76295e+00 2.57943e+00 2.06916e+01 0.00000e+00
1.80377e+01 2.75417e+00 2.76083e+00 2.02196e+01 0.00000e+00
1.80477e+01 2.76402e+00 2.95319e+00 1.97651e+01 0.00000e+00
1.80577e+01 2.79182e+00 3.15747e+00 1.93286e+01 0.00000e+00
1.80677e+01 2.83703e+00 3.37476e+00 1.89105e+01 0.00000e+00
1.80777e+01 2.89930e+00 3.60630e+00 1.85115e+01 0.00000e+00
1.80877e+01 2.97844e+00 3.85346e+00 1.81323e+01 0.00000e+00
1.80977e+01 3.07438e+00 4.11771e+00 1.77741e+01 0.00000e+00
1.81077e+01 3.18723e+00 4.40059e+00 1.74378e+01 0.00000e+00
1.81177e+01 3.31723e+00 4.70373e+00 1.71248e+01 0.00000e+00
1.81277e+01 3.46477e+00 5.02880e+00 1.68369e+01 0.00000e+00
1.81377e+01 3.63033e+00 5.37749e+00 1.65759e+01 0.00000e+00
1.81477e+01 3.81454e+00 5.75152e+00 1.63439e+01 0.00000e+00
1.81577e+01 4.01811e+00 6.15251e+00 1.61438e+01 0.00000e+00
1.81677e+01 4.24184e+00 6.58203e+00 1.59783e+01 0.00000e+00
1.81777e+01 4.48660e+00 7.04148e+00 1.58511e+01 0.00000e+00
1.81877e+01 4.75329e+00 7.53200e+00 1.57661e+01 0.00000e+00
1.81977e+01 5.04283e+00 8.05440e+00 1.57279e+01 0.00000e+00
1.82077e+01 5.35609e+00 8.60901e+00 1.57414e+01 0.00000e+00
1.82177e+01 5.69388e+00 9.19553e+00 1.58126e+01 0.00000e+00
1.82277e+01 6.05684e+00 9.81285e+00 1.59475e+01 0.00000e+00
1.82377e+01 6.44543e+00 1.04588e+01 1.61532e+01 0.00000e+00
1.82477e+01 6.85976e+00 1.11299e+01 1.64369e+01 0.00000e+00
1.82578e+01 7.29956e+00 1.18211e+01 1.68063e+01 0.00000e+00
1.82678e+01 7.76398e+00 1.25254e+01 1.72692e+01 0.00000e+00
1.82778e+01 8.25153e+00 1.32339e+01 1.78330e+01 0.00000e+00
1.82878e+01 8.75984e+00 1.39348e+01 1.85046e+01 0.00000e+00
1.82978e+01 9.28556e+00 1.46140e+01 1.92895e+01 0.00000e+00
1.83078e+01 9.82417e+00 1.52545e+01 2.01911e+01 0.00000e+00
1.83178e+01 1.03698e+01 1.58367e+01 2.12101e+01 0.00000e+00
1.83278e+01 1.09152e+01 1.63387e+01 2.23433e+01 0.00000e+00
1.83378e+01 1.14517e+01 1.67371e+01 2.35825e+01 0.00000e+00
1.83478e+01 1.19691e+01 1.70080e+01 2.49142e+01 0.00000e+00
1.83578e+01 1.24558e+01 1.71285e+01 2.63184e+01 0.00000e+00
1.83678e+01 1.28996e+01 1.70784e+01 2.77687e+01 0.00000e+00
1.83778e+01 1.32875e+01 1.68424e+01 2.92328e+01 0.00000e+00
1.83878e+01 1.36067e+01 1.64122e+01 3.06734e+01 0.00000e+00
1.83978e+01 1.38450e+01 1.57879e+01 3.20504e+01 0.00000e+00
1.84078e+01 1.39923e+01 1.49793e+01 3.33233e+01 0.00000e+00
1.84178e+01 1.40403e+01 1.40062e+01 3.44539e+01 0.00000e+00
1.84278e+01 1.39844e+01 1.28971e+01 3.54098e+01 0.00000e+00
1.84378e+01 1.38230e+01 1.16879e+01 3.61666e+01 0.00000e+00
1.84478e+01 1.35586e+01 1.04186e+01 3.67095e+01 0.00000e+00
1.84578e+01 1.31974e+01 9.13050e+00 3.70346e+01 0.00000e+00
1.84678e+01 1.27486e+01 7.86292e+00 3.71480e+01 0.00000e+00
1.84778e+01 1.22243e+01 6.65045e+00 3.70644e+01 0.00000e+00
1.84878e+01 1.16383e+01 5.52111e+00 3.68050e+01 0.00000e+00
1.84978e+01 1.10055e+01 4.49529e+00 3.63953e+01 0.00000e+00
1.85078e+01 1.03408e+01 3.58566e+00 3.58622e+01 0.00000e+00
1.85178e+01 9.65863e+00 2.79775e+00 3.52325e+01 0.00000e+00
1.85278e+01 8.97232e+00 2.13106e+00 3.45309e+01 0.00000e+00
1.85378e+01 8.29354e+00 1.58040e+00 3.37795e+01 0.00000e+00
1.85478e+01 7.63224e+00 1.13721e+00 3.29966e+01 0.00000e+00
1.85579e+01 6.99648e+00 7.90930e-01 3.21971e+01 0.00000e+00
1.85679e+01 6.39250e+00 5.29952e-01 3.13929e+01 0.00000e+00
1.85779e+01 5.82482e+00 3.42523e-01 3.05925e+01 0.00000e+00
1.85879e+01 5.29644e+00 2.17321e-01 2.98024e+01 0.00000e+00
1.85979e+01 4.80902e+00 1.43858e-01 2.90267e+01 0.00000e+00
1.86079e+01 4.36312e+00 1.12710e-01 2.82683e+01 0.00000e+00
1.86179e+01 3.95841e+00 1.15630e-01 2.75288e+01 0.00000e+00
1.86279e+01 3.59387e+00 1.45555e-01 2.68089e+01 0.00000e+00
1.86379e+01 3.26793e+00 1.96566e-01 2.61090e+01 0.00000e+00
1.86479e+01 2.97870e+00 2.63804e-01 2.54288e+01 0.00000e+00
1.86579e+01 2.72403e+00 3.43365e-01 2.47679e+01 0.00000e+00
1.86679e+01 2.50164e+00 4.32190e-01 2.41259e+01 0.00000e+00
1.86779e+01 2.30923e+00 5.27952e-01 2.35022e+01 0.00000e+00
1.86879e+01 2.14452e+00 6.28956e-01 2.28962e+01 0.00000e+00
1.86979e+01 2.00530e+00 7.34036e-01 2.23075e+01 0.00000e+00
1.87079e+01 1.88951e+00 8.42480e-01 2.17354e+01 0.00000e+00
1.87179e+01 1.79521e+00 9.53943e-01 2.11796e+01 0.00000e+00
1.87279e+01 1.72064e+00 1.06839e+00 2.06396e+01 0.00000e+00
1.87379e+01 1.66422e+00 1.18606e+00 2.01151e+01 0.00000e+00
1.87479e+01 1.62454e+00 1.30737e+00 1.96058e+01 0.00000e+00
1.87579e+01 1.60039e+00 1.43296e+00 1.91115e+01 0.00000e+00
1.87679e+01 1.59073e+00 1.56358e+00 1.86320e+01 0.00000e+00
1.87779e+01 1.59470e+00 1.70013e+00 1.81672e+01 0.00000e+00
1.87879e+01 1.61162e+00 1.84363e+00 1.77170e+01 0.00000e+00
1.87979e+01 1.64097e+00 1.99519e+00 1.72815e+01 0.00000e+00
1.88079e+01 1.68240e+00 2.15603e+00 1.68606e+01 0.00000e+00
1.88179e+01 1.73569e+00 2.32746e+00 1.64546e+01 0.00000e+00
1.88279e+01 1.80080e+00 2.51087e+00 1.60636e+01 0.00000e+00
1.88379e+01 1.87781e+00 2.70778e+00 1.56881e+01 0.00000e+00
1.88479e+01 1.96695e+00 2.91979e+00 1.53286e+01 0.00000e+00
1.88580e+01 2.06858e+00 3.14860e+00 1.49855e+01 0.00000e+00
1.88680e+01 2.18321e+00 3.39603e+00 1.46596e+01 0.00000e+00
1.88780e+01 2.31146e+00 3.66401e+00 1.43520e+01 0.00000e+00
1.88880e+01 2.45408e+00 3.95457e+00 1.40638e+01 0.00000e+00
1.88980e+01 2.61197e+00 4.26986e+00 1.37964e+01 0.00000e+00
1.89080e+01 2.78613e+00 4.61214e+00 1.35515e+01 0.00000e+00
1.89180e+01 2.97769e+00 4.98376e+00 1.33313e+01 0.00000e+00
1.89280e+01 3.18791e+00 5.38712e+00 1.31381e+01 0.00000e+00
1.89380e+01 3.41815e+00 5.82469e+00 1.29750e+01 0.00000e+00
1.89480e+01 3.66989e+00 6.29889e+00 1.28455e+01 0.00000e+00
1.89580e+01 3.94466e+00 6.81211e+00 1.27536e+01 0.00000e+00
1.89680e+01 4.24412e+00 7.36653e+00 1.27044e+01 0.00000e+00
1.89780e+01 4.56991e+00 7.96406e+00 1.27034e+01 0.00000e+00
1.89880e+01 4.92373e+00 8.60614e+00 1.27571e+01 0.00000e+00
1.89980e+01 5.30717e+00 9.29354e+00 1.28732e+01 0.00000e+00
1.90080e+01 5.72174e+00 1.00261e+01 1.30601e+01 0.00000e+00
1.90180e+01 6.16871e+00 1.08024e+01 1.33275e+01 0.00000e+00
1.90280e+01 6.64904e+00 1.16195e+01 1.36860e+01 0.00000e+00
1.90380e+01 7.16318e+00 1.24720e+01 1.41470e+01 0.00000e+00
1.90480e+01 7.71095e+00 1.33521e+01 1.47227e+01 0.00000e+00
1.90580e+01 8.29126e+00 1.42488e+01 1.54255e+01 0.00000e+00
1.90680e+01 8.90191e+00 1.51473e+01 1.62672e+01 0.00000e+00
1.90780e+01 9.53928e+00 1.60282e+01 1.72585e+01 0.00000e+00
1.90880e+01 1.01980e+01 1.68679e+01 1.84076e+01 0.00000e+00
1.90980e+01 1.08709e+01 1.76376e+01 1.97185e+01 0.00000e+00
1.91080e+01 1.15483e+01 1.83045e+01 2.11899e+01 0.00000e+00
1.91180e+01 1.22182e+01 1.88323e+01 2.28127e+01 0.00000e+00
1.91280e+01 1.28663e+01 1.91831e+01 2.45685e+01 0.00000e+00
1.91380e+01 1.34761e+01 1.93200e+01 2.64284e+01 0.00000e+00
1.91480e+01 1.40292e+01 1.92106e+01 2.83522e+01 0.00000e+00
1.91581e+01 1.45062e+01 1.88305e+01 3.02892e+01 0.00000e+00
1.91681e+01 1.48881e+01 1.81678e+01 3.21805e+01 0.00000e+00
1.91781e+01 1.51568e+01 1.72258e+01 3.39623e+01 0.00000e+00
1.91881e+01 1.52976e+01 1.60250e+01 3.55717e+01 0.00000e+00
1.91981e+01 1.52996e+01 1.46030e+01 3.69518e+01 0.00000e+00
1.92081e+01 1.51574e+01 1.30121e+01 3.80577e+01 0.00000e+00
1.92181e+01 1.48716e+01 1.13145e+01 3.88607e+01 0.00000e+00
1.92281e+01 1.44490e+01 9.57652e+00 3.93505e+01 0.00000e+00
1.92381e+01 1.39018e+01 7.86221e+00 3.95351e+01 0.00000e+00
1.92481e+01 1.32469e+01 6.22806e+00 3.94382e+01 0.00000e+00
1.92581e+01 1.25046e+01 4.71893e+00 3.90949e+01 0.00000e+00
1.92681e+01 1.16967e+01 3.36605e+00 3.85477e+01 0.00000e+00
1.92781e+01 1.08452e+01 2.18698e+00 3.78408e+01 0.00000e+00
1.92881e+01 9.97120e+00 1.18700e+00 3.70170e+01 0.00000e+00
1.92981e+01 9.09372e+00 3.61488e-01 3.61145e+01 0.00000e+00
1.93081e+01 8.22917e+00 -3.01436e-01 3.51657e+01 0.00000e+00
1.93181e+01 7.39102e+00 -8.18249e-01 3.41963e+01 0.00000e+00
1.93281e+01 6.58978e+00 -1.20779e+00 3.32258e+01 0.00000e+00
1.93381e+01 5.83309e+00 -1.48949e+00 3.22682e+01 0.00000e+00
1.93481e+01 5.12608e+00 -1.68216e+00 3.13329e+01 0.00000e+00
1.93581e+01 4.47163e+00 -1.80313e+00 3.04255e+01 0.00000e+00
1.93681e+01 3.87079e+00 -1.86789e+00 2.95490e+01 0.00000e+00
1.93781e+01 3.32316e+00 -1.88985e+00 2.87044e+01 0.00000e+00
1.93881e+01 2.82717e+00 -1.88038e+00 2.78917e+01 0.00000e+00
1.93981e+01 2.38042e+00 -1.84895e+00 2.71096e+01 0.00000e+00
1.94081e+01 1.97994e+00 -1.80329e+00 2.63567e+01 0.00000e+00
1.94181e+01 1.62236e+00 -1.74962e+00 2.56314e+01 0.00000e+00
1.94281e+01 1.30411e+00 -1.69285e+00 2.49319e+01 0.00000e+00
1.94381e+01 1.02155e+00 -1.63682e+00 2.42566e+01 0.00000e+00
1.94481e+01 7.71067e-01 -1.58444e+00 2.36039e+01 0.00000e+00
1.94582e+01 5.49144e-01 -1.53793e+00 2.29724e+01 0.00000e+00
1.94682e+01 3.52423e-01 -1.49889e+00 2.23610e+01 0.00000e+00
1.94782e+01 1.77734e-01 -1.46850e+00 2.17685e+01 0.00000e+00
1.94882e+01 2.21142e-02 -1.44758e+00 2.11941e+01 0.00000e+00
1.94982e+01 -1.17182e-01 -1.43669e+00 2.06369e+01 0.00000e+00
1.95082e+01 -2.42682e-01 -1.43620e+00 2.00963e+01 0.00000e+00
1.95182e+01 -3.56704e-01 -1.44640e+00 1.95715e+01 0.00000e+00
1.95282e+01 -4.61368e-01 -1.46747e+00 1.90623e+01 0.00000e+00
1.95382e+01 -5.58608e-01 -1.49960e+00 1.85680e+01 0.00000e+00
1.95482e+01 -6.50192e-01 -1.54295e+00 1.80883e+01 0.00000e+00
1.95582e+01 -7.37735e-01 -1.59774e+00 1.76229e+01 0.00000e+00
1.95682e+01 -8.22726e-01 -1.66425e+00 1.71716e+01 0.00000e+00
1.95782e+01 -9.06537e-01 -1.74281e+00 1.67341e+01 0.00000e+00
1.95882e+01 -9.90449e-01 -1.83387e+00 1.63104e+01 0.00000e+00
1.95982e+01 -1.07567e+00 -1.93795e+00 1.59003e+01 0.00000e+00
1.96082e+01 -1.16334e+00 -2.05572e+00 1.55038e+01 0.00000e+00
1.96182e+01 -1.25457e+00 -2.18795e+00 1.51210e+01 0.00000e+00
1.96282e+01 -1.35043e+00 -2.33553e+00 1.47520e+01 0.00000e+00
1.96382e+01 -1.45201e+00 -2.49952e+00 1.43972e+01 0.00000e+00
1.96482e+01 -1.56037e+00 -2.68111e+00 1.40567e+01 0.00000e+00
1.96582e+01 -1.67660e+00 -2.88164e+00 1.37311e+01 0.00000e+00
1.96682e+01 -1.80184e+00 -3.10261e+00 1.34210e+01 0.00000e+00
1.96782e+01 -1.93724e+00 -3.34570e+00 1.31272e+01 0.00000e+00
1.96882e+01 -2.08404e+00 -3.61275e+00 1.28507e+01 0.00000e+00
1.96982e+01 -2.24353e+00 -3.90577e+00 1.25927e+01 0.00000e+00
1.97082e+01 -2.41707e+00 -4.22693e+00 1.23547e+01 0.00000e+00
1.97182e+01 -2.60612e+00 -4.57857e+00 1.21386e+01 0.00000e+00
1.97282e+01 -2.81222e+00 -4.96319e+00 1.19467e+01 0.00000e+00
1.97382e+01 -3.03702e+00 -5.38338e+00 1.17815e+01 0.00000e+00
1.97482e+01 -3.28225e+00 -5.84184e+00 1.16464e+01 0.00000e+00
1.97583e+01 -3.54973e+00 -6.34130e+00 1.15452e+01 0.00000e+00
1.97683e+01 -3.84140e+00 -6.88444e+00 1.14824e+01 0.00000e+00
1.97783e+01 -4.15921e+00 -7.47380e+00 1.14636e+01 0.00000e+00
1.97883e+01 -4.50521e+00 -8.11162e+00 1.14950e+01 0.00000e+00
1.97983e+01 -4.88141e+00 -8.79966e+00 1.15841e+01 0.00000e+00
1.98083e+01 -5.28976e+00 -9.53895e+00 1.17395e+01 0.00000e+00
1.98183e+01 -5.73210e+00 -1.03295e+01 1.19708e+01 0.00000e+00
1.98283e+01 -6.21002e+00 -1.11697e+01 1.22893e+01 0.00000e+00
1.98383e+01 -6.72470e+00 -1.20564e+01 1.27072e+01 0.00000e+00
1.98483e+01 -7.27682e+00 -1.29836e+01 1.32380e+01 0.00000e+00
1.98583e+01 -7.86624e+00 -1.39422e+01 1.38960e+01 0.00000e+00
1.98683e+01 -8.49182e+00 -1.49192e+01 1.46957e+01 0.00000e+00
1.98783e+01 -9.15107e+00 -1.58973e+01 1.56512e+01 0.00000e+00
1.98883e+01 -9.83981e+00 -1.68535e+01 1.67750e+01 0.00000e+00
1.98983e+01 -1.05518e+01 -1.77594e+01 1.80765e+01 0.00000e+00
1.99083e+01 -1.12785e+01 -1.85808e+01 1.95601e+01 0.00000e+00
1.99183e+01 -1.20085e+01 -1.92782e+01 2.12233e+01 0.00000e+00
1.99283e+01 -1.27277e+01 -1.98084e+01 2.30536e+01 0.00000e+00
1.99383e+01 -1.34190e+01 -2.01266e+01 2.50272e+01 0.00000e+00
1.99483e+01 -1.40628e+01 -2.01904e+01 2.71071e+01 0.00000e+00
1.99583e+01 -1.46375e+01 -1.99635e+01 2.92425e+01 0.00000e+00
1.99683e+01 -1.51208e+01 -1.94213e+01 3.13705e+01 0.00000e+00
1.99783e+01 -1.54909e+01 -1.85556e+01 3.34192e+01 0.00000e+00
1.99883e+01 -1.57280e+01 -1.73780e+01 3.53132e+01 0.00000e+00
1.99983e+01 -1.58166e+01 -1.59212e+01 3.69807e+01 0.00000e+00
2.00083e+01 -1.57467e+01 -1.42382e+01 3.83605e+01 0.00000e+00
2.00183e+01 -1.55149e+01 -1.23972e+01 3.94085e+01 0.00000e+00
2.00283e+01 -1.51255e+01 -1.04753e+01 4.01024e+01 0.00000e+00
2.00383e+01 -1.45894e+01 -8.55062e+00 4.04428e+01 0.00000e+00
2.00483e+01 -1.39239e+01 -6.69438e+00 4.04508e+01 0.00000e+00
2.00584e+01 -1.31509e+01 -4.96527e+00 4.01643e+01 0.00000e+00
2.00684e+01 -1.22947e+01 -3.40588e+00 3.96316e+01 0.00000e+00
2.00784e+01 -1.13809e+01 -2.04179e+00 3.89054e+01 0.00000e+00
2.00884e+01 -1.04342e+01 -8.82830e-01 3.80375e+01 0.00000e+00
2.00984e+01 -9.47712e+00 7.41323e-02 3.70749e+01 0.00000e+00
2.01084e+01 -8.52933e+00 8.41848e-01 3.60574e+01 0.00000e+00
2.01184e+01 -7.60709e+00 1.43928e+00 3.50168e+01 0.00000e+00
2.01284e+01 -6.72311e+00 1.88865e+00 3.39769e+01 0.00000e+00
2.01384e+01 -5.88673e+00 2.21312e+00 3.29546e+01 0.00000e+00
2.01484e+01 -5.10422e+00 2.43515e+00 3.19609e+01 0.00000e+00
2.01584e+01 -4.37916e+00 2.57543e+00 3.10023e+01 0.00000e+00
2.01684e+01 -3.71298e+00 2.65238e+00 3.00819e+01 0.00000e+00
2.01784e+01 -3.10529e+00 2.68189e+00 2.92003e+01 0.00000e+00
2.01884e+01 -2.55439e+00 2.67737e+00 2.83569e+01 0.00000e+00
2.01984e+01 -2.05755e+00 2.64990e+00 2.75500e+01 0.00000e+00
2.02084e+01 -1.61136e+00 2.60852e+00 2.67773e+01 0.00000e+00
2.02184e+01 -1.21196e+00 2.56043e+00 2.60365e+01 0.00000e+00
2.02284e+01 -8.55239e-01 2.51135e+00 2.53254e+01 0.00000e+00
2.02384e+01 -5.37014e-01 2.46572e+00 2.46417e+01 0.00000e+00
2.02484e+01 -2.53119e-01 2.42693e+00 2.39836e+01 0.00000e+00
2.02584e+01 4.97957e-04 2.39756e+00 2.33493e+01 0.00000e+00
2.02684e+01 2.27713e-01 2.37956e+00 2.27375e+01 0.00000e+00
2.02784e+01 4.32195e-01 2.37434e+00 2.21467e+01 0.00000e+00
2.02884e+01 6.17377e-01 2.38297e+00 2.15761e+01 0.00000e+00
2.02984e+01 7.86456e-01 2.40624e+00 2.10248e+01 0.00000e+00
2.03084e+01 9.42388e-01 2.44476e+00 2.04921e+01 0.00000e+00
2.03184e+01 1.08790e+00 2.49904e+00 1.99775e+01 0.00000e+00
2.03284e+01 1.22551e+00 2.56952e+00 1.94806e+01 0.00000e+00
2.03384e+01 1.35754e+00 2.65667e+00 1.90011e+01 0.00000e+00
2.03484e+01 1.48611e+00 2.76095e+00 1.85390e+01 0.00000e+00
2.03585e+01 1.61323e+00 2.88292e+00 1.80941e+01 0.00000e+00
2.03685e+01 1.74073e+00 3.02321e+00 1.76667e+01 0.00000e+00
2.03785e+01 1.87037e+00 3.18257e+00 1.72570e+01 0.00000e+00
2.03885e+01 2.00380e+00 3.36185e+00 1.68653e+01 0.00000e+00
2.03985e+01 2.14259e+00 3.56205e+00 1.64922e+01 0.00000e+00
2.04085e+01 2.28829e+00 3.78428e+00 1.61384e+01 0.00000e+00
2.04185e+01 2.44239e+00 4.02982e+00 1.58048e+01 0.00000e+00
2.04285e+01 2.60637e+00 4.30006e+00 1.54925e+01 0.00000e+00
2.04385e+01 2.78173e+00 4.59652e+00 1.52030e+01 0.00000e+00
2.04485e+01 2.96995e+00 4.92086e+00 1.49378e+01 0.00000e+00
2.04585e+01 3.17255e+00 5.27480e+00 1.46991e+01 0.00000e+00
2.04685e+01 3.39106e+00 5.66017e+00 1.44893e+01 0.00000e+00
2.04785e+01 3.62705e+00 6.07879e+00 1.43112e+01 0.00000e+00
2.04885e+01 3.88211e+00 6.53248e+00 1.41681e+01 0.00000e+00
2.04985e+01 4.15784e+00 7.02294e+00 1.40641e+01 0.00000e+00
2.05085e+01 4.45585e+00 7.55169e+00 1.40036e+01 0.00000e+00
2.05185e+01 4.77773e+00 8.11992e+00 1.39920e+01 0.00000e+00
2.05285e+01 5.12501e+00 8.72835e+00 1.40354e+01 0.00000e+00
2.05385e+01 5.49909e+00 9.37702e+00 1.41406e+01 0.00000e+00
2.05485e+01 5.90123e+00 1.00651e+01 1.43154e+01 0.00000e+00
2.05585e+01 6.33241e+00 1.07904e+01 1.45682e+01 0.00000e+00
2.05685e+01 6.79326e+00 1.15494e+01 1.49084e+01 0.00000e+00
2.05785e+01 7.28389e+00 1.23364e+01 1.53459e+01 0.00000e+00
2.05885e+01 7.80379e+00 1.31435e+01 1.58908e+01 0.00000e+00
2.05985e+01 8.35157e+00 1.39599e+01 1.65534e+01 0.00000e+00
2.06085e+01 8.92482e+00 1.47715e+01 1.73432e+01 0.00000e+00
2.06185e+01 9.51983e+00 1.55607e+01 1.82680e+01 0.00000e+00
2.06285e+01 1.01314e+01 1.63059e+01 1.93336e+01 0.00000e+00
2.06385e+01 1.07525e+01 1.69821e+01 2.05416e+01 0.00000e+00
2.06485e+01 1.13744e+01 1.75607e+01 2.18888e+01 0.00000e+00
2.06586e+01 1.19863e+01 1.80110e+01 2.33655e+01 0.00000e+00
2.06686e+01 1.25752e+01 1.83013e+01 2.49541e+01 0.00000e+00
2.06786e+01 1.31268e+01 1.84016e+01 2.66283e+01 0.00000e+00
2.06886e+01 1.36251e+01 1.82857e+01 2.83529e+01 0.00000e+00
2.06986e+01 1.40537e+01 1.79347e+01 3.00844e+01 0.00000e+00
2.07086e+01 1.43963e+01 1.73398e+01 3.17731e+01 0.00000e+00
2.07186e+01 1.46379e+01 1.65045e+01 3.33656e+01 0.00000e+00
2.07286e+01 1.47661e+01 1.54464e+01 3.48095e+01 0.00000e+00
2.07386e+01 1.47717e+01 1.41963e+01 3.60571e+01 0.00000e+00
2.07486e+01 1.46502e+01 1.27971e+01 3.70705e+01 0.00000e+00
2.07586e+01 1.44019e+01 1.12997e+01 3.78241e+01 0.00000e+00
2.07686e+01 1.40322e+01 9.75876e+00 3.83072e+01 0.00000e+00
2.07786e+01 1.35510e+01 8.22807e+00 3.85236e+01 0.00000e+00
2.07886e+01 1.29724e+01 6.75590e+00 3.84902e+01 0.00000e+00
2.07986e+01 1.23133e+01 5.38186e+00 3.82338e+01 0.00000e+00
2.08086e+01 1.15920e+01 4.13498e+00 3.77880e+01 0.00000e+00
2.08186e+01 1.08276e+01 3.03335e+00 3.71890e+01 0.00000e+00
2.08286e+01 1.00386e+01 2.08478e+00 3.64727e+01 0.00000e+00
2.08386e+01 9.24170e+00 1.28849e+00 3.56723e+01 0.00000e+00
2.08486e+01 8.45198e+00 6.37065e-01 3.48166e+01 0.00000e+00
2.08586e+01 7.68197e+00 1.18526e-01 3.39296e+01 0.00000e+00
2.08686e+01 6.94174e+00 -2.81805e-01 3.30301e+01 0.00000e+00
2.08786e+01 6.23894e+00 -5.79764e-01 3.21323e+01 0.00000e+00
2.08886e+01 5.57900e+00 -7.91181e-01 3.12462e+01 0.00000e+00
2.08986e+01 4.96532e+00 -9.31080e-01 3.03787e+01 0.00000e+00
2.09086e+01 4.39965e+00 -1.01318e+00 2.95340e+01 0.00000e+00
2.09186e+01 3.88230e+00 -1.04961e+00 2.87144e+01 0.00000e+00
2.09286e+01 3.41252e+00 -1.05088e+00 2.79207e+01 0.00000e+00
2.09386e+01 2.98867e+00 -1.02587e+00 2.71529e+01 0.00000e+00
2.09486e+01 2.60852e+00 -9.81925e-01 2.64104e+01 0.00000e+00
2.09587e+01 2.26940e+00 -9.25054e-01 2.56923e+01 0.00000e+00
2.09687e+01 1.96841e+00 -8.60056e-01 2.49973e+01 0.00000e+00
2.09787e+01 1.70249e+00 -7.90697e-01 2.43244e+01 0.00000e+00
2.09887e+01 1.46859e+00 -7.19874e-01 2.36723e+01 0.00000e+00
2.09987e+01 1.26367e+00 -6.49755e-01 2.30399e+01 0.00000e+00
2.10087e+01 1.08483e+00 -5.81912e-01 2.24263e+01 0.00000e+00
2.10187e+01 9.29317e-01 -5.17436e-01 2.18305e+01 0.00000e+00
2.10287e+01 7.94553e-01 -4.57034e-01 2.12517e+01 0.00000e+00
2.10387e+01 6.78154e-01 -4.01112e-01 2.06892e+01 0.00000e+00
2.10487e+01 5.77934e-01 -3.49845e-01 2.01423e+01 0.00000e+00
2.10587e+01 4.91908e-01 -3.03234e-01 1.96104e+01 0.00000e+00
2.10687e+01 4.18287e-01 -2.61153e-01 1.90929e+01 0.00000e+00
2.10787e+01 3.55470e-01 -2.23387e-01 1.85894e+01 0.00000e+00
2.10887e+01 3.02030e-01 -1.89659e-01 1.80994e+01 0.00000e+00
2.10987e+01 2.56705e-01 -1.59659e-01 1.76225e+01 0.00000e+00
2.11087e+01 2.18383e-01 -1.33056e-01 1.71583e+01 0.00000e+00
2.11187e+01 1.86091e-01 -1.09517e-01 1.67064e+01 0.00000e+00
2.11287e+01 1.58978e-01 -8.87101e-02 1.62665e+01 0.00000e+00
2.11387e+01 1.36308e-01 -7.03183e-02 1.58382e+01 0.00000e+00
2.11487e+01 1.17442e-01 -5.40395e-02 1.54212e+01 0.00000e+00
2.11587e+01 1.01831e-01 -3.95907e-02 1.50152e+01 0.00000e+00
2.11687e+01 8.90032e-02 -2.67094e-02 1.46199e+01 0.00000e+00
2.11787e+01 7.85570e-02 -1.51537e-02 1.42351e+01 0.00000e+00
2.11887e+01 7.01501e-02 -4.70171e-03 1.38603e+01 0.00000e+00
2.11987e+01 6.34933e-02 4.84950e-03 1.34955e+01 0.00000e+00
2.12087e+01 5.83434e-02 1.36852e-02 1.31403e+01 0.00000e+00
2.12187e+01 5.44971e-02 2.19749e-02 1.27944e+01 0.00000e+00
2.12287e+01 5.17860e-02 2.98740e-02 1.24576e+01 0.00000e+00
2.12387e+01 5.00718e-02 3.75261e-02 1.21297e+01 0.00000e+00
2.12487e+01 4.92427e-02 4.50646e-02 1.18104e+01 0.00000e+00
2.12588e+01 4.92098e-02 5.26148e-02 1.14996e+01 0.00000e+00
2.12688e+01 4.99041e-02 6.02959e-02 1.11969e+01 0.00000e+00
2.12788e+01 5.12745e-02 6.82227e-02 1.09022e+01 0.00000e+00
2.12888e+01 5.32855e-02 7.65077e-02 1.06153e+01 0.00000e+00
2.12988e+01 5.59155e-02 8.52627e-02 1.03359e+01 0.00000e+00
2.13088e+01 5.91559e-02 9.46005e-02 1.00639e+01 0.00000e+00
2.13188e+01 6.30097e-02 1.04637e-01 9.79901e+00 0.00000e+00
2.13288e+01 6.74906e-02 1.15493e-01 9.54114e+00 0.00000e+00
2.13388e+01 7.26231e-02 1.27294e-01 9.29008e+00 0.00000e+00
2.13488e+01 7.84416e-02 1.40177e-01 9.04564e+00 0.00000e+00
2.13588e+01 8.49908e-02 1.54286e-01 8.80765e+00 0.00000e+00
2.13688e+01 9.23253e-02 1.69779e-01 8.57595e+00 0.00000e+00
2.13788e+01 1.00510e-01 1.86828e-01 8.35037e+00 0.00000e+00
2.13888e+01 1.09622e-01 2.05620e-01 8.13077e+00 0.00000e+00
2.13988e+01 1.19748e-01 2.26363e-01 7.91699e+00 0.00000e+00
2.14088e+01 1.30987e-01 2.49285e-01 7.70888e+00 0.00000e+00
2.14188e+01 1.43455e-01 2.74640e-01 7.50632e+00 0.00000e+00
2.14288e+01 1.57278e-01 3.02707e-01 7.30916e+00 0.00000e+00
2.14388e+01 1.72601e-01 3.33799e-01 7.11728e+00 0.00000e+00
2.14488e+01 1.89586e-01 3.68262e-01 6.93056e+00 0.00000e+00
2.14588e+01 2.08412e-01 4.06483e-01 6.74889e+00 0.00000e+00
2.14688e+01 2.29284e-01 4.48891e-01 6.57216e+00 0.00000e+00
2.14788e+01 2.52428e-01 4.95965e-01 6.40028e+00 0.00000e+00
2.14888e+01 2.78097e-01 5.48240e-01 6.23318e+00 0.00000e+00
2.14988e+01 3.06574e-01 6.06312e-01 6.07077e+00 0.00000e+00
2.15088e+01 3.38176e-01 6.70848e-01 5.91300e+00 0.00000e+00
2.15188e+01 3.73255e-01 7.42588e-01 5.75983e+00 0.00000e+00
2.15288e+01 4.12206e-01 8.22363e-01 5.61125e+00 0.00000e+00
2.15388e+01 4.55469e-01 9.11098e-01 5.46725e+00 0.00000e+00
2.15488e+01 5.03535e-01 1.00983e+00 5.32788e+00 0.00000e+00
2.15589e+01 5.56954e-01 1.11970e+00 5.19321e+00 0.00000e+00
2.15689e+01 6.16338e-01 1.24201e+00 5.06334e+00 0.00000e+00
2.15789e+01 6.82371e-01 1.37819e+00 4.93845e+00 0.00000e+00
2.15889e+01 7.55816e-01 1.52983e+00 4.81877e+00 0.00000e+00
2.15989e+01 8.37526e-01 1.69874e+00 4.70462e+00 0.00000e+00
2.16089e+01 9.28450e-01 1.88689e+00 4.59640e+00 0.00000e+00
2.16189e+01 1.02965e+00 2.09649e+00 4.49465e+00 0.00000e+00
2.16289e+01 1.14231e+00 2.33001e+00 4.40005e+00 0.00000e+00
2.16389e+01 1.26773e+00 2.59018e+00 4.31347e+00 0.00000e+00
2.16489e+01 1.40740e+00 2.88002e+00 4.23602e+00 0.00000e+00
2.16589e+01 1.56293e+00 3.20286e+00 4.16909e+00 0.00000e+00
2.16689e+01 1.73613e+00 3.56239e+00 4.11439e+00 0.00000e+00
2.16789e+01 1.92900e+00 3.96264e+00 4.07412e+00 0.00000e+00
2.16889e+01 2.14376e+00 4.40801e+00 4.05097e+00 0.00000e+00
2.16989e+01 2.38285e+00 4.90326e+00 4.04830e+00 0.00000e+00
2.17089e+01 2.64895e+00 5.45352e+00 4.07028e+00 0.00000e+00
2.17189e+01 2.94497e+00 6.06420e+00 4.12206e+00 0.00000e+00
2.17289e+01 3.27410e+00 6.74097e+00 4.21000e+00 0.00000e+00
2.17389e+01 3.63976e+00 7.48960e+00 4.34188e+00 0.00000e+00
2.17489e+01 4.04557e+00 8.31575e+00 4.52724e+00 0.00000e+00
2.17589e+01 4.49537e+00 9.22474e+00 4.77765e+00 0.00000e+00
2.17689e+01 4.99308e+00 1.02211e+01 5.10709e+00 0.00000e+00
2.17789e+01 5.54261e+00 1.13079e+01 5.53228e+00 0.00000e+00
2.17889e+01 6.14772e+00 1.24861e+01 6.07298e+00 0.00000e+00
2.17989e+01 6.81173e+00 1.37536e+01 6.75225e+00 0.00000e+00
2.18089e+01 7.53725e+00 1.51034e+01 7.59639e+00 0.00000e+00
2.18189e+01 8.32569e+00 1.65226e+01 8.63469e+00 0.00000e+00
2.18289e+01 9.17671e+00 1.79899e+01 9.89857e+00 0.00000e+00
2.18389e+01 1.00875e+01 1.94735e+01 1.14199e+01 0.00000e+00
2.18489e+01 1.10518e+01 2.09294e+01 1.32286e+01 0.00000e+00
2.18590e+01 1.20593e+01 2.22989e+01 1.53483e+01 0.00000e+00
2.18690e+01 1.30942e+01 2.35088e+01 1.77914e+01 0.00000e+00
2.18790e+01 1.41345e+01 2.44720e+01 2.05522e+01 0.00000e+00
2.18890e+01 1.51517e+01 2.50923e+01 2.36001e+01 0.00000e+00
2.18990e+01 1.61106e+01 2.52721e+01 2.68730e+01 0.00000e+00
2.19090e+01 1.69703e+01 2.49241e+01 3.02738e+01 0.00000e+00
2.19190e+01 1.76869e+01 2.39866e+01 3.36715e+01 0.00000e+00
2.19290e+01 1.82165e+01 2.24383e+01 3.69104e+01 0.00000e+00
2.19390e+01 1.85197e+01 2.03100e+01 3.98255e+01 0.00000e+00
2.19490e+01 1.85667e+01 1.76884e+01 4.22645e+01 0.00000e+00
2.19590e+01 1.83412e+01 1.47096e+01 4.41099e+01 0.00000e+00
2.19690e+01 1.78430e+01 1.15418e+01 4.52972e+01 0.00000e+00
2.19790e+01 1.70887e+01 8.36172e+00 4.58221e+01 0.00000e+00
2.19890e+01 1.61095e+01 5.33020e+00 4.57370e+01 0.00000e+00
2.19990e+01 1.49474e+01 2.57351e+00 4.51368e+01 0.00000e+00
2.20090e+01 1.36503e+01 1.73601e-01 4.41399e+01 0.00000e+00
2.20190e+01 1.22672e+01 -1.83224e+00 4.28694e+01 0.00000e+00
2.20290e+01 1.08440e+01 -3.44459e+00 4.14378e+01 0.00000e+00
2.20390e+01 9.42074e+00 -4.69149e+00 3.99387e+01 0.00000e+00
2.20490e+01 8.03020e+00 -5.61752e+00 3.84426e+01 0.00000e+00
2.20590e+01 6.69733e+00 -6.27448e+00 3.69981e+01 0.00000e+00
2.20690e+01 5.43969e+00 -6.71462e+00 3.56352e+01 0.00000e+00
2.20790e+01 4.26838e+00 -6.98628e+00 3.43693e+01 0.00000e+00
2.20890e+01 3.18913e+00 -7.13172e+00 3.32053e+01 0.00000e+00
2.20990e+01 2.20342e+00 -7.18638e+00 3.21412e+01 0.00000e+00
2.21090e+01 1.30954e+00 -7.17905e+00 3.11712e+01 0.00000e+00
2.21190e+01 5.03505e-01 -7.13253e+00 3.02873e+01 0.00000e+00
2.21290e+01 -2.20211e-01 -7.06453e+00 2.94806e+01 0.00000e+00
2.21390e+01 -8.68083e-01 -6.98855e+00 2.87428e+01 0.00000e+00
2.21490e+01 -1.44708e+00 -6.91469e+00 2.80661e+01 0.00000e+00
2.21591e+01 -1.96435e+00 -6.85039e+00 2.74436e+01 0.00000e+00
2.21691e+01 -2.42694e+00 -6.80100e+00 2.68694e+01 0.00000e+00
2.21791e+01 -2.84167e+00 -6.77024e+00 2.63388e+01 0.00000e+00
2.21891e+01 -3.21500e+00 -6.76065e+00 2.58480e+01 0.00000e+00
2.21991e+01 -3.55297e+00 -6.77381e+00 2.53938e+01 0.00000e+00
2.22091e+01 -3.86116e+00 -6.81059e+00 2.49740e+01 0.00000e+00
2.22191e+01 -4.14468e+00 -6.87135e+00 2.45871e+01 0.00000e+00
2.22291e+01 -4.40815e+00 -6.95605e+00 2.42318e+01 0.00000e+00
2.22391e+01 -4.65574e+00 -7.06435e+00 2.39076e+01 0.00000e+00
2.22491e+01 -4.89120e+00 -7.19568e+00 2.36143e+01 0.00000e+00
2.22591e+01 -5.11783e+00 -7.34928e+00 2.33520e+01 0.00000e+00
2.22691e+01 -5.33855e+00 -7.52423e+00 2.31211e+01 0.00000e+00
2.22791e+01 -5.55590e+00 -7.71946e+00 2.29224e+01 0.00000e+00
2.22891e+01 -5.77208e+00 -7.93376e+00 2.27566e+01 0.00000e+00
2.22991e+01 -5.98895e+00 -8.16576e+00 2.26248e+01 0.00000e+00
2.23091e+01 -6.20805e+00 -8.41389e+00 2.25283e+01 0.00000e+00
2.23191e+01 -6.43063e+00 -8.67639e+00 2.24684e+01 0.00000e+00
2.23291e+01 -6.65762e+00 -8.95126e+00 2.24464e+01 0.00000e+00
2.23391e+01 -6.88968e+00 -9.23623e+00 2.24636e+01 0.00000e+00
2.23491e+01 -7.12715e+00 -9.52870e+00 2.25214e+01 0.00000e+00
2.23591e+01 -7.37011e+00 -9.82574e+00 2.26211e+01 0.00000e+00
2.23691e+01 -7.61831e+00 -1.01241e+01 2.27637e+01 0.00000e+00
2.23791e+01 -7.87120e+00 -1.04200e+01 2.29500e+01 0.00000e+00
2.23891e+01 -8.12790e+00 -1.07094e+01 2.31803e+01 0.00000e+00
2.23991e+01 -8.38723e+00 -1.09879e+01 2.34546e+01 0.00000e+00
2.24091e+01 -8.64765e+00 -1.12507e+01 2.37724e+01 0.00000e+00
2.24191e+01 -8.90733e+00 -1.14925e+01 2.41323e+01 0.00000e+00
2.24291e+01 -9.16409e+00 -1.17082e+01 2.45321e+01 0.00000e+00
2.24391e+01 -9.41545e+00 -1.18923e+01 2.49689e+01 0.00000e+00
2.24491e+01 -9.65866e+00 -1.20395e+01 2.54387e+01 0.00000e+00
2.24592e+01 -9.89075e+00 -1.21447e+01 2.59364e+01 0.00000e+00
2.24692e+01 -1.01085e+01 -1.22034e+01 2.64560e+01 0.00000e+00
2.24792e+01 -1.03088e+01 -1.22117e+01 2.69904e+01 0.00000e+00
2.24892e+01 -1.04882e+01 -1.21665e+01 2.75318e+01 0.00000e+00
2.24992e+01 -1.06435e+01 -1.20661e+01 2.80715e+01 0.00000e+00
2.25092e+01 -1.07718e+01 -1.19100e+01 2.86005e+01 0.00000e+00
2.25192e+01 -1.08704e+01 -1.16990e+01 2.91093e+01 0.00000e+00
2.25292e+01 -1.09369e+01 -1.14358e+01 2.95887e+01 0.00000e+00
2.25392e+01 -1.09697e+01 -1.11242e+01 3.00301e+01 0.00000e+00
2.25492e+01 -1.09676e+01 -1.07697e+01 3.04255e+01 0.00000e+00
2.25592e+01 -1.09301e+01 -1.03789e+01 3.07679e+01 0.00000e+00
2.25692e+01 -1.08575e+01 -9.95941e+00 3.10520e+01 0.00000e+00
2.25792e+01 -1.07509e+01 -9.51950e+00 3.12736e+01 0.00000e+00
2.25892e+01 -1.06118e+01 -9.06770e+00 3.14305e+01 0.00000e+00
2.25992e+01 -1.04428e+01 -8.61255e+00 3.15219e+01 0.00000e+00
2.26092e+01 -1.02467e+01 -8.16220e+00 3.15487e+01 0.00000e+00
2.26192e+01 -1.00270e+01 -7.72413e+00 3.15130e+01 0.00000e+00
2.26292e+01 -9.78730e+00 -7.30497e+00 3.14183e+01 0.00000e+00
2.26392e+01 -9.53169e+00 -6.91033e+00 3.12688e+01 0.00000e+00
2.26492e+01 -9.26421e+00 -6.54468e+00 3.10696e+01 0.00000e+00
2.26592e+01 -8.98894e+00 -6.21140e+00 3.08261e+01 0.00000e+00
2.26692e+01 -8.70981e+00 -5.91277e+00 3.05439e+01 0.00000e+00
2.26792e+01 -8.43055e+00 -5.65010e+00 3.02287e+01 0.00000e+00
2.26892e+01 -8.15463e+00 -5.42384e+00 2.98859e+01 0.00000e+00
2.26992e+01 -7.88520e+00 -5.23370e+00 2.95208e+01 0.00000e+00
2.27092e+01 -7.62503e+00 -5.07884e+00 2.91382e+01 0.00000e+00
2.27192e+01 -7.37654e+00 -4.95798e+00 2.87425e+01 0.00000e+00
2.27292e+01 -7.14177e+00 -4.86951e+00 2.83377e+01 0.00000e+00
2.27392e+01 -6.92244e+00 -4.81169e+00 2.79275e+01 0.00000e+00
2.27492e+01 -6.71988e+00 -4.78266e+00 2.75151e+01 0.00000e+00
2.27593e+01 -6.53517e+00 -4.78058e+00 2.71035e+01 0.00000e+00
2.27693e+01 -6.36907e+00 -4.80366e+00 2.66950e+01 0.00000e+00
2.27793e+01 -6.22213e+00 -4.85023e+00 2.62921e+01 0.00000e+00
2.27893e+01 -6.09468e+00 -4.91875e+00 2.58967e+01 0.00000e+00
2.27993e+01 -5.98689e+00 -5.00785e+00 2.55108e+01 0.00000e+00
2.28093e+01 -5.89880e+00 -5.11634e+00 2.51361e+01 0.00000e+00
2.28193e+01 -5.83031e+00 -5.24316e+00 2.47741e+01 0.00000e+00
2.28293e+01 -5.78126e+00 -5.38746e+00 2.44264e+01 0.00000e+00
2.28393e+01 -5.75144e+00 -5.54849e+00 2.40945e+01 0.00000e+00
2.28493e+01 -5.74057e+00 -5.72566e+00 2.37799e+01 0.00000e+00
2.28593e+01 -5.74835e+00 -5.91847e+00 2.34839e+01 0.00000e+00
2.28693e+01 -5.77449e+00 -6.12649e+00 2.32082e+01 0.00000e+00
2.28793e+01 -5.81867e+00 -6.34937e+00 2.29541e+01 0.00000e+00
2.28893e+01 -5.88056e+00 -6.58676e+00 2.27232e+01 0.00000e+00
2.28993e+01 -5.95985e+00 -6.83829e+00 2.25172e+01 0.00000e+00
2.29093e+01 -6.05620e+00 -7.10354e+00 2.23378e+01 0.00000e+00
2.29193e+01 -6.16927e+00 -7.38203e+00 2.21868e+01 0.00000e+00
2.29293e+01 -6.29871e+00 -7.67312e+00 2.20659e+01 0.00000e+00
2.29393e+01 -6.44411e+00 -7.97601e+00 2.19771e+01 0.00000e+00
2.29493e+01 -6.60503e+00 -8.28967e+00 2.19224e+01 0.00000e+00
2.29593e+01 -6.78096e+00 -8.61281e+00 2.19036e+01 0.00000e+00
2.29693e+01 -6.97130e+00 -8.94382e+00 2.19229e+01 0.00000e+00
2.29793e+01 -7.17534e+00 -9.28074e+00 2.19821e+01 0.00000e+00
2.29893e+01 -7.39221e+00 -9.62118e+00 2.20830e+01 0.00000e+00
2.29993e+01 -7.62091e+00 -9.96232e+00 2.22273e+01 0.00000e+00
2.30093e+01 -7.86021e+00 -1.03008e+01 2.24165e+01 0.00000e+00
2.30193e+01 -8.10868e+00 -1.06329e+01 2.26516e+01 0.00000e+00
2.30293e+01 -8.36462e+00 -1.09542e+01 2.29331e+01 0.00000e+00
2.30393e+01 -8.62607e+00 -1.12600e+01 2.32611e+01 0.00000e+00
2.30493e+01 -8.89078e+00 -1.15450e+01 2.36350e+01 0.00000e+00
2.30594e+01 -9.15619e+00 -1.18036e+01 2.40531e+01 0.00000e+00
2.30694e+01 -9.41943e+00 -1.20299e+01 2.45129e+01 0.00000e+00
2.30794e+01 -9.67736e+00 -1.22181e+01 2.50109e+01 0.00000e+00
2.30894e+01 -9.92656e+00 -1.23623e+01 2.55423e+01 0.00000e+00
2.30994e+01 -1.01634e+01 -1.24571e+01 2.61011e+01 0.00000e+00
2.31094e+01 -1.03842e+01 -1.24977e+01 2.66802e+01 0.00000e+00
2.31194e+01 -1.05850e+01 -1.24801e+01 2.72712e+01 0.00000e+00
2.31294e+01 -1.07621e+01 -1.24016e+01 2.78649e+01 0.00000e+00
2.31394e+01 -1.09118e+01 -1.22609e+01 2.84514e+01 0.00000e+00
2.31494e+01 -1.10309e+01 -1.20582e+01 2.90202e+01 0.00000e+00
2.31594e+01 -1.11165e+01 -1.17955e+01 2.95608e+01 0.00000e+00
2.31694e+01 -1.11661e+01 -1.14766e+01 3.00632e+01 0.00000e+00
2.31794e+01 -1.11781e+01 -1.11071e+01 3.05178e+01 0.00000e+00
2.31894e+01 -1.11517e+01 -1.06939e+01 3.09164e+01 0.00000e+00
2.31994e+01 -1.10867e+01 -1.02454e+01 3.12522e+01 0.00000e+00
2.32094e+01 -1.09838e+01 -9.77071e+00 3.15202e+01 0.00000e+00
2.32194e+01 -1.08446e+01 -9.27961e+00 3.17169e+01 0.00000e+00
2.32294e+01 -1.06716e+01 -8.78184e+00 3.18413e+01 0.00000e+00
2.32394e+01 -1.04677e+01 -8.28685e+00 3.18936e+01 0.00000e+00
2.32494e+01 -1.02366e+01 -7.80341e+00 3.18761e+01 0.00000e+00
2.32594e+01 -9.98231e+00 -7.33931e+00 3.17925e+01 0.00000e+00
2.32694e+01 -9.70928e+00 -6.90116e+00 3.16475e+01 0.00000e+00
2.32794e+01 -9.42201e+00 -6.49427e+00 3.14466e+01 0.00000e+00
2.32894e+01 -9.12504e+00 -6.12265e+00 3.11961e+01 0.00000e+00
2.32994e+01 -8.82278e+00 -5.78900e+00 3.09022e+01 0.00000e+00
2.33094e+01 -8.51944e+00 -5.49489e+00 3.05713e+01 0.00000e+00
2.33194e+01 -8.21891e+00 -5.24081e+00 3.02097e+01 0.00000e+00
2.33294e+01 -7.92473e+00 -5.02644e+00 2.98233e+01 0.00000e+00
2.33394e+01 -7.64003e+00 -4.85074e+00 2.94173e+01 0.00000e+00
2.33494e+01 -7.36752e+00 -4.71217e+00 2.89968e+01 0.00000e+00
2.33595e+01 -7.10948e+00 -4.60886e+00 2.85663e+01 0.00000e+00
2.33695e+01 -6.86779e+00 -4.53870e+00 2.81296e+01 0.00000e+00
2.33795e+01 -6.64394e+00 -4.49952e+00 2.76902e+01 0.00000e+00
2.33895e+01 -6.43909e+00 -4.48914e+00 2.72513e+01 0.00000e+00
2.33995e+01 -6.25405e+00 -4.50548e+00 2.68155e+01 0.00000e+00
2.34095e+01 -6.08940e+00 -4.54659e+00 2.63852e+01 0.00000e+00
2.34195e+01 -5.94546e+00 -4.61070e+00 2.59624e+01 0.00000e+00
2.34295e+01 -5.82238e+00 -4.69623e+00 2.55491e+01 0.00000e+00
2.34395e+01 -5.72013e+00 -4.80182e+00 2.51469e+01 0.00000e+00
2.34495e+01 -5.63859e+00 -4.92632e+00 2.47575e+01 0.00000e+00
2.34595e+01 -5.57755e+00 -5.06876e+00 2.43823e+01 0.00000e+00
2.34695e+01 -5.53670e+00 -5.22838e+00 2.40227e+01 0.00000e+00
2.34795e+01 -5.51575e+00 -5.40455e+00 2.36803e+01 0.00000e+00
2.34895e+01 -5.51434e+00 -5.59680e+00 2.33562e+01 0.00000e+00
2.34995e+01 -5.53213e+00 -5.80478e+00 2.30521e+01 0.00000e+00
2.35095e+01 -5.56878e+00 -6.02822e+00 2.27694e+01 0.00000e+00
2.35195e+01 -5.62394e+00 -6.26687e+00 2.25095e+01 0.00000e+00
2.35295e+01 -5.69730e+00 -6.52054e+00 2.22741e+01 0.00000e+00
2.35395e+01 -5.78854e+00 -6.78899e+00 2.20650e+01 0.00000e+00
2.35495e+01 -5.89735e+00 -7.07193e+00 2.18838e+01 0.00000e+00
2.35595e+01 -6.02343e+00 -7.36898e+00 2.17325e+01 0.00000e+00
2.35695e+01 -6.16644e+00 -7.67959e+00 2.16130e+01 0.00000e+00
2.35795e+01 -6.32603e+00 -8.00301e+00 2.15275e+01 0.00000e+00
2.35895e+01 -6.50180e+00 -8.33827e+00 2.14781e+01 0.00000e+00
2.35995e+01 -6.69328e+00 -8.68407e+00 2.14670e+01 0.00000e+00
2.36095e+01 -6.89989e+00 -9.03875e+00 2.14965e+01 0.00000e+00
2.36195e+01 -7.12094e+00 -9.40024e+00 2.15686e+01 0.00000e+00
2.36295e+01 -7.35559e+00 -9.76600e+00 2.16857e+01 0.00000e+00
2.36395e+01 -7.60280e+00 -1.01330e+01 2.18495e+01 0.00000e+00
2.36495e+01 -7.86133e+00 -1.04975e+01 2.20618e+01 0.00000e+00
2.36596e+01 -8.12966e+00 -1.08554e+01 2.23238e+01 0.00000e+00
2.36696e+01 -8.40601e+00 -1.12018e+01 2.26365e+01 0.00000e+00
2.36796e+01 -8.68826e+00 -1.15314e+01 2.30000e+01 0.00000e+00
2.36896e+01 -8.97395e+00 -1.18382e+01 2.34135e+01 0.00000e+00
2.36996e+01 -9.26030e+00 -1.21158e+01 2.38755e+01 0.00000e+00
2.37096e+01 -9.54414e+00 -1.23577e+01 2.43833e+01 0.00000e+00
2.37196e+01 -9.82198e+00 -1.25569e+01 2.49328e+01 0.00000e+00
2.37296e+01 -1.00900e+01 -1.27070e+01 2.55186e+01 0.00000e+00
2.37396e+01 -1.03442e+01 -1.28017e+01 2.61339e+01 0.00000e+00
2.37496e+01 -1.05802e+01 -1.28354e+01 2.67707e+01 0.00000e+00
2.37596e+01 -1.07939e+01 -1.28038e+01 2.74193e+01 0.00000e+00
2.37696e+01 -1.09810e+01 -1.27039e+01 2.80691e+01 0.00000e+00
2.37796e+01 -1.11373e+01 -1.25344e+01 2.87088e+01 0.00000e+00
2.37896e+01 -1.12593e+01 -1.22958e+01 2.93264e+01 0.00000e+00
2.37996e+01 -1.13437e+01 -1.19908e+01 2.99100e+01 0.00000e+00
2.38096e+01 -1.13881e+01 -1.16243e+01 3.04483e+01 0.00000e+00
2.38196e+01 -1.13906e+01 -1.12030e+01 3.09308e+01 0.00000e+00
2.38296e+01 -1.13504e+01 -1.07354e+01 3.13484e+01 0.00000e+00
2.38396e+01 -1.12677e+01 -1.02313e+01 3.16941e+01 0.00000e+00
2.38496e+01 -1.11436e+01 -9.70165e+00 3.19626e+01 0.00000e+00
2.38596e+01 -1.09801e+01 -9.15755e+00 3.21512e+01 0.00000e+00
2.38696e+01 -1.07801e+01 -8.61017e+00 3.22591e+01 0.00000e+00
2.38796e+01 -1.05473e+01 -8.07009e+00 3.22879e+01 0.00000e+00
2.38896e+01 -1.02860e+01 -7.54690e+00 3.22408e+01 0.00000e+00
2.38996e+01 -1.00009e+01 -7.04893e+00 3.21227e+01 0.00000e+00
2.39096e+01 -9.69709e+00 -6.58300e+00 3.19396e+01 0.00000e+00
2.39196e+01 -9.37959e+00 -6.15441e+00 3.16982e+01 0.00000e+00
2.39296e+01 -9.05349e+00 -5.76688e+00 3.14058e+01 0.00000e+00
2.39396e+01 -8.72362e+00 -5.42267e+00 3.10697e+01 0.00000e+00
2.39496e+01 -8.39453e+00 -5.12276e+00 3.06970e+01 0.00000e+00
2.39597e+01 -8.07036e+00 -4.86703e+00 3.02945e+01 0.00000e+00
2.39697e+01 -7.75480e+00 -4.65446e+00 2.98686e+01 0.00000e+00
2.39797e+01 -7.45107e+00 -4.48335e+00 2.94249e+01 0.00000e+00
2.39897e+01 -7.16189e+00 -4.35157e+00 2.89687e+01 0.00000e+00
2.39997e+01 -6.88949e+00 -4.25665e+00 2.85043e+01 0.00000e+00
2.40097e+01 -6.63567e+00 -4.19602e+00 2.80359e+01 0.00000e+00
2.40197e+01 -6.40179e+00 -4.16709e+00 2.75667e+01 0.00000e+00
2.40297e+01 -6.18885e+00 -4.16734e+00 2.70998e+01 0.00000e+00
2.40397e+01 -5.99753e+00 -4.19443e+00 2.66377e+01 0.00000e+00
2.40497e+01 -5.82820e+00 -4.24621e+00 2.61826e+01 0.00000e+00
2.40597e+01 -5.68104e+00 -4.32079e+00 2.57365e+01 0.00000e+00
2.40697e+01 -5.55603e+00 -4.41652e+00 2.53012e+01 0.00000e+00
2.40797e+01 -5.45299e+00 -4.53201e+00 2.48781e+01 0.00000e+00
2.40897e+01 -5.37167e+00 -4.66610e+00 2.44688e+01 0.00000e+00
2.40997e+01 -5.31171e+00 -4.81788e+00 2.40746e+01 0.00000e+00
2.41097e+01 -5.27273e+00 -4.98666e+00 2.36968e+01 0.00000e+00
2.41197e+01 -5.25434e+00 -5.17191e+00 2.33368e+01 0.00000e+00
2.41297e+01 -5.25611e+00 -5.37329e+00 2.29959e+01 0.00000e+00
2.41397e+01 -5.27765e+00 -5.59057e+00 2.26755e+01 0.00000e+00
2.41497e+01 -5.31859e+00 -5.82362e+00 2.23769e+01 0.00000e+00
2.41597e+01 -5.37858e+00 -6.07238e+00 2.21018e+01 0.00000e+00
2.41697e+01 -5.45730e+00 -6.33681e+00 2.18518e+01 0.00000e+00
2.41797e+01 -5.55445e+00 -6.61686e+00 2.16285e+01 0.00000e+00
2.41897e+01 -5.66976e+00 -6.91242e+00 2.14338e+01 0.00000e+00
2.41997e+01 -5.80298e+00 -7.22329e+00 2.12697e+01 0.00000e+00
2.42097e+01 -5.95383e+00 -7.54913e+00 2.11384e+01 0.00000e+00
2.42197e+01 -6.12204e+00 -7.88937e+00 2.10420e+01 0.00000e+00
2.42297e+01 -6.30730e+00 -8.24320e+00 2.09829e+01 0.00000e+00
2.42397e+01 -6.50921e+00 -8.60949e+00 2.09635e+01 0.00000e+00
2.42497e+01 -6.72732e+00 -8.98672e+00 2.09865e+01 0.00000e+00
2.42598e+01 -6.96102e+00 -9.37291e+00 2.10543e+01 0.00000e+00
2.42698e+01 -7.20958e+00 -9.76558e+00 2.11694e+01 0.00000e+00
2.42798e+01 -7.47204e+00 -1.01617e+01 2.13342e+01 0.00000e+00
2.42898e+01 -7.74724e+00 -1.05574e+01 2.15509e+01 0.00000e+00
2.42998e+01 -8.03373e+00 -1.09484e+01 2.18213e+01 0.00000e+00
2.43098e+01 -8.32973e+00 -1.13296e+01 2.21468e+01 0.00000e+00
2.43198e+01 -8.63314e+00 -1.16951e+01 2.25280e+01 0.00000e+00
2.43298e+01 -8.94144e+00 -1.20385e+01 2.29647e+01 0.00000e+00
2.43398e+01 -9.25172e+00 -1.23526e+01 2.34557e+01 0.00000e+00
2.43498e+01 -9.56064e+00 -1.26299e+01 2.39987e+01 0.00000e+00
2.43598e+01 -9.86446e+00 -1.28627e+01 2.45896e+01 0.00000e+00
2.43698e+01 -1.01590e+01 -1.30431e+01 2.52232e+01 0.00000e+00
2.43798e+01 -1.04399e+01 -1.31637e+01 2.58923e+01 0.00000e+00
2.43898e+01 -1.07024e+01 -1.32179e+01 2.65881e+01 0.00000e+00
2.43998e+01 -1.09416e+01 -1.32000e+01 2.73003e+01 0.00000e+00
2.44098e+01 -1.11526e+01 -1.31059e+01 2.80170e+01 0.00000e+00
2.44198e+01 -1.13308e+01 -1.29336e+01 2.87254e+01 0.00000e+00
2.44298e+01 -1.14719e+01 -1.26831e+01 2.94118e+01 0.00000e+00
2.44398e+01 -1.15720e+01 -1.23571e+01 3.00626e+01 0.00000e+00
2.44498e+01 -1.16281e+01 -1.19605e+01 3.06645e+01 0.00000e+00
2.44598e+01 -1.16379e+01 -1.15008e+01 3.12053e+01 0.00000e+00
2.44698e+01 -1.16004e+01 -1.09876e+01 3.16743e+01 0.00000e+00
2.44798e+01 -1.15155e+01 -1.04322e+01 3.20631e+01 0.00000e+00
2.44898e+01 -1.13843e+01 -9.84709e+00 3.23656e+01 0.00000e+00
2.44998e+01 -1.12089e+01 -9.24526e+00 3.25784e+01 0.00000e+00
2.45098e+01 -1.09926e+01 -8.63964e+00 3.27009e+01 0.00000e+00
2.45198e+01 -1.07396e+01 -8.04247e+00 3.27349e+01 0.00000e+00
2.45298e+01 -1.04547e+01 -7.46483e+00 3.26842e+01 0.00000e+00
2.45398e+01 -1.01433e+01 -6.91624e+00 3.25547e+01 0.00000e+00
2.45498e+01 -9.81104e+00 -6.40443e+00 3.23534e+01 0.00000e+00
2.45599e+01 -9.46369e+00 -5.93522e+00 3.20884e+01 0.00000e+00
2.45699e+01 -9.10698e+00 -5.51262e+00 3.17681e+01 0.00000e+00
2.45799e+01 -8.74634e+00 -5.13888e+00 3.14008e+01 0.00000e+00
2.45899e+01 -8.38686e+00 -4.81474e+00 3.09947e+01 0.00000e+00
2.45999e+01 -8.03313e+00 -4.53970e+00 3.05575e+01 0.00000e+00
2.46099e+01 -7.68920e+00 -4.31224e+00 3.00962e+01 0.00000e+00
2.46199e+01 -7.35858e+00 -4.13011e+00 2.96172e+01 0.00000e+00
2.46299e+01 -7.04417e+00 -3.99056e+00 2.91259e+01 0.00000e+00
2.46399e+01 -6.74835e+00 -3.89056e+00 2.86272e+01 0.00000e+00
2.46499e+01 -6.47296e+00 -3.82700e+00 2.81251e+01 0.00000e+00
2.46599e+01 -6.21937e+00 -3.79678e+00 2.76233e+01 0.00000e+00
2.46699e+01 -5.98853e+00 -3.79696e+00 2.71247e+01 0.00000e+00
2.46799e+01 -5.78105e+00 -3.82482e+00 2.66319e+01 0.00000e+00
2.46899e+01 -5.59721e+00 -3.87791e+00 2.61469e+01 0.00000e+00
2.46999e+01 -5.43705e+00 -3.95408e+00 2.56718e+01 0.00000e+00
2.47099e+01 -5.30044e+00 -4.05150e+00 2.52080e+01 0.00000e+00
2.47199e+01 -5.18706e+00 -4.16864e+00 2.47570e+01 0.00000e+00
2.47299e+01 -5.09654e+00 -4.30428e+00 2.43202e+01 0.00000e+00
2.47399e+01 -5.02840e+00 -4.45747e+00 2.38988e+01 0.00000e+00
2.47499e+01 -4.98215e+00 -4.62750e+00 2.34940e+01 0.00000e+00
2.47599e+01 -4.95728e+00 -4.81391e+00 2.31070e+01 0.00000e+00
2.47699e+01 -4.95330e+00 -5.01641e+00 2.27390e+01 0.00000e+00
2.47799e+01 -4.96976e+00 -5.23489e+00 2.23914e+01 0.00000e+00
2.47899e+01 -5.00621e+00 -5.46935e+00 2.20654e+01 0.00000e+00
2.47999e+01 -5.06230e+00 -5.71991e+00 2.17625e+01 0.00000e+00
2.48099e+01 -5.13768e+00 -5.98671e+00 2.14842e+01 0.00000e+00
2.48199e+01 -5.23207e+00 -6.26994e+00 2.12322e+01 0.00000e+00
2.48299e+01 -5.34525e+00 -6.56974e+00 2.10084e+01 0.00000e+00
2.48399e+01 -5.47699e+00 -6.88620e+00 2.08146e+01 0.00000e+00
2.48499e+01 -5.62712e+00 -7.21928e+00 2.06532e+01 0.00000e+00
2.48600e+01 -5.79547e+00 -7.56876e+00 2.05263e+01 0.00000e+00
2.48700e+01 -5.98183e+00 -7.93422e+00 2.04365e+01 0.00000e+00
2.48800e+01 -6.18599e+00 -8.31489e+00 2.03865e+01 0.00000e+00
2.48900e+01 -6.40764e+00 -8.70968e+00 2.03789e+01 0.00000e+00
2.49000e+01 -6.64640e+00 -9.11703e+00 2.04167e+01 0.00000e+00
2.49100e+01 -6.90173e+00 -9.53485e+00 2.05029e+01 0.00000e+00
2.49200e+01 -7.17293e+00 -9.96046e+00 2.06404e+01 0.00000e+00
2.49300e+01 -7.45907e+00 -1.03905e+01 2.08321e+01 0.00000e+00
2.49400e+01 -7.75896e+00 -1.08207e+01 2.10804e+01 0.00000e+00
2.49500e+01 -8.07107e+00 -1.12463e+01 2.13878e+01 0.00000e+00
2.49600e+01 -8.39352e+00 -1.16614e+01 2.17558e+01 0.00000e+00
2.49700e+01 -8.72402e+00 -1.20592e+01 2.21855e+01 0.00000e+00
2.49800e+01 -9.05979e+00 -1.24323e+01 2.26768e+01 0.00000e+00
2.49900e+01 -9.39758e+00 -1.27725e+01 2.32285e+01 0.00000e+00
2.50000e+01 -9.73366e+00 -1.30709e+01 2.38378e+01 0.00000e+00


==> data/lorenz_stabilizer_plot.dat <==
-5.00000e+00 1.00000e+01 1.00000e+01 1.00000e+01 0.00000e+00
-4.99000e+00 1.00809e+01 1.16577e+01 1.08098e+01 0.00000e+00
-4.97999e+00 1.03080e+01 1.32362e+01 1.17778e+01 0.00000e+00
-4.96999e+00 1.06600e+01 1.47375e+01 1.29155e+01 0.00000e+00
-4.95999e+00 1.11174e+01 1.61541e+01 1.42363e+01 0.00000e+00
-4.94998e+00 1.16614e+01 1.74680e+01 1.57527e+01 0.00000e+00
-4.93998e+00 1.22725e+01 1.86510e+01 1.74731e+01 0.00000e+00
-4.92998e+00 1.29303e+01 1.96656e+01 1.93987e+01 0.00000e+00
-4.91997e+00 1.36121e+01 2.04665e+01 2.15202e+01 0.00000e+00
-4.90997e+00 1.42929e+01 2.10037e+01 2.38138e+01 0.00000e+00
-4.89997e+00 1.49452e+01 2.12271e+01 2.62394e+01 0.00000e+00
-4.88996e+00 1.55397e+01 2.10924e+01 2.87385e+01 0.00000e+00
-4.87996e+00 1.60460e+01 2.05679e+01 3.12361e+01 0.00000e+00
-4.86996e+00 1.64349e+01 1.96420e+01 3.36440e+01 0.00000e+00
-4.85995e+00 1.66795e+01 1.83283e+01 3.58681e+01 0.00000e+00
-4.84995e+00 1.67587e+01 1.66682e+01 3.78180e+01 0.00000e+00
-4.83995e+00 1.66581e+01 1.47295e+01 3.94168e+01 0.00000e+00
-4.82994e+00 1.63726e+01 1.26005e+01 4.06106e+01 0.00000e+00
-4.81994e+00 1.59065e+01 1.03805e+01 4.13744e+01 0.00000e+00
-4.80994e+00 1.52730e+01 8.16865e+00 4.17133e+01 0.00000e+00
-4.79993e+00 1.44933e+01 6.05383e+00 4.16597e+01 0.00000e+00
-4.78993e+00 1.35941e+01 4.10676e+00 4.12662e+01 0.00000e+00
-4.77993e+00 1.26054e+01 2.37593e+00 4.05976e+01 0.00000e+00
-4.76992e+00 1.15576e+01 8.87278e-01 3.97220e+01 0.00000e+00
-4.75992e+00 1.04799e+01 -3.53234e-01 3.87040e+01 0.00000e+00
-4.74992e+00 9.39834e+00 -1.35530e+00 3.76002e+01 0.00000e+00
-4.73991e+00 8.33510e+00 -2.13939e+00 3.64567e+01 0.00000e+00
-4.72991e+00 7.30792e+00 -2.73225e+00 3.53084e+01 0.00000e+00
-4.71991e+00 6.33015e+00 -3.16314e+00 3.41802e+01 0.00000e+00
-4.70990e+00 5.41109e+00 -3.46112e+00 3.30884e+01 0.00000e+00
-4.69990e+00 4.55648e+00 -3.65335e+00 3.20424e+01 0.00000e+00
-4.68990e+00 3.76905e+00 -3.76407e+00 3.10466e+01 0.00000e+00
-4.67989e+00 3.04912e+00 -3.81419e+00 3.01020e+01 0.00000e+00
-4.66989e+00 2.39516e+00 -3.82132e+00 2.92073e+01 0.00000e+00
-4.65989e+00 1.80425e+00 -3.79994e+00 2.83597e+01 0.00000e+00
-4.64988e+00 1.27253e+00 -3.76176e+00 2.75559e+01 0.00000e+00
-4.63988e+00 7.95484e-01 -3.71612e+00 2.67926e+01 0.00000e+00
-4.62988e+00 3.68251e-01 -3.67034e+00 2.60663e+01 0.00000e+00
-4.61987e+00 -1.41835e-02 -3.63009e+00 2.53739e+01 0.00000e+00
-4.60987e+00 -3.56829e-01 -3.59971e+00 2.47127e+01 0.00000e+00
-4.59987e+00 -6.64579e-01 -3.58248e+00 2.40804e+01 0.00000e+00
-4.58986e+00 -9.42132e-01 -3.58085e+00 2.34751e+01 0.00000e+00
-4.57986e+00 -1.19394e+00 -3.59665e+00 2.28951e+01 0.00000e+00
-4.56986e+00 -1.42418e+00 -3.63122e+00 2.23392e+01 0.00000e+00
-4.55985e+00 -1.63674e+00 -3.68559e+00 2.18064e+01 0.00000e+00
-4.54985e+00 -1.83524e+00 -3.76053e+00 2.12963e+01 0.00000e+00
-4.53985e+00 -2.02300e+00 -3.85669e+00 2.08082e+01 0.00000e+00
-4.52984e+00 -2.20308e+00 -3.97463e+00 2.03422e+01 0.00000e+00
-4.51984e+00 -2.37833e+00 -4.11488e+00 1.98982e+01 0.00000e+00
-4.50984e+00 -2.55135e+00 -4.27800e+00 1.94765e+01 0.00000e+00
-4.49983e+00 -2.72455e+00 -4.46457e+00 1.90777e+01 0.00000e+00
-4.48983e+00 -2.90019e+00 -4.67525e+00 1.87024e+01 0.00000e+00
-4.47983e+00 -3.08036e+00 -4.91076e+00 1.83515e+01 0.00000e+00
-4.46982e+00 -3.26703e+00 -5.17189e+00 1.80264e+01 0.00000e+00
-4.45982e+00 -3.46206e+00 -5.45948e+00 1.77284e+01 0.00000e+00
-4.44982e+00 -3.66722e+00 -5.77442e+00 1.74593e+01 0.00000e+00
-4.43981e+00 -3.88419e+00 -6.11761e+00 1.72213e+01 0.00000e+00
-4.42981e+00 -4.11458e+00 -6.48992e+00 1.70168e+01 0.00000e+00
-4.41981e+00 -4.35991e+00 -6.89213e+00 1.68487e+01 0.00000e+00
-4.40980e+00 -4.62166e+00 -7.32491e+00 1.67203e+01 0.00000e+00
-4.39980e+00 -4.90118e+00 -7.78864e+00 1.66353e+01 0.00000e+00
-4.38980e+00 -5.19975e+00 -8.28342e+00 1.65980e+01 0.00000e+00
-4.37979e+00 -5.51847e+00 -8.80884e+00 1.66132e+01 0.00000e+00
-4.36979e+00 -5.85832e+00 -9.36390e+00 1.66861e+01 0.00000e+00
-4.35979e+00 -6.22002e+00 -9.94680e+00 1.68225e+01 0.00000e+00
-4.34978e+00 -6.60402e+00 -1.05547e+01 1.70285e+01 0.00000e+00
-4.33978e+00 -7.01039e+00 -1.11837e+01 1.73107e+01 0.00000e+00
-4.32978e+00 -7.43874e+00 -1.18281e+01 1.76757e+01 0.00000e+00
-4.31977e+00 -7.88813e+00 -1.24808e+01 1.81301e+01 0.00000e+00
-4.30977e+00 -8.35691e+00 -1.31326e+01 1.86801e+01 0.00000e+00
-4.29977e+00 -8.84261e+00 -1.37722e+01 1.93308e+01 0.00000e+00
-4.28976e+00 -9.34183e+00 -1.43858e+01 2.00862e+01 0.00000e+00
-4.27976e+00 -9.85006e+00 -1.49578e+01 2.09481e+01 0.00000e+00
-4.26976e+00 -1.03616e+01 -1.54700e+01 2.19154e+01 0.00000e+00
-4.25975e+00 -1.08695e+01 -1.59028e+01 2.29836e+01 0.00000e+00
-4.24975e+00 -1.13657e+01 -1.62358e+01 2.41437e+01 0.00000e+00
-4.23975e+00 -1.18406e+01 -1.64482e+01 2.53818e+01 0.00000e+00
-4.22974e+00 -1.22839e+01 -1.65209e+01 2.66786e+01 0.00000e+00
-4.21974e+00 -1.26845e+01 -1.64376e+01 2.80096e+01 0.00000e+00
-4.20974e+00 -1.30310e+01 -1.61866e+01 2.93452e+01 0.00000e+00
-4.19973e+00 -1.33122e+01 -1.57624e+01 3.06524e+01 0.00000e+00
-4.18973e+00 -1.35180e+01 -1.51668e+01 3.18961e+01 0.00000e+00
-4.17973e+00 -1.36395e+01 -1.44100e+01 3.30412e+01 0.00000e+00
-4.16972e+00 -1.36704e+01 -1.35103e+01 3.40554e+01 0.00000e+00
-4.15972e+00 -1.36067e+01 -1.24932e+01 3.49113e+01 0.00000e+00
-4.14972e+00 -1.34479e+01 -1.13901e+01 3.55883e+01 0.00000e+00
-4.13971e+00 -1.31964e+01 -1.02356e+01 3.60745e+01 0.00000e+00
-4.12971e+00 -1.28579e+01 -9.06520e+00 3.63664e+01 0.00000e+00
-4.11971e+00 -1.24408e+01 -7.91273e+00 3.64693e+01 0.00000e+00
-4.10970e+00 -1.19558e+01 -6.80803e+00 3.63954e+01 0.00000e+00
-4.09970e+00 -1.14152e+01 -5.77549e+00 3.61627e+01 0.00000e+00
-4.08970e+00 -1.08320e+01 -4.83323e+00 3.57926e+01 0.00000e+00
-4.07969e+00 -1.02194e+01 -3.99287e+00 3.53083e+01 0.00000e+00
-4.06969e+00 -9.59038e+00 -3.26005e+00 3.47328e+01 0.00000e+00
-4.05969e+00 -8.95670e+00 -2.63521e+00 3.40877e+01 0.00000e+00
-4.04968e+00 -8.32895e+00 -2.11466e+00 3.33924e+01 0.00000e+00
-4.03968e+00 -7.71618e+00 -1.69172e+00 3.26636e+01 0.00000e+00
-4.02968e+00 -7.12587e+00 -1.35776e+00 3.19150e+01 0.00000e+00
-4.01967e+00 -6.56387e+00 -1.10308e+00 3.11577e+01 0.00000e+00
-4.00967e+00 -6.03456e+00 -9.17686e-01 3.04000e+01 0.00000e+00
-3.99967e+00 -5.54095e+00 -7.91780e-01 2.96484e+01 0.00000e+00
-3.98966e+00 -5.08484e+00 -7.16177e-01 2.89073e+01 0.00000e+00
-3.97966e+00 -4.66704e+00 -6.82524e-01 2.81799e+01 0.00000e+00
-3.96966e+00 -4.28754e+00 -6.83432e-01 2.74681e+01 0.00000e+00
-3.95965e+00 -3.94566e+00 -7.12514e-01 2.67733e+01 0.00000e+00
-3.94965e+00 -3.64024e+00 -7.64371e-01 2.60961e+01 0.00000e+00
-3.93965e+00 -3.36974e+00 -8.34540e-01 2.54368e+01 0.00000e+00
-3.92964e+00 -3.13241e+00 -9.19413e-01 2.47953e+01 0.00000e+00
-3.91964e+00 -2.92635e+00 -1.01616e+00 2.41715e+01 0.00000e+00
-3.90964e+00 -2.74959e+00 -1.12262e+00 2.35651e+01 0.00000e+00
-3.89963e+00 -2.60020e+00 -1.23723e+00 2.29759e+01 0.00000e+00
-3.88963e+00 -2.47630e+00 -1.35895e+00 2.24036e+01 0.00000e+00
-3.87963e+00 -2.37609e+00 -1.48717e+00 2.18479e+01 0.00000e+00
-3.86962e+00 -2.29793e+00 -1.62163e+00 2.13086e+01 0.00000e+00
-3.85962e+00 -2.24031e+00 -1.76242e+00 2.07856e+01 0.00000e+00
-3.84962e+00 -2.20190e+00 -1.90989e+00 2.02786e+01 0.00000e+00
-3.83961e+00 -2.18153e+00 -2.06458e+00 1.97878e+01 0.00000e+00
-3.82961e+00 -2.17820e+00 -2.22729e+00 1.93131e+01 0.00000e+00
-3.81961e+00 -2.19110e+00 -2.39893e+00 1.88545e+01 0.00000e+00
-3.80960e+00 -2.21959e+00 -2.58058e+00 1.84124e+01 0.00000e+00
-3.79960e+00 -2.26320e+00 -2.77348e+00 1.79869e+01 0.00000e+00
-3.78960e+00 -2.32161e+00 -2.97894e+00 1.75785e+01 0.00000e+00
-3.77959e+00 -2.39469e+00 -3.19843e+00 1.71876e+01 0.00000e+00
-3.76959e+00 -2.48244e+00 -3.43351e+00 1.68150e+01 0.00000e+00
-3.75959e+00 -2.58504e+00 -3.68582e+00 1.64614e+01 0.00000e+00
-3.74958e+00 -2.70280e+00 -3.95712e+00 1.61278e+01 0.00000e+00
-3.73958e+00 -2.83616e+00 -4.24926e+00 1.58154e+01 0.00000e+00
-3.72958e+00 -2.98573e+00 -4.56414e+00 1.55256e+01 0.00000e+00
-3.71957e+00 -3.15221e+00 -4.90376e+00 1.52603e+01 0.00000e+00
-3.70957e+00 -3.33646e+00 -5.27015e+00 1.50215e+01 0.00000e+00
-3.69957e+00 -3.53942e+00 -5.66534e+00 1.48116e+01 0.00000e+00
-3.68956e+00 -3.76215e+00 -6.09137e+00 1.46335e+01 0.00000e+00
-3.67956e+00 -4.00581e+00 -6.55018e+00 1.44906e+01 0.00000e+00
-3.66956e+00 -4.27161e+00 -7.04358e+00 1.43867e+01 0.00000e+00
-3.65955e+00 -4.56081e+00 -7.57313e+00 1.43266e+01 0.00000e+00
-3.64955e+00 -4.87470e+00 -8.14005e+00 1.43153e+01 0.00000e+00
-3.63955e+00 -5.21451e+00 -8.74503e+00 1.43588e+01 0.00000e+00
-3.62954e+00 -5.58140e+00 -9.38806e+00 1.44639e+01 0.00000e+00
-3.61954e+00 -5.97639e+00 -1.00682e+01 1.46381e+01 0.00000e+00
-3.60954e+00 -6.40025e+00 -1.07833e+01 1.48897e+01 0.00000e+00
-3.59953e+00 -6.85337e+00 -1.15297e+01 1.52276e+01 0.00000e+00
-3.58953e+00 -7.33570e+00 -1.23017e+01 1.56614e+01 0.00000e+00
-3.57953e+00 -7.84654e+00 -1.30913e+01 1.62007e+01 0.00000e+00
-3.56952e+00 -8.38435e+00 -1.38880e+01 1.68553e+01 0.00000e+00
-3.55952e+00 -8.94659e+00 -1.46778e+01 1.76339e+01 0.00000e+00
-3.54952e+00 -9.52948e+00 -1.54434e+01 1.85438e+01 0.00000e+00
-3.53951e+00 -1.01278e+01 -1.61641e+01 1.95900e+01 0.00000e+00
-3.52951e+00 -1.07346e+01 -1.68154e+01 2.07735e+01 0.00000e+00
-3.51951e+00 -1.13411e+01 -1.73701e+01 2.20908e+01 0.00000e+00
-3.50950e+00 -1.19369e+01 -1.77987e+01 2.35317e+01 0.00000e+00
-3.49950e+00 -1.25095e+01 -1.80712e+01 2.50788e+01 0.00000e+00
-3.48950e+00 -1.30447e+01 -1.81592e+01 2.67065e+01 0.00000e+00
-3.47949e+00 -1.35275e+01 -1.80383e+01 2.83805e+01 0.00000e+00
-3.46949e+00 -1.39419e+01 -1.76910e+01 3.00592e+01 0.00000e+00
-3.45949e+00 -1.42725e+01 -1.71092e+01 3.16948e+01 0.00000e+00
-3.44948e+00 -1.45050e+01 -1.62971e+01 3.32366e+01 0.00000e+00
-3.43948e+00 -1.46276e+01 -1.52714e+01 3.46348e+01 0.00000e+00
-3.42948e+00 -1.46316e+01 -1.40618e+01 3.58442e+01 0.00000e+00
-3.41947e+00 -1.45129e+01 -1.27089e+01 3.68285e+01 0.00000e+00
-3.40947e+00 -1.42716e+01 -1.12611e+01 3.75635e+01 0.00000e+00
-3.39947e+00 -1.39131e+01 -9.77040e+00 3.80386e+01 0.00000e+00
-3.38946e+00 -1.34467e+01 -8.28779e+00 3.82570e+01 0.00000e+00
-3.37946e+00 -1.28859e+01 -6.85939e+00 3.82342e+01 0.00000e+00
-3.36946e+00 -1.22467e+01 -5.52326e+00 3.79952e+01 0.00000e+00
-3.35945e+00 -1.15468e+01 -4.30757e+00 3.75715e+01 0.00000e+00
-3.34945e+00 -1.08044e+01 -3.23019e+00 3.69974e+01 0.00000e+00
-3.33945e+00 -1.00372e+01 -2.29929e+00 3.63070e+01 0.00000e+00
-3.32944e+00 -9.26149e+00 -1.51483e+00 3.55321e+01 0.00000e+00
-3.31944e+00 -8.49180e+00 -8.70318e-01 3.47006e+01 0.00000e+00
-3.30944e+00 -7.74038e+00 -3.54821e-01 3.38356e+01 0.00000e+00
-3.29943e+00 -7.01711e+00 4.53333e-02 3.29558e+01 0.00000e+00
-3.28943e+00 -6.32957e+00 3.45063e-01 3.20750e+01 0.00000e+00
-3.27943e+00 -5.68320e+00 5.59412e-01 3.12036e+01 0.00000e+00
-3.26942e+00 -5.08151e+00 7.02753e-01 3.03485e+01 0.00000e+00
-3.25942e+00 -4.52634e+00 7.88285e-01 2.95142e+01 0.00000e+00
-3.24942e+00 -4.01819e+00 8.27764e-01 2.87031e+01 0.00000e+00
-3.23941e+00 -3.55647e+00 8.31390e-01 2.79165e+01 0.00000e+00
-3.22941e+00 -3.13973e+00 8.07829e-01 2.71545e+01 0.00000e+00
-3.21941e+00 -2.76593e+00 7.64296e-01 2.64168e+01 0.00000e+00
-3.20940e+00 -2.43257e+00 7.06691e-01 2.57026e+01 0.00000e+00
-3.19940e+00 -2.13692e+00 6.39747e-01 2.50108e+01 0.00000e+00
-3.18940e+00 -1.87608e+00 5.67185e-01 2.43405e+01 0.00000e+00
-3.17939e+00 -1.64713e+00 4.91869e-01 2.36906e+01 0.00000e+00
-3.16939e+00 -1.44719e+00 4.15941e-01 2.30601e+01 0.00000e+00
-3.15939e+00 -1.27347e+00 3.40947e-01 2.24480e+01 0.00000e+00
-3.14938e+00 -1.12334e+00 2.67948e-01 2.18535e+01 0.00000e+00
-3.13938e+00 -9.94329e-01 1.97614e-01 2.12758e+01 0.00000e+00
-3.12938e+00 -8.84147e-01 1.30304e-01 2.07142e+01 0.00000e+00
-3.11937e+00 -7.90708e-01 6.61350e-02 2.01682e+01 0.00000e+00
-3.10937e+00 -7.12123e-01 5.03596e-03 1.96370e+01 0.00000e+00
-3.09937e+00 -6.46695e-01 -5.32056e-02 1.91203e+01 0.00000e+00
-3.08936e+00 -5.92913e-01 -1.08908e-01 1.86175e+01 0.00000e+00
-3.07936e+00 -5.49446e-01 -1.62467e-01 1.81282e+01 0.00000e+00
-3.06936e+00 -5.15130e-01 -2.14332e-01 1.76520e+01 0.00000e+00
-3.05935e+00 -4.88955e-01 -2.64994e-01 1.71885e+01 0.00000e+00
-3.04935e+00 -4.70057e-01 -3.14968e-01 1.67374e+01 0.00000e+00
-3.03935e+00 -4.57704e-01 -3.64790e-01 1.62984e+01 0.00000e+00
-3.02934e+00 -4.51284e-01 -4.15008e-01 1.58711e+01 0.00000e+00
-3.01934e+00 -4.50297e-01 -4.66183e-01 1.54553e+01 0.00000e+00
-3.00934e+00 -4.54345e-01 -5.18888e-01 1.50507e+01 0.00000e+00
-2.99933e+00 -4.63123e-01 -5.73708e-01 1.46570e+01 0.00000e+00
-2.98933e+00 -4.76410e-01 -6.31244e-01 1.42740e+01 0.00000e+00
-2.97933e+00 -4.94066e-01 -6.92118e-01 1.39014e+01 0.00000e+00
-2.96932e+00 -5.16023e-01 -7.56977e-01 1.35391e+01 0.00000e+00
-2.95932e+00 -5.42284e-01 -8.26499e-01 1.31868e+01 0.00000e+00
-2.94932e+00 -5.72918e-01 -9.01400e-01 1.28445e+01 0.00000e+00
-2.93931e+00 -6.08057e-01 -9.82443e-01 1.25118e+01 0.00000e+00
-2.92931e+00 -6.47896e-01 -1.07044e+00 1.21889e+01 0.00000e+00
-2.91931e+00 -6.92691e-01 -1.16628e+00 1.18754e+01 0.00000e+00
-2.90930e+00 -7.42762e-01 -1.27090e+00 1.15714e+01 0.00000e+00
-2.89930e+00 -7.98493e-01 -1.38534e+00 1.12769e+01 0.00000e+00
-2.88930e+00 -8.60332e-01 -1.51073e+00 1.09920e+01 0.00000e+00
-2.87929e+00 -9.28801e-01 -1.64830e+00 1.07166e+01 0.00000e+00
-2.86929e+00 -1.00449e+00 -1.79939e+00 1.04509e+01 0.00000e+00
-2.85929e+00 -1.08807e+00 -1.96549e+00 1.01952e+01 0.00000e+00
-2.84928e+00 -1.18030e+00 -2.14822e+00 9.94989e+00 0.00000e+00
-2.83928e+00 -1.28202e+00 -2.34936e+00 9.71530e+00 0.00000e+00
-2.82928e+00 -1.39417e+00 -2.57088e+00 9.49205e+00 0.00000e+00
-2.81927e+00 -1.51781e+00 -2.81491e+00 9.28088e+00 0.00000e+00
-2.80927e+00 -1.65409e+00 -3.08381e+00 9.08273e+00 0.00000e+00
-2.79927e+00 -1.80430e+00 -3.38013e+00 8.89879e+00 0.00000e+00
-2.78926e+00 -1.96985e+00 -3.70667e+00 8.73053e+00 0.00000e+00
-2.77926e+00 -2.15232e+00 -4.06643e+00 8.57976e+00 0.00000e+00
-2.76926e+00 -2.35340e+00 -4.46268e+00 8.44872e+00 0.00000e+00
-2.75925e+00 -2.57497e+00 -4.89889e+00 8.34014e+00 0.00000e+00
-2.74925e+00 -2.81904e+00 -5.37874e+00 8.25736e+00 0.00000e+00
-2.73925e+00 -3.08783e+00 -5.90606e+00 8.20444e+00 0.00000e+00
-2.72924e+00 -3.38369e+00 -6.48482e+00 8.18630e+00 0.00000e+00
-2.71924e+00 -3.70913e+00 -7.11895e+00 8.20885e+00 0.00000e+00
-2.70924e+00 -4.06678e+00 -7.81227e+00 8.27921e+00 0.00000e+00
-2.69923e+00 -4.45940e+00 -8.56827e+00 8.40585e+00 0.00000e+00
-2.68923e+00 -4.88976e+00 -9.38981e+00 8.59882e+00 0.00000e+00
-2.67923e+00 -5.36061e+00 -1.02788e+01 8.86992e+00 0.00000e+00
-2.66922e+00 -5.87455e+00 -1.12357e+01 9.23289e+00 0.00000e+00
-2.65922e+00 -6.43389e+00 -1.22587e+01 9.70346e+00 0.00000e+00
-2.64922e+00 -7.04040e+00 -1.33435e+01 1.02994e+01 0.00000e+00
-2.63921e+00 -7.69510e+00 -1.44815e+01 1.10403e+01 0.00000e+00
-2.62921e+00 -8.39786e+00 -1.56594e+01 1.19470e+01 0.00000e+00
-2.61921e+00 -9.14702e+00 -1.68576e+01 1.30409e+01 0.00000e+00
-2.60920e+00 -9.93885e+00 -1.80493e+01 1.43427e+01 0.00000e+00
-2.59920e+00 -1.07670e+01 -1.91988e+01 1.58699e+01 0.00000e+00
-2.58920e+00 -1.16220e+01 -2.02617e+01 1.76344e+01 0.00000e+00
-2.57919e+00 -1.24904e+01 -2.11844e+01 1.96393e+01 0.00000e+00
-2.56919e+00 -1.33548e+01 -2.19058e+01 2.18746e+01 0.00000e+00
-2.55919e+00 -1.41932e+01 -2.23608e+01 2.43130e+01 0.00000e+00
-2.54918e+00 -1.49795e+01 -2.24848e+01 2.69076e+01 0.00000e+00
-2.53918e+00 -1.56845e+01 -2.22217e+01 2.95894e+01 0.00000e+00
-2.52918e+00 -1.62769e+01 -2.15319e+01 3.22694e+01 0.00000e+00
-2.51917e+00 -1.67259e+01 -2.04007e+01 3.48431e+01 0.00000e+00
-2.50917e+00 -1.70037e+01 -1.88452e+01 3.72004e+01 0.00000e+00
-2.49917e+00 -1.70883e+01 -1.69165e+01 3.92368e+01 0.00000e+00
-2.48916e+00 -1.69665e+01 -1.46972e+01 4.08662e+01 0.00000e+00
-2.47916e+00 -1.66351e+01 -1.22930e+01 4.20323e+01 0.00000e+00
-2.46916e+00 -1.61022e+01 -9.82031e+00 4.27143e+01 0.00000e+00
-2.45915e+00 -1.53859e+01 -7.39217e+00 4.29279e+01 0.00000e+00
-2.44915e+00 -1.45129e+01 -5.10625e+00 4.27193e+01 0.00000e+00
-2.43915e+00 -1.35154e+01 -3.03625e+00 4.21565e+01 0.00000e+00
-2.42914e+00 -1.24282e+01 -1.22845e+00 4.13181e+01 0.00000e+00
-2.41914e+00 -1.12859e+01 2.97217e-01 4.02832e+01 0.00000e+00
-2.40914e+00 -1.01209e+01 1.54292e+00 3.91242e+01 0.00000e+00
-2.39913e+00 -8.96096e+00 2.52704e+00 3.79015e+01 0.00000e+00
-2.38913e+00 -7.82932e+00 3.27818e+00 3.66625e+01 0.00000e+00
-2.37913e+00 -6.74383e+00 3.82994e+00 3.54414e+01 0.00000e+00
-2.36912e+00 -5.71738e+00 4.21697e+00 3.42608e+01 0.00000e+00
-2.35912e+00 -4.75843e+00 4.47226e+00 3.31344e+01 0.00000e+00
-2.34912e+00 -3.87162e+00 4.62558e+00 3.20686e+01 0.00000e+00
-2.33911e+00 -3.05850e+00 4.70279e+00 3.10651e+01 0.00000e+00
-2.32911e+00 -2.31822e+00 4.72564e+00 3.01226e+01 0.00000e+00
-2.31911e+00 -1.64813e+00 4.71205e+00 2.92376e+01 0.00000e+00
-2.30910e+00 -1.04428e+00 4.67646e+00 2.84058e+01 0.00000e+00
-2.29910e+00 -5.01894e-01 4.63034e+00 2.76229e+01 0.00000e+00
-2.28910e+00 -1.56673e-02 4.58266e+00 2.68842e+01 0.00000e+00
-2.27909e+00 4.19945e-01 4.54031e+00 2.61859e+01 0.00000e+00
-2.26909e+00 8.10537e-01 4.50857e+00 2.55242e+01 0.00000e+00
-2.25909e+00 1.16160e+00 4.49139e+00 2.48963e+01 0.00000e+00
-2.24908e+00 1.47844e+00 4.49168e+00 2.42996e+01 0.00000e+00
-2.23908e+00 1.76608e+00 4.51158e+00 2.37322e+01 0.00000e+00
-2.22908e+00 2.02925e+00 4.55264e+00 2.31925e+01 0.00000e+00
-2.21907e+00 2.27234e+00 4.61599e+00 2.26794e+01 0.00000e+00
-2.20907e+00 2.49943e+00 4.70241e+00 2.21922e+01 0.00000e+00
-2.19907e+00 2.71428e+00 4.81250e+00 2.17304e+01 0.00000e+00
-2.18906e+00 2.92032e+00 4.94672e+00 2.12942e+01 0.00000e+00
-2.17906e+00 3.12070e+00 5.10544e+00 2.08835e+01 0.00000e+00
-2.16906e+00 3.31832e+00 5.28900e+00 2.04990e+01 0.00000e+00
-2.15905e+00 3.51581e+00 5.49771e+00 2.01413e+01 0.00000e+00
-2.14905e+00 3.71560e+00 5.73189e+00 1.98115e+01 0.00000e+00
-2.13905e+00 3.91991e+00 5.99185e+00 1.95109e+01 0.00000e+00
-2.12904e+00 4.13078e+00 6.27786e+00 1.92411e+01 0.00000e+00
-2.11904e+00 4.35007e+00 6.59019e+00 1.90039e+01 0.00000e+00
-2.10904e+00 4.57950e+00 6.92899e+00 1.88015e+01 0.00000e+00
-2.09903e+00 4.82062e+00 7.29432e+00 1.86365e+01 0.00000e+00
-2.08903e+00 5.07484e+00 7.68602e+00 1.85117e+01 0.00000e+00
-2.07903e+00 5.34342e+00 8.10371e+00 1.84304e+01 0.00000e+00
-2.06902e+00 5.62741e+00 8.54660e+00 1.83960e+01 0.00000e+00
-2.05902e+00 5.92771e+00 9.01349e+00 1.84125e+01 0.00000e+00
-2.04902e+00 6.24495e+00 9.50258e+00 1.84841e+01 0.00000e+00
-2.03901e+00 6.57953e+00 1.00113e+01 1.86151e+01 0.00000e+00
-2.02901e+00 6.93150e+00 1.05364e+01 1.88103e+01 0.00000e+00
-2.01901e+00 7.30057e+00 1.10733e+01 1.90743e+01 0.00000e+00
-2.00900e+00 7.68596e+00 1.16164e+01 1.94115e+01 0.00000e+00
-1.99900e+00 8.08640e+00 1.21590e+01 1.98262e+01 0.00000e+00
-1.98900e+00 8.50001e+00 1.26925e+01 2.03219e+01 0.00000e+00
-1.97899e+00 8.92420e+00 1.32072e+01 2.09011e+01 0.00000e+00
-1.96899e+00 9.35565e+00 1.36917e+01 2.15650e+01 0.00000e+00
-1.95899e+00 9.79017e+00 1.41333e+01 2.23128e+01 0.00000e+00
-1.94898e+00 1.02227e+01 1.45181e+01 2.31414e+01 0.00000e+00
-1.93898e+00 1.06474e+01 1.48316e+01 2.40450e+01 0.00000e+00
-1.92898e+00 1.10575e+01 1.50591e+01 2.50144e+01 0.00000e+00
-1.91897e+00 1.14454e+01 1.51863e+01 2.60370e+01 0.00000e+00
-1.90897e+00 1.18032e+01 1.52009e+01 2.70967e+01 0.00000e+00
-1.89897e+00 1.21224e+01 1.50927e+01 2.81739e+01 0.00000e+00
-1.88896e+00 1.23947e+01 1.48553e+01 2.92461e+01 0.00000e+00
-1.87896e+00 1.26121e+01 1.44866e+01 3.02890e+01 0.00000e+00
-1.86896e+00 1.27675e+01 1.39898e+01 3.12771e+01 0.00000e+00
-1.85895e+00 1.28549e+01 1.33734e+01 3.21858e+01 0.00000e+00
-1.84895e+00 1.28701e+01 1.26512e+01 3.29923e+01 0.00000e+00
-1.83895e+00 1.28107e+01 1.18417e+01 3.36774e+01 0.00000e+00
-1.82894e+00 1.26766e+01 1.09670e+01 3.42266e+01 0.00000e+00
-1.81894e+00 1.24697e+01 1.00514e+01 3.46307e+01 0.00000e+00
-1.80894e+00 1.21945e+01 9.11995e+00 3.48865e+01 0.00000e+00
-1.79893e+00 1.18570e+01 8.19659e+00 3.49961e+01 0.00000e+00
-1.78893e+00 1.14650e+01 7.30310e+00 3.49669e+01 0.00000e+00
-1.77893e+00 1.10275e+01 6.45794e+00 3.48101e+01 0.00000e+00
-1.76892e+00 1.05541e+01 5.67558e+00 3.45396e+01 0.00000e+00
-1.75892e+00 1.00547e+01 4.96628e+00 3.41711e+01 0.00000e+00
-1.74892e+00 9.53922e+00 4.33624e+00 3.37209e+01 0.00000e+00
-1.73891e+00 9.01676e+00 3.78797e+00 3.32048e+01 0.00000e+00
-1.72891e+00 8.49578e+00 3.32089e+00 3.26374e+01 0.00000e+00
-1.71891e+00 7.98374e+00 2.93195e+00 3.20321e+01 0.00000e+00
-1.70890e+00 7.48702e+00 2.61636e+00 3.14003e+01 0.00000e+00
-1.69890e+00 7.01085e+00 2.36815e+00 3.07517e+01 0.00000e+00
-1.68890e+00 6.55937e+00 2.18077e+00 3.00942e+01 0.00000e+00
-1.67889e+00 6.13571e+00 2.04745e+00 2.94342e+01 0.00000e+00
-1.66889e+00 5.74203e+00 1.96160e+00 2.87767e+01 0.00000e+00
-1.65889e+00 5.37970e+00 1.91700e+00 2.81254e+01 0.00000e+00
-1.64888e+00 5.04938e+00 1.90796e+00 2.74833e+01 0.00000e+00
-1.63888e+00 4.75115e+00 1.92945e+00 2.68525e+01 0.00000e+00
-1.62888e+00 4.48466e+00 1.97709e+00 2.62345e+01 0.00000e+00
-1.61887e+00 4.24918e+00 2.04718e+00 2.56305e+01 0.00000e+00
-1.60887e+00 4.04376e+00 2.13665e+00 2.50414e+01 0.00000e+00
-1.59887e+00 3.86724e+00 2.24307e+00 2.44676e+01 0.00000e+00
-1.58886e+00 3.71839e+00 2.36454e+00 2.39097e+01 0.00000e+00
-1.57886e+00 3.59595e+00 2.49967e+00 2.33680e+01 0.00000e+00
-1.56886e+00 3.49865e+00 2.64752e+00 2.28429e+01 0.00000e+00
-1.55885e+00 3.42528e+00 2.80756e+00 2.23347e+01 0.00000e+00
-1.54885e+00 3.37470e+00 2.97957e+00 2.18439e+01 0.00000e+00
-1.53885e+00 3.34590e+00 3.16367e+00 2.13707e+01 0.00000e+00
-1.52884e+00 3.33796e+00 3.36021e+00 2.09157e+01 0.00000e+00
-1.51884e+00 3.35012e+00 3.56977e+00 2.04794e+01 0.00000e+00
-1.50884e+00 3.38172e+00 3.79314e+00 2.00626e+01 0.00000e+00
-1.49883e+00 3.43229e+00 4.03124e+00 1.96660e+01 0.00000e+00
-1.48883e+00 3.50146e+00 4.28515e+00 1.92905e+01 0.00000e+00
-1.47883e+00 3.58903e+00 4.55604e+00 1.89374e+01 0.00000e+00
-1.46882e+00 3.69492e+00 4.84517e+00 1.86078e+01 0.00000e+00
-1.45882e+00 3.81920e+00 5.15385e+00 1.83033e+01 0.00000e+00
-1.44882e+00 3.96202e+00 5.48342e+00 1.80257e+01 0.00000e+00
-1.43881e+00 4.12369e+00 5.83521e+00 1.77770e+01 0.00000e+00
-1.42881e+00 4.30458e+00 6.21050e+00 1.75596e+01 0.00000e+00
-1.41881e+00 4.50517e+00 6.61047e+00 1.73760e+01 0.00000e+00
-1.40880e+00 4.72597e+00 7.03613e+00 1.72294e+01 0.00000e+00
-1.39880e+00 4.96754e+00 7.48828e+00 1.71233e+01 0.00000e+00
-1.38880e+00 5.23047e+00 7.96738e+00 1.70615e+01 0.00000e+00
-1.37879e+00 5.51528e+00 8.47346e+00 1.70483e+01 0.00000e+00
-1.36879e+00 5.82244e+00 9.00600e+00 1.70886e+01 0.00000e+00
-1.35879e+00 6.15229e+00 9.56378e+00 1.71875e+01 0.00000e+00
-1.34878e+00 6.50497e+00 1.01447e+01 1.73507e+01 0.00000e+00
-1.33878e+00 6.88038e+00 1.07455e+01 1.75841e+01 0.00000e+00
-1.32878e+00 7.27803e+00 1.13617e+01 1.78938e+01 0.00000e+00
-1.31877e+00 7.69700e+00 1.19875e+01 1.82858e+01 0.00000e+00
-1.30877e+00 8.13581e+00 1.26149e+01 1.87660e+01 0.00000e+00
-1.29877e+00 8.59228e+00 1.32346e+01 1.93395e+01 0.00000e+00
-1.28876e+00 9.06343e+00 1.38347e+01 2.00104e+01 0.00000e+00
-1.27876e+00 9.54538e+00 1.44016e+01 2.07811e+01 0.00000e+00
-1.26876e+00 1.00332e+01 1.49196e+01 2.16516e+01 0.00000e+00
-1.25875e+00 1.05208e+01 1.53714e+01 2.26192e+01 0.00000e+00
-1.24875e+00 1.10010e+01 1.57384e+01 2.36775e+01 0.00000e+00
-1.23875e+00 1.14656e+01 1.60016e+01 2.48156e+01 0.00000e+00
-1.22874e+00 1.19053e+01 1.61428e+01 2.60182e+01 0.00000e+00
-1.21874e+00 1.23100e+01 1.61457e+01 2.72649e+01 0.00000e+00
-1.20874e+00 1.26692e+01 1.59972e+01 2.85309e+01 0.00000e+00
-1.19873e+00 1.29724e+01 1.56893e+01 2.97874e+01 0.00000e+00
-1.18873e+00 1.32095e+01 1.52199e+01 3.10029e+01 0.00000e+00
-1.17873e+00 1.33718e+01 1.45941e+01 3.21449e+01 0.00000e+00
-1.16872e+00 1.34520e+01 1.38245e+01 3.31822e+01 0.00000e+00
-1.15872e+00 1.34451e+01 1.29305e+01 3.40866e+01 0.00000e+00
-1.14872e+00 1.33488e+01 1.19379e+01 3.48353e+01 0.00000e+00
-1.13871e+00 1.31635e+01 1.08767e+01 3.54122e+01 0.00000e+00
-1.12871e+00 1.28929e+01 9.77915e+00 3.58090e+01 0.00000e+00
-1.11871e+00 1.25431e+01 8.67728e+00 3.60253e+01 0.00000e+00
-1.10870e+00 1.21227e+01 7.60103e+00 3.60679e+01 0.00000e+00
-1.09870e+00 1.16422e+01 6.57628e+00 3.59497e+01 0.00000e+00
-1.08870e+00 1.11132e+01 5.62376e+00 3.56881e+01 0.00000e+00
-1.07869e+00 1.05480e+01 4.75844e+00 3.53031e+01 0.00000e+00
-1.06869e+00 9.95892e+00 3.98955e+00 3.48159e+01 0.00000e+00
-1.05869e+00 9.35753e+00 3.32113e+00 3.42473e+01 0.00000e+00
-1.04868e+00 8.75462e+00 2.75275e+00 3.36166e+01 0.00000e+00
-1.03868e+00 8.15970e+00 2.28051e+00 3.29413e+01 0.00000e+00
-1.02868e+00 7.58085e+00 1.89801e+00 3.22360e+01 0.00000e+00
-1.01867e+00 7.02472e+00 1.59722e+00 3.15130e+01 0.00000e+00
-1.00867e+00 6.49649e+00 1.36932e+00 3.07821e+01 0.00000e+00
-9.98666e-01 6.00001e+00 1.20523e+00 3.00509e+01 0.00000e+00
-9.88663e-01 5.53790e+00 1.09615e+00 2.93251e+01 0.00000e+00
-9.78660e-01 5.11172e+00 1.03385e+00 2.86090e+01 0.00000e+00
-9.68656e-01 4.72214e+00 1.01084e+00 2.79054e+01 0.00000e+00
-9.58653e-01 4.36908e+00 1.02052e+00 2.72162e+01 0.00000e+00
-9.48650e-01 4.05191e+00 1.05718e+00 2.65429e+01 0.00000e+00
-9.38646e-01 3.76952e+00 1.11603e+00 2.58860e+01 0.00000e+00
-9.28643e-01 3.52052e+00 1.19309e+00 2.52461e+01 0.00000e+00
-9.18640e-01 3.30332e+00 1.28519e+00 2.46232e+01 0.00000e+00
-9.08636e-01 3.11618e+00 1.38983e+00 2.40173e+01 0.00000e+00
-8.98633e-01 2.95734e+00 1.50516e+00 2.34284e+01 0.00000e+00
-8.88630e-01 2.82507e+00 1.62985e+00 2.28564e+01 0.00000e+00
-8.78626e-01 2.71767e+00 1.76306e+00 2.23011e+01 0.00000e+00
-8.68623e-01 2.63358e+00 1.90435e+00 2.17624e+01 0.00000e+00
-8.58620e-01 2.57132e+00 2.05363e+00 2.12404e+01 0.00000e+00
-8.48616e-01 2.52959e+00 2.21112e+00 2.07349e+01 0.00000e+00
-8.38613e-01 2.50725e+00 2.37727e+00 2.02461e+01 0.00000e+00
-8.28610e-01 2.50329e+00 2.55277e+00 1.97741e+01 0.00000e+00
-8.18606e-01 2.51690e+00 2.73849e+00 1.93191e+01 0.00000e+00
-8.08603e-01 2.54743e+00 2.93548e+00 1.88814e+01 0.00000e+00
-7.98600e-01 2.59440e+00 3.14492e+00 1.84615e+01 0.00000e+00
-7.88596e-01 2.65749e+00 3.36812e+00 1.80599e+01 0.00000e+00
-7.78593e-01 2.73655e+00 3.60652e+00 1.76773e+01 0.00000e+00
-7.68590e-01 2.83157e+00 3.86165e+00 1.73145e+01 0.00000e+00
-7.58586e-01 2.94271e+00 4.13515e+00 1.69727e+01 0.00000e+00
-7.48583e-01 3.07026e+00 4.42872e+00 1.66529e+01 0.00000e+00
-7.38580e-01 3.21466e+00 4.74415e+00 1.63568e+01 0.00000e+00
-7.28576e-01 3.37647e+00 5.08325e+00 1.60860e+01 0.00000e+00
-7.18573e-01 3.55638e+00 5.44788e+00 1.58427e+01 0.00000e+00
-7.08570e-01 3.75518e+00 5.83987e+00 1.56293e+01 0.00000e+00
-6.98566e-01 3.97377e+00 6.26102e+00 1.54487e+01 0.00000e+00
-6.88563e-01 4.21312e+00 6.71300e+00 1.53041e+01 0.00000e+00
-6.78560e-01 4.47426e+00 7.19732e+00 1.51994e+01 0.00000e+00
-6.68556e-01 4.75827e+00 7.71521e+00 1.51390e+01 0.00000e+00
-6.58553e-01 5.06620e+00 8.26749e+00 1.51279e+01 0.00000e+00
-6.48550e-01 5.39907e+00 8.85447e+00 1.51719e+01 0.00000e+00
-6.38546e-01 5.75779e+00 9.47572e+00 1.52772e+01 0.00000e+00
-6.28543e-01 6.14311e+00 1.01299e+01 1.54508e+01 0.00000e+00
-6.18540e-01 6.55551e+00 1.08143e+01 1.57005e+01 0.00000e+00
-6.08536e-01 6.99512e+00 1.15250e+01 1.60343e+01 0.00000e+00
-5.98533e-01 7.46157e+00 1.22560e+01 1.64608e+01 0.00000e+00
-5.88530e-01 7.95388e+00 1.29993e+01 1.69885e+01 0.00000e+00
-5.78526e-01 8.47024e+00 1.37442e+01 1.76257e+01 0.00000e+00
-5.68523e-01 9.00792e+00 1.44774e+01 1.83795e+01 0.00000e+00
-5.58520e-01 9.56298e+00 1.51824e+01 1.92557e+01 0.00000e+00
-5.48516e-01 1.01302e+01 1.58396e+01 2.02575e+01 0.00000e+00
-5.38513e-01 1.07027e+01 1.64267e+01 2.13844e+01 0.00000e+00
-5.28510e-01 1.12723e+01 1.69190e+01 2.26314e+01 0.00000e+00
-5.18506e-01 1.18288e+01 1.72901e+01 2.39879e+01 0.00000e+00
-5.08503e-01 1.23608e+01 1.75140e+01 2.54365e+01 0.00000e+00
-4.98499e-01 1.28553e+01 1.75661e+01 2.69526e+01 0.00000e+00
-4.88496e-01 1.32986e+01 1.74260e+01 2.85047e+01 0.00000e+00
-4.78493e-01 1.36764e+01 1.70798e+01 3.00547e+01 0.00000e+00
-4.68489e-01 1.39750e+01 1.65219e+01 3.15598e+01 0.00000e+00
-4.58486e-01 1.41821e+01 1.57574e+01 3.29753e+01 0.00000e+00
-4.48483e-01 1.42872e+01 1.48022e+01 3.42574e+01 0.00000e+00
-4.38479e-01 1.42833e+01 1.36833e+01 3.53667e+01 0.00000e+00
-4.28476e-01 1.41667e+01 1.24366e+01 3.62718e+01 0.00000e+00
-4.18473e-01 1.39381e+01 1.11049e+01 3.69513e+01 0.00000e+00
-4.08469e-01 1.36021e+01 9.73368e+00 3.73959e+01 0.00000e+00
-3.98466e-01 1.31676e+01 8.36773e+00 3.76077e+01 0.00000e+00
-3.88463e-01 1.26463e+01 7.04782e+00 3.75997e+01 0.00000e+00
-3.78459e-01 1.20526e+01 5.80792e+00 3.73931e+01 0.00000e+00
-3.68456e-01 1.14024e+01 4.67372e+00 3.70148e+01 0.00000e+00
-3.58453e-01 1.07119e+01 3.66209e+00 3.64946e+01 0.00000e+00
-3.48449e-01 9.99712e+00 2.78152e+00 3.58625e+01 0.00000e+00
-3.38446e-01 9.27300e+00 2.03322e+00 3.51466e+01 0.00000e+00
-3.28443e-01 8.55281e+00 1.41266e+00 3.43723e+01 0.00000e+00
-3.18439e-01 7.84795e+00 9.11119e-01 3.35610e+01 0.00000e+00
-3.08436e-01 7.16775e+00 5.17188e-01 3.27300e+01 0.00000e+00
-2.98433e-01 6.51949e+00 2.18096e-01 3.18929e+01 0.00000e+00
-2.88429e-01 5.90853e+00 7.03201e-04 3.10598e+01 0.00000e+00
-2.78426e-01 5.33846e+00 -1.47748e-01 3.02379e+01 0.00000e+00
-2.68423e-01 4.81138e+00 -2.39137e-01 2.94321e+01 0.00000e+00
-2.58419e-01 4.32810e+00 -2.84171e-01 2.86454e+01 0.00000e+00
-2.48416e-01 3.88840e+00 -2.92246e-01 2.78796e+01 0.00000e+00
-2.38413e-01 3.49124e+00 -2.71424e-01 2.71354e+01 0.00000e+00
-2.28409e-01 3.13499e+00 -2.28475e-01 2.64129e+01 0.00000e+00
-2.18406e-01 2.81758e+00 -1.68979e-01 2.57117e+01 0.00000e+00
-2.08403e-01 2.53666e+00 -9.74396e-02 2.50314e+01 0.00000e+00
-1.98399e-01 2.28973e+00 -1.74134e-02 2.43711e+01 0.00000e+00
-1.88396e-01 2.07422e+00 6.83595e-02 2.37301e+01 0.00000e+00
-1.78393e-01 1.88758e+00 1.57836e-01 2.31076e+01 0.00000e+00
-1.68389e-01 1.72735e+00 2.49560e-01 2.25030e+01 0.00000e+00
-1.58386e-01 1.59117e+00 3.42560e-01 2.19155e+01 0.00000e+00
-1.48383e-01 1.47684e+00 4.36270e-01 2.13445e+01 0.00000e+00
-1.38379e-01 1.38234e+00 5.30448e-01 2.07895e+01 0.00000e+00
-1.28376e-01 1.30582e+00 6.25119e-01 2.02499e+01 0.00000e+00
-1.18373e-01 1.24563e+00 7.20526e-01 1.97253e+01 0.00000e+00
-1.08369e-01 1.20031e+00 8.17081e-01 1.92153e+01 0.00000e+00
-9.83661e-02 1.16857e+00 9.15341e-01 1.87197e+01 0.00000e+00
-8.83628e-02 1.14931e+00 1.01598e+00 1.82379e+01 0.00000e+00
-7.83595e-02 1.14161e+00 1.11975e+00 1.77699e+01 0.00000e+00
-6.83561e-02 1.14471e+00 1.22752e+00 1.73154e+01 0.00000e+00
-5.83528e-02 1.15800e+00 1.34021e+00 1.68742e+01 0.00000e+00
-4.83494e-02 1.18104e+00 1.45881e+00 1.64462e+01 0.00000e+00
-3.83461e-02 1.21349e+00 1.58439e+00 1.60312e+01 0.00000e+00
-2.83428e-02 1.25520e+00 1.71808e+00 1.56293e+01 0.00000e+00
-1.83394e-02 1.30611e+00 1.86109e+00 1.52405e+01 0.00000e+00
-8.33611e-03 1.36628e+00 2.01471e+00 1.48649e+01 0.00000e+00
1.66722e-03 1.43591e+00 2.17894e+00 1.45026e+01 -8.17184e-01
1.16706e-02 1.51480e+00 2.34993e+00 1.41538e+01 -7.97162e-01
2.16739e-02 1.60318e+00 2.53612e+00 1.38188e+01 -7.73161e-01
3.16772e-02 1.70167e+00 2.73914e+00 1.34981e+01 -7.44241e-01
4.16806e-02 1.81100e+00 2.96076e+00 1.31922e+01 -7.09213e-01
5.16839e-02 1.93200e+00 3.20290e+00 1.29018e+01 -6.66581e-01
6.16872e-02 2.06560e+00 3.46765e+00 1.26280e+01 -6.14497e-01
7.16906e-02 2.21287e+00 3.75727e+00 1.23718e+01 -5.50745e-01
8.16939e-02 2.37500e+00 4.07420e+00 1.21348e+01 -4.72802e-01
9.16972e-02 2.55329e+00 4.42105e+00 1.19187e+01 -3.78053e-01
1.01701e-01 2.74918e+00 4.80062e+00 1.17256e+01 -2.64268e-01
1.11704e-01 2.96426e+00 5.21585e+00 1.15581e+01 -1.30453e-01
1.21707e-01 3.20024e+00 5.66977e+00 1.14194e+01 2.19531e-02
1.31711e-01 3.45897e+00 6.16546e+00 1.13132e+01 1.87842e-01
1.41714e-01 3.74239e+00 6.70591e+00 1.12441e+01 3.57966e-01
1.51717e-01 4.05256e+00 7.29390e+00 1.12174e+01 5.20158e-01
1.61721e-01 4.39158e+00 7.93183e+00 1.12393e+01 6.62442e-01
1.71724e-01 4.76154e+00 8.62159e+00 1.13173e+01 7.76694e-01
1.81727e-01 5.16451e+00 9.36436e+00 1.14599e+01 8.60702e-01
1.91731e-01 5.60240e+00 1.01603e+01 1.16770e+01 9.17562e-01
2.01734e-01 6.07692e+00 1.10084e+01 1.19797e+01 9.53293e-01
2.11737e-01 6.58940e+00 1.19056e+01 1.23806e+01 9.74358e-01
2.21741e-01 7.14068e+00 1.28466e+01 1.28935e+01 9.86140e-01
2.31744e-01 7.73085e+00 1.38230e+01 1.35331e+01 9.92470e-01
2.41747e-01 8.35903e+00 1.48227e+01 1.43146e+01 9.95773e-01
2.51751e-01 9.02303e+00 1.58286e+01 1.52531e+01 9.97462e-01
2.61754e-01 9.71901e+00 1.68186e+01 1.63624e+01 9.98297e-01
2.71757e-01 1.04411e+01 1.77646e+01 1.76535e+01 9.98654e-01
2.81761e-01 1.11810e+01 1.86321e+01 1.91326e+01 9.98672e-01
2.91764e-01 1.19276e+01 1.93812e+01 2.07990e+01 9.98258e-01
3.01767e-01 1.26670e+01 1.99673e+01 2.26427e+01 9.96779e-01
3.11771e-01 1.33820e+01 2.03436e+01 2.46417e+01 9.91223e-01
3.21774e-01 1.40527e+01 2.04646e+01 2.67603e+01 9.64265e-01
3.31777e-01 1.46571e+01 2.02899e+01 2.89485e+01 7.98791e-01
3.41781e-01 1.51717e+01 1.97873e+01 3.11423e+01 1.78322e-02
3.51784e-01 1.55728e+01 1.89394e+01 3.32667e+01 -8.25447e-01
3.61787e-01 1.58387e+01 1.77600e+01 3.52416e+01 -9.83728e-01
3.71791e-01 1.59524e+01 1.62844e+01 3.69900e+01 -9.98428e-01
3.81794e-01 1.59025e+01 1.45660e+01 3.84458e+01 -9.99796e-01
3.91797e-01 1.56848e+01 1.26752e+01 3.95605e+01 -9.99958e-01
4.01801e-01 1.53028e+01 1.06925e+01 4.03081e+01 -9.99985e-01
4.11804e-01 1.47673e+01 8.69995e+00 4.06870e+01 -9.99990e-01
4.21807e-01 1.40957e+01 6.77356e+00 4.07181e+01 -9.99988e-01
4.31811e-01 1.33105e+01 4.97612e+00 4.04402e+01 -9.99976e-01
4.41814e-01 1.24370e+01 3.35346e+00 3.99038e+01 -9.99930e-01
4.51817e-01 1.15020e+01 1.93337e+00 3.91644e+01 -9.99748e-01
4.61821e-01 1.05310e+01 7.26761e-01 3.82769e+01 -9.98999e-01
4.71824e-01 9.54789e+00 -2.69365e-01 3.72909e+01 -9.96104e-01
4.81827e-01 8.57321e+00 -1.06829e+00 3.62485e+01 -9.86402e-01
4.91831e-01 7.62401e+00 -1.68990e+00 3.51835e+01 -9.59917e-01
5.01834e-01 6.71364e+00 -2.15742e+00 3.41207e+01 -9.03754e-01
5.11837e-01 5.85191e+00 -2.49494e+00 3.30781e+01 -8.13817e-01
5.21841e-01 5.04542e+00 -2.72587e+00 3.20668e+01 -7.05649e-01
5.31844e-01 4.29799e+00 -2.87194e+00 3.10936e+01 -6.06864e-01
5.41847e-01 3.61111e+00 -2.95267e+00 3.01615e+01 -5.39042e-01
5.51851e-01 2.98440e+00 -2.98503e+00 2.92710e+01 -5.09607e-01
5.61854e-01 2.41601e+00 -2.98338e+00 2.84211e+01 -5.14998e-01
5.71857e-01 1.90305e+00 -2.95955e+00 2.76097e+01 -5.46328e-01
5.81861e-01 1.44186e+00 -2.92308e+00 2.68345e+01 -5.93400e-01
5.91864e-01 1.02835e+00 -2.88155e+00 2.60929e+01 -6.47057e-01
6.01867e-01 6.58149e-01 -2.84086e+00 2.53824e+01 -7.00397e-01
6.11871e-01 3.26834e-01 -2.80557e+00 2.47006e+01 -7.49109e-01
6.21874e-01 3.00120e-02 -2.77914e+00 2.40456e+01 -7.91141e-01
6.31877e-01 -2.36575e-01 -2.76417e+00 2.34155e+01 -8.26053e-01
6.41881e-01 -4.76996e-01 -2.76262e+00 2.28090e+01 -8.54337e-01
6.51884e-01 -6.95094e-01 -2.77595e+00 2.22246e+01 -8.76909e-01
6.61887e-01 -8.94464e-01 -2.80526e+00 2.16616e+01 -8.94777e-01
6.71891e-01 -1.07846e+00 -2.85141e+00 2.11190e+01 -9.08879e-01
6.81894e-01 -1.25017e+00 -2.91508e+00 2.05962e+01 -9.20012e-01
6.91897e-01 -1.41247e+00 -2.99687e+00 2.00929e+01 -9.28825e-01
7.01901e-01 -1.56800e+00 -3.09733e+00 1.96089e+01 -9.35825e-01
7.11904e-01 -1.71922e+00 -3.21705e+00 1.91439e+01 -9.41409e-01
7.21907e-01 -1.86840e+00 -3.35663e+00 1.86982e+01 -9.45878e-01
7.31911e-01 -2.01765e+00 -3.51677e+00 1.82719e+01 -9.49463e-01
7.41914e-01 -2.16896e+00 -3.69823e+00 1.78655e+01 -9.52337e-01
7.51917e-01 -2.32422e+00 -3.90192e+00 1.74795e+01 -9.54629e-01
7.61921e-01 -2.48519e+00 -4.12882e+00 1.71147e+01 -9.56431e-01
7.71924e-01 -2.65361e+00 -4.38006e+00 1.67721e+01 -9.57806e-01
7.81927e-01 -2.83115e+00 -4.65687e+00 1.64529e+01 -9.58788e-01
7.91931e-01 -3.01942e+00 -4.96059e+00 1.61586e+01 -9.59387e-01
8.01934e-01 -3.22004e+00 -5.29263e+00 1.58911e+01 -9.59584e-01
8.11937e-01 -3.43461e+00 -5.65448e+00 1.56526e+01 -9.59331e-01
8.21941e-01 -3.66469e+00 -6.04765e+00 1.54455e+01 -9.58536e-01
8.31944e-01 -3.91188e+00 -6.47362e+00 1.52730e+01 -9.57054e-01
8.41947e-01 -4.17773e+00 -6.93379e+00 1.51386e+01 -9.54656e-01
8.51951e-01 -4.46378e+00 -7.42935e+00 1.50464e+01 -9.50982e-01
8.61954e-01 -4.77153e+00 -7.96125e+00 1.50010e+01 -9.45455e-01
8.71957e-01 -5.10240e+00 -8.52998e+00 1.50080e+01 -9.37128e-01
8.81961e-01 -5.45769e+00 -9.13544e+00 1.50732e+01 -9.24379e-01
8.91964e-01 -5.83854e+00 -9.77672e+00 1.52037e+01 -9.04323e-01
9.01967e-01 -6.24583e+00 -1.04518e+01 1.54067e+01 -8.71645e-01
9.11971e-01 -6.68012e+00 -1.11573e+01 1.56905e+01 -8.16254e-01
9.21974e-01 -7.14150e+00 -1.18879e+01 1.60637e+01 -7.19058e-01
9.31977e-01 -7.62944e+00 -1.26363e+01 1.65350e+01 -5.46790e-01
9.41981e-01 -8.14262e+00 -1.33922e+01 1.71131e+01 -2.57526e-01
9.51984e-01 -8.67874e+00 -1.41422e+01 1.78061e+01 1.49546e-01
9.61987e-01 -9.23431e+00 -1.48707e+01 1.86206e+01 5.59873e-01
9.71991e-01 -9.80460e+00 -1.55602e+01 1.95611e+01 8.28921e-01
9.81994e-01 -1.03836e+01 -1.61911e+01 2.06292e+01 9.47377e-01
9.91997e-01 -1.09637e+01 -1.67404e+01 2.18225e+01 9.86302e-01
1.00200e+00 -1.15360e+01 -1.71826e+01 2.31334e+01 9.96807e-01
1.01200e+00 -1.20896e+01 -1.74909e+01 2.45483e+01 9.99296e-01
1.02201e+00 -1.26123e+01 -1.76391e+01 2.60461e+01 9.99843e-01
1.03201e+00 -1.30906e+01 -1.76039e+01 2.75989e+01 9.99962e-01
1.04201e+00 -1.35105e+01 -1.73670e+01 2.91714e+01 9.99989e-01
1.05202e+00 -1.38575e+01 -1.69178e+01 3.07224e+01 9.99996e-01
1.06202e+00 -1.41185e+01 -1.62552e+01 3.22074e+01 9.99998e-01
1.07202e+00 -1.42815e+01 -1.53894e+01 3.35807e+01 9.99998e-01
1.08203e+00 -1.43376e+01 -1.43418e+01 3.47995e+01 9.99997e-01
1.09203e+00 -1.42811e+01 -1.31442e+01 3.58271e+01 9.99994e-01
1.10203e+00 -1.41103e+01 -1.18369e+01 3.66362e+01 9.99979e-01
1.11204e+00 -1.38278e+01 -1.04649e+01 3.72108e+01 9.99889e-01
1.12204e+00 -1.34404e+01 -9.07468e+00 3.75468e+01 9.99195e-01
1.13204e+00 -1.29584e+01 -7.71017e+00 3.76521e+01 9.92939e-01
1.14205e+00 -1.23953e+01 -6.40995e+00 3.75442e+01 9.35165e-01
1.15205e+00 -1.17664e+01 -5.20620e+00 3.72479e+01 5.34185e-01
1.16205e+00 -1.10886e+01 -4.12589e+00 3.67930e+01 -4.08562e-01
1.17206e+00 -1.03790e+01 -3.18201e+00 3.62107e+01 -8.75533e-01
1.18206e+00 -9.65373e+00 -2.37390e+00 3.55314e+01 -9.73382e-01
1.19206e+00 -8.92699e+00 -1.69752e+00 3.47820e+01 -9.92850e-01
1.20207e+00 -8.21113e+00 -1.14548e+00 3.39861e+01 -9.97505e-01
1.21207e+00 -7.51648e+00 -7.07301e-01 3.31628e+01 -9.98879e-01
1.22207e+00 -6.85125e+00 -3.70615e-01 3.23276e+01 -9.99365e-01
1.23208e+00 -6.22167e+00 -1.22271e-01 3.14922e+01 -9.99561e-01
1.24208e+00 -5.63213e+00 5.07997e-02 3.06651e+01 -9.99640e-01
1.25208e+00 -5.08537e+00 1.60979e-01 2.98521e+01 -9.99660e-01
1.26209e+00 -4.58276e+00 2.19575e-01 2.90570e+01 -9.99642e-01
1.27209e+00 -4.12449e+00 2.36621e-01 2.82822e+01 -9.99590e-01
1.28209e+00 -3.70988e+00 2.20802e-01 2.75288e+01 -9.99501e-01
1.29210e+00 -3.33753e+00 1.79473e-01 2.67972e+01 -9.99364e-01
1.30210e+00 -3.00555e+00 1.18737e-01 2.60871e+01 -9.99167e-01
1.31210e+00 -2.71168e+00 4.35575e-02 2.53981e+01 -9.98891e-01
1.32211e+00 -2.45347e+00 -4.21186e-02 2.47295e+01 -9.98516e-01
1.33211e+00 -2.22839e+00 -1.35228e-01 2.40805e+01 -9.98015e-01
1.34211e+00 -2.03385e+00 -2.33467e-01 2.34505e+01 -9.97365e-01
1.35212e+00 -1.86737e+00 -3.35176e-01 2.28387e+01 -9.96540e-01
1.36212e+00 -1.72654e+00 -4.39231e-01 2.22443e+01 -9.95520e-01
1.37212e+00 -1.60910e+00 -5.44959e-01 2.16669e+01 -9.94292e-01
1.38213e+00 -1.51297e+00 -6.52053e-01 2.11058e+01 -9.92849e-01
1.39213e+00 -1.43626e+00 -7.60505e-01 2.05605e+01 -9.91197e-01
1.40213e+00 -1.37724e+00 -8.70557e-01 2.00306e+01 -9.89351e-01
1.41214e+00 -1.33441e+00 -9.82648e-01 1.95157e+01 -9.87338e-01
1.42214e+00 -1.30646e+00 -1.09738e+00 1.90155e+01 -9.85195e-01
1.43214e+00 -1.29224e+00 -1.21551e+00 1.85298e+01 -9.82964e-01
1.44215e+00 -1.29082e+00 -1.33787e+00 1.80583e+01 -9.80694e-01
1.45215e+00 -1.30143e+00 -1.46544e+00 1.76009e+01 -9.78434e-01
1.46215e+00 -1.32346e+00 -1.59926e+00 1.71574e+01 -9.76234e-01
1.47216e+00 -1.35648e+00 -1.74046e+00 1.67278e+01 -9.74141e-01
1.48216e+00 -1.40021e+00 -1.89026e+00 1.63122e+01 -9.72196e-01
1.49216e+00 -1.45450e+00 -2.04995e+00 1.59106e+01 -9.70435e-01
1.50217e+00 -1.51936e+00 -2.22094e+00 1.55231e+01 -9.68886e-01
1.51217e+00 -1.59493e+00 -2.40468e+00 1.51500e+01 -9.67570e-01
1.52217e+00 -1.68148e+00 -2.60276e+00 1.47917e+01 -9.66497e-01
1.53218e+00 -1.77941e+00 -2.81686e+00 1.44486e+01 -9.65670e-01
1.54218e+00 -1.88924e+00 -3.04877e+00 1.41213e+01 -9.65082e-01
1.55218e+00 -2.01163e+00 -3.30041e+00 1.38107e+01 -9.64717e-01
1.56219e+00 -2.14736e+00 -3.57381e+00 1.35177e+01 -9.64548e-01
1.57219e+00 -2.29734e+00 -3.87113e+00 1.32435e+01 -9.64539e-01
1.58219e+00 -2.46259e+00 -4.19468e+00 1.29896e+01 -9.64642e-01
1.59220e+00 -2.64428e+00 -4.54687e+00 1.27578e+01 -9.64800e-01
1.60220e+00 -2.84368e+00 -4.93024e+00 1.25503e+01 -9.64938e-01
1.61220e+00 -3.06222e+00 -5.34740e+00 1.23697e+01 -9.64967e-01
1.62221e+00 -3.30140e+00 -5.80104e+00 1.22191e+01 -9.64772e-01
1.63221e+00 -3.56287e+00 -6.29386e+00 1.21023e+01 -9.64203e-01
1.64221e+00 -3.84837e+00 -6.82848e+00 1.20237e+01 -9.63054e-01
1.65222e+00 -4.15971e+00 -7.40736e+00 1.19885e+01 -9.61022e-01
1.66222e+00 -4.49875e+00 -8.03268e+00 1.20027e+01 -9.57636e-01
1.67222e+00 -4.86735e+00 -8.70611e+00 1.20736e+01 -9.52112e-01
1.68223e+00 -5.26734e+00 -9.42862e+00 1.22093e+01 -9.43060e-01
1.69223e+00 -5.70042e+00 -1.02002e+01 1.24192e+01 -9.27857e-01
1.70223e+00 -6.16803e+00 -1.10193e+01 1.27137e+01 -9.01217e-01
1.71224e+00 -6.67128e+00 -1.18826e+01 1.31048e+01 -8.51889e-01
1.72224e+00 -7.21071e+00 -1.27842e+01 1.36049e+01 -7.55184e-01
1.73224e+00 -7.78612e+00 -1.37149e+01 1.42278e+01 -5.60016e-01
1.74225e+00 -8.39622e+00 -1.46611e+01 1.49868e+01 -1.92934e-01
1.75225e+00 -9.03835e+00 -1.56046e+01 1.58951e+01 3.25658e-01
1.76225e+00 -9.70817e+00 -1.65236e+01 1.69639e+01 7.51441e-01
1.77226e+00 -1.03995e+01 -1.73936e+01 1.82016e+01 9.38568e-01
1.78226e+00 -1.11044e+01 -1.81845e+01 1.96121e+01 9.88734e-01
1.79226e+00 -1.18121e+01 -1.88606e+01 2.11930e+01 9.98346e-01
1.80227e+00 -1.25097e+01 -1.93820e+01 2.29333e+01 9.99793e-01
1.81227e+00 -1.31814e+01 -1.97071e+01 2.48113e+01 9.99976e-01
1.82227e+00 -1.38089e+01 -1.97960e+01 2.67933e+01 9.99997e-01
1.83228e+00 -1.43723e+01 -1.96144e+01 2.88335e+01 1.00000e+00
1.84228e+00 -1.48506e+01 -1.91380e+01 3.08742e+01 1.00000e+00
1.85228e+00 -1.52234e+01 -1.83571e+01 3.28494e+01 1.00000e+00
1.86229e+00 -1.54718e+01 -1.72796e+01 3.46892e+01 1.00000e+00
1.87229e+00 -1.55807e+01 -1.59332e+01 3.63259e+01 1.00000e+00
1.88229e+00 -1.55399e+01 -1.43637e+01 3.77003e+01 1.00000e+00
1.89230e+00 -1.53452e+01 -1.26323e+01 3.87685e+01 1.00000e+00
1.90230e+00 -1.49991e+01 -1.08093e+01 3.95053e+01 9.99997e-01
1.91230e+00 -1.45110e+01 -8.96737e+00 3.99065e+01 9.99956e-01
1.92231e+00 -1.38959e+01 -7.17446e+00 3.99877e+01 9.99022e-01
1.93231e+00 -1.31734e+01 -5.48817e+00 3.97805e+01 9.76910e-01
1.94231e+00 -1.23662e+01 -3.95320e+00 3.93274e+01 6.01061e-01
1.95232e+00 -1.14985e+01 -2.60483e+00 3.86771e+01 -6.04513e-01
1.96232e+00 -1.05947e+01 -1.45537e+00 3.78792e+01 -9.57152e-01
1.97232e+00 -9.67694e+00 -4.98141e-01 3.69787e+01 -9.94150e-01
1.98233e+00 -8.76426e+00 2.77538e-01 3.60145e+01 -9.98803e-01
1.99233e+00 -7.87278e+00 8.87725e-01 3.50179e+01 -9.99634e-01
2.00233e+00 -7.01530e+00 1.35209e+00 3.40134e+01 -9.99839e-01
2.01234e+00 -6.20145e+00 1.69177e+00 3.30184e+01 -9.99903e-01
2.02234e+00 -5.43791e+00 1.92770e+00 3.20451e+01 -9.99925e-01
2.03234e+00 -4.72882e+00 2.07953e+00 3.11009e+01 -9.99927e-01
2.04235e+00 -4.07612e+00 2.16500e+00 3.01900e+01 -9.99918e-01
2.05235e+00 -3.47999e+00 2.19958e+00 2.93139e+01 -9.99896e-01
2.06235e+00 -2.93923e+00 2.19649e+00 2.84727e+01 -9.99856e-01
2.07236e+00 -2.45161e+00 2.16676e+00 2.76652e+01 -9.99789e-01
2.08236e+00 -2.01416e+00 2.11943e+00 2.68898e+01 -9.99680e-01
2.09236e+00 -1.62340e+00 2.06178e+00 2.61445e+01 -9.99507e-01
2.10237e+00 -1.27559e+00 1.99962e+00 2.54273e+01 -9.99238e-01
2.11237e+00 -9.66839e-01 1.93745e+00 2.47363e+01 -9.98831e-01
2.12237e+00 -6.93252e-01 1.87874e+00 2.40696e+01 -9.98229e-01
2.13238e+00 -4.51019e-01 1.82613e+00 2.34256e+01 -9.97366e-01
2.14238e+00 -2.36480e-01 1.78153e+00 2.28029e+01 -9.96161e-01
2.15238e+00 -4.61612e-02 1.74636e+00 2.22002e+01 -9.94529e-01
2.16239e+00 1.23190e-01 1.72161e+00 2.16165e+01 -9.92376e-01
2.17239e+00 2.74598e-01 1.70798e+00 2.10509e+01 -9.89610e-01
2.18239e+00 4.10854e-01 1.70595e+00 2.05026e+01 -9.86142e-01
2.19240e+00 5.34521e-01 1.71584e+00 1.99709e+01 -9.81884e-01
2.20240e+00 6.47945e-01 1.73791e+00 1.94553e+01 -9.76754e-01
2.21240e+00 7.53270e-01 1.77237e+00 1.89553e+01 -9.70669e-01
2.22241e+00 8.52456e-01 1.81941e+00 1.84706e+01 -9.63543e-01
2.23241e+00 9.47299e-01 1.87930e+00 1.80008e+01 -9.55275e-01
2.24241e+00 1.03945e+00 1.95232e+00 1.75458e+01 -9.45744e-01
2.25242e+00 1.13042e+00 2.03887e+00 1.71053e+01 -9.34795e-01
2.26242e+00 1.22165e+00 2.13940e+00 1.66793e+01 -9.22221e-01
2.27242e+00 1.31447e+00 2.25452e+00 1.62677e+01 -9.07755e-01
2.28243e+00 1.41014e+00 2.38493e+00 1.58707e+01 -8.91040e-01
2.29243e+00 1.50989e+00 2.53148e+00 1.54884e+01 -8.71609e-01
2.30243e+00 1.61492e+00 2.69515e+00 1.51210e+01 -8.48853e-01
2.31244e+00 1.72640e+00 2.87709e+00 1.47689e+01 -8.21981e-01
2.32244e+00 1.84553e+00 3.07860e+00 1.44326e+01 -7.89970e-01
2.33244e+00 1.97351e+00 3.30116e+00 1.41128e+01 -7.51514e-01
2.34245e+00 2.11157e+00 3.54642e+00 1.38103e+01 -7.04967e-01
2.35245e+00 2.26101e+00 3.81620e+00 1.35262e+01 -6.48294e-01
2.36245e+00 2.42317e+00 4.11253e+00 1.32618e+01 -5.79074e-01
2.37246e+00 2.59948e+00 4.43760e+00 1.30186e+01 -4.94595e-01
2.38246e+00 2.79144e+00 4.79381e+00 1.27987e+01 -3.92153e-01
2.39246e+00 3.00064e+00 5.18367e+00 1.26044e+01 -2.69654e-01
2.40247e+00 3.22877e+00 5.60984e+00 1.24385e+01 -1.26631e-01
2.41247e+00 3.47762e+00 6.07503e+00 1.23044e+01 3.44494e-02
2.42247e+00 3.74906e+00 6.58189e+00 1.22062e+01 2.07056e-01
2.43248e+00 4.04503e+00 7.13291e+00 1.21486e+01 3.80589e-01
2.44248e+00 4.36750e+00 7.73026e+00 1.21373e+01 5.42303e-01
2.45248e+00 4.71846e+00 8.37563e+00 1.21789e+01 6.80871e-01
2.46249e+00 5.09981e+00 9.07005e+00 1.22809e+01 7.89775e-01
2.47249e+00 5.51334e+00 9.81367e+00 1.24522e+01 8.68515e-01
2.48249e+00 5.96064e+00 1.06055e+01 1.27026e+01 9.21279e-01
2.49250e+00 6.44298e+00 1.14430e+01 1.30431e+01 9.54380e-01
2.50250e+00 6.96117e+00 1.23217e+01 1.34860e+01 9.74041e-01
2.51250e+00 7.51539e+00 1.32345e+01 1.40441e+01 9.85229e-01
2.52251e+00 8.10499e+00 1.41710e+01 1.47312e+01 9.91398e-01
2.53251e+00 8.72820e+00 1.51170e+01 1.55605e+01 9.94719e-01
2.54251e+00 9.38185e+00 1.60536e+01 1.65447e+01 9.96456e-01
2.55252e+00 1.00610e+01 1.69571e+01 1.76940e+01 9.97283e-01
2.56252e+00 1.07588e+01 1.77982e+01 1.90154e+01 9.97500e-01
2.57252e+00 1.14658e+01 1.85426e+01 2.05098e+01 9.97087e-01
2.58253e+00 1.21702e+01 1.91519e+01 2.21711e+01 9.95472e-01
2.59253e+00 1.28573e+01 1.95847e+01 2.39830e+01 9.90196e-01
2.60253e+00 1.35100e+01 1.97997e+01 2.59182e+01 9.69792e-01
2.61254e+00 1.41089e+01 1.97589e+01 2.79365e+01 8.71770e-01
2.62254e+00 1.46333e+01 1.94304e+01 2.99857e+01 4.04673e-01
2.63254e+00 1.50615e+01 1.87917e+01 3.20026e+01 -5.41308e-01
2.64255e+00 1.53731e+01 1.78425e+01 3.39169e+01 -9.36186e-01
2.65255e+00 1.55505e+01 1.66067e+01 3.56579e+01 -9.92585e-01
2.66255e+00 1.55810e+01 1.51238e+01 3.71613e+01 -9.98992e-01
2.67256e+00 1.54577e+01 1.34492e+01 3.83751e+01 -9.99809e-01
2.68256e+00 1.51802e+01 1.16500e+01 3.92651e+01 -9.99943e-01
2.69256e+00 1.47547e+01 9.79934e+00 3.98174e+01 -9.99971e-01
2.70257e+00 1.41940e+01 7.96837e+00 4.00390e+01 -9.99975e-01
2.71257e+00 1.35159e+01 6.22030e+00 3.99550e+01 -9.99965e-01
2.72257e+00 1.27420e+01 4.60551e+00 3.96040e+01 -9.99927e-01
2.73258e+00 1.18961e+01 3.15908e+00 3.90325e+01 -9.99796e-01
2.74258e+00 1.10019e+01 1.90065e+00 3.82898e+01 -9.99337e-01
2.75258e+00 1.00825e+01 8.36020e-01 3.74231e+01 -9.97731e-01
2.76259e+00 9.15846e+00 -4.01893e-02 3.64749e+01 -9.92568e-01
2.77259e+00 8.24756e+00 -7.41374e-01 3.54804e+01 -9.78239e-01
2.78259e+00 7.36437e+00 -1.28592e+00 3.44677e+01 -9.45635e-01
2.79260e+00 6.52015e+00 -1.69462e+00 3.34579e+01 -8.86934e-01
2.80260e+00 5.72311e+00 -1.98876e+00 3.24657e+01 -8.04796e-01
2.81260e+00 4.97864e+00 -2.18888e+00 3.15006e+01 -7.15491e-01
2.82261e+00 4.28977e+00 -2.31399e+00 3.05684e+01 -6.39723e-01
2.83261e+00 3.65749e+00 -2.38112e+00 2.96716e+01 -5.91277e-01
2.84261e+00 3.08121e+00 -2.40505e+00 2.88111e+01 -5.73641e-01
2.85262e+00 2.55909e+00 -2.39827e+00 2.79859e+01 -5.82833e-01
2.86262e+00 2.08837e+00 -2.37110e+00 2.71946e+01 -6.11370e-01
2.87262e+00 1.66569e+00 -2.33189e+00 2.64353e+01 -6.51160e-01
2.88263e+00 1.28729e+00 -2.28729e+00 2.57058e+01 -6.95228e-01
2.89263e+00 9.49201e-01 -2.24247e+00 2.50043e+01 -7.38505e-01
2.90263e+00 6.47405e-01 -2.20147e+00 2.43286e+01 -7.77924e-01
2.91264e+00 3.77930e-01 -2.16732e+00 2.36772e+01 -8.12071e-01
2.92264e+00 1.36930e-01 -2.14233e+00 2.30486e+01 -8.40671e-01
2.93264e+00 -7.92635e-02 -2.12820e+00 2.24413e+01 -8.64105e-01
2.94265e+00 -2.74111e-01 -2.12621e+00 2.18543e+01 -8.83049e-01
2.95265e+00 -4.50847e-01 -2.13730e+00 2.12867e+01 -8.98254e-01
2.96265e+00 -6.12478e-01 -2.16218e+00 2.07377e+01 -9.10424e-01
2.97266e+00 -7.61782e-01 -2.20142e+00 2.02067e+01 -9.20167e-01
2.98266e+00 -9.01321e-01 -2.25548e+00 1.96931e+01 -9.27989e-01
2.99266e+00 -1.03346e+00 -2.32480e+00 1.91966e+01 -9.34296e-01
3.00267e+00 -1.16037e+00 -2.40983e+00 1.87169e+01 -9.39408e-01
3.01267e+00 -1.28408e+00 -2.51106e+00 1.82539e+01 -9.43580e-01
3.02267e+00 -1.40645e+00 -2.62905e+00 1.78076e+01 -9.47010e-01
3.03268e+00 -1.52925e+00 -2.76444e+00 1.73779e+01 -9.49854e-01
3.04268e+00 -1.65411e+00 -2.91800e+00 1.69651e+01 -9.52233e-01
3.05268e+00 -1.78262e+00 -3.09061e+00 1.65695e+01 -9.54241e-01
3.06269e+00 -1.91629e+00 -3.28329e+00 1.61915e+01 -9.55950e-01
3.07269e+00 -2.05660e+00 -3.49718e+00 1.58317e+01 -9.57413e-01
3.08269e+00 -2.20499e+00 -3.73360e+00 1.54910e+01 -9.58664e-01
3.09270e+00 -2.36291e+00 -3.99400e+00 1.51704e+01 -9.59726e-01
3.10270e+00 -2.53180e+00 -4.27996e+00 1.48709e+01 -9.60601e-01
3.11270e+00 -2.71315e+00 -4.59321e+00 1.45943e+01 -9.61280e-01
3.12271e+00 -2.90845e+00 -4.93560e+00 1.43423e+01 -9.61732e-01
3.13271e+00 -3.11923e+00 -5.30909e+00 1.41171e+01 -9.61909e-01
3.14271e+00 -3.34710e+00 -5.71568e+00 1.39214e+01 -9.61731e-01
3.15272e+00 -3.59366e+00 -6.15742e+00 1.37583e+01 -9.61083e-01
3.16272e+00 -3.86058e+00 -6.63631e+00 1.36314e+01 -9.59790e-01
3.17272e+00 -4.14956e+00 -7.15424e+00 1.35452e+01 -9.57589e-01
3.18273e+00 -4.46228e+00 -7.71286e+00 1.35045e+01 -9.54066e-01
3.19273e+00 -4.80044e+00 -8.31345e+00 1.35153e+01 -9.48545e-01
3.20273e+00 -5.16564e+00 -8.95676e+00 1.35843e+01 -9.39873e-01
3.21274e+00 -5.55939e+00 -9.64271e+00 1.37189e+01 -9.25983e-01
3.22274e+00 -5.98297e+00 -1.03702e+01 1.39279e+01 -9.02975e-01
3.23274e+00 -6.43739e+00 -1.11366e+01 1.42205e+01 -8.63145e-01
3.24275e+00 -6.92323e+00 -1.19375e+01 1.46070e+01 -7.90797e-01
3.25275e+00 -7.44045e+00 -1.27659e+01 1.50983e+01 -6.54601e-01
3.26275e+00 -7.98823e+00 -1.36117e+01 1.57055e+01 -4.01904e-01
3.27276e+00 -8.56469e+00 -1.44612e+01 1.64393e+01 6.83736e-03
3.28276e+00 -9.16662e+00 -1.52970e+01 1.73093e+01 4.79188e-01
3.29276e+00 -9.78936e+00 -1.60993e+01 1.83233e+01 8.09203e-01
3.30277e+00 -1.04267e+01 -1.68458e+01 1.94857e+01 9.48559e-01
3.31277e+00 -1.10706e+01 -1.75097e+01 2.07970e+01 9.88918e-01
3.32277e+00 -1.17113e+01 -1.80602e+01 2.22513e+01 9.97966e-01
3.33278e+00 -1.23365e+01 -1.84640e+01 2.38356e+01 9.99662e-01
3.34278e+00 -1.29322e+01 -1.86877e+01 2.55279e+01 9.99945e-01
3.35278e+00 -1.34824e+01 -1.87002e+01 2.72966e+01 9.99991e-01
3.36279e+00 -1.39702e+01 -1.84761e+01 2.91006e+01 9.99998e-01
3.37279e+00 -1.43781e+01 -1.79993e+01 3.08905e+01 9.99999e-01
3.38279e+00 -1.46893e+01 -1.72654e+01 3.26112e+01 1.00000e+00
3.39280e+00 -1.48890e+01 -1.62846e+01 3.42058e+01 1.00000e+00
3.40280e+00 -1.49653e+01 -1.50819e+01 3.56200e+01 1.00000e+00
3.41280e+00 -1.49106e+01 -1.36965e+01 3.68072e+01 9.99999e-01
3.42281e+00 -1.47224e+01 -1.21788e+01 3.77329e+01 9.99997e-01
3.43281e+00 -1.44035e+01 -1.05857e+01 3.83775e+01 9.99981e-01
3.44281e+00 -1.39621e+01 -8.97578e+00 3.87374e+01 9.99788e-01
3.45282e+00 -1.34109e+01 -7.40403e+00 3.88243e+01 9.97088e-01
3.46282e+00 -1.27663e+01 -5.91761e+00 3.86625e+01 9.57961e-01
3.47282e+00 -1.20473e+01 -4.55444e+00 3.82852e+01 5.47274e-01
3.48283e+00 -1.12742e+01 -3.34540e+00 3.77310e+01 -5.29254e-01
3.49283e+00 -1.04677e+01 -2.30280e+00 3.70399e+01 -9.28695e-01
3.50283e+00 -9.64660e+00 -1.42303e+00 3.62489e+01 -9.87762e-01
3.51284e+00 -8.82755e+00 -6.99003e-01 3.53906e+01 -9.97120e-01
3.52284e+00 -8.02463e+00 -1.19253e-01 3.44923e+01 -9.99058e-01
3.53284e+00 -7.24934e+00 3.31053e-01 3.35759e+01 -9.99582e-01
3.54285e+00 -6.51058e+00 6.68483e-01 3.26577e+01 -9.99756e-01
3.55285e+00 -5.81481e+00 9.09954e-01 3.17498e+01 -9.99821e-01
3.56285e+00 -5.16626e+00 1.07175e+00 3.08601e+01 -9.99842e-01
3.57286e+00 -4.56729e+00 1.16888e+00 2.99938e+01 -9.99837e-01
3.58286e+00 -4.01867e+00 1.21472e+00 2.91537e+01 -9.99811e-01
3.59286e+00 -3.51992e+00 1.22091e+00 2.83410e+01 -9.99763e-01
3.60287e+00 -3.06957e+00 1.19731e+00 2.75556e+01 -9.99683e-01
3.61287e+00 -2.66544e+00 1.15214e+00 2.67970e+01 -9.99561e-01
3.62287e+00 -2.30484e+00 1.09211e+00 2.60641e+01 -9.99376e-01
3.63288e+00 -1.98478e+00 1.02262e+00 2.53557e+01 -9.99106e-01
3.64288e+00 -1.70209e+00 9.47903e-01 2.46703e+01 -9.98719e-01
3.65288e+00 -1.45353e+00 8.71235e-01 2.40068e+01 -9.98179e-01
3.66289e+00 -1.23593e+00 7.95079e-01 2.33638e+01 -9.97443e-01
3.67289e+00 -1.04619e+00 7.21236e-01 2.27403e+01 -9.96468e-01
3.68289e+00 -8.81375e-01 6.50965e-01 2.21352e+01 -9.95210e-01
3.69290e+00 -7.38732e-01 5.85100e-01 2.15476e+01 -9.93630e-01
3.70290e+00 -6.15703e-01 5.24133e-01 2.09767e+01 -9.91698e-01
3.71290e+00 -5.09942e-01 4.68300e-01 2.04217e+01 -9.89393e-01
3.72291e+00 -4.19313e-01 4.17640e-01 1.98822e+01 -9.86708e-01
3.73291e+00 -3.41886e-01 3.72048e-01 1.93573e+01 -9.83649e-01
3.74291e+00 -2.75933e-01 3.31319e-01 1.88467e+01 -9.80234e-01
3.75292e+00 -2.19911e-01 2.95178e-01 1.83498e+01 -9.76492e-01
3.76292e+00 -1.72453e-01 2.63310e-01 1.78663e+01 -9.72458e-01
3.77292e+00 -1.32353e-01 2.35377e-01 1.73956e+01 -9.68173e-01
3.78293e+00 -9.85531e-02 2.11037e-01 1.69375e+01 -9.63679e-01
3.79293e+00 -7.01272e-02 1.89952e-01 1.64915e+01 -9.59018e-01
3.80293e+00 -4.62700e-02 1.71798e-01 1.60572e+01 -9.54230e-01
3.81294e+00 -2.62826e-02 1.56270e-01 1.56345e+01 -9.49348e-01
3.82294e+00 -9.56042e-03 1.43086e-01 1.52229e+01 -9.44404e-01
3.83294e+00 4.41776e-03 1.31987e-01 1.48222e+01 -9.39422e-01
3.84295e+00 1.61002e-02 1.22742e-01 1.44321e+01 -9.34421e-01
3.85295e+00 2.58717e-02 1.15142e-01 1.40522e+01 -9.29417e-01
3.86295e+00 3.40618e-02 1.09006e-01 1.36823e+01 -9.24421e-01
3.87296e+00 4.09524e-02 1.04175e-01 1.33222e+01 -9.19438e-01
3.88296e+00 4.67847e-02 1.00511e-01 1.29716e+01 -9.14473e-01
3.89296e+00 5.17647e-02 9.78998e-02 1.26302e+01 -9.09526e-01
3.90297e+00 5.60691e-02 9.62446e-02 1.22978e+01 -9.04598e-01
3.91297e+00 5.98492e-02 9.54672e-02 1.19741e+01 -8.99684e-01
3.92297e+00 6.32354e-02 9.55062e-02 1.16590e+01 -8.94782e-01
3.93298e+00 6.63406e-02 9.63154e-02 1.13521e+01 -8.89887e-01
3.94298e+00 6.92631e-02 9.78632e-02 1.10534e+01 -8.84994e-01
3.95298e+00 7.20897e-02 1.00131e-01 1.07625e+01 -8.80097e-01
3.96299e+00 7.48976e-02 1.03113e-01 1.04793e+01 -8.75188e-01
3.97299e+00 7.77570e-02 1.06817e-01 1.02035e+01 -8.70263e-01
3.98299e+00 8.07322e-02 1.11258e-01 9.93501e+00 -8.65312e-01
3.99300e+00 8.38840e-02 1.16469e-01 9.67358e+00 -8.60329e-01
4.00300e+00 8.72705e-02 1.22488e-01 9.41905e+00 -8.55305e-01
4.01300e+00 9.09488e-02 1.29368e-01 9.17122e+00 -8.50230e-01
4.02301e+00 9.49760e-02 1.37173e-01 8.92993e+00 -8.45094e-01
4.03301e+00 9.94107e-02 1.45979e-01 8.69500e+00 -8.39886e-01
4.04301e+00 1.04314e-01 1.55876e-01 8.46628e+00 -8.34592e-01
4.05302e+00 1.09749e-01 1.66966e-01 8.24359e+00 -8.29199e-01
4.06302e+00 1.15785e-01 1.79367e-01 8.02679e+00 -8.23689e-01
4.07302e+00 1.22495e-01 1.93213e-01 7.81572e+00 -8.18043e-01
4.08303e+00 1.29961e-01 2.08655e-01 7.61024e+00 -8.12238e-01
4.09303e+00 1.38270e-01 2.25864e-01 7.41020e+00 -8.06250e-01
4.10303e+00 1.47520e-01 2.45032e-01 7.21547e+00 -8.00049e-01
4.11304e+00 1.57817e-01 2.66374e-01 7.02593e+00 -7.93600e-01
4.12304e+00 1.69280e-01 2.90134e-01 6.84143e+00 -7.86863e-01
4.13304e+00 1.82042e-01 3.16581e-01 6.66187e+00 -7.79792e-01
4.14305e+00 1.96248e-01 3.46021e-01 6.48713e+00 -7.72330e-01
4.15305e+00 2.12064e-01 3.78792e-01 6.31710e+00 -7.64414e-01
4.16305e+00 2.29669e-01 4.15277e-01 6.15168e+00 -7.55968e-01
4.17306e+00 2.49269e-01 4.55901e-01 5.99078e+00 -7.46902e-01
4.18306e+00 2.71089e-01 5.01142e-01 5.83431e+00 -7.37110e-01
4.19306e+00 2.95384e-01 5.51534e-01 5.68221e+00 -7.26465e-01
4.20307e+00 3.22436e-01 6.07675e-01 5.53440e+00 -7.14817e-01
4.21307e+00 3.52562e-01 6.70234e-01 5.39085e+00 -7.01985e-01
4.22307e+00 3.86116e-01 7.39961e-01 5.25152e+00 -6.87753e-01
4.23308e+00 4.23494e-01 8.17696e-01 5.11639e+00 -6.71860e-01
4.24308e+00 4.65139e-01 9.04377e-01 4.98549e+00 -6.53987e-01
4.25308e+00 5.11546e-01 1.00106e+00 4.85884e+00 -6.33752e-01
4.26309e+00 5.63270e-01 1.10892e+00 4.73654e+00 -6.10685e-01
4.27309e+00 6.20931e-01 1.22928e+00 4.61869e+00 -5.84216e-01
4.28309e+00 6.85225e-01 1.36362e+00 4.50546e+00 -5.53648e-01
4.29310e+00 7.56929e-01 1.51359e+00 4.39710e+00 -5.18136e-01
4.30310e+00 8.36915e-01 1.68106e+00 4.29392e+00 -4.76660e-01
4.31310e+00 9.26158e-01 1.86809e+00 4.19632e+00 -4.28003e-01
4.32311e+00 1.02575e+00 2.07701e+00 4.10485e+00 -3.70749e-01
4.33311e+00 1.13691e+00 2.31040e+00 4.02021e+00 -3.03313e-01
4.34311e+00 1.26101e+00 2.57117e+00 3.94325e+00 -2.24035e-01
4.35312e+00 1.39957e+00 2.86252e+00 3.87511e+00 -1.31393e-01
4.36312e+00 1.55430e+00 3.18803e+00 3.81719e+00 -2.43897e-02
4.37312e+00 1.72709e+00 3.55162e+00 3.77125e+00 9.68502e-02
4.38313e+00 1.92006e+00 3.95759e+00 3.73953e+00 2.30303e-01
4.39313e+00 2.13555e+00 4.41061e+00 3.72481e+00 3.71332e-01
4.40313e+00 2.37612e+00 4.91566e+00 3.73054e+00 5.12499e-01
4.41314e+00 2.64461e+00 5.47805e+00 3.76106e+00 6.44495e-01
4.42314e+00 2.94407e+00 6.10332e+00 3.82171e+00 7.58310e-01
4.43314e+00 3.27781e+00 6.79717e+00 3.91909e+00 8.47896e-01
4.44315e+00 3.64939e+00 7.56540e+00 4.06135e+00 9.11841e-01
4.45315e+00 4.06256e+00 8.41373e+00 4.25844e+00 9.53097e-01
4.46315e+00 4.52125e+00 9.34750e+00 4.52245e+00 9.77136e-01
4.47316e+00 5.02948e+00 1.03713e+01 4.86802e+00 9.89789e-01
4.48316e+00 5.59128e+00 1.14881e+01 5.31268e+00 9.95813e-01
4.49316e+00 6.21047e+00 1.26990e+01 5.87716e+00 9.98413e-01
4.50317e+00 6.89045e+00 1.40013e+01 6.58563e+00 9.99436e-01
4.51317e+00 7.63380e+00 1.53875e+01 7.46571e+00 9.99808e-01
4.52317e+00 8.44188e+00 1.68435e+01 8.54809e+00 9.99935e-01
4.53318e+00 9.31413e+00 1.83465e+01 9.86558e+00 9.99976e-01
4.54318e+00 1.02474e+01 1.98623e+01 1.14514e+01 9.99990e-01
4.55318e+00 1.12348e+01 2.13436e+01 1.33361e+01 9.99995e-01
4.56319e+00 1.22651e+01 2.27279e+01 1.55436e+01 9.99996e-01
4.57319e+00 1.33214e+01 2.39370e+01 1.80849e+01 9.99994e-01
4.58319e+00 1.43800e+01 2.48789e+01 2.09514e+01 9.99984e-01
4.59320e+00 1.54105e+01 2.54527e+01 2.41074e+01 9.99895e-01
4.60320e+00 1.63756e+01 2.55573e+01 2.74834e+01 9.98235e-01
4.61320e+00 1.72325e+01 2.51049e+01 3.09726e+01 9.29425e-01
4.62321e+00 1.79350e+01 2.40309e+01 3.44339e+01 -5.18384e-01
4.63321e+00 1.84372e+01 2.23150e+01 3.76999e+01 -9.95084e-01
4.64321e+00 1.86992e+01 2.00120e+01 4.05980e+01 -9.99959e-01
4.65322e+00 1.86926e+01 1.72247e+01 4.29749e+01 -9.99999e-01
4.66322e+00 1.84038e+01 1.41038e+01 4.47185e+01 -1.00000e+00
4.67322e+00 1.78365e+01 1.08290e+01 4.57750e+01 -1.00000e+00
4.68323e+00 1.70115e+01 7.58293e+00 4.61544e+01 -1.00000e+00
4.69323e+00 1.59640e+01 4.52640e+00 4.59237e+01 -1.00000e+00
4.70323e+00 1.47395e+01 1.78030e+00 4.51904e+01 -1.00000e+00
4.71324e+00 1.33883e+01 -5.82086e-01 4.40813e+01 -9.99999e-01
4.72324e+00 1.19608e+01 -2.53328e+00 4.27235e+01 -9.99986e-01
4.73324e+00 1.05030e+01 -4.08297e+00 4.12301e+01 -9.99738e-01
4.74325e+00 9.05451e+00 -5.26650e+00 3.96922e+01 -9.96328e-01
4.75325e+00 7.64701e+00 -6.13346e+00 3.81768e+01 -9.65776e-01
4.76325e+00 6.30408e+00 -6.73809e+00 3.67285e+01 -8.09196e-01
4.77326e+00 5.04202e+00 -7.13213e+00 3.53736e+01 -4.18505e-01
4.78326e+00 3.87086e+00 -7.36252e+00 3.41240e+01 3.02050e-02
4.79326e+00 2.79543e+00 -7.47177e+00 3.29823e+01 3.20939e-01
4.80327e+00 1.81634e+00 -7.49611e+00 3.19444e+01 4.57490e-01
4.81327e+00 9.31047e-01 -7.46446e+00 3.10028e+01 4.97537e-01
4.82327e+00 1.34820e-01 -7.39927e+00 3.01482e+01 4.74999e-01
4.83328e+00 -5.78495e-01 -7.31767e+00 2.93713e+01 4.04869e-01
4.84328e+00 -1.21588e+00 -7.23260e+00 2.86631e+01 2.95370e-01
4.85328e+00 -1.78473e+00 -7.15364e+00 2.80155e+01 1.55704e-01
4.86329e+00 -2.29250e+00 -7.08773e+00 2.74217e+01 -9.26028e-04
4.87329e+00 -2.74649e+00 -7.03968e+00 2.68759e+01 -1.58923e-01
4.88329e+00 -3.15369e+00 -7.01266e+00 2.63733e+01 -3.04561e-01
4.89330e+00 -3.52065e+00 -7.00858e+00 2.59102e+01 -4.29345e-01
4.90330e+00 -3.85344e+00 -7.02844e+00 2.54838e+01 -5.30494e-01
4.91330e+00 -4.15762e+00 -7.07259e+00 2.50919e+01 -6.09268e-01
4.92331e+00 -4.43822e+00 -7.14093e+00 2.47330e+01 -6.68860e-01
4.93331e+00 -4.69977e+00 -7.23301e+00 2.44062e+01 -7.12863e-01
4.94331e+00 -4.94631e+00 -7.34814e+00 2.41109e+01 -7.44480e-01
4.95332e+00 -5.18142e+00 -7.48543e+00 2.38470e+01 -7.66233e-01
4.96332e+00 -5.40825e+00 -7.64385e+00 2.36147e+01 -7.79943e-01
4.97332e+00 -5.62953e+00 -7.82218e+00 2.34144e+01 -7.86804e-01
4.98333e+00 -5.84765e+00 -8.01909e+00 2.32467e+01 -7.87462e-01
4.99333e+00 -6.06458e+00 -8.23306e+00 2.31126e+01 -7.82076e-01
5.00333e+00 -6.28198e+00 -8.46242e+00 2.30129e+01 -7.70343e-01
5.01334e+00 -6.50120e+00 -8.70529e+00 2.29488e+01 -7.51484e-01
5.02334e+00 -6.72323e+00 -8.95955e+00 2.29212e+01 -7.24209e-01
5.03334e+00 -6.94879e+00 -9.22283e+00 2.29314e+01 -6.86663e-01
5.04335e+00 -7.17828e+00 -9.49247e+00 2.29803e+01 -6.36399e-01
5.05335e+00 -7.41177e+00 -9.76549e+00 2.30689e+01 -5.70461e-01
5.06335e+00 -7.64905e+00 -1.00386e+01 2.31978e+01 -4.85679e-01
5.07336e+00 -7.88960e+00 -1.03080e+01 2.33676e+01 -3.79368e-01
5.08336e+00 -8.13255e+00 -1.05697e+01 2.35782e+01 -2.50503e-01
5.09336e+00 -8.37675e+00 -1.08195e+01 2.38292e+01 -1.01228e-01
5.10337e+00 -8.62072e+00 -1.10527e+01 2.41197e+01 6.20150e-02
5.11337e+00 -8.86268e+00 -1.12648e+01 2.44480e+01 2.28788e-01
5.12337e+00 -9.10058e+00 -1.14511e+01 2.48118e+01 3.86973e-01
5.13338e+00 -9.33213e+00 -1.16070e+01 2.52080e+01 5.26231e-01
5.14338e+00 -9.55484e+00 -1.17282e+01 2.56326e+01 6.40658e-01
5.15338e+00 -9.76604e+00 -1.18108e+01 2.60807e+01 7.29266e-01
5.16339e+00 -9.96300e+00 -1.18512e+01 2.65468e+01 7.94640e-01
5.17339e+00 -1.01429e+01 -1.18466e+01 2.70244e+01 8.40994e-01
5.18339e+00 -1.03029e+01 -1.17948e+01 2.75065e+01 8.72647e-01
5.19340e+00 -1.04405e+01 -1.16947e+01 2.79856e+01 8.93191e-01
5.20340e+00 -1.05531e+01 -1.15462e+01 2.84536e+01 9.05194e-01
5.21340e+00 -1.06385e+01 -1.13504e+01 2.89026e+01 9.10168e-01
5.22341e+00 -1.06950e+01 -1.11098e+01 2.93249e+01 9.08585e-01
5.23341e+00 -1.07211e+01 -1.08279e+01 2.97129e+01 8.99794e-01
5.24341e+00 -1.07162e+01 -1.05095e+01 3.00601e+01 8.81750e-01
5.25342e+00 -1.06798e+01 -1.01604e+01 3.03606e+01 8.50484e-01
5.26342e+00 -1.06125e+01 -9.78712e+00 3.06099e+01 7.99353e-01
5.27342e+00 -1.05151e+01 -9.39690e+00 3.08047e+01 7.18449e-01
5.28343e+00 -1.03894e+01 -8.99726e+00 3.09429e+01 5.95436e-01
5.29343e+00 -1.02374e+01 -8.59580e+00 3.10240e+01 4.20143e-01
5.30343e+00 -1.00619e+01 -8.19989e+00 3.10487e+01 1.94119e-01
5.31344e+00 -9.86598e+00 -7.81623e+00 3.10190e+01 -6.08602e-02
5.32344e+00 -9.65300e+00 -7.45052e+00 3.09378e+01 -3.08089e-01
5.33344e+00 -9.42654e+00 -7.10728e+00 3.08087e+01 -5.15557e-01
5.34345e+00 -9.19019e+00 -6.78991e+00 3.06360e+01 -6.70528e-01
5.35345e+00 -8.94748e+00 -6.50088e+00 3.04242e+01 -7.77435e-01
5.36345e+00 -8.70181e+00 -6.24191e+00 3.01781e+01 -8.47920e-01
5.37346e+00 -8.45636e+00 -6.01402e+00 2.99024e+01 -8.93509e-01
5.38346e+00 -8.21412e+00 -5.81766e+00 2.96018e+01 -9.22944e-01
5.39346e+00 -7.97777e+00 -5.65275e+00 2.92806e+01 -9.42110e-01
5.40347e+00 -7.74972e+00 -5.51878e+00 2.89432e+01 -9.54750e-01
5.41347e+00 -7.53208e+00 -5.41487e+00 2.85934e+01 -9.63193e-01
5.42347e+00 -7.32669e+00 -5.33989e+00 2.82348e+01 -9.68879e-01
5.43348e+00 -7.13505e+00 -5.29254e+00 2.78708e+01 -9.72704e-01
5.44348e+00 -6.95844e+00 -5.27142e+00 2.75044e+01 -9.75230e-01
5.45348e+00 -6.79783e+00 -5.27511e+00 2.71382e+01 -9.76812e-01
5.46349e+00 -6.65401e+00 -5.30218e+00 2.67747e+01 -9.77675e-01
5.47349e+00 -6.52753e+00 -5.35127e+00 2.64163e+01 -9.77962e-01
5.48349e+00 -6.41878e+00 -5.42110e+00 2.60649e+01 -9.77759e-01
5.49350e+00 -6.32798e+00 -5.51050e+00 2.57225e+01 -9.77112e-01
5.50350e+00 -6.25524e+00 -5.61841e+00 2.53908e+01 -9.76042e-01
5.51350e+00 -6.20055e+00 -5.74386e+00 2.50715e+01 -9.74543e-01
5.52351e+00 -6.16383e+00 -5.88601e+00 2.47662e+01 -9.72589e-01
5.53351e+00 -6.14491e+00 -6.04410e+00 2.44765e+01 -9.70135e-01
5.54351e+00 -6.14358e+00 -6.21745e+00 2.42039e+01 -9.67109e-01
5.55352e+00 -6.15960e+00 -6.40544e+00 2.39499e+01 -9.63413e-01
5.56352e+00 -6.19267e+00 -6.60748e+00 2.37161e+01 -9.58913e-01
5.57352e+00 -6.24248e+00 -6.82299e+00 2.35038e+01 -9.53424e-01
5.58353e+00 -6.30869e+00 -7.05138e+00 2.33148e+01 -9.46702e-01
5.59353e+00 -6.39094e+00 -7.29198e+00 2.31505e+01 -9.38415e-01
5.60353e+00 -6.48882e+00 -7.54407e+00 2.30126e+01 -9.28113e-01
5.61354e+00 -6.60191e+00 -7.80678e+00 2.29026e+01 -9.15184e-01
5.62354e+00 -6.72971e+00 -8.07909e+00 2.28224e+01 -8.98795e-01
5.63354e+00 -6.87168e+00 -8.35979e+00 2.27733e+01 -8.77812e-01
5.64355e+00 -7.02721e+00 -8.64743e+00 2.27572e+01 -8.50693e-01
5.65355e+00 -7.19558e+00 -8.94027e+00 2.27755e+01 -8.15376e-01
5.66355e+00 -7.37597e+00 -9.23626e+00 2.28296e+01 -7.69157e-01
5.67356e+00 -7.56742e+00 -9.53300e+00 2.29209e+01 -7.08643e-01
5.68356e+00 -7.76881e+00 -9.82769e+00 2.30503e+01 -6.29884e-01
5.69356e+00 -7.97887e+00 -1.01172e+01 2.32188e+01 -5.28893e-01
5.70357e+00 -8.19608e+00 -1.03978e+01 2.34267e+01 -4.02768e-01
5.71357e+00 -8.41876e+00 -1.06657e+01 2.36739e+01 -2.51474e-01
5.72357e+00 -8.64495e+00 -1.09167e+01 2.39598e+01 -7.97212e-02
5.73358e+00 -8.87250e+00 -1.11462e+01 2.42832e+01 1.02320e-01
5.74358e+00 -9.09902e+00 -1.13499e+01 2.46420e+01 2.80812e-01
5.75358e+00 -9.32194e+00 -1.15234e+01 2.50336e+01 4.42283e-01
5.76359e+00 -9.53852e+00 -1.16624e+01 2.54542e+01 5.77662e-01
5.77359e+00 -9.74589e+00 -1.17631e+01 2.58995e+01 6.83906e-01
5.78359e+00 -9.94110e+00 -1.18219e+01 2.63642e+01 7.62929e-01
5.79360e+00 -1.01212e+01 -1.18358e+01 2.68420e+01 8.19263e-01
5.80360e+00 -1.02832e+01 -1.18025e+01 2.73264e+01 8.57990e-01
5.81360e+00 -1.04242e+01 -1.17208e+01 2.78098e+01 8.83524e-01
5.82361e+00 -1.05417e+01 -1.15901e+01 2.82845e+01 8.99149e-01
5.83361e+00 -1.06332e+01 -1.14114e+01 2.87425e+01 9.06957e-01
5.84361e+00 -1.06968e+01 -1.11866e+01 2.91760e+01 9.07907e-01
5.85362e+00 -1.07308e+01 -1.09190e+01 2.95775e+01 9.01818e-01
5.86362e+00 -1.07342e+01 -1.06131e+01 2.99400e+01 8.87194e-01
5.87362e+00 -1.07065e+01 -1.02743e+01 3.02575e+01 8.60794e-01
5.88363e+00 -1.06479e+01 -9.90898e+00 3.05251e+01 8.16953e-01
5.89363e+00 -1.05590e+01 -9.52421e+00 3.07389e+01 7.46869e-01
5.90363e+00 -1.04414e+01 -9.12744e+00 3.08965e+01 6.38780e-01
5.91364e+00 -1.02969e+01 -8.72629e+00 3.09971e+01 4.81070e-01
5.92364e+00 -1.01281e+01 -8.32825e+00 3.10408e+01 2.70359e-01
5.93364e+00 -9.93787e+00 -7.94030e+00 3.10293e+01 2.15545e-02
5.94365e+00 -9.72957e+00 -7.56850e+00 3.09651e+01 -2.31869e-01
5.95365e+00 -9.50670e+00 -7.21777e+00 3.08518e+01 -4.54242e-01
5.96365e+00 -9.27283e+00 -6.89186e+00 3.06934e+01 -6.26121e-01
5.97366e+00 -9.03152e+00 -6.59352e+00 3.04944e+01 -7.47354e-01
5.98366e+00 -8.78619e+00 -6.32472e+00 3.02594e+01 -8.28237e-01
5.99366e+00 -8.54011e+00 -6.08670e+00 2.99933e+01 -8.80780e-01
6.00367e+00 -8.29631e+00 -5.88010e+00 2.97008e+01 -9.14688e-01
6.01367e+00 -8.05759e+00 -5.70500e+00 2.93862e+01 -9.36696e-01
6.02367e+00 -7.82643e+00 -5.56103e+00 2.90540e+01 -9.51151e-01
6.03368e+00 -7.60504e+00 -5.44743e+00 2.87082e+01 -9.60771e-01
6.04368e+00 -7.39535e+00 -5.36313e+00 2.83525e+01 -9.67239e-01
6.05368e+00 -7.19896e+00 -5.30689e+00 2.79902e+01 -9.71598e-01
6.06369e+00 -7.01721e+00 -5.27734e+00 2.76245e+01 -9.74503e-01
6.07369e+00 -6.85118e+00 -5.27305e+00 2.72582e+01 -9.76364e-01
6.08369e+00 -6.70172e+00 -5.29259e+00 2.68938e+01 -9.77444e-01
6.09370e+00 -6.56944e+00 -5.33458e+00 2.65337e+01 -9.77908e-01
6.10370e+00 -6.45478e+00 -5.39772e+00 2.61800e+01 -9.77858e-01
6.11370e+00 -6.35802e+00 -5.48080e+00 2.58347e+01 -9.77352e-01
6.12371e+00 -6.27931e+00 -5.58271e+00 2.54995e+01 -9.76419e-01
6.13371e+00 -6.21865e+00 -5.70247e+00 2.51761e+01 -9.75061e-01
6.14371e+00 -6.17600e+00 -5.83919e+00 2.48663e+01 -9.73259e-01
6.15372e+00 -6.15121e+00 -5.99208e+00 2.45715e+01 -9.70973e-01
6.16372e+00 -6.14409e+00 -6.16044e+00 2.42933e+01 -9.68142e-01
6.17372e+00 -6.15440e+00 -6.34363e+00 2.40332e+01 -9.64675e-01
6.18373e+00 -6.18185e+00 -6.54106e+00 2.37927e+01 -9.60452e-01
6.19373e+00 -6.22615e+00 -6.75214e+00 2.35733e+01 -9.55306e-01
6.20373e+00 -6.28697e+00 -6.97629e+00 2.33766e+01 -9.49015e-01
6.21374e+00 -6.36394e+00 -7.21287e+00 2.32042e+01 -9.41277e-01
6.22374e+00 -6.45668e+00 -7.46118e+00 2.30575e+01 -9.31685e-01
6.23374e+00 -6.56476e+00 -7.72040e+00 2.29384e+01 -9.19686e-01
6.24375e+00 -6.68772e+00 -7.98956e+00 2.28483e+01 -9.04528e-01
6.25375e+00 -6.82503e+00 -8.26753e+00 2.27889e+01 -8.85183e-01
6.26375e+00 -6.97610e+00 -8.55292e+00 2.27619e+01 -8.60257e-01
6.27376e+00 -7.14026e+00 -8.84410e+00 2.27688e+01 -8.27873e-01
6.28376e+00 -7.31670e+00 -9.13913e+00 2.28110e+01 -7.85547e-01
6.29376e+00 -7.50454e+00 -9.43573e+00 2.28900e+01 -7.30114e-01
6.30377e+00 -7.70269e+00 -9.73123e+00 2.30069e+01 -6.57776e-01
6.31377e+00 -7.90994e+00 -1.00226e+01 2.31624e+01 -5.64476e-01
6.32377e+00 -8.12485e+00 -1.03063e+01 2.33573e+01 -4.46799e-01
6.33378e+00 -8.34580e+00 -1.05787e+01 2.35916e+01 -3.03556e-01
6.34378e+00 -8.57092e+00 -1.08354e+01 2.38648e+01 -1.37737e-01
6.35378e+00 -8.79812e+00 -1.10723e+01 2.41759e+01 4.22253e-02
6.36379e+00 -9.02509e+00 -1.12847e+01 2.45232e+01 2.23352e-01
6.37379e+00 -9.24932e+00 -1.14683e+01 2.49042e+01 3.91574e-01
6.38379e+00 -9.46812e+00 -1.16189e+01 2.53155e+01 5.36068e-01
6.39380e+00 -9.67866e+00 -1.17324e+01 2.57530e+01 6.51823e-01
6.40380e+00 -9.87801e+00 -1.18051e+01 2.62116e+01 7.39354e-01
6.41380e+00 -1.00632e+01 -1.18339e+01 2.66855e+01 8.02582e-01
6.42381e+00 -1.02313e+01 -1.18162e+01 2.71681e+01 8.46575e-01
6.43381e+00 -1.03794e+01 -1.17504e+01 2.76522e+01 8.76038e-01
6.44381e+00 -1.05047e+01 -1.16358e+01 2.81303e+01 8.94641e-01
6.45382e+00 -1.06049e+01 -1.14727e+01 2.85942e+01 9.04858e-01
6.46382e+00 -1.06777e+01 -1.12628e+01 2.90362e+01 9.08012e-01
6.47382e+00 -1.07214e+01 -1.10090e+01 2.94486e+01 9.04303e-01
6.48383e+00 -1.07349e+01 -1.07153e+01 2.98243e+01 8.92695e-01
6.49383e+00 -1.07174e+01 -1.03868e+01 3.01568e+01 8.70580e-01
6.50383e+00 -1.06688e+01 -1.00298e+01 3.04409e+01 8.33169e-01
6.51384e+00 -1.05898e+01 -9.65087e+00 3.06724e+01 7.72741e-01
6.52384e+00 -1.04815e+01 -9.25752e+00 3.08485e+01 6.78374e-01
6.53384e+00 -1.03456e+01 -8.85730e+00 3.09677e+01 5.37814e-01
6.54385e+00 -1.01846e+01 -8.45778e+00 3.10298e+01 3.43868e-01
6.55385e+00 -1.00012e+01 -8.06614e+00 3.10361e+01 1.04704e-01
6.56385e+00 -9.79857e+00 -7.68877e+00 3.09889e+01 -1.51236e-01
6.57386e+00 -9.58024e+00 -7.33097e+00 3.08913e+01 -3.86680e-01
6.58386e+00 -9.34976e+00 -6.99684e+00 3.07473e+01 -5.75730e-01
6.59386e+00 -9.11068e+00 -6.68946e+00 3.05613e+01 -7.12600e-01
6.60387e+00 -8.86649e+00 -6.41102e+00 3.03377e+01 -8.05293e-01
6.61387e+00 -8.62050e+00 -6.16300e+00 3.00815e+01 -8.65899e-01
6.62387e+00 -8.37582e+00 -5.94622e+00 2.97973e+01 -9.05043e-01
6.63388e+00 -8.13533e+00 -5.76095e+00 2.94897e+01 -9.30386e-01
6.64388e+00 -7.90161e+00 -5.60696e+00 2.91631e+01 -9.46966e-01
6.65388e+00 -7.67696e+00 -5.48358e+00 2.88215e+01 -9.57957e-01
6.66389e+00 -7.46340e+00 -5.38987e+00 2.84689e+01 -9.65327e-01
6.67389e+00 -7.26264e+00 -5.32462e+00 2.81086e+01 -9.70298e-01
6.68389e+00 -7.07610e+00 -5.28651e+00 2.77439e+01 -9.73630e-01
6.69390e+00 -6.90495e+00 -5.27411e+00 2.73778e+01 -9.75802e-01
6.70390e+00 -6.75009e+00 -5.28600e+00 2.70127e+01 -9.77119e-01
6.71390e+00 -6.61223e+00 -5.32077e+00 2.66512e+01 -9.77773e-01
6.72391e+00 -6.49185e+00 -5.37710e+00 2.62954e+01 -9.77884e-01
6.73391e+00 -6.38929e+00 -5.45375e+00 2.59474e+01 -9.77524e-01
6.74391e+00 -6.30472e+00 -5.54957e+00 2.56089e+01 -9.76729e-01
6.75392e+00 -6.23821e+00 -5.66355e+00 2.52817e+01 -9.75511e-01
6.76392e+00 -6.18972e+00 -5.79476e+00 2.49674e+01 -9.73856e-01
6.77392e+00 -6.15914e+00 -5.94238e+00 2.46677e+01 -9.71732e-01
6.78393e+00 -6.14629e+00 -6.10569e+00 2.43841e+01 -9.69085e-01
6.79393e+00 -6.15094e+00 -6.28404e+00 2.41181e+01 -9.65834e-01
6.80393e+00 -6.17282e+00 -6.47680e+00 2.38712e+01 -9.61869e-01
6.81394e+00 -6.21165e+00 -6.68340e+00 2.36449e+01 -9.57041e-01
6.82394e+00 -6.26709e+00 -6.90326e+00 2.34408e+01 -9.51146e-01
6.83394e+00 -6.33880e+00 -7.13575e+00 2.32604e+01 -9.43911e-01
6.84395e+00 -6.42640e+00 -7.38021e+00 2.31053e+01 -9.34967e-01
6.85395e+00 -6.52948e+00 -7.63584e+00 2.29772e+01 -9.23813e-01
6.86395e+00 -6.64759e+00 -7.90174e+00 2.28775e+01 -9.09769e-01
6.87396e+00 -6.78022e+00 -8.17683e+00 2.28081e+01 -8.91905e-01
6.88396e+00 -6.92680e+00 -8.45981e+00 2.27704e+01 -8.68960e-01
6.89396e+00 -7.08669e+00 -8.74913e+00 2.27661e+01 -8.39225e-01
6.90397e+00 -7.25913e+00 -9.04295e+00 2.27968e+01 -8.00428e-01
6.91397e+00 -7.44326e+00 -9.33912e+00 2.28637e+01 -7.49632e-01
6.92397e+00 -7.63807e+00 -9.63508e+00 2.29681e+01 -6.83228e-01
6.93398e+00 -7.84238e+00 -9.92792e+00 2.31109e+01 -5.97182e-01
6.94398e+00 -8.05483e+00 -1.02143e+01 2.32929e+01 -4.87738e-01
6.95398e+00 -8.27386e+00 -1.04906e+01 2.35143e+01 -3.52782e-01
6.96399e+00 -8.49769e+00 -1.07526e+01 2.37748e+01 -1.93750e-01
6.97399e+00 -8.72429e+00 -1.09962e+01 2.40735e+01 -1.72625e-02
6.98399e+00 -8.95144e+00 -1.12168e+01 2.44091e+01 1.64932e-01
6.99400e+00 -9.17668e+00 -1.14101e+01 2.47792e+01 3.38657e-01
7.00400e+00 -9.39737e+00 -1.15717e+01 2.51808e+01 4.91643e-01
7.01400e+00 -9.61074e+00 -1.16975e+01 2.56099e+01 6.16893e-01
7.02401e+00 -9.81388e+00 -1.17837e+01 2.60619e+01 7.13295e-01
7.03401e+00 -1.00038e+01 -1.18270e+01 2.65312e+01 7.83917e-01
7.04401e+00 -1.01776e+01 -1.18246e+01 2.70113e+01 8.33649e-01
7.05402e+00 -1.03324e+01 -1.17745e+01 2.74954e+01 8.67413e-01
7.06402e+00 -1.04653e+01 -1.16758e+01 2.79758e+01 8.89245e-01
7.07402e+00 -1.05738e+01 -1.15284e+01 2.84448e+01 9.02005e-01
7.08403e+00 -1.06556e+01 -1.13336e+01 2.88944e+01 9.07381e-01
7.09403e+00 -1.07089e+01 -1.10939e+01 2.93168e+01 9.05938e-01
7.10403e+00 -1.07322e+01 -1.08128e+01 2.97048e+01 8.97066e-01
7.11404e+00 -1.07248e+01 -1.04953e+01 3.00517e+01 8.78717e-01
7.12404e+00 -1.06863e+01 -1.01471e+01 3.03518e+01 8.46888e-01
7.13404e+00 -1.06171e+01 -9.77488e+00 3.06005e+01 7.94888e-01
7.14405e+00 -1.05182e+01 -9.38575e+00 3.07946e+01 7.12792e-01
7.15405e+00 -1.03912e+01 -8.98729e+00 3.09323e+01 5.88370e-01
7.16405e+00 -1.02382e+01 -8.58709e+00 3.10128e+01 4.11813e-01
7.17406e+00 -1.00618e+01 -8.19250e+00 3.10371e+01 1.85264e-01
7.18406e+00 -9.86527e+00 -7.81019e+00 3.10070e+01 -6.90587e-02
7.19406e+00 -9.65185e+00 -7.44583e+00 3.09254e+01 -3.14626e-01
7.20407e+00 -9.42511e+00 -7.10391e+00 3.07962e+01 -5.20114e-01
7.21407e+00 -9.18864e+00 -6.78781e+00 3.06234e+01 -6.73391e-01
7.22407e+00 -8.94594e+00 -6.49999e+00 3.04118e+01 -7.79107e-01
7.23408e+00 -8.70038e+00 -6.24215e+00 3.01659e+01 -8.48845e-01
7.24408e+00 -8.45515e+00 -6.01532e+00 2.98905e+01 -8.93995e-01
7.25408e+00 -8.21319e+00 -5.81995e+00 2.95903e+01 -9.23181e-01
7.26409e+00 -7.97719e+00 -5.65594e+00 2.92696e+01 -9.42207e-01
7.27409e+00 -7.74954e+00 -5.52278e+00 2.89327e+01 -9.54767e-01
7.28409e+00 -7.53234e+00 -5.41960e+00 2.85835e+01 -9.63165e-01
7.29410e+00 -7.32740e+00 -5.34528e+00 2.82256e+01 -9.68824e-01
7.30410e+00 -7.13624e+00 -5.29851e+00 2.78623e+01 -9.72633e-01
7.31410e+00 -6.96010e+00 -5.27792e+00 2.74966e+01 -9.75148e-01
7.32411e+00 -6.79998e+00 -5.28205e+00 2.71311e+01 -9.76721e-01
7.33411e+00 -6.65664e+00 -5.30952e+00 2.67685e+01 -9.77577e-01
7.34411e+00 -6.53062e+00 -5.35896e+00 2.64108e+01 -9.77857e-01
7.35412e+00 -6.42232e+00 -5.42910e+00 2.60603e+01 -9.77645e-01
7.36412e+00 -6.33196e+00 -5.51876e+00 2.57187e+01 -9.76990e-01
7.37412e+00 -6.25964e+00 -5.62690e+00 2.53878e+01 -9.75909e-01
7.38413e+00 -6.20536e+00 -5.75255e+00 2.50694e+01 -9.74397e-01
7.39413e+00 -6.16901e+00 -5.89486e+00 2.47651e+01 -9.72428e-01
7.40413e+00 -6.15045e+00 -6.05309e+00 2.44763e+01 -9.69956e-01
7.41414e+00 -6.14945e+00 -6.22655e+00 2.42046e+01 -9.66908e-01
7.42414e+00 -6.16578e+00 -6.41461e+00 2.39515e+01 -9.63186e-01
7.43414e+00 -6.19914e+00 -6.61670e+00 2.37185e+01 -9.58652e-01
7.44415e+00 -6.24921e+00 -6.83223e+00 2.35072e+01 -9.53122e-01
7.45415e+00 -6.31566e+00 -7.06059e+00 2.33191e+01 -9.46349e-01
7.46415e+00 -6.39812e+00 -7.30113e+00 2.31558e+01 -9.37996e-01
7.47416e+00 -6.49618e+00 -7.55310e+00 2.30188e+01 -9.27612e-01
7.48416e+00 -6.60942e+00 -7.81565e+00 2.29099e+01 -9.14578e-01
7.49416e+00 -6.73734e+00 -8.08774e+00 2.28306e+01 -8.98054e-01
7.50417e+00 -6.87940e+00 -8.36816e+00 2.27826e+01 -8.76897e-01
7.51417e+00 -7.03497e+00 -8.65543e+00 2.27674e+01 -8.49556e-01
7.52417e+00 -7.20334e+00 -8.94783e+00 2.27866e+01 -8.13955e-01
7.53418e+00 -7.38369e+00 -9.24328e+00 2.28417e+01 -7.67380e-01
7.54418e+00 -7.57504e+00 -9.53939e+00 2.29338e+01 -7.06434e-01
7.55418e+00 -7.77629e+00 -9.83336e+00 2.30641e+01 -6.27176e-01
7.56419e+00 -7.98613e+00 -1.01220e+01 2.32334e+01 -5.25654e-01
7.57419e+00 -8.20307e+00 -1.04017e+01 2.34419e+01 -3.99045e-01
7.58419e+00 -8.42539e+00 -1.06686e+01 2.36897e+01 -2.47427e-01
7.59420e+00 -8.65116e+00 -1.09183e+01 2.39761e+01 -7.56383e-02
7.60420e+00 -8.87822e+00 -1.11466e+01 2.42997e+01 1.06081e-01
7.61420e+00 -9.10417e+00 -1.13490e+01 2.46587e+01 2.83929e-01
7.62421e+00 -9.32644e+00 -1.15210e+01 2.50503e+01 4.44576e-01
7.63421e+00 -9.54230e+00 -1.16586e+01 2.54707e+01 5.79123e-01
7.64421e+00 -9.74888e+00 -1.17578e+01 2.59155e+01 6.84656e-01
7.65422e+00 -9.94323e+00 -1.18152e+01 2.63794e+01 7.63138e-01
7.66422e+00 -1.01224e+01 -1.18277e+01 2.68564e+01 8.19092e-01
7.67422e+00 -1.02834e+01 -1.17932e+01 2.73395e+01 8.57558e-01
7.68423e+00 -1.04235e+01 -1.17102e+01 2.78215e+01 8.82905e-01
7.69423e+00 -1.05400e+01 -1.15785e+01 2.82946e+01 8.98375e-01
7.70423e+00 -1.06306e+01 -1.13989e+01 2.87509e+01 9.06026e-01
7.71424e+00 -1.06931e+01 -1.11735e+01 2.91825e+01 9.06783e-01
7.72424e+00 -1.07262e+01 -1.09056e+01 2.95820e+01 9.00428e-01
7.73424e+00 -1.07288e+01 -1.05995e+01 2.99424e+01 8.85418e-01
7.74425e+00 -1.07003e+01 -1.02608e+01 3.02578e+01 8.58450e-01
7.75425e+00 -1.06410e+01 -9.89594e+00 3.05233e+01 8.13783e-01
7.76425e+00 -1.05516e+01 -9.51182e+00 3.07351e+01 7.42551e-01
7.77426e+00 -1.04335e+01 -9.11592e+00 3.08909e+01 6.33013e-01
7.78426e+00 -1.02888e+01 -8.71585e+00 3.09898e+01 4.73793e-01
7.79426e+00 -1.01198e+01 -8.31906e+00 3.10320e+01 2.62048e-01
7.80427e+00 -9.92954e+00 -7.93247e+00 3.10192e+01 1.32844e-02
7.81427e+00 -9.72136e+00 -7.56212e+00 3.09540e+01 -2.38909e-01
7.82427e+00 -9.49873e+00 -7.21285e+00 3.08398e+01 -4.59410e-01
7.83428e+00 -9.26523e+00 -6.88839e+00 3.06808e+01 -6.29482e-01
7.84428e+00 -9.02437e+00 -6.59147e+00 3.04814e+01 -7.49352e-01
7.85428e+00 -8.77960e+00 -6.32402e+00 3.02463e+01 -8.29346e-01
7.86429e+00 -8.53414e+00 -6.08729e+00 2.99801e+01 -8.81355e-01
7.87429e+00 -8.29103e+00 -5.88190e+00 2.96877e+01 -9.14958e-01
7.88429e+00 -8.05303e+00 -5.70792e+00 2.93734e+01 -9.36795e-01
7.89430e+00 -7.82263e+00 -5.56497e+00 2.90416e+01 -9.51155e-01
7.90430e+00 -7.60203e+00 -5.45229e+00 2.86962e+01 -9.60722e-01
7.91430e+00 -7.39313e+00 -5.36884e+00 2.83410e+01 -9.67159e-01
7.92431e+00 -7.19753e+00 -5.31335e+00 2.79794e+01 -9.71500e-01
7.93431e+00 -7.01656e+00 -5.28447e+00 2.76144e+01 -9.74393e-01
7.94431e+00 -6.85131e+00 -5.28078e+00 2.72488e+01 -9.76245e-01
7.95432e+00 -6.70259e+00 -5.30085e+00 2.68853e+01 -9.77318e-01
7.96432e+00 -6.57104e+00 -5.34331e+00 2.65260e+01 -9.77774e-01
7.97432e+00 -6.45708e+00 -5.40686e+00 2.61732e+01 -9.77716e-01
7.98433e+00 -6.36099e+00 -5.49031e+00 2.58288e+01 -9.77201e-01
7.99433e+00 -6.28291e+00 -5.59254e+00 2.54945e+01 -9.76256e-01
8.00433e+00 -6.22286e+00 -5.71258e+00 2.51721e+01 -9.74884e-01
8.01434e+00 -6.18079e+00 -5.84954e+00 2.48633e+01 -9.73065e-01
8.02434e+00 -6.15654e+00 -6.00264e+00 2.45695e+01 -9.70760e-01
8.03434e+00 -6.14992e+00 -6.17119e+00 2.42923e+01 -9.67903e-01
8.04435e+00 -6.16070e+00 -6.35453e+00 2.40333e+01 -9.64407e-01
8.05435e+00 -6.18860e+00 -6.55207e+00 2.37939e+01 -9.60147e-01
8.06435e+00 -6.23332e+00 -6.76323e+00 2.35756e+01 -9.54955e-01
8.07436e+00 -6.29451e+00 -6.98742e+00 2.33800e+01 -9.48606e-01
8.08436e+00 -6.37182e+00 -7.22400e+00 2.32087e+01 -9.40795e-01
8.09436e+00 -6.46486e+00 -7.47225e+00 2.30633e+01 -9.31110e-01
8.10437e+00 -6.57322e+00 -7.73135e+00 2.29453e+01 -9.18994e-01
8.11437e+00 -6.69640e+00 -8.00034e+00 2.28564e+01 -9.03683e-01
8.12437e+00 -6.83390e+00 -8.27805e+00 2.27982e+01 -8.84142e-01
8.13438e+00 -6.98512e+00 -8.56311e+00 2.27724e+01 -8.58964e-01
8.14438e+00 -7.14936e+00 -8.85387e+00 2.27805e+01 -8.26254e-01
8.15438e+00 -7.32585e+00 -9.14838e+00 2.28239e+01 -7.83515e-01
8.16439e+00 -7.51366e+00 -9.44433e+00 2.29041e+01 -7.27570e-01
8.17439e+00 -7.71173e+00 -9.73907e+00 2.30220e+01 -6.54622e-01
8.18439e+00 -7.91882e+00 -1.00295e+01 2.31787e+01 -5.60642e-01
8.19440e+00 -8.13350e+00 -1.03123e+01 2.33745e+01 -4.42290e-01
8.20440e+00 -8.35413e+00 -1.05834e+01 2.36096e+01 -2.98504e-01
8.21440e+00 -8.57885e+00 -1.08389e+01 2.38835e+01 -1.32440e-01
8.22441e+00 -8.80555e+00 -1.10743e+01 2.41952e+01 4.73435e-02
8.23441e+00 -9.03193e+00 -1.12852e+01 2.45429e+01 2.27848e-01
8.24441e+00 -9.25548e+00 -1.14672e+01 2.49241e+01 3.95130e-01
8.25442e+00 -9.47350e+00 -1.16160e+01 2.53353e+01 5.38578e-01
8.26442e+00 -9.68317e+00 -1.17278e+01 2.57725e+01 6.53371e-01
8.27442e+00 -9.88157e+00 -1.17987e+01 2.62305e+01 7.40127e-01
8.28443e+00 -1.00657e+01 -1.18258e+01 2.67036e+01 8.02785e-01
8.29443e+00 -1.02327e+01 -1.18064e+01 2.71850e+01 8.46376e-01
8.30443e+00 -1.03797e+01 -1.17391e+01 2.76678e+01 8.75555e-01
8.31444e+00 -1.05038e+01 -1.16230e+01 2.81441e+01 8.93937e-01
8.32444e+00 -1.06028e+01 -1.14587e+01 2.86061e+01 9.03951e-01
8.33444e+00 -1.06744e+01 -1.12479e+01 2.90460e+01 9.06880e-01
8.34445e+00 -1.07170e+01 -1.09933e+01 2.94561e+01 9.02879e-01
8.35445e+00 -1.07294e+01 -1.06992e+01 2.98294e+01 8.90860e-01
8.36445e+00 -1.07109e+01 -1.03706e+01 3.01594e+01 8.68144e-01
8.37446e+00 -1.06614e+01 -1.00138e+01 3.04411e+01 8.29851e-01
8.38446e+00 -1.05816e+01 -9.63540e+00 3.06702e+01 7.68168e-01
8.39446e+00 -1.04726e+01 -9.24285e+00 3.08439e+01 6.72138e-01
8.40447e+00 -1.03363e+01 -8.84371e+00 3.09609e+01 5.29676e-01
8.41447e+00 -1.01749e+01 -8.44549e+00 3.10211e+01 3.34121e-01
8.42447e+00 -9.99127e+00 -8.05533e+00 3.10257e+01 9.44122e-02
8.43448e+00 -9.78867e+00 -7.67956e+00 3.09770e+01 -1.60573e-01
8.44448e+00 -9.57049e+00 -7.32343e+00 3.08782e+01 -3.93963e-01
8.45448e+00 -9.34030e+00 -6.99099e+00 3.07333e+01 -5.80729e-01
8.46449e+00 -9.10165e+00 -6.68528e+00 3.05465e+01 -7.15721e-01
8.47449e+00 -8.85799e+00 -6.40846e+00 3.03225e+01 -8.07116e-01
8.48449e+00 -8.61265e+00 -6.16200e+00 3.00660e+01 -8.66912e-01
8.49450e+00 -8.36869e+00 -5.94670e+00 2.97818e+01 -9.05576e-01
8.50450e+00 -8.12899e+00 -5.76282e+00 2.94743e+01 -9.30644e-01
8.51450e+00 -7.89611e+00 -5.61011e+00 2.91479e+01 -9.47065e-01
8.52451e+00 -7.67235e+00 -5.48791e+00 2.88068e+01 -9.57964e-01
8.53451e+00 -7.45970e+00 -5.39528e+00 2.84546e+01 -9.65281e-01
8.54451e+00 -7.25985e+00 -5.33101e+00 2.80950e+01 -9.70219e-01
8.55452e+00 -7.07423e+00 -5.29377e+00 2.77311e+01 -9.73530e-01
8.56452e+00 -6.90398e+00 -5.28216e+00 2.73657e+01 -9.75687e-01
8.57452e+00 -6.75002e+00 -5.29476e+00 2.70015e+01 -9.76992e-01
8.58453e+00 -6.61303e+00 -5.33017e+00 2.66409e+01 -9.77634e-01
8.59453e+00 -6.49349e+00 -5.38707e+00 2.62861e+01 -9.77734e-01
8.60453e+00 -6.39175e+00 -5.46422e+00 2.59390e+01 -9.77362e-01
8.61454e+00 -6.30797e+00 -5.56049e+00 2.56015e+01 -9.76554e-01
8.62454e+00 -6.24221e+00 -5.67487e+00 2.52754e+01 -9.75319e-01
8.63454e+00 -6.19443e+00 -5.80644e+00 2.49623e+01 -9.73645e-01
8.64455e+00 -6.16453e+00 -5.95439e+00 2.46638e+01 -9.71498e-01
8.65455e+00 -6.15232e+00 -6.11799e+00 2.43814e+01 -9.68824e-01
8.66455e+00 -6.15758e+00 -6.29657e+00 2.41166e+01 -9.65539e-01
8.67456e+00 -6.18004e+00 -6.48954e+00 2.38709e+01 -9.61534e-01
8.68456e+00 -6.21940e+00 -6.69631e+00 2.36459e+01 -9.56655e-01
8.69456e+00 -6.27534e+00 -6.91629e+00 2.34431e+01 -9.50696e-01
8.70457e+00 -6.34751e+00 -7.14886e+00 2.32640e+01 -9.43381e-01
8.71457e+00 -6.43553e+00 -7.39333e+00 2.31103e+01 -9.34336e-01
8.72457e+00 -6.53899e+00 -7.64892e+00 2.29835e+01 -9.23053e-01
8.73458e+00 -6.65743e+00 -7.91470e+00 2.28853e+01 -9.08841e-01
8.74458e+00 -6.79035e+00 -8.18959e+00 2.28173e+01 -8.90762e-01
8.75458e+00 -6.93717e+00 -8.47228e+00 2.27811e+01 -8.67537e-01
8.76459e+00 -7.09724e+00 -8.76121e+00 2.27783e+01 -8.37441e-01
8.77459e+00 -7.26980e+00 -9.05453e+00 2.28104e+01 -7.98182e-01
8.78459e+00 -7.45399e+00 -9.35005e+00 2.28787e+01 -7.46803e-01
8.79460e+00 -7.64878e+00 -9.64523e+00 2.29845e+01 -6.79690e-01
8.80460e+00 -7.85299e+00 -9.93714e+00 2.31287e+01 -5.92825e-01
8.81460e+00 -8.06526e+00 -1.02224e+01 2.33119e+01 -4.82520e-01
8.82461e+00 -8.28401e+00 -1.04974e+01 2.35345e+01 -3.46793e-01
8.83461e+00 -8.50746e+00 -1.07581e+01 2.37960e+01 -1.87268e-01
8.84461e+00 -8.73357e+00 -1.10000e+01 2.40956e+01 -1.07557e-02
8.85462e+00 -8.96012e+00 -1.12189e+01 2.44318e+01 1.70910e-01
8.86462e+00 -9.18464e+00 -1.14103e+01 2.48024e+01 3.43640e-01
8.87462e+00 -9.40450e+00 -1.15700e+01 2.52041e+01 4.95392e-01
8.88463e+00 -9.61692e+00 -1.16937e+01 2.56332e+01 6.19421e-01
8.89463e+00 -9.81902e+00 -1.17778e+01 2.60847e+01 7.14783e-01
8.90463e+00 -1.00078e+01 -1.18190e+01 2.65532e+01 7.84608e-01
8.91464e+00 -1.01804e+01 -1.18145e+01 2.70323e+01 8.33766e-01
8.92464e+00 -1.03338e+01 -1.17625e+01 2.75149e+01 8.67122e-01
8.93464e+00 -1.04653e+01 -1.16620e+01 2.79936e+01 8.88649e-01
8.94465e+00 -1.05724e+01 -1.15130e+01 2.84606e+01 9.01149e-01
8.95465e+00 -1.06528e+01 -1.13168e+01 2.89078e+01 9.06260e-01
8.96465e+00 -1.07047e+01 -1.10760e+01 2.93277e+01 9.04497e-01
8.97466e+00 -1.07267e+01 -1.07942e+01 2.97129e+01 8.95190e-01
8.98466e+00 -1.07181e+01 -1.04763e+01 3.00570e+01 8.76215e-01
8.99466e+00 -1.06784e+01 -1.01281e+01 3.03541e+01 8.43468e-01
9.00467e+00 -1.06082e+01 -9.75620e+00 3.06000e+01 7.90136e-01
9.01467e+00 -1.05084e+01 -9.36777e+00 3.07913e+01 7.06213e-01
9.02467e+00 -1.03806e+01 -8.97034e+00 3.09263e+01 5.79556e-01
9.03468e+00 -1.02271e+01 -8.57147e+00 3.10044e+01 4.00824e-01
9.04468e+00 -1.00504e+01 -8.17844e+00 3.10265e+01 1.73037e-01
9.05468e+00 -9.85363e+00 -7.79789e+00 3.09944e+01 -8.08246e-02
9.06469e+00 -9.64023e+00 -7.43540e+00 3.09113e+01 -3.24341e-01
9.07469e+00 -9.41370e+00 -7.09541e+00 3.07807e+01 -5.27120e-01
9.08469e+00 -9.17760e+00 -6.78124e+00 3.06069e+01 -6.77950e-01
9.09470e+00 -8.93542e+00 -6.49532e+00 3.03944e+01 -7.81871e-01
9.10470e+00 -8.69051e+00 -6.23932e+00 3.01480e+01 -8.50443e-01
9.11470e+00 -8.44603e+00 -6.01426e+00 2.98724e+01 -8.94884e-01
9.12471e+00 -8.20492e+00 -5.82056e+00 2.95721e+01 -9.23653e-01
9.13471e+00 -7.96984e+00 -5.65812e+00 2.92516e+01 -9.42435e-01
9.14471e+00 -7.74317e+00 -5.52641e+00 2.89150e+01 -9.54854e-01
9.15472e+00 -7.52699e+00 -5.42456e+00 2.85663e+01 -9.63166e-01
9.16472e+00 -7.32309e+00 -5.35146e+00 2.82090e+01 -9.68773e-01
9.17472e+00 -7.13299e+00 -5.30581e+00 2.78464e+01 -9.72548e-01
9.18473e+00 -6.95790e+00 -5.28621e+00 2.74815e+01 -9.75039e-01
9.19473e+00 -6.79882e+00 -5.29126e+00 2.71170e+01 -9.76595e-01
9.20473e+00 -6.65650e+00 -5.31954e+00 2.67553e+01 -9.77436e-01
9.21474e+00 -6.53150e+00 -5.36972e+00 2.63987e+01 -9.77701e-01
9.22474e+00 -6.42417e+00 -5.44052e+00 2.60492e+01 -9.77474e-01
9.23474e+00 -6.33475e+00 -5.53078e+00 2.57088e+01 -9.76802e-01
9.24475e+00 -6.26333e+00 -5.63945e+00 2.53792e+01 -9.75703e-01
9.25475e+00 -6.20991e+00 -5.76559e+00 2.50620e+01 -9.74169e-01
9.26475e+00 -6.17440e+00 -5.90835e+00 2.47589e+01 -9.72176e-01
9.27476e+00 -6.15662e+00 -6.06697e+00 2.44714e+01 -9.69673e-01
9.28476e+00 -6.15638e+00 -6.24077e+00 2.42011e+01 -9.66588e-01
9.29476e+00 -6.17342e+00 -6.42915e+00 2.39495e+01 -9.62821e-01
9.30477e+00 -6.20744e+00 -6.63150e+00 2.37180e+01 -9.58231e-01
9.31477e+00 -6.25815e+00 -6.84724e+00 2.35082e+01 -9.52633e-01
9.32477e+00 -6.32518e+00 -7.07576e+00 2.33216e+01 -9.45773e-01
9.33478e+00 -6.40818e+00 -7.31639e+00 2.31599e+01 -9.37311e-01
9.34478e+00 -6.50675e+00 -7.56840e+00 2.30245e+01 -9.26787e-01
9.35478e+00 -6.62043e+00 -7.83090e+00 2.29173e+01 -9.13573e-01
9.36479e+00 -6.74875e+00 -8.10285e+00 2.28396e+01 -8.96816e-01
9.37479e+00 -6.89115e+00 -8.38303e+00 2.27933e+01 -8.75357e-01
9.38479e+00 -7.04700e+00 -8.66995e+00 2.27799e+01 -8.47623e-01
9.39480e+00 -7.21559e+00 -8.96187e+00 2.28008e+01 -8.11517e-01
9.40480e+00 -7.39607e+00 -9.25670e+00 2.28576e+01 -7.64298e-01
9.41480e+00 -7.58749e+00 -9.55201e+00 2.29515e+01 -7.02554e-01
9.42481e+00 -7.78871e+00 -9.84502e+00 2.30834e+01 -6.22351e-01
9.43481e+00 -7.99842e+00 -1.01325e+01 2.32542e+01 -5.19791e-01
9.44481e+00 -8.21513e+00 -1.04109e+01 2.34643e+01 -3.92178e-01
9.45482e+00 -8.43710e+00 -1.06762e+01 2.37134e+01 -2.39798e-01
9.46482e+00 -8.66240e+00 -1.09242e+01 2.40009e+01 -6.77275e-02
9.47482e+00 -8.88885e+00 -1.11506e+01 2.43256e+01 1.13631e-01
9.48483e+00 -9.11406e+00 -1.13508e+01 2.46853e+01 2.90497e-01
9.49483e+00 -9.33546e+00 -1.15206e+01 2.50772e+01 4.49763e-01
9.50483e+00 -9.55031e+00 -1.16559e+01 2.54978e+01 5.82831e-01
9.51484e+00 -9.75575e+00 -1.17527e+01 2.59423e+01 6.87035e-01
9.52484e+00 -9.94884e+00 -1.18075e+01 2.64057e+01 7.64456e-01
9.53484e+00 -1.01266e+01 -1.18176e+01 2.68816e+01 8.19625e-01
9.54485e+00 -1.02862e+01 -1.17807e+01 2.73634e+01 8.57528e-01
9.55485e+00 -1.04247e+01 -1.16955e+01 2.78436e+01 8.82463e-01
9.56485e+00 -1.05396e+01 -1.15618e+01 2.83145e+01 8.97601e-01
9.57486e+00 -1.06285e+01 -1.13804e+01 2.87683e+01 9.04939e-01
9.58486e+00 -1.06895e+01 -1.11535e+01 2.91971e+01 9.05343e-01
9.59486e+00 -1.07209e+01 -1.08845e+01 2.95935e+01 8.98530e-01
9.60487e+00 -1.07219e+01 -1.05777e+01 2.99507e+01 8.82874e-01
9.61487e+00 -1.06920e+01 -1.02387e+01 3.02628e+01 8.54962e-01
9.62487e+00 -1.06314e+01 -9.87393e+00 3.05249e+01 8.08915e-01
9.63488e+00 -1.05409e+01 -9.49036e+00 3.07335e+01 7.35736e-01
9.64488e+00 -1.04218e+01 -9.09541e+00 3.08861e+01 6.23693e-01
9.65488e+00 -1.02762e+01 -8.69665e+00 3.09820e+01 4.61778e-01
9.66489e+00 -1.01067e+01 -8.30150e+00 3.10215e+01 2.48045e-01
9.67489e+00 -9.91613e+00 -7.91680e+00 3.10063e+01 -9.50015e-04
9.68489e+00 -9.70784e+00 -7.54851e+00 3.09390e+01 -2.51328e-01
9.69490e+00 -9.48530e+00 -7.20140e+00 3.08230e+01 -4.68810e-01
9.70490e+00 -9.25209e+00 -6.87913e+00 3.06626e+01 -6.35841e-01
9.71490e+00 -9.01171e+00 -6.58440e+00 3.04620e+01 -7.53329e-01
9.72491e+00 -8.76757e+00 -6.31910e+00 3.02261e+01 -8.31712e-01
9.73491e+00 -8.52289e+00 -6.08444e+00 2.99594e+01 -8.82715e-01
9.74491e+00 -8.28068e+00 -5.88102e+00 2.96667e+01 -9.15716e-01
9.75492e+00 -8.04367e+00 -5.70891e+00 2.93524e+01 -9.37197e-01
9.76492e+00 -7.81435e+00 -5.56771e+00 2.90208e+01 -9.51347e-01
9.77492e+00 -7.59487e+00 -5.45665e+00 2.86759e+01 -9.60787e-01
9.78493e+00 -7.38714e+00 -5.37468e+00 2.83212e+01 -9.67147e-01
9.79493e+00 -7.19273e+00 -5.32056e+00 2.79603e+01 -9.71438e-01
9.80493e+00 -7.01297e+00 -5.29292e+00 2.75961e+01 -9.74296e-01
9.81494e+00 -6.84892e+00 -5.29035e+00 2.72315e+01 -9.76123e-01
9.82494e+00 -6.70139e+00 -5.31144e+00 2.68690e+01 -9.77175e-01
9.83494e+00 -6.57101e+00 -5.35482e+00 2.65109e+01 -9.77613e-01
9.84495e+00 -6.45819e+00 -5.41921e+00 2.61593e+01 -9.77536e-01
9.85495e+00 -6.36321e+00 -5.50341e+00 2.58161e+01 -9.77002e-01
9.86495e+00 -6.28620e+00 -5.60633e+00 2.54832e+01 -9.76037e-01
9.87496e+00 -6.22718e+00 -5.72700e+00 2.51622e+01 -9.74640e-01
9.88496e+00 -6.18609e+00 -5.86453e+00 2.48548e+01 -9.72794e-01
9.89496e+00 -6.16279e+00 -6.01815e+00 2.45625e+01 -9.70454e-01
9.90497e+00 -6.15708e+00 -6.18716e+00 2.42868e+01 -9.67558e-01
9.91497e+00 -6.16872e+00 -6.37092e+00 2.40294e+01 -9.64013e-01
9.92497e+00 -6.19744e+00 -6.56882e+00 2.37916e+01 -9.59693e-01
9.93498e+00 -6.24292e+00 -6.78030e+00 2.35751e+01 -9.54427e-01
9.94498e+00 -6.30483e+00 -7.00474e+00 2.33812e+01 -9.47986e-01
9.95498e+00 -6.38282e+00 -7.24150e+00 2.32117e+01 -9.40058e-01
9.96499e+00 -6.47649e+00 -7.48987e+00 2.30681e+01 -9.30224e-01
9.97499e+00 -6.58541e+00 -7.74900e+00 2.29521e+01 -9.17916e-01
9.98499e+00 -6.70912e+00 -8.01792e+00 2.28651e+01 -9.02357e-01
9.99500e+00 -6.84707e+00 -8.29546e+00 2.28089e+01 -8.82494e-01
1.00050e+01 -6.99868e+00 -8.58021e+00 2.27851e+01 -8.56896e-01
1.00150e+01 -7.16324e+00 -8.87052e+00 2.27952e+01 -8.23643e-01
1.00250e+01 -7.33996e+00 -9.16442e+00 2.28407e+01 -7.80207e-01
1.00350e+01 -7.52792e+00 -9.45959e+00 2.29228e+01 -7.23385e-01
1.00450e+01 -7.72604e+00 -9.75334e+00 2.30428e+01 -6.49378e-01
1.00550e+01 -7.93307e+00 -1.00426e+01 2.32013e+01 -5.54195e-01
1.00650e+01 -8.14757e+00 -1.03239e+01 2.33989e+01 -4.34612e-01
1.00750e+01 -8.36790e+00 -1.05934e+01 2.36357e+01 -2.89781e-01
1.00850e+01 -8.59216e+00 -1.08470e+01 2.39112e+01 -1.23134e-01
1.00950e+01 -8.81827e+00 -1.10803e+01 2.42242e+01 5.65259e-02
1.01050e+01 -9.04391e+00 -1.12889e+01 2.45729e+01 2.36141e-01
1.01150e+01 -9.26654e+00 -1.14684e+01 2.49548e+01 4.01952e-01
1.01250e+01 -9.48349e+00 -1.16146e+01 2.53664e+01 5.43683e-01
1.01350e+01 -9.69194e+00 -1.17235e+01 2.58036e+01 6.56840e-01
1.01450e+01 -9.88896e+00 -1.17916e+01 2.62612e+01 7.42232e-01
1.01551e+01 -1.00716e+01 -1.18159e+01 2.67333e+01 8.03853e-01
1.01651e+01 -1.02370e+01 -1.17937e+01 2.72135e+01 8.46692e-01
1.01751e+01 -1.03821e+01 -1.17237e+01 2.76944e+01 8.75324e-01
1.01851e+01 -1.05045e+01 -1.16051e+01 2.81685e+01 8.93283e-01
1.01951e+01 -1.06016e+01 -1.14386e+01 2.86279e+01 9.02925e-01
1.02051e+01 -1.06713e+01 -1.12258e+01 2.90647e+01 9.05461e-01
1.02151e+01 -1.07120e+01 -1.09697e+01 2.94715e+01 9.00976e-01
1.02251e+01 -1.07226e+01 -1.06745e+01 2.98411e+01 8.88293e-01
1.02351e+01 -1.07023e+01 -1.03453e+01 3.01675e+01 8.64617e-01
1.02451e+01 -1.06513e+01 -9.98833e+00 3.04452e+01 8.24914e-01
1.02551e+01 -1.05700e+01 -9.61030e+00 3.06705e+01 7.61207e-01
1.02651e+01 -1.04598e+01 -9.21858e+00 3.08406e+01 6.62465e-01
1.02751e+01 -1.03224e+01 -8.82071e+00 3.09540e+01 5.16856e-01
1.02851e+01 -1.01602e+01 -8.42416e+00 3.10110e+01 3.18557e-01
1.02951e+01 -9.97607e+00 -8.03600e+00 3.10126e+01 7.77645e-02
1.03051e+01 -9.77317e+00 -7.66247e+00 3.09612e+01 -1.75899e-01
1.03151e+01 -9.55496e+00 -7.30872e+00 3.08602e+01 -4.06139e-01
1.03251e+01 -9.32496e+00 -6.97875e+00 3.07134e+01 -5.89292e-01
1.03351e+01 -9.08673e+00 -6.67552e+00 3.05251e+01 -7.21239e-01
1.03451e+01 -8.84369e+00 -6.40116e+00 3.03000e+01 -8.10479e-01
1.03551e+01 -8.59912e+00 -6.15709e+00 3.00427e+01 -8.68890e-01
1.03651e+01 -8.35610e+00 -5.94410e+00 2.97580e+01 -9.06711e-01
1.03751e+01 -8.11746e+00 -5.76241e+00 2.94503e+01 -9.31275e-01
1.03851e+01 -7.88574e+00 -5.61176e+00 2.91240e+01 -9.47396e-01
1.03951e+01 -7.66322e+00 -5.49149e+00 2.87831e+01 -9.58115e-01
1.04051e+01 -7.45186e+00 -5.40063e+00 2.84315e+01 -9.65320e-01
1.04151e+01 -7.25335e+00 -5.33800e+00 2.80726e+01 -9.70187e-01
1.04251e+01 -7.06908e+00 -5.30226e+00 2.77094e+01 -9.73450e-01
1.04351e+01 -6.90020e+00 -5.29201e+00 2.73450e+01 -9.75573e-01
1.04451e+01 -6.74760e+00 -5.30585e+00 2.69819e+01 -9.76851e-01
1.04552e+01 -6.61195e+00 -5.34239e+00 2.66225e+01 -9.77470e-01
1.04652e+01 -6.49373e+00 -5.40031e+00 2.62690e+01 -9.77548e-01
1.04752e+01 -6.39327e+00 -5.47840e+00 2.59233e+01 -9.77153e-01
1.04852e+01 -6.31073e+00 -5.57553e+00 2.55873e+01 -9.76321e-01
1.04952e+01 -6.24618e+00 -5.69069e+00 2.52627e+01 -9.75059e-01
1.05052e+01 -6.19957e+00 -5.82297e+00 2.49512e+01 -9.73355e-01
1.05152e+01 -6.17079e+00 -5.97157e+00 2.46543e+01 -9.71172e-01
1.05252e+01 -6.15965e+00 -6.13575e+00 2.43736e+01 -9.68453e-01
1.05352e+01 -6.16592e+00 -6.31488e+00 2.41106e+01 -9.65117e-01
1.05452e+01 -6.18935e+00 -6.50832e+00 2.38667e+01 -9.61048e-01
1.05552e+01 -6.22963e+00 -6.71551e+00 2.36437e+01 -9.56090e-01
1.05652e+01 -6.28645e+00 -6.93585e+00 2.34428e+01 -9.50033e-01
1.05752e+01 -6.35944e+00 -7.16870e+00 2.32658e+01 -9.42594e-01
1.05852e+01 -6.44822e+00 -7.41337e+00 2.31142e+01 -9.33391e-01
1.05952e+01 -6.55239e+00 -7.66908e+00 2.29896e+01 -9.21905e-01
1.06052e+01 -6.67147e+00 -7.93487e+00 2.28936e+01 -9.07432e-01
1.06152e+01 -6.80497e+00 -8.20965e+00 2.28278e+01 -8.89013e-01
1.06252e+01 -6.95230e+00 -8.49210e+00 2.27939e+01 -8.65346e-01
1.06352e+01 -7.11280e+00 -8.78062e+00 2.27934e+01 -8.34674e-01
1.06452e+01 -7.28570e+00 -9.07336e+00 2.28278e+01 -7.94671e-01
1.06552e+01 -7.47013e+00 -9.36811e+00 2.28985e+01 -7.42348e-01
1.06652e+01 -7.66506e+00 -9.66230e+00 2.30066e+01 -6.74074e-01
1.06752e+01 -7.86929e+00 -9.95298e+00 2.31531e+01 -5.85854e-01
1.06852e+01 -8.08144e+00 -1.02368e+01 2.33385e+01 -4.74101e-01
1.06952e+01 -8.29994e+00 -1.05100e+01 2.35630e+01 -3.37039e-01
1.07052e+01 -8.52297e+00 -1.07687e+01 2.38264e+01 -1.76601e-01
1.07152e+01 -8.74851e+00 -1.10083e+01 2.41277e+01 9.11770e-05
1.07252e+01 -8.97430e+00 -1.12247e+01 2.44653e+01 1.81044e-01
1.07352e+01 -9.19789e+00 -1.14133e+01 2.48369e+01 3.52285e-01
1.07452e+01 -9.41664e+00 -1.15700e+01 2.52393e+01 5.02118e-01
1.07553e+01 -9.62776e+00 -1.16906e+01 2.56686e+01 6.24197e-01
1.07653e+01 -9.82837e+00 -1.17715e+01 2.61200e+01 7.17863e-01
1.07753e+01 -1.00155e+01 -1.18094e+01 2.65877e+01 7.86356e-01
1.07853e+01 -1.01863e+01 -1.18017e+01 2.70656e+01 8.34530e-01
1.07953e+01 -1.03378e+01 -1.17466e+01 2.75465e+01 8.67173e-01
1.08053e+01 -1.04673e+01 -1.16431e+01 2.80229e+01 8.88164e-01
1.08153e+01 -1.05722e+01 -1.14913e+01 2.84870e+01 9.00215e-01
1.08253e+01 -1.06505e+01 -1.12928e+01 2.89310e+01 9.04884e-01
1.08353e+01 -1.07002e+01 -1.10500e+01 2.93473e+01 9.02607e-01
1.08453e+01 -1.07201e+01 -1.07667e+01 2.97286e+01 8.92618e-01
1.08553e+01 -1.07094e+01 -1.04478e+01 3.00684e+01 8.72672e-01
1.08653e+01 -1.06678e+01 -1.00991e+01 3.03613e+01 8.38501e-01
1.08753e+01 -1.05958e+01 -9.72732e+00 3.06028e+01 7.83099e-01
1.08853e+01 -1.04945e+01 -9.33955e+00 3.07898e+01 6.96317e-01
1.08953e+01 -1.03654e+01 -8.94331e+00 3.09207e+01 5.66140e-01
1.09053e+01 -1.02108e+01 -8.54610e+00 3.09949e+01 3.83947e-01
1.09153e+01 -1.00333e+01 -8.15515e+00 3.10134e+01 1.54121e-01
1.09253e+01 -9.83612e+00 -7.77700e+00 3.09782e+01 -9.91677e-02
1.09353e+01 -9.62253e+00 -7.41712e+00 3.08922e+01 -3.39644e-01
1.09453e+01 -9.39608e+00 -7.07986e+00 3.07593e+01 -5.38322e-01
1.09553e+01 -9.16031e+00 -6.76847e+00 3.05835e+01 -6.85388e-01
1.09653e+01 -8.91869e+00 -6.48534e+00 3.03696e+01 -7.86505e-01
1.09753e+01 -8.67455e+00 -6.23207e+00 3.01221e+01 -8.53221e-01
1.09853e+01 -8.43104e+00 -6.00966e+00 2.98457e+01 -8.96510e-01
1.09953e+01 -8.19104e+00 -5.81850e+00 2.95450e+01 -9.24584e-01
1.10053e+01 -7.95720e+00 -5.65846e+00 2.92243e+01 -9.42950e-01
1.10153e+01 -7.73188e+00 -5.52900e+00 2.88879e+01 -9.55116e-01
1.10253e+01 -7.51712e+00 -5.42925e+00 2.85396e+01 -9.63274e-01
1.10353e+01 -7.31470e+00 -5.35809e+00 2.81830e+01 -9.68783e-01
1.10453e+01 -7.12611e+00 -5.31421e+00 2.78212e+01 -9.72493e-01
1.10554e+01 -6.95257e+00 -5.29625e+00 2.74573e+01 -9.74938e-01
1.10654e+01 -6.79502e+00 -5.30278e+00 2.70939e+01 -9.76458e-01
1.10754e+01 -6.65423e+00 -5.33242e+00 2.67334e+01 -9.77270e-01
1.10854e+01 -6.53072e+00 -5.38383e+00 2.63782e+01 -9.77509e-01
1.10954e+01 -6.42487e+00 -5.45576e+00 2.60302e+01 -9.77256e-01
1.11054e+01 -6.33689e+00 -5.54706e+00 2.56914e+01 -9.76557e-01
1.11154e+01 -6.26686e+00 -5.65668e+00 2.53634e+01 -9.75428e-01
1.11254e+01 -6.21479e+00 -5.78368e+00 2.50480e+01 -9.73861e-01
1.11354e+01 -6.18057e+00 -5.92723e+00 2.47467e+01 -9.71827e-01
1.11454e+01 -6.16404e+00 -6.08658e+00 2.44611e+01 -9.69278e-01
1.11554e+01 -6.16499e+00 -6.26105e+00 2.41928e+01 -9.66138e-01
1.11654e+01 -6.18317e+00 -6.45003e+00 2.39432e+01 -9.62302e-01
1.11754e+01 -6.21828e+00 -6.65292e+00 2.37138e+01 -9.57629e-01
1.11854e+01 -6.27001e+00 -6.86912e+00 2.35062e+01 -9.51927e-01
1.11954e+01 -6.33802e+00 -7.09803e+00 2.33219e+01 -9.44937e-01
1.12054e+01 -6.42194e+00 -7.33898e+00 2.31625e+01 -9.36310e-01
1.12154e+01 -6.52135e+00 -7.59119e+00 2.30296e+01 -9.25573e-01
1.12254e+01 -6.63582e+00 -7.85378e+00 2.29248e+01 -9.12085e-01
1.12354e+01 -6.76485e+00 -8.12571e+00 2.28498e+01 -8.94973e-01
1.12454e+01 -6.90789e+00 -8.40571e+00 2.28061e+01 -8.73050e-01
1.12554e+01 -7.06429e+00 -8.69228e+00 2.27953e+01 -8.44713e-01
1.12654e+01 -7.23333e+00 -8.98366e+00 2.28189e+01 -8.07822e-01
1.12754e+01 -7.41417e+00 -9.27774e+00 2.28784e+01 -7.59601e-01
1.12854e+01 -7.60582e+00 -9.57207e+00 2.29749e+01 -6.96606e-01
1.12954e+01 -7.80714e+00 -9.86382e+00 2.31095e+01 -6.14912e-01
1.13054e+01 -8.01682e+00 -1.01498e+01 2.32828e+01 -5.10699e-01
1.13154e+01 -8.23333e+00 -1.04263e+01 2.34953e+01 -3.81467e-01
1.13254e+01 -8.45494e+00 -1.06895e+01 2.37466e+01 -2.27822e-01
1.13354e+01 -8.67969e+00 -1.09350e+01 2.40362e+01 -5.52134e-02
1.13454e+01 -8.90540e+00 -1.11586e+01 2.43626e+01 1.25692e-01
1.13555e+01 -9.12966e+00 -1.13559e+01 2.47237e+01 3.01137e-01
1.13655e+01 -9.34990e+00 -1.15224e+01 2.51166e+01 4.58335e-01
1.13755e+01 -9.56338e+00 -1.16542e+01 2.55377e+01 5.89151e-01
1.13855e+01 -9.76724e+00 -1.17474e+01 2.59823e+01 6.91297e-01
1.13955e+01 -9.95856e+00 -1.17986e+01 2.64452e+01 7.67048e-01
1.14055e+01 -1.01344e+01 -1.18050e+01 2.69200e+01 8.20960e-01
1.14155e+01 -1.02918e+01 -1.17644e+01 2.74001e+01 8.57947e-01
1.14255e+01 -1.04281e+01 -1.16757e+01 2.78780e+01 8.82203e-01
1.14355e+01 -1.05406e+01 -1.15387e+01 2.83461e+01 8.96798e-01
1.14455e+01 -1.06271e+01 -1.13545e+01 2.87964e+01 9.03633e-01
1.14555e+01 -1.06856e+01 -1.11251e+01 2.92213e+01 9.03484e-01
1.14655e+01 -1.07146e+01 -1.08541e+01 2.96134e+01 8.95968e-01
1.14755e+01 -1.07132e+01 -1.05459e+01 2.99660e+01 8.79333e-01
1.14855e+01 -1.06811e+01 -1.02061e+01 3.02733e+01 8.49993e-01
1.14955e+01 -1.06184e+01 -9.84113e+00 3.05305e+01 8.01854e-01
1.15055e+01 -1.05260e+01 -9.45800e+00 3.07341e+01 7.25723e-01
1.15155e+01 -1.04053e+01 -9.06411e+00 3.08821e+01 6.09869e-01
1.15255e+01 -1.02584e+01 -8.66698e+00 3.09734e+01 4.43852e-01
1.15355e+01 -1.00878e+01 -8.27395e+00 3.10088e+01 2.27081e-01
1.15455e+01 -9.89657e+00 -7.89179e+00 3.09897e+01 -2.23178e-02
1.15555e+01 -9.68789e+00 -7.52631e+00 3.09190e+01 -2.70053e-01
1.15655e+01 -9.46529e+00 -7.18221e+00 3.08002e+01 -4.83098e-01
1.15755e+01 -9.23230e+00 -6.86303e+00 3.06373e+01 -6.45631e-01
1.15855e+01 -8.99243e+00 -6.57142e+00 3.04348e+01 -7.59567e-01
1.15955e+01 -8.74904e+00 -6.30921e+00 3.01974e+01 -8.35515e-01
1.16055e+01 -8.50533e+00 -6.07756e+00 2.99297e+01 -8.84975e-01
1.16155e+01 -8.26427e+00 -5.87705e+00 2.96363e+01 -9.17034e-01
1.16255e+01 -8.02859e+00 -5.70771e+00 2.93217e+01 -9.37949e-01
1.16355e+01 -7.80071e+00 -5.56912e+00 2.89901e+01 -9.51756e-01
1.16455e+01 -7.58279e+00 -5.46049e+00 2.86455e+01 -9.60985e-01
1.16556e+01 -7.37668e+00 -5.38078e+00 2.82914e+01 -9.67211e-01
1.16656e+01 -7.18395e+00 -5.32875e+00 2.79313e+01 -9.71415e-01
1.16756e+01 -7.00590e+00 -5.30302e+00 2.75681e+01 -9.74213e-01
1.16856e+01 -6.84357e+00 -5.30221e+00 2.72047e+01 -9.75995e-01
1.16956e+01 -6.69776e+00 -5.32490e+00 2.68435e+01 -9.77011e-01
1.17056e+01 -6.56907e+00 -5.36976e+00 2.64868e+01 -9.77417e-01
1.17156e+01 -6.45793e+00 -5.43549e+00 2.61368e+01 -9.77310e-01
1.17256e+01 -6.36458e+00 -5.52092e+00 2.57953e+01 -9.76745e-01
1.17356e+01 -6.28916e+00 -5.62497e+00 2.54641e+01 -9.75747e-01
1.17456e+01 -6.23169e+00 -5.74668e+00 2.51450e+01 -9.74313e-01
1.17556e+01 -6.19209e+00 -5.88516e+00 2.48396e+01 -9.72424e-01
1.17656e+01 -6.17022e+00 -6.03966e+00 2.45494e+01 -9.70035e-01
1.17756e+01 -6.16589e+00 -6.20948e+00 2.42759e+01 -9.67080e-01
1.17856e+01 -6.17886e+00 -6.39397e+00 2.40208e+01 -9.63463e-01
1.17956e+01 -6.20883e+00 -6.59254e+00 2.37853e+01 -9.59055e-01
1.18056e+01 -6.25552e+00 -6.80460e+00 2.35712e+01 -9.53680e-01
1.18156e+01 -6.31857e+00 -7.02955e+00 2.33799e+01 -9.47101e-01
1.18256e+01 -6.39763e+00 -7.26673e+00 2.32130e+01 -9.39001e-01
1.18356e+01 -6.49231e+00 -7.51540e+00 2.30721e+01 -9.28946e-01
1.18456e+01 -6.60217e+00 -7.77473e+00 2.29588e+01 -9.16353e-01
1.18556e+01 -6.72673e+00 -8.04371e+00 2.28747e+01 -9.00425e-01
1.18656e+01 -6.86546e+00 -8.32114e+00 2.28215e+01 -8.80081e-01
1.18756e+01 -7.01775e+00 -8.60562e+00 2.28006e+01 -8.53854e-01
1.18856e+01 -7.18289e+00 -8.89544e+00 2.28138e+01 -8.19782e-01
1.18956e+01 -7.36008e+00 -9.18862e+00 2.28623e+01 -7.75293e-01
1.19056e+01 -7.54839e+00 -9.48281e+00 2.29475e+01 -7.17142e-01
1.19156e+01 -7.74671e+00 -9.77531e+00 2.30704e+01 -6.41522e-01
1.19256e+01 -7.95379e+00 -1.00630e+01 2.32319e+01 -5.44498e-01
1.19356e+01 -8.16817e+00 -1.03424e+01 2.34323e+01 -4.23020e-01
1.19456e+01 -8.38819e+00 -1.06096e+01 2.36718e+01 -2.76562e-01
1.19557e+01 -8.61194e+00 -1.08606e+01 2.39497e+01 -1.08976e-01
1.19657e+01 -8.83732e+00 -1.10909e+01 2.42648e+01 7.05710e-02
1.19757e+01 -9.06200e+00 -1.12962e+01 2.46153e+01 2.48926e-01
1.19857e+01 -9.28345e+00 -1.14722e+01 2.49985e+01 4.12594e-01
1.19957e+01 -9.49897e+00 -1.16146e+01 2.54110e+01 5.51797e-01
1.20057e+01 -9.70575e+00 -1.17195e+01 2.58485e+01 6.62519e-01
1.20157e+01 -9.90088e+00 -1.17835e+01 2.63058e+01 7.45862e-01
1.20257e+01 -1.00814e+01 -1.18035e+01 2.67771e+01 8.05904e-01
1.20357e+01 -1.02445e+01 -1.17773e+01 2.72557e+01 8.47582e-01
1.20457e+01 -1.03872e+01 -1.17032e+01 2.77343e+01 8.75361e-01
1.20557e+01 -1.05069e+01 -1.15808e+01 2.82055e+01 8.92658e-01
1.20657e+01 -1.06013e+01 -1.14108e+01 2.86613e+01 9.01719e-01
1.20757e+01 -1.06683e+01 -1.11951e+01 2.90940e+01 9.03655e-01
1.20857e+01 -1.07062e+01 -1.09365e+01 2.94961e+01 8.98441e-01
1.20957e+01 -1.07141e+01 -1.06394e+01 2.98607e+01 8.84769e-01
1.21057e+01 -1.06912e+01 -1.03090e+01 3.01817e+01 8.59666e-01
1.21157e+01 -1.06377e+01 -9.95147e+00 3.04540e+01 8.17871e-01
1.21257e+01 -1.05542e+01 -9.57364e+00 3.06738e+01 7.51158e-01
1.21357e+01 -1.04420e+01 -9.18280e+00 3.08385e+01 6.48394e-01
1.21457e+01 -1.03030e+01 -8.78647e+00 3.09467e+01 4.98137e-01
1.21557e+01 -1.01395e+01 -8.39206e+00 3.09988e+01 2.95817e-01
1.21657e+01 -9.95442e+00 -8.00653e+00 3.09960e+01 5.34704e-02
1.21757e+01 -9.75092e+00 -7.63602e+00 3.09406e+01 -1.98256e-01
1.21857e+01 -9.53246e+00 -7.28554e+00 3.08361e+01 -4.23949e-01
1.21957e+01 -9.30257e+00 -6.95897e+00 3.06863e+01 -6.01907e-01
1.22057e+01 -9.06475e+00 -6.65920e+00 3.04956e+01 -7.29467e-01
1.22157e+01 -8.82241e+00 -6.38830e+00 3.02686e+01 -8.15579e-01
1.22257e+01 -8.57881e+00 -6.14763e+00 3.00099e+01 -8.71961e-01
1.22357e+01 -8.33699e+00 -5.93794e+00 2.97242e+01 -9.08528e-01
1.22457e+01 -8.09973e+00 -5.75940e+00 2.94160e+01 -9.32332e-01
1.22558e+01 -7.86956e+00 -5.61174e+00 2.90895e+01 -9.47993e-01
1.22658e+01 -7.64871e+00 -5.49428e+00 2.87488e+01 -9.58429e-01
1.22758e+01 -7.43913e+00 -5.40603e+00 2.83977e+01 -9.65457e-01
1.22858e+01 -7.24246e+00 -5.34582e+00 2.80395e+01 -9.70208e-01
1.22958e+01 -7.06009e+00 -5.31231e+00 2.76773e+01 -9.73392e-01
1.23058e+01 -6.89312e+00 -5.30412e+00 2.73141e+01 -9.75458e-01
1.23158e+01 -6.74244e+00 -5.31984e+00 2.69524e+01 -9.76691e-01
1.23258e+01 -6.60869e+00 -5.35809e+00 2.65945e+01 -9.77272e-01
1.23358e+01 -6.49236e+00 -5.41760e+00 2.62427e+01 -9.77315e-01
1.23458e+01 -6.39374e+00 -5.49713e+00 2.58988e+01 -9.76886e-01
1.23558e+01 -6.31301e+00 -5.59559e+00 2.55647e+01 -9.76017e-01
1.23658e+01 -6.25021e+00 -5.71197e+00 2.52422e+01 -9.74715e-01
1.23758e+01 -6.20530e+00 -5.84539e+00 2.49328e+01 -9.72964e-01
1.23858e+01 -6.17815e+00 -5.99502e+00 2.46382e+01 -9.70728e-01
1.23958e+01 -6.16859e+00 -6.16017e+00 2.43599e+01 -9.67947e-01
1.24058e+01 -6.17639e+00 -6.34018e+00 2.40993e+01 -9.64535e-01
1.24158e+01 -6.20127e+00 -6.53443e+00 2.38581e+01 -9.60373e-01
1.24258e+01 -6.24294e+00 -6.74234e+00 2.36377e+01 -9.55301e-01
1.24358e+01 -6.30107e+00 -6.96330e+00 2.34396e+01 -9.49101e-01
1.24458e+01 -6.37530e+00 -7.19669e+00 2.32655e+01 -9.41483e-01
1.24558e+01 -6.46526e+00 -7.44179e+00 2.31168e+01 -9.32051e-01
1.24658e+01 -6.57053e+00 -7.69779e+00 2.29953e+01 -9.20270e-01
1.24758e+01 -6.69063e+00 -7.96374e+00 2.29025e+01 -9.05416e-01
1.24858e+01 -6.82505e+00 -8.23850e+00 2.28400e+01 -8.86499e-01
1.24958e+01 -6.97320e+00 -8.52074e+00 2.28094e+01 -8.62181e-01
1.25058e+01 -7.13442e+00 -8.80884e+00 2.28123e+01 -8.30661e-01
1.25158e+01 -7.30792e+00 -9.10091e+00 2.28501e+01 -7.89561e-01
1.25258e+01 -7.49282e+00 -9.39471e+00 2.29243e+01 -7.35842e-01
1.25358e+01 -7.68805e+00 -9.68763e+00 2.30358e+01 -6.65846e-01
1.25458e+01 -7.89243e+00 -9.97671e+00 2.31856e+01 -5.75614e-01
1.25559e+01 -8.10455e+00 -1.02586e+01 2.33743e+01 -4.61706e-01
1.25659e+01 -8.32281e+00 -1.05294e+01 2.36019e+01 -3.22657e-01
1.25759e+01 -8.54538e+00 -1.07853e+01 2.38681e+01 -1.60847e-01
1.25859e+01 -8.77022e+00 -1.10218e+01 2.41720e+01 1.61435e-02
1.25959e+01 -8.99506e+00 -1.12347e+01 2.45118e+01 1.96095e-01
1.26059e+01 -9.21744e+00 -1.14195e+01 2.48851e+01 3.65206e-01
1.26159e+01 -9.43471e+00 -1.15719e+01 2.52888e+01 5.12282e-01
1.26259e+01 -9.64408e+00 -1.16882e+01 2.57187e+01 6.31547e-01
1.26359e+01 -9.84269e+00 -1.17645e+01 2.61701e+01 7.22748e-01
1.26459e+01 -1.00276e+01 -1.17977e+01 2.66372e+01 7.89291e-01
1.26559e+01 -1.01959e+01 -1.17854e+01 2.71135e+01 8.36012e-01
1.26659e+01 -1.03447e+01 -1.17256e+01 2.75922e+01 8.67590e-01
1.26759e+01 -1.04713e+01 -1.16177e+01 2.80657e+01 8.87772e-01
1.26859e+01 -1.05733e+01 -1.14619e+01 2.85261e+01 8.99146e-01
1.26959e+01 -1.06484e+01 -1.12598e+01 2.89658e+01 9.03155e-01
1.27059e+01 -1.06951e+01 -1.10140e+01 2.93771e+01 9.00115e-01
1.27159e+01 -1.07119e+01 -1.07283e+01 2.97529e+01 8.89125e-01
1.27259e+01 -1.06982e+01 -1.04077e+01 3.00869e+01 8.67757e-01
1.27359e+01 -1.06538e+01 -1.00581e+01 3.03737e+01 8.31504e-01
1.27459e+01 -1.05793e+01 -9.68617e+00 3.06091e+01 7.73078e-01
1.27559e+01 -1.04756e+01 -9.29907e+00 3.07901e+01 6.82133e-01
1.27659e+01 -1.03445e+01 -8.90424e+00 3.09150e+01 5.46865e-01
1.27759e+01 -1.01883e+01 -8.50914e+00 3.09837e+01 3.59737e-01
1.27859e+01 -1.00096e+01 -8.12091e+00 3.09970e+01 1.27096e-01
1.27959e+01 -9.81151e+00 -7.74593e+00 3.09571e+01 -1.25261e-01
1.28059e+01 -9.59748e+00 -7.38957e+00 3.08670e+01 -3.61373e-01
1.28159e+01 -9.37096e+00 -7.05602e+00 3.07306e+01 -5.54266e-01
1.28259e+01 -9.13550e+00 -6.74846e+00 3.05519e+01 -6.96052e-01
1.28359e+01 -8.89452e+00 -6.46916e+00 3.03355e+01 -7.93229e-01
1.28459e+01 -8.65133e+00 -6.21970e+00 3.00862e+01 -8.57319e-01
1.28560e+01 -8.40903e+00 -6.00100e+00 2.98085e+01 -8.98962e-01
1.28660e+01 -8.17048e+00 -5.81340e+00 2.95069e+01 -9.26031e-01
1.28760e+01 -7.93828e+00 -5.65676e+00 2.91859e+01 -9.43786e-01
1.28860e+01 -7.71475e+00 -5.53051e+00 2.88496e+01 -9.55579e-01
1.28960e+01 -7.50191e+00 -5.43376e+00 2.85016e+01 -9.63502e-01
1.29060e+01 -7.30151e+00 -5.36538e+00 2.81456e+01 -9.68860e-01
1.29160e+01 -7.11500e+00 -5.32408e+00 2.77848e+01 -9.72468e-01
1.29260e+01 -6.94356e+00 -5.30849e+00 2.74221e+01 -9.74841e-01
1.29360e+01 -6.78815e+00 -5.31720e+00 2.70601e+01 -9.76307e-01
1.29460e+01 -6.64948e+00 -5.34883e+00 2.67013e+01 -9.77073e-01
1.29560e+01 -6.52808e+00 -5.40208e+00 2.63478e+01 -9.77271e-01
1.29660e+01 -6.42430e+00 -5.47569e+00 2.60018e+01 -9.76979e-01
1.29760e+01 -6.33834e+00 -5.56854e+00 2.56650e+01 -9.76239e-01
1.29860e+01 -6.27030e+00 -5.67959e+00 2.53392e+01 -9.75066e-01
1.29960e+01 -6.22014e+00 -5.80791e+00 2.50262e+01 -9.73449e-01
1.30060e+01 -6.18778e+00 -5.95269e+00 2.47273e+01 -9.71359e-01
1.30160e+01 -6.17304e+00 -6.11316e+00 2.44444e+01 -9.68743e-01
1.30260e+01 -6.17572e+00 -6.28868e+00 2.41787e+01 -9.65523e-01
1.30360e+01 -6.19555e+00 -6.47861e+00 2.39319e+01 -9.61591e-01
1.30460e+01 -6.23225e+00 -6.68236e+00 2.37055e+01 -9.56799e-01
1.30560e+01 -6.28549e+00 -6.89933e+00 2.35009e+01 -9.50949e-01
1.30660e+01 -6.35494e+00 -7.12890e+00 2.33198e+01 -9.43772e-01
1.30760e+01 -6.44021e+00 -7.37039e+00 2.31637e+01 -9.34908e-01
1.30860e+01 -6.54089e+00 -7.62302e+00 2.30342e+01 -9.23867e-01
1.30960e+01 -6.65655e+00 -7.88587e+00 2.29329e+01 -9.09986e-01
1.31060e+01 -6.78666e+00 -8.15788e+00 2.28614e+01 -8.92363e-01
1.31160e+01 -6.93068e+00 -8.43776e+00 2.28214e+01 -8.69771e-01
1.31260e+01 -7.08795e+00 -8.72398e+00 2.28143e+01 -8.40560e-01
1.31360e+01 -7.25773e+00 -9.01474e+00 2.28418e+01 -8.02534e-01
1.31460e+01 -7.43916e+00 -9.30790e+00 2.29051e+01 -7.52857e-01
1.31561e+01 -7.63124e+00 -9.60098e+00 2.30055e+01 -6.88047e-01
1.31661e+01 -7.83282e+00 -9.89111e+00 2.31439e+01 -6.04186e-01
1.31761e+01 -8.04256e+00 -1.01750e+01 2.33209e+01 -4.97578e-01
1.31861e+01 -8.25891e+00 -1.04491e+01 2.35369e+01 -3.66005e-01
1.31961e+01 -8.48012e+00 -1.07094e+01 2.37916e+01 -2.10538e-01
1.32061e+01 -8.70421e+00 -1.09516e+01 2.40842e+01 -3.71604e-02
1.32161e+01 -8.92899e+00 -1.11715e+01 2.44132e+01 1.43100e-01
1.32261e+01 -9.15203e+00 -1.13646e+01 2.47765e+01 3.16528e-01
1.32361e+01 -9.37075e+00 -1.15266e+01 2.51711e+01 4.70807e-01
1.32461e+01 -9.58241e+00 -1.16536e+01 2.55932e+01 5.98444e-01
1.32561e+01 -9.78416e+00 -1.17417e+01 2.60381e+01 6.97683e-01
1.32661e+01 -9.97307e+00 -1.17877e+01 2.65005e+01 7.71064e-01
1.32761e+01 -1.01462e+01 -1.17889e+01 2.69741e+01 8.23178e-01
1.32861e+01 -1.03008e+01 -1.17431e+01 2.74520e+01 8.58844e-01
1.32961e+01 -1.04339e+01 -1.16495e+01 2.79270e+01 8.82113e-01
1.33061e+01 -1.05432e+01 -1.15078e+01 2.83913e+01 8.95911e-01
1.33161e+01 -1.06262e+01 -1.13193e+01 2.88371e+01 9.02010e-01
1.33261e+01 -1.06813e+01 -1.10863e+01 2.92568e+01 9.01054e-01
1.33361e+01 -1.07069e+01 -1.08123e+01 2.96430e+01 8.92519e-01
1.33461e+01 -1.07022e+01 -1.05019e+01 2.99893e+01 8.74465e-01
1.33561e+01 -1.06668e+01 -1.01608e+01 3.02900e+01 8.43062e-01
1.33661e+01 -1.06011e+01 -9.79535e+00 3.05404e+01 7.91907e-01
1.33761e+01 -1.05060e+01 -9.41260e+00 3.07372e+01 7.11531e-01
1.33861e+01 -1.03830e+01 -9.01995e+00 3.08785e+01 5.90248e-01
1.33961e+01 -1.02341e+01 -8.62486e+00 3.09635e+01 4.18481e-01
1.34061e+01 -1.00620e+01 -8.23458e+00 3.09929e+01 1.97599e-01
1.34161e+01 -9.86956e+00 -7.85574e+00 3.09685e+01 -5.21388e-02
1.34261e+01 -9.66020e+00 -7.49402e+00 3.08930e+01 -2.96032e-01
1.34361e+01 -9.43735e+00 -7.15394e+00 3.07699e+01 -5.02884e-01
1.34461e+01 -9.20453e+00 -6.83895e+00 3.06035e+01 -6.59229e-01
1.34562e+01 -8.96521e+00 -6.55157e+00 3.03981e+01 -7.68299e-01
1.34662e+01 -8.72273e+00 -6.29358e+00 3.01584e+01 -8.40903e-01
1.34762e+01 -8.48024e+00 -6.06607e+00 2.98890e+01 -8.88230e-01
1.34862e+01 -8.24067e+00 -5.86957e+00 2.95945e+01 -9.18976e-01
1.34962e+01 -8.00671e+00 -5.70407e+00 2.92792e+01 -9.39090e-01
1.35062e+01 -7.78074e+00 -5.56911e+00 2.89475e+01 -9.52406e-01
1.35162e+01 -7.56489e+00 -5.46390e+00 2.86030e+01 -9.61331e-01
1.35262e+01 -7.36096e+00 -5.38737e+00 2.82496e+01 -9.67361e-01
1.35362e+01 -7.17050e+00 -5.33828e+00 2.78903e+01 -9.71435e-01
1.35462e+01 -6.99477e+00 -5.31527e+00 2.75284e+01 -9.74142e-01
1.35562e+01 -6.83479e+00 -5.31696e+00 2.71664e+01 -9.75856e-01
1.35662e+01 -6.69133e+00 -5.34196e+00 2.68068e+01 -9.76818e-01
1.35762e+01 -6.56499e+00 -5.38893e+00 2.64520e+01 -9.77176e-01
1.35862e+01 -6.45615e+00 -5.45661e+00 2.61041e+01 -9.77024e-01
1.35962e+01 -6.36507e+00 -5.54383e+00 2.57648e+01 -9.76414e-01
1.36062e+01 -6.29187e+00 -5.64953e+00 2.54360e+01 -9.75368e-01
1.36162e+01 -6.23655e+00 -5.77276e+00 2.51195e+01 -9.73882e-01
1.36262e+01 -6.19904e+00 -5.91267e+00 2.48167e+01 -9.71932e-01
1.36362e+01 -6.17920e+00 -6.06848e+00 2.45293e+01 -9.69472e-01
1.36462e+01 -6.17681e+00 -6.23950e+00 2.42587e+01 -9.66433e-01
1.36562e+01 -6.19165e+00 -6.42511e+00 2.40066e+01 -9.62715e-01
1.36662e+01 -6.22342e+00 -6.62470e+00 2.37744e+01 -9.58183e-01
1.36762e+01 -6.27182e+00 -6.83768e+00 2.35636e+01 -9.52654e-01
1.36862e+01 -6.33651e+00 -7.06343e+00 2.33757e+01 -9.45883e-01
1.36962e+01 -6.41713e+00 -7.30128e+00 2.32124e+01 -9.37538e-01
1.37062e+01 -6.51327e+00 -7.55050e+00 2.30752e+01 -9.27171e-01
1.37162e+01 -6.62449e+00 -7.81020e+00 2.29658e+01 -9.14174e-01
1.37262e+01 -6.75032e+00 -8.07937e+00 2.28856e+01 -8.97722e-01
1.37362e+01 -6.89020e+00 -8.35678e+00 2.28364e+01 -8.76692e-01
1.37462e+01 -7.04351e+00 -8.64098e+00 2.28198e+01 -8.49569e-01
1.37563e+01 -7.20954e+00 -8.93026e+00 2.28371e+01 -8.14329e-01
1.37663e+01 -7.38747e+00 -9.22256e+00 2.28899e+01 -7.68334e-01
1.37763e+01 -7.57634e+00 -9.51552e+00 2.29794e+01 -7.08285e-01
1.37863e+01 -7.77504e+00 -9.80639e+00 2.31066e+01 -6.30362e-01
1.37963e+01 -7.98229e+00 -1.00920e+01 2.32722e+01 -5.30721e-01
1.38063e+01 -8.19660e+00 -1.03689e+01 2.34767e+01 -4.06565e-01
1.38163e+01 -8.41629e+00 -1.06331e+01 2.37200e+01 -2.57829e-01
1.38263e+01 -8.63944e+00 -1.08806e+01 2.40014e+01 -8.89575e-02
1.38363e+01 -8.86391e+00 -1.11069e+01 2.43196e+01 9.03900e-02
1.38463e+01 -9.08737e+00 -1.13078e+01 2.46728e+01 2.66952e-01
1.38563e+01 -9.30726e+00 -1.14788e+01 2.50581e+01 4.27624e-01
1.38663e+01 -9.52091e+00 -1.16160e+01 2.54720e+01 5.63318e-01
1.38763e+01 -9.72547e+00 -1.17155e+01 2.59102e+01 6.70673e-01
1.38863e+01 -9.91807e+00 -1.17738e+01 2.63673e+01 7.51180e-01
1.38963e+01 -1.00958e+01 -1.17880e+01 2.68376e+01 8.09026e-01
1.39063e+01 -1.02557e+01 -1.17559e+01 2.73142e+01 8.49078e-01
1.39163e+01 -1.03950e+01 -1.16762e+01 2.77899e+01 8.75653e-01
1.39263e+01 -1.05112e+01 -1.15486e+01 2.82573e+01 8.92006e-01
1.39363e+01 -1.06018e+01 -1.13737e+01 2.87084e+01 9.00236e-01
1.39463e+01 -1.06650e+01 -1.11536e+01 2.91356e+01 9.01309e-01
1.39563e+01 -1.06992e+01 -1.08915e+01 2.95315e+01 8.95050e-01
1.39663e+01 -1.07032e+01 -1.05916e+01 2.98893e+01 8.79960e-01
1.39763e+01 -1.06768e+01 -1.02594e+01 3.02031e+01 8.52815e-01
1.39863e+01 -1.06199e+01 -9.90090e+00 3.04679e+01 8.08027e-01
1.39963e+01 -1.05333e+01 -9.52312e+00 3.06802e+01 7.37036e-01
1.40063e+01 -1.04183e+01 -9.13330e+00 3.08374e+01 6.28602e-01
1.40163e+01 -1.02769e+01 -8.73889e+00 3.09385e+01 4.71904e-01
1.40263e+01 -1.01115e+01 -8.34723e+00 3.09838e+01 2.64207e-01
1.40363e+01 -9.92496e+00 -7.96514e+00 3.09748e+01 2.00463e-02
1.40463e+01 -9.72052e+00 -7.59859e+00 3.09139e+01 -2.28722e-01
1.40564e+01 -9.50160e+00 -7.25243e+00 3.08045e+01 -4.48076e-01
1.40664e+01 -9.27171e+00 -6.93041e+00 3.06505e+01 -6.18983e-01
1.40764e+01 -9.03433e+00 -6.63529e+00 3.04563e+01 -7.40652e-01
1.40864e+01 -8.79284e+00 -6.36905e+00 3.02265e+01 -8.22571e-01
1.40964e+01 -8.55045e+00 -6.13298e+00 2.99656e+01 -8.76224e-01
1.41064e+01 -8.31014e+00 -5.92775e+00 2.96784e+01 -9.11092e-01
1.41164e+01 -8.07468e+00 -5.75352e+00 2.93693e+01 -9.33857e-01
1.41264e+01 -7.84654e+00 -5.60995e+00 2.90424e+01 -9.48882e-01
1.41364e+01 -7.62790e+00 -5.49634e+00 2.87018e+01 -9.58923e-01
1.41464e+01 -7.42067e+00 -5.41171e+00 2.83511e+01 -9.65699e-01
1.41564e+01 -7.22646e+00 -5.35485e+00 2.79937e+01 -9.70284e-01
1.41664e+01 -7.04662e+00 -5.32444e+00 2.76328e+01 -9.73354e-01
1.41764e+01 -6.88223e+00 -5.31911e+00 2.72710e+01 -9.75337e-01
1.41864e+01 -6.73414e+00 -5.33745e+00 2.69110e+01 -9.76504e-01
1.41964e+01 -6.60298e+00 -5.37813e+00 2.65551e+01 -9.77031e-01
1.42064e+01 -6.48921e+00 -5.43986e+00 2.62054e+01 -9.77023e-01
1.42164e+01 -6.39311e+00 -5.52145e+00 2.58639e+01 -9.76543e-01
1.42264e+01 -6.31485e+00 -5.62181e+00 2.55324e+01 -9.75622e-01
1.42364e+01 -6.25446e+00 -5.73995e+00 2.52125e+01 -9.74263e-01
1.42464e+01 -6.21188e+00 -5.87498e+00 2.49060e+01 -9.72448e-01
1.42564e+01 -6.18700e+00 -6.02613e+00 2.46144e+01 -9.70137e-01
1.42664e+01 -6.17963e+00 -6.19268e+00 2.43392e+01 -9.67268e-01
1.42764e+01 -6.18953e+00 -6.37397e+00 2.40820e+01 -9.63750e-01
1.42864e+01 -6.21643e+00 -6.56941e+00 2.38442e+01 -9.59459e-01
1.42964e+01 -6.26004e+00 -6.77839e+00 2.36274e+01 -9.54227e-01
1.43064e+01 -6.32002e+00 -7.00031e+00 2.34332e+01 -9.47829e-01
1.43164e+01 -6.39602e+00 -7.23452e+00 2.32629e+01 -9.39959e-01
1.43264e+01 -6.48764e+00 -7.48029e+00 2.31183e+01 -9.30206e-01
1.43364e+01 -6.59447e+00 -7.73679e+00 2.30010e+01 -9.18012e-01
1.43464e+01 -6.71602e+00 -8.00305e+00 2.29125e+01 -9.02621e-01
1.43565e+01 -6.85177e+00 -8.27790e+00 2.28544e+01 -8.83004e-01
1.43665e+01 -7.00113e+00 -8.55996e+00 2.28284e+01 -8.57770e-01
1.43765e+01 -7.16340e+00 -8.84759e+00 2.28360e+01 -8.25054e-01
1.43865e+01 -7.33779e+00 -9.13884e+00 2.28786e+01 -7.82404e-01
1.43965e+01 -7.52340e+00 -9.43144e+00 2.29574e+01 -7.26715e-01
1.44065e+01 -7.71915e+00 -9.72274e+00 2.30737e+01 -6.54297e-01
1.44165e+01 -7.92381e+00 -1.00097e+01 2.32282e+01 -5.61247e-01
1.44265e+01 -8.13596e+00 -1.02890e+01 2.34214e+01 -4.44343e-01
1.44365e+01 -8.35398e+00 -1.05567e+01 2.36533e+01 -3.02564e-01
1.44465e+01 -8.57601e+00 -1.08089e+01 2.39236e+01 -1.38920e-01
1.44565e+01 -8.79998e+00 -1.10412e+01 2.42311e+01 3.83965e-02
1.44665e+01 -9.02361e+00 -1.12493e+01 2.45740e+01 2.16890e-01
1.44765e+01 -9.24442e+00 -1.14289e+01 2.49499e+01 3.83031e-01
1.44865e+01 -9.45975e+00 -1.15758e+01 2.53555e+01 5.26323e-01
1.44965e+01 -9.66682e+00 -1.16860e+01 2.57865e+01 6.41760e-01
1.45065e+01 -9.86276e+00 -1.17561e+01 2.62380e+01 7.29617e-01
1.45165e+01 -1.00446e+01 -1.17830e+01 2.67043e+01 7.93511e-01
1.45265e+01 -1.02096e+01 -1.17642e+01 2.71790e+01 8.38248e-01
1.45365e+01 -1.03548e+01 -1.16982e+01 2.76548e+01 8.68361e-01
1.45465e+01 -1.04775e+01 -1.15843e+01 2.81244e+01 8.87420e-01
1.45565e+01 -1.05754e+01 -1.14229e+01 2.85801e+01 8.97845e-01
1.45665e+01 -1.06464e+01 -1.12158e+01 2.90140e+01 9.00919e-01
1.45765e+01 -1.06889e+01 -1.09657e+01 2.94187e+01 8.96797e-01
1.45865e+01 -1.07015e+01 -1.06766e+01 2.97872e+01 8.84383e-01
1.45965e+01 -1.06838e+01 -1.03536e+01 3.01134e+01 8.60993e-01
1.46065e+01 -1.06355e+01 -1.00026e+01 3.03921e+01 8.21782e-01
1.46165e+01 -1.05574e+01 -9.63034e+00 3.06192e+01 7.59082e-01
1.46265e+01 -1.04505e+01 -9.24397e+00 3.07920e+01 6.62308e-01
1.46365e+01 -1.03167e+01 -8.85089e+00 3.09089e+01 5.20040e-01
1.46465e+01 -1.01581e+01 -8.45850e+00 3.09700e+01 3.26354e-01
1.46566e+01 -9.97764e+00 -8.07378e+00 3.09762e+01 9.02972e-02
1.46666e+01 -9.77833e+00 -7.70296e+00 3.09299e+01 -1.60338e-01
1.46766e+01 -9.56358e+00 -7.35122e+00 3.08342e+01 -3.90300e-01
1.46866e+01 -9.33688e+00 -7.02258e+00 3.06928e+01 -5.75393e-01
1.46966e+01 -9.10172e+00 -6.72008e+00 3.05100e+01 -7.10196e-01
1.47066e+01 -8.86151e+00 -6.44589e+00 3.02903e+01 -8.02195e-01
1.47166e+01 -8.61949e+00 -6.20151e+00 3.00383e+01 -8.62836e-01
1.47266e+01 -8.37873e+00 -5.98777e+00 2.97587e+01 -9.02306e-01
1.47366e+01 -8.14204e+00 -5.80497e+00 2.94558e+01 -9.28037e-01
1.47466e+01 -7.91196e+00 -5.65291e+00 2.91341e+01 -9.44973e-01
1.47566e+01 -7.69078e+00 -5.53099e+00 2.87976e+01 -9.56258e-01
1.47666e+01 -7.48047e+00 -5.43831e+00 2.84500e+01 -9.63861e-01
1.47766e+01 -7.28273e+00 -5.37372e+00 2.80948e+01 -9.69009e-01
1.47866e+01 -7.09897e+00 -5.33593e+00 2.77351e+01 -9.72474e-01
1.47966e+01 -6.93035e+00 -5.32358e+00 2.73738e+01 -9.74745e-01
1.48066e+01 -6.77778e+00 -5.33528e+00 2.70136e+01 -9.76132e-01
1.48166e+01 -6.64195e+00 -5.36967e+00 2.66569e+01 -9.76833e-01
1.48266e+01 -6.52337e+00 -5.42546e+00 2.63057e+01 -9.76973e-01
1.48366e+01 -6.42238e+00 -5.50141e+00 2.59621e+01 -9.76625e-01
1.48466e+01 -6.33916e+00 -5.59642e+00 2.56281e+01 -9.75828e-01
1.48566e+01 -6.27379e+00 -5.70947e+00 2.53052e+01 -9.74594e-01
1.48666e+01 -6.22624e+00 -5.83965e+00 2.49952e+01 -9.72908e-01
1.48766e+01 -6.19640e+00 -5.98615e+00 2.46996e+01 -9.70740e-01
1.48866e+01 -6.18411e+00 -6.14822e+00 2.44200e+01 -9.68031e-01
1.48966e+01 -6.18914e+00 -6.32522e+00 2.41580e+01 -9.64701e-01
1.49066e+01 -6.21124e+00 -6.51651e+00 2.39149e+01 -9.60634e-01
1.49166e+01 -6.25011e+00 -6.72151e+00 2.36924e+01 -9.55678e-01
1.49266e+01 -6.30544e+00 -6.93960e+00 2.34919e+01 -9.49622e-01
1.49366e+01 -6.37687e+00 -7.17015e+00 2.33150e+01 -9.42187e-01
1.49466e+01 -6.46402e+00 -7.41246e+00 2.31633e+01 -9.32994e-01
1.49567e+01 -6.56647e+00 -7.66573e+00 2.30383e+01 -9.21530e-01
1.49667e+01 -6.68378e+00 -7.92902e+00 2.29418e+01 -9.07102e-01
1.49767e+01 -6.81543e+00 -8.20123e+00 2.28752e+01 -8.88764e-01
1.49867e+01 -6.96083e+00 -8.48104e+00 2.28402e+01 -8.65238e-01
1.49967e+01 -7.11933e+00 -8.76687e+00 2.28382e+01 -8.34806e-01
1.50067e+01 -7.29018e+00 -9.05688e+00 2.28709e+01 -7.95192e-01
1.50167e+01 -7.47248e+00 -9.34889e+00 2.29394e+01 -7.43484e-01
1.50267e+01 -7.66522e+00 -9.64036e+00 2.30450e+01 -6.76146e-01
1.50367e+01 -7.86721e+00 -9.92838e+00 2.31886e+01 -5.89286e-01
1.50467e+01 -8.07710e+00 -1.02097e+01 2.33707e+01 -4.79388e-01
1.50567e+01 -8.29331e+00 -1.04805e+01 2.35916e+01 -3.44647e-01
1.50667e+01 -8.51405e+00 -1.07369e+01 2.38508e+01 -1.86779e-01
1.50767e+01 -8.73733e+00 -1.09748e+01 2.41476e+01 -1.24830e-02
1.50867e+01 -8.96091e+00 -1.11896e+01 2.44803e+01 1.66764e-01
1.50967e+01 -9.18237e+00 -1.13771e+01 2.48467e+01 3.37364e-01
1.51067e+01 -9.39911e+00 -1.15331e+01 2.52436e+01 4.87659e-01
1.51167e+01 -9.60839e+00 -1.16537e+01 2.56672e+01 6.11023e-01
1.51267e+01 -9.80734e+00 -1.17350e+01 2.61128e+01 7.06380e-01
1.51367e+01 -9.99308e+00 -1.17741e+01 2.65747e+01 7.76604e-01
1.51467e+01 -1.01627e+01 -1.17682e+01 2.70467e+01 8.26318e-01
1.51567e+01 -1.03134e+01 -1.17154e+01 2.75220e+01 8.60208e-01
1.51667e+01 -1.04423e+01 -1.16150e+01 2.79932e+01 8.82137e-01
1.51767e+01 -1.05472e+01 -1.14671e+01 2.84526e+01 8.94841e-01
1.51867e+01 -1.06257e+01 -1.12729e+01 2.88924e+01 8.99914e-01
1.51967e+01 -1.06761e+01 -1.10349e+01 2.93051e+01 8.97827e-01
1.52067e+01 -1.06971e+01 -1.07568e+01 2.96836e+01 8.87853e-01
1.52167e+01 -1.06879e+01 -1.04433e+01 3.00215e+01 8.67793e-01
1.52267e+01 -1.06482e+01 -1.01002e+01 3.03134e+01 8.33473e-01
1.52367e+01 -1.05785e+01 -9.73402e+00 3.05548e+01 7.78072e-01
1.52467e+01 -1.04797e+01 -9.35166e+00 3.07425e+01 6.91780e-01
1.52568e+01 -1.03534e+01 -8.96055e+00 3.08749e+01 5.63064e-01
1.52668e+01 -1.02018e+01 -8.56807e+00 3.09514e+01 3.83683e-01
1.52768e+01 -1.00275e+01 -8.18134e+00 3.09729e+01 1.57738e-01
1.52868e+01 -9.83354e+00 -7.80682e+00 3.09411e+01 -9.18262e-02
1.52968e+01 -9.62318e+00 -7.44999e+00 3.08591e+01 -3.30143e-01
1.53068e+01 -9.39992e+00 -7.11518e+00 3.07304e+01 -5.28646e-01
1.53168e+01 -9.16724e+00 -6.80567e+00 3.05591e+01 -6.76891e-01
1.53268e+01 -8.92857e+00 -6.52387e+00 3.03498e+01 -7.79669e-01
1.53368e+01 -8.68721e+00 -6.27145e+00 3.01069e+01 -8.47968e-01
1.53468e+01 -8.44626e+00 -6.04943e+00 2.98350e+01 -8.92542e-01
1.53568e+01 -8.20860e+00 -5.85825e+00 2.95388e+01 -9.21582e-01
1.53668e+01 -7.97686e+00 -5.69784e+00 2.92226e+01 -9.40649e-01
1.53768e+01 -7.75338e+00 -5.56773e+00 2.88904e+01 -9.53317e-01
1.53868e+01 -7.54022e+00 -5.46708e+00 2.85462e+01 -9.61834e-01
1.53968e+01 -7.33916e+00 -5.39481e+00 2.81933e+01 -9.67600e-01
1.54068e+01 -7.15168e+00 -5.34968e+00 2.78352e+01 -9.71496e-01
1.54168e+01 -6.97900e+00 -5.33034e+00 2.74747e+01 -9.74078e-01
1.54268e+01 -6.82212e+00 -5.33541e+00 2.71145e+01 -9.75698e-01
1.54368e+01 -6.68178e+00 -5.36353e+00 2.67571e+01 -9.76583e-01
1.54468e+01 -6.55854e+00 -5.41337e+00 2.64047e+01 -9.76875e-01
1.54568e+01 -6.45277e+00 -5.48370e+00 2.60593e+01 -9.76661e-01
1.54668e+01 -6.36471e+00 -5.57337e+00 2.57229e+01 -9.75989e-01
1.54768e+01 -6.29447e+00 -5.68135e+00 2.53973e+01 -9.74876e-01
1.54868e+01 -6.24203e+00 -5.80669e+00 2.50840e+01 -9.73316e-01
1.54968e+01 -6.20733e+00 -5.94855e+00 2.47847e+01 -9.71283e-01
1.55068e+01 -6.19020e+00 -6.10617e+00 2.45009e+01 -9.68727e-01
1.55168e+01 -6.19044e+00 -6.27889e+00 2.42342e+01 -9.65572e-01
1.55268e+01 -6.20781e+00 -6.46606e+00 2.39861e+01 -9.61715e-01
1.55368e+01 -6.24201e+00 -6.66708e+00 2.37581e+01 -9.57012e-01
1.55468e+01 -6.29274e+00 -6.88135e+00 2.35517e+01 -9.51272e-01
1.55569e+01 -6.35965e+00 -7.10824e+00 2.33685e+01 -9.44236e-01
1.55669e+01 -6.44238e+00 -7.34708e+00 2.32099e+01 -9.35554e-01
1.55769e+01 -6.54051e+00 -7.59709e+00 2.30777e+01 -9.24755e-01
1.55869e+01 -6.65361e+00 -7.85737e+00 2.29734e+01 -9.11200e-01
1.55969e+01 -6.78117e+00 -8.12687e+00 2.28985e+01 -8.94020e-01
1.56069e+01 -6.92264e+00 -8.40432e+00 2.28548e+01 -8.72040e-01
1.56169e+01 -7.07738e+00 -8.68823e+00 2.28437e+01 -8.43673e-01
1.56269e+01 -7.24466e+00 -8.97684e+00 2.28667e+01 -8.06813e-01
1.56369e+01 -7.42363e+00 -9.26805e+00 2.29253e+01 -7.58732e-01
1.56469e+01 -7.61331e+00 -9.55943e+00 2.30205e+01 -6.96062e-01
1.56569e+01 -7.81257e+00 -9.84819e+00 2.31535e+01 -6.14979e-01
1.56669e+01 -8.02010e+00 -1.01311e+01 2.33247e+01 -5.11777e-01
1.56769e+01 -8.23438e+00 -1.04047e+01 2.35347e+01 -3.84034e-01
1.56869e+01 -8.45369e+00 -1.06649e+01 2.37831e+01 -2.32326e-01
1.56969e+01 -8.67609e+00 -1.09077e+01 2.40692e+01 -6.18933e-02
1.57069e+01 -8.89941e+00 -1.11288e+01 2.43917e+01 1.16988e-01
1.57169e+01 -9.12129e+00 -1.13237e+01 2.47485e+01 2.90986e-01
1.57269e+01 -9.33917e+00 -1.14884e+01 2.51367e+01 4.47571e-01
1.57369e+01 -9.55035e+00 -1.16186e+01 2.55526e+01 5.78585e-01
1.57469e+01 -9.75201e+00 -1.17108e+01 2.59918e+01 6.81499e-01
1.57569e+01 -9.94126e+00 -1.17615e+01 2.64489e+01 7.58288e-01
1.57669e+01 -1.01152e+01 -1.17680e+01 2.69179e+01 8.13257e-01
1.57769e+01 -1.02710e+01 -1.17282e+01 2.73920e+01 8.51169e-01
1.57869e+01 -1.04059e+01 -1.16410e+01 2.78640e+01 8.76143e-01
1.57969e+01 -1.05173e+01 -1.15062e+01 2.83263e+01 8.91226e-01
1.58069e+01 -1.06030e+01 -1.13249e+01 2.87713e+01 8.98317e-01
1.58169e+01 -1.06612e+01 -1.10990e+01 2.91912e+01 8.98194e-01
1.58269e+01 -1.06902e+01 -1.08321e+01 2.95789e+01 8.90469e-01
1.58369e+01 -1.06893e+01 -1.05284e+01 2.99278e+01 8.73383e-01
1.58469e+01 -1.06580e+01 -1.01936e+01 3.02321e+01 8.43361e-01
1.58570e+01 -1.05966e+01 -9.83389e+00 3.04871e+01 7.94374e-01
1.58670e+01 -1.05058e+01 -9.45610e+00 3.06894e+01 7.17434e-01
1.58770e+01 -1.03871e+01 -9.06754e+00 3.08368e+01 6.01251e-01
1.58870e+01 -1.02425e+01 -8.67559e+00 3.09285e+01 4.36030e-01
1.58970e+01 -1.00745e+01 -8.28747e+00 3.09649e+01 2.21651e-01
1.59070e+01 -9.88605e+00 -7.90984e+00 3.09476e+01 -2.41301e-02
1.59170e+01 -9.68029e+00 -7.54844e+00 3.08793e+01 -2.68306e-01
1.59270e+01 -9.46069e+00 -7.20791e+00 3.07633e+01 -4.79044e-01
1.59370e+01 -9.23074e+00 -6.89180e+00 3.06037e+01 -6.40769e-01
1.59470e+01 -8.99388e+00 -6.60273e+00 3.04049e+01 -7.54920e-01
1.59570e+01 -8.75344e+00 -6.34258e+00 3.01712e+01 -8.31530e-01
1.59670e+01 -8.51257e+00 -6.11253e+00 2.99075e+01 -8.81729e-01
1.59770e+01 -8.27421e+00 -5.91318e+00 2.96181e+01 -9.14440e-01
1.59870e+01 -8.04106e+00 -5.74460e+00 2.93076e+01 -9.35876e-01
1.59970e+01 -7.81553e+00 -5.60642e+00 2.89801e+01 -9.50079e-01
1.60070e+01 -7.59975e+00 -5.49790e+00 2.86394e+01 -9.59605e-01
1.60170e+01 -7.39558e+00 -5.41804e+00 2.82892e+01 -9.66051e-01
1.60270e+01 -7.20459e+00 -5.36562e+00 2.79328e+01 -9.70416e-01
1.60370e+01 -7.02806e+00 -5.33933e+00 2.75733e+01 -9.73332e-01
1.60470e+01 -6.86704e+00 -5.33781e+00 2.72134e+01 -9.75201e-01
1.60570e+01 -6.72234e+00 -5.35967e+00 2.68556e+01 -9.76280e-01
1.60670e+01 -6.59458e+00 -5.40359e+00 2.65022e+01 -9.76730e-01
1.60770e+01 -6.48418e+00 -5.46831e+00 2.61553e+01 -9.76652e-01
1.60870e+01 -6.39141e+00 -5.55266e+00 2.58168e+01 -9.76103e-01
1.60970e+01 -6.31640e+00 -5.65558e+00 2.54885e+01 -9.75110e-01
1.61070e+01 -6.25919e+00 -5.77610e+00 2.51722e+01 -9.73673e-01
1.61170e+01 -6.21972e+00 -5.91334e+00 2.48694e+01 -9.71770e-01
1.61270e+01 -6.19784e+00 -6.06655e+00 2.45817e+01 -9.69358e-01
1.61370e+01 -6.19338e+00 -6.23500e+00 2.43107e+01 -9.66368e-01
1.61470e+01 -6.20608e+00 -6.41807e+00 2.40578e+01 -9.62706e-01
1.61571e+01 -6.23569e+00 -6.61514e+00 2.38246e+01 -9.58239e-01
1.61671e+01 -6.28189e+00 -6.82560e+00 2.36125e+01 -9.52789e-01
1.61771e+01 -6.34435e+00 -7.04885e+00 2.34232e+01 -9.46118e-01
1.61871e+01 -6.42271e+00 -7.28421e+00 2.32581e+01 -9.37903e-01
1.61971e+01 -6.51657e+00 -7.53094e+00 2.31188e+01 -9.27709e-01
1.62071e+01 -6.62550e+00 -7.78817e+00 2.30070e+01 -9.14947e-01
1.62171e+01 -6.74901e+00 -8.05490e+00 2.29243e+01 -8.98816e-01
1.62271e+01 -6.88657e+00 -8.32992e+00 2.28722e+01 -8.78234e-01
1.62371e+01 -7.03756e+00 -8.61180e+00 2.28522e+01 -8.51736e-01
1.62471e+01 -7.20127e+00 -8.89885e+00 2.28660e+01 -8.17369e-01
1.62571e+01 -7.37690e+00 -9.18907e+00 2.29148e+01 -7.72586e-01
1.62671e+01 -7.56349e+00 -9.48013e+00 2.30000e+01 -7.14195e-01
1.62771e+01 -7.75996e+00 -9.76933e+00 2.31226e+01 -6.38473e-01
1.62871e+01 -7.96505e+00 -1.00536e+01 2.32833e+01 -5.41616e-01
1.62971e+01 -8.17729e+00 -1.03294e+01 2.34825e+01 -4.20730e-01
1.63071e+01 -8.39503e+00 -1.05931e+01 2.37203e+01 -2.75415e-01
1.63171e+01 -8.61639e+00 -1.08404e+01 2.39959e+01 -1.09530e-01
1.63271e+01 -8.83925e+00 -1.10672e+01 2.43083e+01 6.79580e-02
1.63371e+01 -9.06132e+00 -1.12691e+01 2.46555e+01 2.44279e-01
1.63471e+01 -9.28009e+00 -1.14418e+01 2.50348e+01 4.06342e-01
1.63571e+01 -9.49289e+00 -1.15812e+01 2.54429e+01 5.44603e-01
1.63671e+01 -9.69695e+00 -1.16836e+01 2.58754e+01 6.55039e-01
1.63771e+01 -9.88939e+00 -1.17455e+01 2.63272e+01 7.38571e-01
1.63871e+01 -1.00673e+01 -1.17639e+01 2.67926e+01 7.99049e-01
1.63971e+01 -1.02279e+01 -1.17367e+01 2.72649e+01 8.41220e-01
1.64071e+01 -1.03683e+01 -1.16624e+01 2.77372e+01 8.69424e-01
1.64171e+01 -1.04860e+01 -1.15405e+01 2.82018e+01 8.86999e-01
1.64271e+01 -1.05786e+01 -1.13718e+01 2.86511e+01 8.96147e-01
1.64371e+01 -1.06441e+01 -1.11581e+01 2.90775e+01 8.97941e-01
1.64471e+01 -1.06810e+01 -1.09024e+01 2.94736e+01 8.92314e-01
1.64572e+01 -1.06881e+01 -1.06088e+01 2.98326e+01 8.77904e-01
1.64672e+01 -1.06650e+01 -1.02826e+01 3.01486e+01 8.51672e-01
1.64772e+01 -1.06117e+01 -9.92975e+00 3.04167e+01 8.08317e-01
1.64872e+01 -1.05289e+01 -9.55702e+00 3.06330e+01 7.39677e-01
1.64972e+01 -1.04178e+01 -9.17157e+00 3.07949e+01 6.34939e-01
1.65072e+01 -1.02803e+01 -8.78075e+00 3.09014e+01 4.83396e-01
1.65172e+01 -1.01187e+01 -8.39185e+00 3.09525e+01 2.81501e-01
1.65272e+01 -9.93579e+00 -8.01168e+00 3.09495e+01 4.18647e-02
1.65372e+01 -9.73481e+00 -7.64624e+00 3.08948e+01 -2.05567e-01
1.65472e+01 -9.51909e+00 -7.30046e+00 3.07916e+01 -4.27000e-01
1.65572e+01 -9.29210e+00 -6.97817e+00 3.06438e+01 -6.01941e-01
1.65672e+01 -9.05729e+00 -6.68222e+00 3.04555e+01 -7.27912e-01
1.65772e+01 -8.81802e+00 -6.41466e+00 3.02313e+01 -8.13451e-01
1.65872e+01 -8.57749e+00 -6.17686e+00 2.99758e+01 -8.69803e-01
1.65972e+01 -8.33869e+00 -5.96957e+00 2.96936e+01 -9.06566e-01
1.66072e+01 -8.10438e+00 -5.79301e+00 2.93890e+01 -9.30623e-01
1.66172e+01 -7.87705e+00 -5.64692e+00 2.90663e+01 -9.46524e-01
1.66272e+01 -7.65890e+00 -5.53066e+00 2.87295e+01 -9.57163e-01
1.66372e+01 -7.45185e+00 -5.44329e+00 2.83822e+01 -9.64352e-01
1.66472e+01 -7.25755e+00 -5.38366e+00 2.80279e+01 -9.69227e-01
1.66572e+01 -7.07736e+00 -5.35048e+00 2.76696e+01 -9.72505e-01
1.66672e+01 -6.91239e+00 -5.34240e+00 2.73101e+01 -9.74640e-01
1.66772e+01 -6.76351e+00 -5.35805e+00 2.69522e+01 -9.75922e-01
1.66872e+01 -6.63139e+00 -5.39608e+00 2.65980e+01 -9.76535e-01
1.66972e+01 -6.51650e+00 -5.45522e+00 2.62497e+01 -9.76596e-01
1.67072e+01 -6.41914e+00 -5.53428e+00 2.59094e+01 -9.76173e-01
1.67172e+01 -6.33950e+00 -5.63217e+00 2.55788e+01 -9.75298e-01
1.67272e+01 -6.27763e+00 -5.74789e+00 2.52596e+01 -9.73980e-01
1.67372e+01 -6.23349e+00 -5.88056e+00 2.49536e+01 -9.72202e-01
1.67472e+01 -6.20697e+00 -6.02936e+00 2.46622e+01 -9.69926e-01
1.67573e+01 -6.19789e+00 -6.19359e+00 2.43871e+01 -9.67092e-01
1.67673e+01 -6.20603e+00 -6.37259e+00 2.41296e+01 -9.63611e-01
1.67773e+01 -6.23112e+00 -6.56573e+00 2.38915e+01 -9.59363e-01
1.67873e+01 -6.27287e+00 -6.77241e+00 2.36740e+01 -9.54182e-01
1.67973e+01 -6.33095e+00 -6.99202e+00 2.34789e+01 -9.47846e-01
1.68073e+01 -6.40500e+00 -7.22391e+00 2.33075e+01 -9.40058e-01
1.68173e+01 -6.49465e+00 -7.46735e+00 2.31616e+01 -9.30415e-01
1.68273e+01 -6.59946e+00 -7.72151e+00 2.30427e+01 -9.18372e-01
1.68373e+01 -6.71897e+00 -7.98543e+00 2.29523e+01 -9.03192e-01
1.68473e+01 -6.85265e+00 -8.25794e+00 2.28921e+01 -8.83874e-01
1.68573e+01 -6.99991e+00 -8.53769e+00 2.28636e+01 -8.59065e-01
1.68673e+01 -7.16007e+00 -8.82305e+00 2.28684e+01 -8.26955e-01
1.68773e+01 -7.33234e+00 -9.11212e+00 2.29079e+01 -7.85167e-01
1.68873e+01 -7.51582e+00 -9.40264e+00 2.29834e+01 -7.30685e-01
1.68973e+01 -7.70945e+00 -9.69202e+00 2.30959e+01 -6.59915e-01
1.69073e+01 -7.91203e+00 -9.97729e+00 2.32463e+01 -5.69025e-01
1.69173e+01 -8.12214e+00 -1.02551e+01 2.34351e+01 -4.54775e-01
1.69273e+01 -8.33819e+00 -1.05217e+01 2.36624e+01 -3.15950e-01
1.69373e+01 -8.55835e+00 -1.07731e+01 2.39277e+01 -1.55143e-01
1.69473e+01 -8.78058e+00 -1.10051e+01 2.42300e+01 2.00391e-02
1.69573e+01 -9.00262e+00 -1.12134e+01 2.45676e+01 1.97627e-01
1.69673e+01 -9.22203e+00 -1.13936e+01 2.49380e+01 3.64284e-01
1.69773e+01 -9.43619e+00 -1.15417e+01 2.53380e+01 5.09280e-01
1.69873e+01 -9.64235e+00 -1.16538e+01 2.57636e+01 6.27095e-01
1.69973e+01 -9.83766e+00 -1.17264e+01 2.62099e+01 7.17481e-01
1.70073e+01 -1.00192e+01 -1.17563e+01 2.66713e+01 7.83688e-01
1.70173e+01 -1.01842e+01 -1.17411e+01 2.71413e+01 8.30349e-01
1.70273e+01 -1.03298e+01 -1.16793e+01 2.76131e+01 8.61967e-01
1.70373e+01 -1.04534e+01 -1.15701e+01 2.80793e+01 8.82158e-01
1.70473e+01 -1.05525e+01 -1.14139e+01 2.85323e+01 8.93416e-01
1.70574e+01 -1.06251e+01 -1.12122e+01 2.89643e+01 8.97103e-01
1.70674e+01 -1.06695e+01 -1.09678e+01 2.93680e+01 8.93457e-01
1.70774e+01 -1.06844e+01 -1.06844e+01 2.97364e+01 8.81474e-01
1.70874e+01 -1.06693e+01 -1.03670e+01 3.00635e+01 8.58601e-01
1.70974e+01 -1.06240e+01 -1.00214e+01 3.03439e+01 8.20194e-01
1.71074e+01 -1.05490e+01 -9.65416e+00 3.05735e+01 7.58889e-01
1.71174e+01 -1.04455e+01 -9.27234e+00 3.07495e+01 6.64500e-01
1.71274e+01 -1.03150e+01 -8.88322e+00 3.08704e+01 5.25908e-01
1.71374e+01 -1.01598e+01 -8.49413e+00 3.09359e+01 3.36930e-01
1.71474e+01 -9.98270e+00 -8.11200e+00 3.09470e+01 1.05369e-01
1.71574e+01 -9.78664e+00 -7.74307e+00 3.09058e+01 -1.42747e-01
1.71674e+01 -9.57498e+00 -7.39253e+00 3.08154e+01 -3.73035e-01
1.71774e+01 -9.35116e+00 -7.06449e+00 3.06793e+01 -5.60605e-01
1.71874e+01 -9.11864e+00 -6.76204e+00 3.05017e+01 -6.98663e-01
1.71974e+01 -8.88079e+00 -6.48742e+00 3.02871e+01 -7.93683e-01
1.72074e+01 -8.64085e+00 -6.24217e+00 3.00400e+01 -8.56711e-01
1.72174e+01 -8.40187e+00 -6.02721e+00 2.97651e+01 -8.97916e-01
1.72274e+01 -8.16666e+00 -5.84289e+00 2.94666e+01 -9.24861e-01
1.72374e+01 -7.93777e+00 -5.68907e+00 2.91490e+01 -9.42632e-01
1.72474e+01 -7.71748e+00 -5.56521e+00 2.88163e+01 -9.54493e-01
1.72574e+01 -7.50779e+00 -5.47046e+00 2.84721e+01 -9.62496e-01
1.72674e+01 -7.31040e+00 -5.40371e+00 2.81200e+01 -9.67926e-01
1.72774e+01 -7.12676e+00 -5.36372e+00 2.77632e+01 -9.71593e-01
1.72874e+01 -6.95803e+00 -5.34915e+00 2.74045e+01 -9.74011e-01
1.72974e+01 -6.80515e+00 -5.35863e+00 2.70466e+01 -9.75508e-01
1.73074e+01 -6.66883e+00 -5.39081e+00 2.66919e+01 -9.76292e-01
1.73174e+01 -6.54960e+00 -5.44442e+00 2.63425e+01 -9.76495e-01
1.73274e+01 -6.44781e+00 -5.51822e+00 2.60006e+01 -9.76197e-01
1.73374e+01 -6.36367e+00 -5.61112e+00 2.56678e+01 -9.75440e-01
1.73474e+01 -6.29726e+00 -5.72208e+00 2.53461e+01 -9.74238e-01
1.73575e+01 -6.24858e+00 -5.85020e+00 2.50370e+01 -9.72580e-01
1.73675e+01 -6.21752e+00 -5.99464e+00 2.47422e+01 -9.70434e-01
1.73775e+01 -6.20392e+00 -6.15468e+00 2.44632e+01 -9.67747e-01
1.73875e+01 -6.20759e+00 -6.32964e+00 2.42015e+01 -9.64436e-01
1.73975e+01 -6.22825e+00 -6.51889e+00 2.39586e+01 -9.60390e-01
1.74075e+01 -6.26563e+00 -6.72182e+00 2.37361e+01 -9.55456e-01
1.74175e+01 -6.31941e+00 -6.93782e+00 2.35354e+01 -9.49429e-01
1.74275e+01 -6.38923e+00 -7.16625e+00 2.33581e+01 -9.42031e-01
1.74375e+01 -6.47473e+00 -7.40640e+00 2.32058e+01 -9.32890e-01
1.74475e+01 -6.57549e+00 -7.65748e+00 2.30800e+01 -9.21501e-01
1.74575e+01 -6.69104e+00 -7.91854e+00 2.29823e+01 -9.07182e-01
1.74675e+01 -6.82089e+00 -8.18850e+00 2.29144e+01 -8.89008e-01
1.74775e+01 -6.96445e+00 -8.46603e+00 2.28778e+01 -8.65726e-01
1.74875e+01 -7.12107e+00 -8.74959e+00 2.28740e+01 -8.35657e-01
1.74975e+01 -7.28999e+00 -9.03733e+00 2.29044e+01 -7.96584e-01
1.75075e+01 -7.47034e+00 -9.32712e+00 2.29705e+01 -7.45664e-01
1.75175e+01 -7.66111e+00 -9.61645e+00 2.30733e+01 -6.79450e-01
1.75275e+01 -7.86112e+00 -9.90244e+00 2.32137e+01 -5.94135e-01
1.75375e+01 -8.06903e+00 -1.01818e+01 2.33923e+01 -4.86240e-01
1.75475e+01 -8.28327e+00 -1.04510e+01 2.36094e+01 -3.53887e-01
1.75575e+01 -8.50210e+00 -1.07061e+01 2.38645e+01 -1.98535e-01
1.75675e+01 -8.72352e+00 -1.09428e+01 2.41569e+01 -2.64424e-02
1.75775e+01 -8.94534e+00 -1.11570e+01 2.44849e+01 1.51409e-01
1.75875e+01 -9.16517e+00 -1.13443e+01 2.48464e+01 3.21734e-01
1.75975e+01 -9.38042e+00 -1.15005e+01 2.52383e+01 4.72849e-01
1.76075e+01 -9.58839e+00 -1.16217e+01 2.56568e+01 5.97801e-01
1.76175e+01 -9.78627e+00 -1.17044e+01 2.60972e+01 6.95075e-01
1.76275e+01 -9.97118e+00 -1.17452e+01 2.65542e+01 7.67188e-01
1.76375e+01 -1.01402e+01 -1.17417e+01 2.70214e+01 8.18550e-01
1.76475e+01 -1.02907e+01 -1.16920e+01 2.74923e+01 8.53767e-01
1.76576e+01 -1.04197e+01 -1.15951e+01 2.79594e+01 8.76702e-01
1.76676e+01 -1.05250e+01 -1.14511e+01 2.84152e+01 8.90135e-01
1.76776e+01 -1.06044e+01 -1.12614e+01 2.88521e+01 8.95710e-01
1.76876e+01 -1.06559e+01 -1.10281e+01 2.92627e+01 8.93953e-01
1.76976e+01 -1.06785e+01 -1.07550e+01 2.96398e+01 8.84194e-01
1.77076e+01 -1.06711e+01 -1.04467e+01 2.99771e+01 8.64312e-01
1.77176e+01 -1.06336e+01 -1.01086e+01 3.02691e+01 8.30257e-01
1.77276e+01 -1.05663e+01 -9.74730e+00 3.05115e+01 7.75420e-01
1.77376e+01 -1.04701e+01 -9.36957e+00 3.07010e+01 6.90316e-01
1.77476e+01 -1.03467e+01 -8.98270e+00 3.08358e+01 5.63794e-01
1.77576e+01 -1.01980e+01 -8.59398e+00 3.09153e+01 3.87752e-01
1.77676e+01 -1.00267e+01 -8.21047e+00 3.09403e+01 1.65729e-01
1.77776e+01 -9.83571e+00 -7.83858e+00 3.09124e+01 -8.06623e-02
1.77876e+01 -9.62827e+00 -7.48379e+00 3.08346e+01 -3.17754e-01
1.77976e+01 -9.40782e+00 -7.15046e+00 3.07102e+01 -5.17051e-01
1.78076e+01 -9.17780e+00 -6.84191e+00 3.05434e+01 -6.67247e-01
1.78176e+01 -8.94160e+00 -6.56059e+00 3.03385e+01 -7.72211e-01
1.78276e+01 -8.70250e+00 -6.30822e+00 3.01000e+01 -8.42413e-01
1.78376e+01 -8.46358e+00 -6.08587e+00 2.98325e+01 -8.88455e-01
1.78476e+01 -8.22771e+00 -5.89403e+00 2.95404e+01 -9.18563e-01
1.78576e+01 -7.99752e+00 -5.73269e+00 2.92281e+01 -9.38386e-01
1.78676e+01 -7.77533e+00 -5.60141e+00 2.88996e+01 -9.51585e-01
1.78776e+01 -7.56323e+00 -5.49941e+00 2.85588e+01 -9.60475e-01
1.78876e+01 -7.36298e+00 -5.42567e+00 2.82092e+01 -9.66507e-01
1.78976e+01 -7.17609e+00 -5.37895e+00 2.78541e+01 -9.70594e-01
1.79076e+01 -7.00380e+00 -5.35797e+00 2.74964e+01 -9.73315e-01
1.79176e+01 -6.84711e+00 -5.36135e+00 2.71388e+01 -9.75037e-01
1.79276e+01 -6.70677e+00 -5.38775e+00 2.67837e+01 -9.75999e-01
1.79376e+01 -6.58337e+00 -5.43586e+00 2.64335e+01 -9.76348e-01
1.79476e+01 -6.47730e+00 -5.50446e+00 2.60901e+01 -9.76177e-01
1.79577e+01 -6.38880e+00 -5.59241e+00 2.57555e+01 -9.75537e-01
1.79677e+01 -6.31799e+00 -5.69866e+00 2.54314e+01 -9.74448e-01
1.79777e+01 -6.26488e+00 -5.82227e+00 2.51195e+01 -9.72906e-01
1.79877e+01 -6.22940e+00 -5.96241e+00 2.48215e+01 -9.70885e-01
1.79977e+01 -6.21141e+00 -6.11830e+00 2.45389e+01 -9.68335e-01
1.80077e+01 -6.21070e+00 -6.28927e+00 2.42732e+01 -9.65184e-01
1.80177e+01 -6.22704e+00 -6.47466e+00 2.40259e+01 -9.61326e-01
1.80277e+01 -6.26014e+00 -6.67387e+00 2.37985e+01 -9.56621e-01
1.80377e+01 -6.30970e+00 -6.88629e+00 2.35926e+01 -9.50876e-01
1.80477e+01 -6.37538e+00 -7.11128e+00 2.34096e+01 -9.43835e-01
1.80577e+01 -6.45680e+00 -7.34816e+00 2.32512e+01 -9.35151e-01
1.80677e+01 -6.55357e+00 -7.59615e+00 2.31189e+01 -9.24356e-01
1.80777e+01 -6.66523e+00 -7.85434e+00 2.30143e+01 -9.10818e-01
1.80877e+01 -6.79130e+00 -8.12169e+00 2.29389e+01 -8.93678e-01
1.80977e+01 -6.93120e+00 -8.39693e+00 2.28945e+01 -8.71776e-01
1.81077e+01 -7.08431e+00 -8.67858e+00 2.28824e+01 -8.43552e-01
1.81177e+01 -7.24990e+00 -8.96488e+00 2.29042e+01 -8.06936e-01
1.81277e+01 -7.42712e+00 -9.25375e+00 2.29612e+01 -7.59256e-01
1.81377e+01 -7.61500e+00 -9.54279e+00 2.30546e+01 -6.97218e-01
1.81477e+01 -7.81240e+00 -9.82923e+00 2.31853e+01 -6.17082e-01
1.81577e+01 -8.01803e+00 -1.01099e+01 2.33541e+01 -5.15218e-01
1.81677e+01 -8.23039e+00 -1.03813e+01 2.35612e+01 -3.89223e-01
1.81777e+01 -8.44776e+00 -1.06396e+01 2.38063e+01 -2.39564e-01
1.81877e+01 -8.66822e+00 -1.08806e+01 2.40889e+01 -7.12041e-02
1.81977e+01 -8.88963e+00 -1.11002e+01 2.44076e+01 1.05985e-01
1.82077e+01 -9.10966e+00 -1.12939e+01 2.47601e+01 2.79039e-01
1.82177e+01 -9.32576e+00 -1.14577e+01 2.51439e+01 4.35580e-01
1.82277e+01 -9.53528e+00 -1.15876e+01 2.55551e+01 5.67321e-01
1.82377e+01 -9.73542e+00 -1.16798e+01 2.59894e+01 6.71436e-01
1.82477e+01 -9.92332e+00 -1.17311e+01 2.64416e+01 7.49580e-01
1.82578e+01 -1.00961e+01 -1.17387e+01 2.69056e+01 8.05829e-01
1.82678e+01 -1.02510e+01 -1.17006e+01 2.73749e+01 8.44820e-01
1.82778e+01 -1.03853e+01 -1.16157e+01 2.78423e+01 8.70632e-01
1.82878e+01 -1.04964e+01 -1.14837e+01 2.83004e+01 8.86314e-01
1.82978e+01 -1.05821e+01 -1.13056e+01 2.87415e+01 8.93787e-01
1.83078e+01 -1.06406e+01 -1.10835e+01 2.91581e+01 8.93852e-01
1.83178e+01 -1.06703e+01 -1.08207e+01 2.95431e+01 8.86148e-01
1.83278e+01 -1.06704e+01 -1.05215e+01 2.98899e+01 8.68946e-01
1.83378e+01 -1.06405e+01 -1.01913e+01 3.01928e+01 8.38728e-01
1.83478e+01 -1.05807e+01 -9.83621e+00 3.04472e+01 7.89585e-01
1.83578e+01 -1.04919e+01 -9.46302e+00 3.06496e+01 7.12761e-01
1.83678e+01 -1.03754e+01 -9.07887e+00 3.07979e+01 5.97340e-01
1.83778e+01 -1.02332e+01 -8.69107e+00 3.08910e+01 4.33925e-01
1.83878e+01 -1.00678e+01 -8.30673e+00 3.09295e+01 2.22436e-01
1.83978e+01 -9.88194e+00 -7.93244e+00 3.09148e+01 -2.00876e-02
1.84078e+01 -9.67886e+00 -7.57390e+00 3.08494e+01 -2.61825e-01
1.84178e+01 -9.46195e+00 -7.23574e+00 3.07368e+01 -4.71657e-01
1.84278e+01 -9.23462e+00 -6.92152e+00 3.05807e+01 -6.33807e-01
1.84378e+01 -9.00029e+00 -6.63390e+00 3.03855e+01 -7.49057e-01
1.84478e+01 -8.76226e+00 -6.37475e+00 3.01556e+01 -8.26889e-01
1.84578e+01 -8.52364e+00 -6.14532e+00 2.98957e+01 -8.78158e-01
1.84678e+01 -8.28737e+00 -5.94623e+00 2.96101e+01 -9.11709e-01
1.84778e+01 -8.05611e+00 -5.77759e+00 2.93033e+01 -9.33771e-01
1.84878e+01 -7.83227e+00 -5.63909e+00 2.89793e+01 -9.48430e-01
1.84978e+01 -7.61799e+00 -5.53001e+00 2.86421e+01 -9.58285e-01
1.85078e+01 -7.41510e+00 -5.44940e+00 2.82952e+01 -9.64967e-01
1.85178e+01 -7.22519e+00 -5.39609e+00 2.79420e+01 -9.69505e-01
1.85278e+01 -7.04955e+00 -5.36879e+00 2.75854e+01 -9.72548e-01
1.85378e+01 -6.88924e+00 -5.36615e+00 2.72283e+01 -9.74510e-01
1.85478e+01 -6.74507e+00 -5.38684e+00 2.68732e+01 -9.75656e-01
1.85579e+01 -6.61767e+00 -5.42953e+00 2.65223e+01 -9.76156e-01
1.85679e+01 -6.50748e+00 -5.49298e+00 2.61777e+01 -9.76114e-01
1.85779e+01 -6.41478e+00 -5.57604e+00 2.58414e+01 -9.75590e-01
1.85879e+01 -6.33971e+00 -5.67763e+00 2.55153e+01 -9.74612e-01
1.85979e+01 -6.28231e+00 -5.79680e+00 2.52009e+01 -9.73182e-01
1.86079e+01 -6.24254e+00 -5.93267e+00 2.48999e+01 -9.71279e-01
1.86179e+01 -6.22027e+00 -6.08447e+00 2.46139e+01 -9.68860e-01
1.86279e+01 -6.21530e+00 -6.25149e+00 2.43444e+01 -9.65857e-01
1.86379e+01 -6.22742e+00 -6.43308e+00 2.40929e+01 -9.62175e-01
1.86479e+01 -6.25635e+00 -6.62861e+00 2.38610e+01 -9.57680e-01
1.86579e+01 -6.30179e+00 -6.83749e+00 2.36501e+01 -9.52196e-01
1.86679e+01 -6.36341e+00 -7.05907e+00 2.34618e+01 -9.45481e-01
1.86779e+01 -6.44085e+00 -7.29270e+00 2.32976e+01 -9.37214e-01
1.86879e+01 -6.53370e+00 -7.53760e+00 2.31591e+01 -9.26958e-01
1.86979e+01 -6.64154e+00 -7.79291e+00 2.30479e+01 -9.14127e-01
1.87079e+01 -6.76388e+00 -8.05762e+00 2.29655e+01 -8.97922e-01
1.87179e+01 -6.90018e+00 -8.33052e+00 2.29136e+01 -8.77266e-01
1.87279e+01 -7.04982e+00 -8.61017e+00 2.28936e+01 -8.50708e-01
1.87379e+01 -7.21210e+00 -8.89489e+00 2.29070e+01 -8.16315e-01
1.87479e+01 -7.38620e+00 -9.18269e+00 2.29553e+01 -7.71575e-01
1.87579e+01 -7.57118e+00 -9.47125e+00 2.30397e+01 -7.13353e-01
1.87679e+01 -7.76595e+00 -9.75788e+00 2.31611e+01 -6.38003e-01
1.87779e+01 -7.96925e+00 -1.00395e+01 2.33203e+01 -5.41818e-01
1.87879e+01 -8.17963e+00 -1.03128e+01 2.35177e+01 -4.21988e-01
1.87979e+01 -8.39544e+00 -1.05739e+01 2.37532e+01 -2.78136e-01
1.88079e+01 -8.61480e+00 -1.08187e+01 2.40262e+01 -1.14012e-01
1.88179e+01 -8.83564e+00 -1.10432e+01 2.43355e+01 6.16897e-02
1.88279e+01 -9.05566e+00 -1.12429e+01 2.46792e+01 2.36551e-01
1.88379e+01 -9.27239e+00 -1.14138e+01 2.50547e+01 3.97762e-01
1.88479e+01 -9.48318e+00 -1.15517e+01 2.54586e+01 5.35856e-01
1.88580e+01 -9.68529e+00 -1.16529e+01 2.58866e+01 6.46678e-01
1.88680e+01 -9.87588e+00 -1.17141e+01 2.63337e+01 7.30919e-01
1.88780e+01 -1.00521e+01 -1.17323e+01 2.67941e+01 7.92208e-01
1.88880e+01 -1.02111e+01 -1.17054e+01 2.72614e+01 8.35135e-01
1.88980e+01 -1.03502e+01 -1.16320e+01 2.77286e+01 8.63952e-01
1.89080e+01 -1.04667e+01 -1.15116e+01 2.81882e+01 8.81963e-01
1.89180e+01 -1.05585e+01 -1.13450e+01 2.86328e+01 8.91354e-01
1.89280e+01 -1.06235e+01 -1.11340e+01 2.90547e+01 8.93193e-01
1.89380e+01 -1.06602e+01 -1.08814e+01 2.94468e+01 8.87407e-01
1.89480e+01 -1.06675e+01 -1.05915e+01 2.98023e+01 8.72621e-01
1.89580e+01 -1.06449e+01 -1.02693e+01 3.01154e+01 8.45797e-01
1.89680e+01 -1.05925e+01 -9.92071e+00 3.03812e+01 8.01663e-01
1.89780e+01 -1.05108e+01 -9.55242e+00 3.05959e+01 7.32187e-01
1.89880e+01 -1.04012e+01 -9.17147e+00 3.07570e+01 6.26871e-01
1.89980e+01 -1.02655e+01 -8.78510e+00 3.08633e+01 4.75529e-01
1.90080e+01 -1.01059e+01 -8.40047e+00 3.09149e+01 2.75134e-01
1.90180e+01 -9.92527e+00 -8.02430e+00 3.09130e+01 3.82808e-02
1.90280e+01 -9.72667e+00 -7.66253e+00 3.08600e+01 -2.05946e-01
1.90380e+01 -9.51343e+00 -7.32002e+00 3.07589e+01 -4.24882e-01
1.90480e+01 -9.28898e+00 -7.00057e+00 3.06135e+01 -5.98555e-01
1.90580e+01 -9.05672e+00 -6.70704e+00 3.04281e+01 -7.24286e-01
1.90680e+01 -8.81997e+00 -6.44149e+00 3.02069e+01 -8.10145e-01
1.90780e+01 -8.58189e+00 -6.20530e+00 2.99547e+01 -8.67011e-01
1.90880e+01 -8.34545e+00 -5.99925e+00 2.96757e+01 -9.04285e-01
1.90980e+01 -8.11336e+00 -5.82358e+00 2.93745e+01 -9.28775e-01
1.91080e+01 -7.88812e+00 -5.67806e+00 2.90552e+01 -9.45019e-01
1.91180e+01 -7.67189e+00 -5.56210e+00 2.87217e+01 -9.55919e-01
1.91280e+01 -7.46661e+00 -5.47479e+00 2.83778e+01 -9.63304e-01
1.91380e+01 -7.27389e+00 -5.41501e+00 2.80267e+01 -9.68325e-01
1.91480e+01 -7.09512e+00 -5.38151e+00 2.76715e+01 -9.71711e-01
1.91581e+01 -6.93139e+00 -5.37296e+00 2.73152e+01 -9.73925e-01
1.91681e+01 -6.78358e+00 -5.38802e+00 2.69601e+01 -9.75264e-01
1.91781e+01 -6.65237e+00 -5.42538e+00 2.66088e+01 -9.75918e-01
1.91881e+01 -6.53823e+00 -5.48376e+00 2.62633e+01 -9.76006e-01
1.91981e+01 -6.44149e+00 -5.56199e+00 2.59256e+01 -9.75598e-01
1.92081e+01 -6.36232e+00 -5.65899e+00 2.55975e+01 -9.74730e-01
1.92181e+01 -6.30078e+00 -5.77377e+00 2.52808e+01 -9.73409e-01
1.92281e+01 -6.25685e+00 -5.90544e+00 2.49771e+01 -9.71619e-01
1.92381e+01 -6.23043e+00 -6.05321e+00 2.46880e+01 -9.69323e-01
1.92481e+01 -6.22133e+00 -6.21634e+00 2.44150e+01 -9.66460e-01
1.92581e+01 -6.22935e+00 -6.39418e+00 2.41597e+01 -9.62940e-01
1.92681e+01 -6.25422e+00 -6.58609e+00 2.39235e+01 -9.58640e-01
1.92781e+01 -6.29564e+00 -6.79147e+00 2.37079e+01 -9.53394e-01
1.92881e+01 -6.35330e+00 -7.00969e+00 2.35146e+01 -9.46978e-01
1.92981e+01 -6.42684e+00 -7.24008e+00 2.33449e+01 -9.39090e-01
1.93081e+01 -6.51587e+00 -7.48191e+00 2.32005e+01 -9.29325e-01
1.93181e+01 -6.61997e+00 -7.73435e+00 2.30830e+01 -9.17133e-01
1.93281e+01 -6.73865e+00 -7.99639e+00 2.29939e+01 -9.01773e-01
1.93381e+01 -6.87141e+00 -8.26690e+00 2.29348e+01 -8.82242e-01
1.93481e+01 -7.01763e+00 -8.54448e+00 2.29073e+01 -8.57187e-01
1.93581e+01 -7.17664e+00 -8.82752e+00 2.29128e+01 -8.24802e-01
1.93681e+01 -7.34764e+00 -9.11410e+00 2.29528e+01 -7.82726e-01
1.93781e+01 -7.52972e+00 -9.40199e+00 2.30285e+01 -7.27979e-01
1.93881e+01 -7.72184e+00 -9.68858e+00 2.31409e+01 -6.57034e-01
1.93981e+01 -7.92277e+00 -9.97092e+00 2.32908e+01 -5.66157e-01
1.94081e+01 -8.13111e+00 -1.02457e+01 2.34788e+01 -4.52242e-01
1.94181e+01 -8.34526e+00 -1.05092e+01 2.37049e+01 -3.14201e-01
1.94281e+01 -8.56340e+00 -1.07575e+01 2.39685e+01 -1.54679e-01
1.94381e+01 -8.78350e+00 -1.09863e+01 2.42687e+01 1.88222e-02
1.94481e+01 -9.00333e+00 -1.11916e+01 2.46037e+01 1.94612e-01
1.94582e+01 -9.22046e+00 -1.13689e+01 2.49710e+01 3.59705e-01
1.94682e+01 -9.43228e+00 -1.15144e+01 2.53675e+01 5.03632e-01
1.94782e+01 -9.63609e+00 -1.16240e+01 2.57890e+01 6.20942e-01
1.94882e+01 -9.82906e+00 -1.16945e+01 2.62308e+01 7.11282e-01
1.94982e+01 -1.00084e+01 -1.17229e+01 2.66873e+01 7.77723e-01
1.95082e+01 -1.01711e+01 -1.17066e+01 2.71521e+01 8.24727e-01
1.95182e+01 -1.03147e+01 -1.16443e+01 2.76185e+01 8.56672e-01
1.95282e+01 -1.04363e+01 -1.15352e+01 2.80791e+01 8.77092e-01
1.95382e+01 -1.05338e+01 -1.13798e+01 2.85264e+01 8.88430e-01
1.95482e+01 -1.06050e+01 -1.11795e+01 2.89530e+01 8.92010e-01
1.95582e+01 -1.06482e+01 -1.09372e+01 2.93514e+01 8.88030e-01
1.95682e+01 -1.06625e+01 -1.06565e+01 2.97149e+01 8.75439e-01
1.95782e+01 -1.06469e+01 -1.03424e+01 3.00374e+01 8.51626e-01
1.95882e+01 -1.06016e+01 -1.00006e+01 3.03138e+01 8.11899e-01
1.95982e+01 -1.05270e+01 -9.63756e+00 3.05401e+01 7.48923e-01
1.96082e+01 -1.04241e+01 -9.26020e+00 3.07135e+01 6.52723e-01
1.96182e+01 -1.02947e+01 -8.87574e+00 3.08325e+01 5.12730e-01
1.96282e+01 -1.01410e+01 -8.49134e+00 3.08968e+01 3.23614e-01
1.96382e+01 -9.96565e+00 -8.11383e+00 3.09074e+01 9.38503e-02
1.96482e+01 -9.77161e+00 -7.74933e+00 3.08664e+01 -1.50815e-01
1.96582e+01 -9.56218e+00 -7.40296e+00 3.07767e+01 -3.77247e-01
1.96682e+01 -9.34076e+00 -7.07873e+00 3.06420e+01 -5.61774e-01
1.96782e+01 -9.11075e+00 -6.77972e+00 3.04662e+01 -6.98015e-01
1.96882e+01 -8.87549e+00 -6.50815e+00 3.02538e+01 -7.92215e-01
1.96982e+01 -8.63816e+00 -6.26555e+00 3.00093e+01 -8.55019e-01
1.97082e+01 -8.40177e+00 -6.05286e+00 2.97371e+01 -8.96285e-01
1.97182e+01 -8.16911e+00 -5.87043e+00 2.94417e+01 -9.23395e-01
1.97282e+01 -7.94268e+00 -5.71816e+00 2.91272e+01 -9.41349e-01
1.97382e+01 -7.72476e+00 -5.59552e+00 2.87976e+01 -9.53374e-01
1.97482e+01 -7.51730e+00 -5.50169e+00 2.84568e+01 -9.61513e-01
1.97583e+01 -7.32202e+00 -5.43560e+00 2.81080e+01 -9.67052e-01
1.97683e+01 -7.14033e+00 -5.39605e+00 2.77544e+01 -9.70802e-01
1.97783e+01 -6.97340e+00 -5.38171e+00 2.73990e+01 -9.73281e-01
1.97883e+01 -6.82216e+00 -5.39125e+00 2.70443e+01 -9.74822e-01
1.97983e+01 -6.68732e+00 -5.42336e+00 2.66928e+01 -9.75635e-01
1.98083e+01 -6.56942e+00 -5.47675e+00 2.63465e+01 -9.75856e-01
1.98183e+01 -6.46881e+00 -5.55024e+00 2.60076e+01 -9.75564e-01
1.98283e+01 -6.38570e+00 -5.64273e+00 2.56779e+01 -9.74803e-01
1.98383e+01 -6.32018e+00 -5.75320e+00 2.53591e+01 -9.73587e-01
1.98483e+01 -6.27225e+00 -5.88074e+00 2.50530e+01 -9.71906e-01
1.98583e+01 -6.24181e+00 -6.02454e+00 2.47610e+01 -9.69727e-01
1.98683e+01 -6.22872e+00 -6.18386e+00 2.44848e+01 -9.66994e-01
1.98783e+01 -6.23276e+00 -6.35801e+00 2.42258e+01 -9.63625e-01
1.98883e+01 -6.25369e+00 -6.54635e+00 2.39856e+01 -9.59506e-01
1.98983e+01 -6.29121e+00 -6.74829e+00 2.37657e+01 -9.54479e-01
1.99083e+01 -6.34502e+00 -6.96318e+00 2.35676e+01 -9.48335e-01
1.99183e+01 -6.41476e+00 -7.19038e+00 2.33928e+01 -9.40792e-01
1.99283e+01 -6.50006e+00 -7.42917e+00 2.32429e+01 -9.31471e-01
1.99383e+01 -6.60050e+00 -7.67873e+00 2.31194e+01 -9.19859e-01
1.99483e+01 -6.71562e+00 -7.93811e+00 2.30240e+01 -9.05262e-01
1.99583e+01 -6.84490e+00 -8.20619e+00 2.29581e+01 -8.86745e-01
1.99683e+01 -6.98776e+00 -8.48165e+00 2.29234e+01 -8.63044e-01
1.99783e+01 -7.14354e+00 -8.76291e+00 2.29214e+01 -8.32470e-01
1.99883e+01 -7.31147e+00 -9.04815e+00 2.29534e+01 -7.92802e-01
1.99983e+01 -7.49068e+00 -9.33519e+00 2.30207e+01 -7.41214e-01
2.00083e+01 -7.68013e+00 -9.62153e+00 2.31245e+01 -6.74304e-01
2.00183e+01 -7.87866e+00 -9.90430e+00 2.32656e+01 -5.88360e-01
2.00283e+01 -8.08491e+00 -1.01803e+01 2.34446e+01 -4.80064e-01
2.00383e+01 -8.29732e+00 -1.04458e+01 2.36615e+01 -3.47746e-01
2.00483e+01 -8.51413e+00 -1.06971e+01 2.39160e+01 -1.93066e-01
2.00584e+01 -8.73336e+00 -1.09299e+01 2.42073e+01 -2.23567e-02
2.00684e+01 -8.95283e+00 -1.11401e+01 2.45336e+01 1.53549e-01
2.00784e+01 -9.17015e+00 -1.13235e+01 2.48929e+01 3.21726e-01
2.00884e+01 -9.38277e+00 -1.14759e+01 2.52819e+01 4.70902e-01
2.00984e+01 -9.58800e+00 -1.15935e+01 2.56969e+01 5.94399e-01
2.01084e+01 -9.78305e+00 -1.16727e+01 2.61332e+01 6.90769e-01
2.01184e+01 -9.96511e+00 -1.17106e+01 2.65854e+01 7.62428e-01
2.01284e+01 -1.01313e+01 -1.17045e+01 2.70474e+01 8.13625e-01
2.01384e+01 -1.02789e+01 -1.16528e+01 2.75125e+01 8.48808e-01
2.01484e+01 -1.04053e+01 -1.15545e+01 2.79735e+01 8.71715e-01
2.01584e+01 -1.05081e+01 -1.14099e+01 2.84229e+01 8.85034e-01
2.01684e+01 -1.05851e+01 -1.12202e+01 2.88533e+01 8.90334e-01
2.01784e+01 -1.06347e+01 -1.09879e+01 2.92573e+01 8.88070e-01
2.01884e+01 -1.06554e+01 -1.07165e+01 2.96280e+01 8.77484e-01
2.01984e+01 -1.06467e+01 -1.04106e+01 2.99592e+01 8.56353e-01
2.02084e+01 -1.06082e+01 -1.00757e+01 3.02456e+01 8.20507e-01
2.02184e+01 -1.05404e+01 -9.71821e+00 3.04828e+01 7.63263e-01
2.02284e+01 -1.04442e+01 -9.34482e+00 3.06678e+01 6.75232e-01
2.02384e+01 -1.03211e+01 -8.96270e+00 3.07989e+01 5.45757e-01
2.02484e+01 -1.01732e+01 -8.57902e+00 3.08754e+01 3.67791e-01
2.02584e+01 -1.00030e+01 -8.20068e+00 3.08982e+01 1.46147e-01
2.02684e+01 -9.81361e+00 -7.83397e+00 3.08689e+01 -9.70968e-02
2.02784e+01 -9.60809e+00 -7.48422e+00 3.07904e+01 -3.29323e-01
2.02884e+01 -9.38983e+00 -7.15568e+00 3.06661e+01 -5.23811e-01
2.02984e+01 -9.16224e+00 -6.85161e+00 3.05000e+01 -6.70413e-01
2.03084e+01 -8.92865e+00 -6.57443e+00 3.02963e+01 -7.73169e-01
2.03184e+01 -8.69228e+00 -6.32580e+00 3.00596e+01 -8.42205e-01
2.03284e+01 -8.45618e+00 -6.10681e+00 2.97942e+01 -8.87716e-01
2.03384e+01 -8.22315e+00 -5.91793e+00 2.95046e+01 -9.17629e-01
2.03484e+01 -7.99579e+00 -5.75916e+00 2.91951e+01 -9.37418e-01
2.03585e+01 -7.77640e+00 -5.63008e+00 2.88696e+01 -9.50651e-01
2.03685e+01 -7.56702e+00 -5.52995e+00 2.85320e+01 -9.59597e-01
2.03785e+01 -7.36939e+00 -5.45774e+00 2.81857e+01 -9.65685e-01
2.03885e+01 -7.18501e+00 -5.41228e+00 2.78339e+01 -9.69821e-01
2.03985e+01 -7.01509e+00 -5.39229e+00 2.74797e+01 -9.72580e-01
2.04085e+01 -6.86063e+00 -5.39645e+00 2.71255e+01 -9.74330e-01
2.04185e+01 -6.72238e+00 -5.42342e+00 2.67740e+01 -9.75307e-01
2.04285e+01 -6.60091e+00 -5.47193e+00 2.64272e+01 -9.75662e-01
2.04385e+01 -6.49661e+00 -5.54078e+00 2.60873e+01 -9.75487e-01
2.04485e+01 -6.40974e+00 -5.62884e+00 2.57562e+01 -9.74833e-01
2.04585e+01 -6.34040e+00 -5.73508e+00 2.54356e+01 -9.73719e-01
2.04685e+01 -6.28862e+00 -5.85858e+00 2.51272e+01 -9.72142e-01
2.04785e+01 -6.25433e+00 -5.99849e+00 2.48327e+01 -9.70073e-01
2.04885e+01 -6.23738e+00 -6.15406e+00 2.45535e+01 -9.67463e-01
2.04985e+01 -6.23759e+00 -6.32459e+00 2.42912e+01 -9.64234e-01
2.05085e+01 -6.25470e+00 -6.50944e+00 2.40473e+01 -9.60280e-01
2.05185e+01 -6.28845e+00 -6.70799e+00 2.38233e+01 -9.55454e-01
2.05285e+01 -6.33853e+00 -6.91962e+00 2.36207e+01 -9.49559e-01
2.05385e+01 -6.40459e+00 -7.14368e+00 2.34411e+01 -9.42330e-01
2.05485e+01 -6.48627e+00 -7.37946e+00 2.32860e+01 -9.33411e-01
2.05585e+01 -6.58315e+00 -7.62616e+00 2.31569e+01 -9.22322e-01
2.05685e+01 -6.69478e+00 -7.88287e+00 2.30555e+01 -9.08414e-01
2.05785e+01 -6.82067e+00 -8.14850e+00 2.29832e+01 -8.90811e-01
2.05885e+01 -6.96024e+00 -8.42179e+00 2.29417e+01 -8.68329e-01
2.05985e+01 -7.11284e+00 -8.70121e+00 2.29325e+01 -8.39385e-01
2.06085e+01 -7.27775e+00 -8.98498e+00 2.29569e+01 -8.01890e-01
2.06185e+01 -7.45410e+00 -9.27103e+00 2.30164e+01 -7.53164e-01
2.06285e+01 -7.64090e+00 -9.55692e+00 2.31119e+01 -6.89936e-01
2.06385e+01 -7.83702e+00 -9.83987e+00 2.32445e+01 -6.08551e-01
2.06485e+01 -8.04114e+00 -1.01167e+01 2.34148e+01 -5.05546e-01
2.06586e+01 -8.25174e+00 -1.03840e+01 2.36229e+01 -3.78790e-01
2.06686e+01 -8.46713e+00 -1.06379e+01 2.38686e+01 -2.29076e-01
2.06786e+01 -8.68536e+00 -1.08742e+01 2.41511e+01 -6.16265e-02
2.06886e+01 -8.90430e+00 -1.10889e+01 2.44691e+01 1.13667e-01
2.06986e+01 -9.12162e+00 -1.12777e+01 2.48203e+01 2.84143e-01
2.07086e+01 -9.33480e+00 -1.14365e+01 2.52019e+01 4.37936e-01
2.07186e+01 -9.54120e+00 -1.15615e+01 2.56103e+01 5.67244e-01
2.07286e+01 -9.73806e+00 -1.16489e+01 2.60409e+01 6.69505e-01
2.07386e+01 -9.92256e+00 -1.16957e+01 2.64886e+01 7.46398e-01
2.07486e+01 -1.00919e+01 -1.16993e+01 2.69474e+01 8.01870e-01
2.07586e+01 -1.02432e+01 -1.16576e+01 2.74108e+01 8.40384e-01
2.07686e+01 -1.03740e+01 -1.15698e+01 2.78716e+01 8.65851e-01
2.07786e+01 -1.04817e+01 -1.14356e+01 2.83226e+01 8.81185e-01
2.07886e+01 -1.05642e+01 -1.12562e+01 2.87562e+01 8.88193e-01
2.07986e+01 -1.06196e+01 -1.10338e+01 2.91651e+01 8.87569e-01
2.08086e+01 -1.06467e+01 -1.07715e+01 2.95423e+01 8.78830e-01
2.08186e+01 -1.06444e+01 -1.04738e+01 2.98813e+01 8.60096e-01
2.08286e+01 -1.06125e+01 -1.01460e+01 3.01769e+01 8.27670e-01
2.08386e+01 -1.05512e+01 -9.79420e+00 3.04243e+01 7.75472e-01
2.08486e+01 -1.04614e+01 -9.42508e+00 3.06203e+01 6.94716e-01
2.08586e+01 -1.03445e+01 -9.04570e+00 3.07628e+01 5.74877e-01
2.08686e+01 -1.02023e+01 -8.66319e+00 3.08511e+01 4.07687e-01
2.08786e+01 -1.00374e+01 -8.28452e+00 3.08855e+01 1.94820e-01
2.08886e+01 -9.85263e+00 -7.91610e+00 3.08677e+01 -4.53992e-02
2.08986e+01 -9.65107e+00 -7.56346e+00 3.08001e+01 -2.81699e-01
2.09086e+01 -9.43609e+00 -7.23108e+00 3.06860e+01 -4.85076e-01
2.09186e+01 -9.21105e+00 -6.92241e+00 3.05294e+01 -6.41703e-01
2.09286e+01 -8.97931e+00 -6.64002e+00 3.03344e+01 -7.53112e-01
2.09386e+01 -8.74409e+00 -6.38577e+00 3.01054e+01 -8.28615e-01
2.09486e+01 -8.50848e+00 -6.16082e+00 2.98468e+01 -8.78598e-01
2.09587e+01 -8.27532e+00 -5.96582e+00 2.95632e+01 -9.11487e-01
2.09687e+01 -8.04725e+00 -5.80086e+00 2.92587e+01 -9.33231e-01
2.09787e+01 -7.82664e+00 -5.66561e+00 2.89375e+01 -9.47751e-01
2.09887e+01 -7.61556e+00 -5.55940e+00 2.86033e+01 -9.57555e-01
2.09987e+01 -7.41583e+00 -5.48128e+00 2.82596e+01 -9.64227e-01
2.10087e+01 -7.22899e+00 -5.43010e+00 2.79098e+01 -9.68770e-01
2.10187e+01 -7.05631e+00 -5.40463e+00 2.75569e+01 -9.71822e-01
2.10287e+01 -6.89884e+00 -5.40353e+00 2.72035e+01 -9.73789e-01
2.10387e+01 -6.75739e+00 -5.42550e+00 2.68522e+01 -9.74935e-01
2.10487e+01 -6.63255e+00 -5.46925e+00 2.65051e+01 -9.75427e-01
2.10587e+01 -6.52477e+00 -5.53356e+00 2.61645e+01 -9.75368e-01
2.10687e+01 -6.43431e+00 -5.61730e+00 2.58322e+01 -9.74818e-01
2.10787e+01 -6.36134e+00 -5.71941e+00 2.55100e+01 -9.73804e-01
2.10887e+01 -6.30588e+00 -5.83895e+00 2.51997e+01 -9.72327e-01
2.10987e+01 -6.26789e+00 -5.97506e+00 2.49027e+01 -9.70363e-01
2.11087e+01 -6.24724e+00 -6.12697e+00 2.46209e+01 -9.67867e-01
2.11187e+01 -6.24376e+00 -6.29397e+00 2.43555e+01 -9.64768e-01
2.11287e+01 -6.25721e+00 -6.47540e+00 2.41082e+01 -9.60967e-01
2.11387e+01 -6.28732e+00 -6.67064e+00 2.38804e+01 -9.56325e-01
2.11487e+01 -6.33379e+00 -6.87906e+00 2.36737e+01 -9.50657e-01
2.11587e+01 -6.39629e+00 -7.10003e+00 2.34896e+01 -9.43713e-01
2.11687e+01 -6.47446e+00 -7.33284e+00 2.33296e+01 -9.35158e-01
2.11787e+01 -6.56789e+00 -7.57672e+00 2.31953e+01 -9.24541e-01
2.11887e+01 -6.67614e+00 -7.83077e+00 2.30882e+01 -9.11253e-01
2.11987e+01 -6.79872e+00 -8.09395e+00 2.30100e+01 -8.94471e-01
2.12087e+01 -6.93507e+00 -8.36503e+00 2.29621e+01 -8.73085e-01
2.12187e+01 -7.08458e+00 -8.64254e+00 2.29461e+01 -8.45607e-01
2.12287e+01 -7.24651e+00 -8.92476e+00 2.29633e+01 -8.10067e-01
2.12387e+01 -7.42004e+00 -9.20967e+00 2.30153e+01 -7.63926e-01
2.12487e+01 -7.60421e+00 -9.49493e+00 2.31030e+01 -7.04048e-01
2.12588e+01 -7.79792e+00 -9.77784e+00 2.32275e+01 -6.26850e-01
2.12688e+01 -7.99988e+00 -1.00553e+01 2.33894e+01 -5.28793e-01
2.12788e+01 -8.20862e+00 -1.03240e+01 2.35890e+01 -4.07375e-01
2.12888e+01 -8.42250e+00 -1.05800e+01 2.38262e+01 -2.62652e-01
2.12988e+01 -8.63962e+00 -1.08195e+01 2.41003e+01 -9.88095e-02
2.13088e+01 -8.85789e+00 -1.10382e+01 2.44101e+01 7.52394e-02
2.13188e+01 -9.07503e+00 -1.12320e+01 2.47534e+01 2.47264e-01
2.13288e+01 -9.28857e+00 -1.13967e+01 2.51277e+01 4.05016e-01
2.13388e+01 -9.49589e+00 -1.15284e+01 2.55294e+01 5.39697e-01
2.13488e+01 -9.69427e+00 -1.16234e+01 2.59543e+01 6.47640e-01
2.13588e+01 -9.88091e+00 -1.16786e+01 2.63973e+01 7.29724e-01
2.13688e+01 -1.00530e+01 -1.16912e+01 2.68526e+01 7.89517e-01
2.13788e+01 -1.02078e+01 -1.16591e+01 2.73138e+01 8.31434e-01
2.13888e+01 -1.03425e+01 -1.15812e+01 2.77741e+01 8.59522e-01
2.13988e+01 -1.04548e+01 -1.14571e+01 2.82260e+01 8.76904e-01
2.14088e+01 -1.05423e+01 -1.12876e+01 2.86621e+01 8.85611e-01
2.14188e+01 -1.06033e+01 -1.10747e+01 2.90751e+01 8.86565e-01
2.14288e+01 -1.06362e+01 -1.08214e+01 2.94580e+01 8.79536e-01
2.14388e+01 -1.06401e+01 -1.05319e+01 2.98042e+01 8.62956e-01
2.14488e+01 -1.06145e+01 -1.02112e+01 3.01081e+01 8.33547e-01
2.14588e+01 -1.05596e+01 -9.86534e+00 3.03650e+01 7.85782e-01
2.14688e+01 -1.04760e+01 -9.50076e+00 3.05713e+01 7.11473e-01
2.14788e+01 -1.03650e+01 -9.12447e+00 3.07247e+01 6.00372e-01
2.14888e+01 -1.02285e+01 -8.74356e+00 3.08241e+01 4.43403e-01
2.14988e+01 -1.00688e+01 -8.36502e+00 3.08697e+01 2.39635e-01
2.15088e+01 -9.88860e+00 -7.99538e+00 3.08629e+01 3.75049e-03
2.15188e+01 -9.69106e+00 -7.64034e+00 3.08059e+01 -2.34964e-01
2.15288e+01 -9.47943e+00 -7.30459e+00 3.07018e+01 -4.46019e-01
2.15388e+01 -9.25707e+00 -6.99177e+00 3.05545e+01 -6.12160e-01
2.15488e+01 -9.02732e+00 -6.70463e+00 3.03680e+01 -7.32190e-01
2.15589e+01 -8.79344e+00 -6.44514e+00 3.01467e+01 -8.14323e-01
2.15689e+01 -8.55851e+00 -6.21464e+00 2.98950e+01 -8.68967e-01
2.15789e+01 -8.32544e+00 -6.01387e+00 2.96174e+01 -9.04987e-01
2.15889e+01 -8.09689e+00 -5.84303e+00 2.93180e+01 -9.28797e-01
2.15989e+01 -7.87528e+00 -5.70190e+00 2.90011e+01 -9.44679e-01
2.16089e+01 -7.66274e+00 -5.58987e+00 2.86704e+01 -9.55391e-01
2.16189e+01 -7.46114e+00 -5.50606e+00 2.83296e+01 -9.62679e-01
2.16289e+01 -7.27208e+00 -5.44938e+00 2.79819e+01 -9.67650e-01
2.16389e+01 -7.09688e+00 -5.41860e+00 2.76305e+01 -9.71007e-01
2.16489e+01 -6.93663e+00 -5.41243e+00 2.72781e+01 -9.73200e-01
2.16589e+01 -6.79219e+00 -5.42954e+00 2.69271e+01 -9.74519e-01
2.16689e+01 -6.66420e+00 -5.46866e+00 2.65800e+01 -9.75150e-01
2.16789e+01 -6.55313e+00 -5.52857e+00 2.62389e+01 -9.75208e-01
2.16889e+01 -6.45930e+00 -5.60809e+00 2.59056e+01 -9.74762e-01
2.16989e+01 -6.38287e+00 -5.70618e+00 2.55821e+01 -9.73845e-01
2.17089e+01 -6.32392e+00 -5.82187e+00 2.52700e+01 -9.72462e-01
2.17189e+01 -6.28240e+00 -5.95429e+00 2.49710e+01 -9.70597e-01
2.17289e+01 -6.25822e+00 -6.10263e+00 2.46867e+01 -9.68208e-01
2.17389e+01 -6.25121e+00 -6.26618e+00 2.44186e+01 -9.65231e-01
2.17489e+01 -6.26114e+00 -6.44427e+00 2.41681e+01 -9.61569e-01
2.17589e+01 -6.28776e+00 -6.63628e+00 2.39369e+01 -9.57095e-01
2.17689e+01 -6.33076e+00 -6.84157e+00 2.37264e+01 -9.51633e-01
2.17789e+01 -6.38984e+00 -7.05951e+00 2.35381e+01 -9.44947e-01
2.17889e+01 -6.46462e+00 -7.28940e+00 2.33736e+01 -9.36721e-01
2.17989e+01 -6.55471e+00 -7.53050e+00 2.32344e+01 -9.26530e-01
2.18089e+01 -6.65969e+00 -7.78192e+00 2.31221e+01 -9.13798e-01
2.18189e+01 -6.77906e+00 -8.04265e+00 2.30382e+01 -8.97753e-01
2.18289e+01 -6.91230e+00 -8.31149e+00 2.29843e+01 -8.77349e-01
2.18389e+01 -7.05878e+00 -8.58704e+00 2.29619e+01 -8.51185e-01
2.18489e+01 -7.21780e+00 -8.86762e+00 2.29724e+01 -8.17402e-01
2.18590e+01 -7.38856e+00 -9.15129e+00 2.30172e+01 -7.73590e-01
2.18690e+01 -7.57013e+00 -9.43576e+00 2.30975e+01 -7.16745e-01
2.18790e+01 -7.76143e+00 -9.71841e+00 2.32143e+01 -6.43377e-01
2.18890e+01 -7.96121e+00 -9.99627e+00 2.33683e+01 -5.49909e-01
2.18990e+01 -8.16807e+00 -1.02660e+01 2.35598e+01 -4.33563e-01
2.19090e+01 -8.38036e+00 -1.05239e+01 2.37888e+01 -2.93768e-01
2.19190e+01 -8.59627e+00 -1.07660e+01 2.40548e+01 -1.33766e-01
2.19290e+01 -8.81374e+00 -1.09883e+01 2.43566e+01 3.85088e-02
2.19390e+01 -9.03054e+00 -1.11865e+01 2.46922e+01 2.11387e-01
2.19490e+01 -9.24423e+00 -1.13565e+01 2.50593e+01 3.72430e-01
2.19590e+01 -9.45225e+00 -1.14944e+01 2.54544e+01 5.11992e-01
2.19690e+01 -9.65189e+00 -1.15965e+01 2.58735e+01 6.25344e-01
2.19790e+01 -9.84037e+00 -1.16595e+01 2.63116e+01 7.12520e-01
2.19890e+01 -1.00149e+01 -1.16805e+01 2.67632e+01 7.76637e-01
2.19990e+01 -1.01727e+01 -1.16575e+01 2.72219e+01 8.22000e-01
2.20090e+01 -1.03111e+01 -1.15889e+01 2.76811e+01 8.52756e-01
2.20190e+01 -1.04275e+01 -1.14744e+01 2.81333e+01 8.72214e-01
2.20290e+01 -1.05198e+01 -1.13145e+01 2.85714e+01 8.82613e-01
2.20390e+01 -1.05859e+01 -1.11108e+01 2.89879e+01 8.85094e-01
2.20490e+01 -1.06244e+01 -1.08664e+01 2.93758e+01 8.79656e-01
2.20590e+01 -1.06341e+01 -1.05849e+01 2.97283e+01 8.65017e-01
2.20690e+01 -1.06145e+01 -1.02713e+01 3.00399e+01 8.38272e-01
2.20790e+01 -1.05655e+01 -9.93147e+00 3.03055e+01 7.94394e-01
2.20890e+01 -1.04879e+01 -9.57165e+00 3.05213e+01 7.25771e-01
2.20990e+01 -1.03827e+01 -9.19875e+00 3.06849e+01 6.22527e-01
2.21090e+01 -1.02517e+01 -8.81982e+00 3.07948e+01 4.75099e-01
2.21190e+01 -1.00971e+01 -8.44186e+00 3.08511e+01 2.80463e-01
2.21290e+01 -9.92149e+00 -8.07147e+00 3.08547e+01 4.99124e-02
2.21390e+01 -9.72798e+00 -7.71452e+00 3.08079e+01 -1.89686e-01
2.21490e+01 -9.51976e+00 -7.37588e+00 3.07136e+01 -4.07126e-01
2.21591e+01 -9.30018e+00 -7.05938e+00 3.05754e+01 -5.82108e-01
2.21691e+01 -9.07256e+00 -6.76792e+00 3.03973e+01 -7.10590e-01
2.21791e+01 -8.84016e+00 -6.50364e+00 3.01836e+01 -7.99429e-01
2.21891e+01 -8.60611e+00 -6.26799e+00 2.99387e+01 -8.58876e-01
2.21991e+01 -8.37332e+00 -6.06181e+00 2.96670e+01 -8.98159e-01
2.22091e+01 -8.14451e+00 -5.88544e+00 2.93728e+01 -9.24133e-01
2.22191e+01 -7.92213e+00 -5.73874e+00 2.90603e+01 -9.41447e-01
2.22291e+01 -7.70837e+00 -5.62118e+00 2.87333e+01 -9.53112e-01
2.22391e+01 -7.50515e+00 -5.53195e+00 2.83954e+01 -9.61045e-01
2.22491e+01 -7.31410e+00 -5.46999e+00 2.80500e+01 -9.66463e-01
2.22591e+01 -7.13662e+00 -5.43411e+00 2.77003e+01 -9.70138e-01
2.22691e+01 -6.97383e+00 -5.42304e+00 2.73490e+01 -9.72564e-01
2.22791e+01 -6.82662e+00 -5.43547e+00 2.69987e+01 -9.74061e-01
2.22891e+01 -6.69570e+00 -5.47012e+00 2.66517e+01 -9.74832e-01
2.22991e+01 -6.58156e+00 -5.52575e+00 2.63102e+01 -9.75007e-01
2.23091e+01 -6.48456e+00 -5.60120e+00 2.59762e+01 -9.74663e-01
2.23191e+01 -6.40488e+00 -5.69539e+00 2.56516e+01 -9.73840e-01
2.23291e+01 -6.34262e+00 -5.80735e+00 2.53381e+01 -9.72549e-01
2.23391e+01 -6.29777e+00 -5.93617e+00 2.50373e+01 -9.70778e-01
2.23491e+01 -6.27024e+00 -6.08105e+00 2.47508e+01 -9.68489e-01
2.23591e+01 -6.25986e+00 -6.24125e+00 2.44801e+01 -9.65622e-01
2.23691e+01 -6.26644e+00 -6.41610e+00 2.42269e+01 -9.62090e-01
2.23791e+01 -6.28971e+00 -6.60496e+00 2.39925e+01 -9.57769e-01
2.23891e+01 -6.32941e+00 -6.80720e+00 2.37785e+01 -9.52494e-01
2.23991e+01 -6.38519e+00 -7.02218e+00 2.35864e+01 -9.46041e-01
2.24091e+01 -6.45672e+00 -7.24923e+00 2.34177e+01 -9.38110e-01
2.24191e+01 -6.54361e+00 -7.48758e+00 2.32740e+01 -9.28300e-01
2.24291e+01 -6.64543e+00 -7.73640e+00 2.31568e+01 -9.16068e-01
2.24391e+01 -6.76171e+00 -7.99470e+00 2.30676e+01 -9.00681e-01
2.24491e+01 -6.89192e+00 -8.26130e+00 2.30081e+01 -8.81156e-01
2.24592e+01 -7.03547e+00 -8.53485e+00 2.29797e+01 -8.56166e-01
2.24692e+01 -7.19166e+00 -8.81373e+00 2.29839e+01 -8.23956e-01
2.24792e+01 -7.35971e+00 -9.09604e+00 2.30221e+01 -7.82234e-01
2.24892e+01 -7.53871e+00 -9.37957e+00 2.30954e+01 -7.28126e-01
2.24992e+01 -7.72763e+00 -9.66178e+00 2.32049e+01 -6.58240e-01
2.25092e+01 -7.92524e+00 -9.93975e+00 2.33513e+01 -5.69002e-01
2.25192e+01 -8.13017e+00 -1.02102e+01 2.35352e+01 -4.57427e-01
2.25292e+01 -8.34083e+00 -1.04696e+01 2.37564e+01 -3.22423e-01
2.25392e+01 -8.55544e+00 -1.07140e+01 2.40146e+01 -1.66393e-01
2.25492e+01 -8.77199e+00 -1.09394e+01 2.43086e+01 3.68361e-03
2.25592e+01 -8.98830e+00 -1.11415e+01 2.46369e+01 1.76789e-01
2.25692e+01 -9.20196e+00 -1.13164e+01 2.49968e+01 3.40466e-01
2.25792e+01 -9.41045e+00 -1.14599e+01 2.53854e+01 4.84379e-01
2.25892e+01 -9.61109e+00 -1.15685e+01 2.57986e+01 6.02807e-01
2.25992e+01 -9.80113e+00 -1.16387e+01 2.62318e+01 6.94916e-01
2.26092e+01 -9.97778e+00 -1.16676e+01 2.66794e+01 7.63314e-01
2.26192e+01 -1.01383e+01 -1.16529e+01 2.71354e+01 8.12138e-01
2.26292e+01 -1.02799e+01 -1.15932e+01 2.75930e+01 8.45590e-01
2.26392e+01 -1.04002e+01 -1.14877e+01 2.80452e+01 8.67141e-01
2.26492e+01 -1.04968e+01 -1.13369e+01 2.84846e+01 8.79225e-01
2.26592e+01 -1.05677e+01 -1.11422e+01 2.89039e+01 8.83184e-01
2.26692e+01 -1.06113e+01 -1.09063e+01 2.92960e+01 8.79235e-01
2.26792e+01 -1.06264e+01 -1.06327e+01 2.96542e+01 8.66349e-01
2.26892e+01 -1.06124e+01 -1.03263e+01 2.99725e+01 8.41959e-01
2.26992e+01 -1.05692e+01 -9.99246e+00 3.02460e+01 8.01484e-01
2.27092e+01 -1.04973e+01 -9.63756e+00 3.04707e+01 7.37854e-01
2.27192e+01 -1.03977e+01 -9.26831e+00 3.06437e+01 6.41615e-01
2.27292e+01 -1.02720e+01 -8.89170e+00 3.07635e+01 5.02972e-01
2.27392e+01 -1.01223e+01 -8.51473e+00 3.08298e+01 3.17264e-01
2.27492e+01 -9.95126e+00 -8.14405e+00 3.08435e+01 9.27411e-02
2.27593e+01 -9.76177e+00 -7.78566e+00 3.08065e+01 -1.46390e-01
2.27693e+01 -9.55700e+00 -7.44461e+00 3.07216e+01 -3.68898e-01
2.27793e+01 -9.34026e+00 -7.12490e+00 3.05922e+01 -5.51910e-01
2.27893e+01 -9.11488e+00 -6.82959e+00 3.04222e+01 -6.88536e-01
2.27993e+01 -8.88412e+00 -6.56095e+00 3.02160e+01 -7.84062e-01
2.28093e+01 -8.65111e+00 -6.32056e+00 2.99778e+01 -8.48399e-01
2.28193e+01 -8.41880e+00 -6.10939e+00 2.97121e+01 -8.91043e-01
2.28293e+01 -8.18994e+00 -5.92785e+00 2.94231e+01 -9.19264e-01
2.28393e+01 -7.96702e+00 -5.77592e+00 2.91149e+01 -9.38067e-01
2.28493e+01 -7.75228e+00 -5.65314e+00 2.87917e+01 -9.50725e-01
2.28593e+01 -7.54767e+00 -5.55876e+00 2.84568e+01 -9.59331e-01
2.28693e+01 -7.35488e+00 -5.49178e+00 2.81139e+01 -9.65213e-01
2.28793e+01 -7.17535e+00 -5.45103e+00 2.77660e+01 -9.69217e-01
2.28893e+01 -7.01025e+00 -5.43527e+00 2.74160e+01 -9.71883e-01
2.28993e+01 -6.86053e+00 -5.44321e+00 2.70665e+01 -9.73561e-01
2.29093e+01 -6.72691e+00 -5.47355e+00 2.67199e+01 -9.74475e-01
2.29193e+01 -6.60993e+00 -5.52508e+00 2.63783e+01 -9.74766e-01
2.29293e+01 -6.50996e+00 -5.59660e+00 2.60438e+01 -9.74523e-01
2.29393e+01 -6.42725e+00 -5.68703e+00 2.57184e+01 -9.73791e-01
2.29493e+01 -6.36189e+00 -5.79537e+00 2.54036e+01 -9.72588e-01
2.29593e+01 -6.31389e+00 -5.92072e+00 2.51012e+01 -9.70905e-01
2.29693e+01 -6.28319e+00 -6.06226e+00 2.48128e+01 -9.68709e-01
2.29793e+01 -6.26964e+00 -6.21922e+00 2.45400e+01 -9.65946e-01
2.29893e+01 -6.27303e+00 -6.39094e+00 2.42842e+01 -9.62531e-01
2.29993e+01 -6.29314e+00 -6.57675e+00 2.40470e+01 -9.58349e-01
2.30093e+01 -6.32967e+00 -6.77603e+00 2.38298e+01 -9.53242e-01
2.30193e+01 -6.38233e+00 -6.98813e+00 2.36342e+01 -9.46998e-01
2.30293e+01 -6.45075e+00 -7.21239e+00 2.34617e+01 -9.39333e-01
2.30393e+01 -6.53457e+00 -7.44807e+00 2.33139e+01 -9.29863e-01
2.30493e+01 -6.63337e+00 -7.69433e+00 2.31922e+01 -9.18076e-01
2.30594e+01 -6.74667e+00 -7.95021e+00 2.30982e+01 -9.03277e-01
2.30694e+01 -6.87397e+00 -8.21458e+00 2.30335e+01 -8.84533e-01
2.30794e+01 -7.01468e+00 -8.48610e+00 2.29995e+01 -8.60590e-01
2.30894e+01 -7.16812e+00 -8.76322e+00 2.29978e+01 -8.29781e-01
2.30994e+01 -7.33353e+00 -9.04408e+00 2.30297e+01 -7.89929e-01
2.31094e+01 -7.51003e+00 -9.32655e+00 2.30965e+01 -7.38278e-01
2.31194e+01 -7.69659e+00 -9.60813e+00 2.31991e+01 -6.71544e-01
2.31294e+01 -7.89204e+00 -9.88600e+00 2.33385e+01 -5.86178e-01
2.31394e+01 -8.09503e+00 -1.01570e+01 2.35150e+01 -4.79048e-01
2.31494e+01 -8.30402e+00 -1.04175e+01 2.37289e+01 -3.48642e-01
2.31594e+01 -8.51725e+00 -1.06638e+01 2.39796e+01 -1.96621e-01
2.31694e+01 -8.73278e+00 -1.08918e+01 2.42662e+01 -2.90623e-02
2.31794e+01 -8.94845e+00 -1.10974e+01 2.45873e+01 1.43720e-01
2.31894e+01 -9.16191e+00 -1.12765e+01 2.49404e+01 3.09402e-01
2.31994e+01 -9.37066e+00 -1.14252e+01 2.53225e+01 4.57115e-01
2.32094e+01 -9.57206e+00 -1.15396e+01 2.57299e+01 5.80233e-01
2.32194e+01 -9.76338e+00 -1.16164e+01 2.61580e+01 6.77061e-01
2.32294e+01 -9.94185e+00 -1.16525e+01 2.66015e+01 7.49649e-01
2.32394e+01 -1.01047e+01 -1.16457e+01 2.70544e+01 8.01913e-01
2.32494e+01 -1.02493e+01 -1.15942e+01 2.75102e+01 8.38067e-01
2.32594e+01 -1.03730e+01 -1.14973e+01 2.79618e+01 8.61716e-01
2.32694e+01 -1.04735e+01 -1.13551e+01 2.84020e+01 8.75472e-01
2.32794e+01 -1.05487e+01 -1.11690e+01 2.88234e+01 8.80866e-01
2.32894e+01 -1.05971e+01 -1.09413e+01 2.92191e+01 8.78312e-01
2.32994e+01 -1.06173e+01 -1.06754e+01 2.95821e+01 8.67014e-01
2.33094e+01 -1.06086e+01 -1.03759e+01 2.99066e+01 8.44703e-01
2.33194e+01 -1.05707e+01 -1.00482e+01 3.01872e+01 8.07201e-01
2.33294e+01 -1.05042e+01 -9.69831e+00 3.04199e+01 7.47933e-01
2.33394e+01 -1.04099e+01 -9.33292e+00 3.06016e+01 6.57892e-01
2.33494e+01 -1.02893e+01 -8.95893e+00 3.07306e+01 5.27236e-01
2.33595e+01 -1.01445e+01 -8.58332e+00 3.08064e+01 3.50068e-01
2.33695e+01 -9.97790e+00 -8.21279e+00 3.08295e+01 1.31981e-01
2.33795e+01 -9.79237e+00 -7.85343e+00 3.08018e+01 -1.05545e-01
2.33895e+01 -9.59105e+00 -7.51044e+00 3.07258e+01 -3.31831e-01
2.33995e+01 -9.37721e+00 -7.18799e+00 3.06049e+01 -5.21957e-01
2.34095e+01 -9.15416e+00 -6.88930e+00 3.04429e+01 -6.66290e-01
2.34195e+01 -8.92516e+00 -6.61677e+00 3.02439e+01 -7.68381e-01
2.34295e+01 -8.69335e+00 -6.37208e+00 3.00123e+01 -8.37628e-01
2.34395e+01 -8.46171e+00 -6.15632e+00 2.97524e+01 -8.83695e-01
2.34495e+01 -8.23301e+00 -5.97002e+00 2.94686e+01 -9.14221e-01
2.34595e+01 -8.00977e+00 -5.81322e+00 2.91649e+01 -9.34560e-01
2.34695e+01 -7.79426e+00 -5.68556e+00 2.88454e+01 -9.48245e-01
2.34795e+01 -7.58851e+00 -5.58633e+00 2.85138e+01 -9.57545e-01
2.34895e+01 -7.39423e+00 -5.51460e+00 2.81734e+01 -9.63906e-01
2.34995e+01 -7.21290e+00 -5.46924e+00 2.78275e+01 -9.68247e-01
2.35095e+01 -7.04575e+00 -5.44902e+00 2.74789e+01 -9.71159e-01
2.35195e+01 -6.89374e+00 -5.45267e+00 2.71304e+01 -9.73021e-01
2.35295e+01 -6.75766e+00 -5.47891e+00 2.67843e+01 -9.74078e-01
2.35395e+01 -6.63807e+00 -5.52650e+00 2.64429e+01 -9.74486e-01
2.35495e+01 -6.53538e+00 -5.59425e+00 2.61082e+01 -9.74342e-01
2.35595e+01 -6.44984e+00 -5.68107e+00 2.57821e+01 -9.73699e-01
2.35695e+01 -6.38160e+00 -5.78595e+00 2.54663e+01 -9.72580e-01
2.35795e+01 -6.33067e+00 -5.90797e+00 2.51627e+01 -9.70979e-01
2.35895e+01 -6.29700e+00 -6.04628e+00 2.48727e+01 -9.68870e-01
2.35995e+01 -6.28046e+00 -6.20013e+00 2.45979e+01 -9.66201e-01
2.36095e+01 -6.28086e+00 -6.36882e+00 2.43399e+01 -9.62893e-01
2.36195e+01 -6.29797e+00 -6.55169e+00 2.41002e+01 -9.58837e-01
2.36295e+01 -6.33152e+00 -6.74810e+00 2.38802e+01 -9.53881e-01
2.36395e+01 -6.38120e+00 -6.95742e+00 2.36814e+01 -9.47824e-01
2.36495e+01 -6.44668e+00 -7.17897e+00 2.35055e+01 -9.40395e-01
2.36596e+01 -6.52758e+00 -7.41204e+00 2.33538e+01 -9.31228e-01
2.36696e+01 -6.62349e+00 -7.65579e+00 2.32280e+01 -9.19835e-01
2.36796e+01 -6.73395e+00 -7.90929e+00 2.31296e+01 -9.05557e-01
2.36896e+01 -6.85846e+00 -8.17144e+00 2.30601e+01 -8.87505e-01
2.36996e+01 -6.99643e+00 -8.44093e+00 2.30210e+01 -8.64491e-01
2.37096e+01 -7.14722e+00 -8.71624e+00 2.30139e+01 -8.34926e-01
2.37196e+01 -7.31007e+00 -8.99558e+00 2.30400e+01 -7.96736e-01
2.37296e+01 -7.48412e+00 -9.27686e+00 2.31007e+01 -7.47282e-01
2.37396e+01 -7.66838e+00 -9.55765e+00 2.31969e+01 -6.83382e-01
2.37496e+01 -7.86169e+00 -9.83521e+00 2.33297e+01 -6.01534e-01
2.37596e+01 -8.06275e+00 -1.01064e+01 2.34993e+01 -4.98512e-01
2.37696e+01 -8.27003e+00 -1.03678e+01 2.37062e+01 -3.72460e-01
2.37796e+01 -8.48183e+00 -1.06156e+01 2.39498e+01 -2.24405e-01
2.37896e+01 -8.69625e+00 -1.08458e+01 2.42294e+01 -5.95872e-02
2.37996e+01 -8.91115e+00 -1.10544e+01 2.45435e+01 1.12408e-01
2.38096e+01 -9.12424e+00 -1.12373e+01 2.48900e+01 2.79505e-01
2.38196e+01 -9.33305e+00 -1.13904e+01 2.52659e+01 4.30458e-01
2.38296e+01 -9.53497e+00 -1.15101e+01 2.56675e+01 5.57839e-01
2.38396e+01 -9.72730e+00 -1.15929e+01 2.60906e+01 6.59118e-01
2.38496e+01 -9.90729e+00 -1.16357e+01 2.65298e+01 7.35758e-01
2.38596e+01 -1.00722e+01 -1.16360e+01 2.69794e+01 7.91402e-01
2.38696e+01 -1.02193e+01 -1.15922e+01 2.74330e+01 8.30239e-01
2.38796e+01 -1.03460e+01 -1.15033e+01 2.78836e+01 8.55974e-01
2.38896e+01 -1.04501e+01 -1.13692e+01 2.83240e+01 8.71382e-01
2.38996e+01 -1.05293e+01 -1.11912e+01 2.87470e+01 8.78165e-01
2.39096e+01 -1.05820e+01 -1.09713e+01 2.91455e+01 8.76921e-01
2.39196e+01 -1.06068e+01 -1.07129e+01 2.95126e+01 8.67062e-01
2.39296e+01 -1.06030e+01 -1.04202e+01 2.98424e+01 8.46585e-01
2.39396e+01 -1.05703e+01 -1.00985e+01 3.01294e+01 8.11668e-01
2.39496e+01 -1.05088e+01 -9.75374e+00 3.03693e+01 7.56190e-01
2.39597e+01 -1.04196e+01 -9.39237e+00 3.05590e+01 6.71591e-01
2.39697e+01 -1.03039e+01 -9.02127e+00 3.06964e+01 5.48111e-01
2.39797e+01 -1.01637e+01 -8.64736e+00 3.07809e+01 3.78953e-01
2.39897e+01 -1.00014e+01 -8.27738e+00 3.08129e+01 1.67460e-01
2.39997e+01 -9.81975e+00 -7.91749e+00 3.07940e+01 -6.75544e-02
2.40097e+01 -9.62186e+00 -7.57304e+00 3.07265e+01 -2.96407e-01
2.40197e+01 -9.41094e+00 -7.24834e+00 3.06136e+01 -4.92664e-01
2.40297e+01 -9.19029e+00 -6.94675e+00 3.04592e+01 -6.44144e-01
2.40397e+01 -8.96316e+00 -6.67079e+00 3.02673e+01 -7.52572e-01
2.40497e+01 -8.73269e+00 -6.42226e+00 3.00421e+01 -8.26676e-01
2.40597e+01 -8.50188e+00 -6.20235e+00 2.97880e+01 -8.76181e-01
2.40697e+01 -8.27352e+00 -6.01169e+00 2.95093e+01 -9.09046e-01
2.40797e+01 -8.05018e+00 -5.85041e+00 2.92101e+01 -9.30951e-01
2.40897e+01 -7.83415e+00 -5.71822e+00 2.88944e+01 -9.45685e-01
2.40997e+01 -7.62749e+00 -5.61448e+00 2.85660e+01 -9.55696e-01
2.41097e+01 -7.43196e+00 -5.53830e+00 2.82283e+01 -9.62547e-01
2.41197e+01 -7.24909e+00 -5.48861e+00 2.78845e+01 -9.67234e-01
2.41297e+01 -7.08013e+00 -5.46418e+00 2.75376e+01 -9.70395e-01
2.41397e+01 -6.92610e+00 -5.46378e+00 2.71902e+01 -9.72444e-01
2.41497e+01 -6.78780e+00 -5.48612e+00 2.68448e+01 -9.73644e-01
2.41597e+01 -6.66584e+00 -5.52997e+00 2.65037e+01 -9.74168e-01
2.41697e+01 -6.56067e+00 -5.59413e+00 2.61690e+01 -9.74121e-01
2.41797e+01 -6.47255e+00 -5.67752e+00 2.58425e+01 -9.73564e-01
2.41897e+01 -6.40164e+00 -5.77908e+00 2.55260e+01 -9.72524e-01
2.41997e+01 -6.34799e+00 -5.89791e+00 2.52213e+01 -9.71002e-01
2.42097e+01 -6.31157e+00 -6.03314e+00 2.49300e+01 -9.68973e-01
2.42197e+01 -6.29224e+00 -6.18400e+00 2.46536e+01 -9.66390e-01
2.42297e+01 -6.28984e+00 -6.34979e+00 2.43937e+01 -9.63179e-01
2.42397e+01 -6.30415e+00 -6.52983e+00 2.41518e+01 -9.59234e-01
2.42497e+01 -6.33490e+00 -6.72349e+00 2.39293e+01 -9.54414e-01
2.42598e+01 -6.38179e+00 -6.93012e+00 2.37277e+01 -9.48522e-01
2.42698e+01 -6.44449e+00 -7.14906e+00 2.35487e+01 -9.41301e-01
2.42798e+01 -6.52262e+00 -7.37959e+00 2.33936e+01 -9.32402e-01
2.42898e+01 -6.61579e+00 -7.62090e+00 2.32641e+01 -9.21356e-01
2.42998e+01 -6.72355e+00 -7.87206e+00 2.31617e+01 -9.07536e-01
2.43098e+01 -6.84540e+00 -8.13200e+00 2.30879e+01 -8.90095e-01
2.43198e+01 -6.98076e+00 -8.39945e+00 2.30441e+01 -8.67897e-01
2.43298e+01 -7.12900e+00 -8.67293e+00 2.30320e+01 -8.39430e-01
2.43398e+01 -7.28939e+00 -8.95068e+00 2.30528e+01 -8.02710e-01
2.43498e+01 -7.46107e+00 -9.23067e+00 2.31078e+01 -7.55206e-01
2.43598e+01 -7.64307e+00 -9.51053e+00 2.31982e+01 -6.93838e-01
2.43698e+01 -7.83428e+00 -9.78757e+00 2.33247e+01 -6.15164e-01
2.43798e+01 -8.03340e+00 -1.00587e+01 2.34880e+01 -5.15902e-01
2.43898e+01 -8.23896e+00 -1.03206e+01 2.36882e+01 -3.93928e-01
2.43998e+01 -8.44929e+00 -1.05696e+01 2.39252e+01 -2.49726e-01
2.44098e+01 -8.66251e+00 -1.08017e+01 2.41982e+01 -8.77796e-02
2.44198e+01 -8.87653e+00 -1.10128e+01 2.45057e+01 8.30493e-02
2.44298e+01 -9.08911e+00 -1.11989e+01 2.48457e+01 2.51026e-01
2.44398e+01 -9.29779e+00 -1.13560e+01 2.52155e+01 4.04664e-01
2.44498e+01 -9.50001e+00 -1.14803e+01 2.56116e+01 5.35850e-01
2.44598e+01 -9.69308e+00 -1.15684e+01 2.60295e+01 6.41264e-01
2.44698e+01 -9.87429e+00 -1.16172e+01 2.64645e+01 7.21766e-01
2.44798e+01 -1.00409e+01 -1.16242e+01 2.69106e+01 7.80693e-01
2.44898e+01 -1.01902e+01 -1.15874e+01 2.73617e+01 8.22162e-01
2.44998e+01 -1.03196e+01 -1.15058e+01 2.78109e+01 8.49956e-01
2.45098e+01 -1.04267e+01 -1.13794e+01 2.82510e+01 8.66985e-01
2.45198e+01 -1.05095e+01 -1.12089e+01 2.86750e+01 8.75108e-01
2.45298e+01 -1.05661e+01 -1.09965e+01 2.90757e+01 8.75091e-01
2.45398e+01 -1.05952e+01 -1.07452e+01 2.94462e+01 8.66535e-01
2.45498e+01 -1.05959e+01 -1.04592e+01 2.97805e+01 8.47670e-01
2.45599e+01 -1.05679e+01 -1.01434e+01 3.00730e+01 8.14990e-01
2.45699e+01 -1.05112e+01 -9.80371e+00 3.03193e+01 7.62784e-01
2.45799e+01 -1.04267e+01 -9.44648e+00 3.05161e+01 6.82918e-01
2.45899e+01 -1.03156e+01 -9.07847e+00 3.06613e+01 5.65809e-01
2.45999e+01 -1.01798e+01 -8.70658e+00 3.07538e+01 4.04035e-01
2.46099e+01 -1.00217e+01 -8.33752e+00 3.07940e+01 1.99073e-01
2.46199e+01 -9.84386e+00 -7.97755e+00 3.07832e+01 -3.27560e-02
2.46299e+01 -9.64935e+00 -7.63209e+00 3.07237e+01 -2.63076e-01
2.46399e+01 -9.44136e+00 -7.30561e+00 3.06186e+01 -4.64446e-01
2.46499e+01 -9.22315e+00 -7.00160e+00 3.04715e+01 -6.22412e-01
2.46599e+01 -8.99797e+00 -6.72270e+00 3.02863e+01 -7.36845e-01
2.46699e+01 -8.76897e+00 -6.47080e+00 3.00673e+01 -8.15676e-01
2.46799e+01 -8.53915e+00 -6.24720e+00 2.98188e+01 -8.68584e-01
2.46899e+01 -8.31133e+00 -6.05262e+00 2.95451e+01 -9.03788e-01
2.46999e+01 -8.08808e+00 -5.88726e+00 2.92503e+01 -9.27271e-01
2.47099e+01 -7.87176e+00 -5.75092e+00 2.89385e+01 -9.43066e-01
2.47199e+01 -7.66442e+00 -5.64303e+00 2.86134e+01 -9.53798e-01
2.47299e+01 -7.46790e+00 -5.56274e+00 2.82784e+01 -9.61145e-01
2.47399e+01 -7.28374e+00 -5.50900e+00 2.79368e+01 -9.66181e-01
2.47499e+01 -7.11323e+00 -5.48065e+00 2.75917e+01 -9.69595e-01
2.47599e+01 -6.95743e+00 -5.47644e+00 2.72456e+01 -9.71831e-01
2.47699e+01 -6.81718e+00 -5.49512e+00 2.69012e+01 -9.73175e-01
2.47799e+01 -6.69311e+00 -5.53544e+00 2.65606e+01 -9.73813e-01
2.47899e+01 -6.58569e+00 -5.59622e+00 2.62260e+01 -9.73861e-01
2.47999e+01 -6.49523e+00 -5.67634e+00 2.58994e+01 -9.73386e-01
2.48099e+01 -6.42190e+00 -5.77477e+00 2.55825e+01 -9.72422e-01
2.48199e+01 -6.36576e+00 -5.89056e+00 2.52770e+01 -9.70972e-01
2.48299e+01 -6.32680e+00 -6.02286e+00 2.49847e+01 -9.69017e-01
2.48399e+01 -6.30491e+00 -6.17088e+00 2.47069e+01 -9.66512e-01
2.48499e+01 -6.29992e+00 -6.33389e+00 2.44454e+01 -9.63388e-01
2.48600e+01 -6.31163e+00 -6.51123e+00 2.42016e+01 -9.59543e-01
2.48700e+01 -6.33977e+00 -6.70225e+00 2.39769e+01 -9.54841e-01
2.48800e+01 -6.38404e+00 -6.90631e+00 2.37730e+01 -9.49095e-01
2.48900e+01 -6.44414e+00 -7.12273e+00 2.35912e+01 -9.42057e-01
2.49000e+01 -6.51968e+00 -7.35080e+00 2.34332e+01 -9.33390e-01
2.49100e+01 -6.61028e+00 -7.58974e+00 2.33004e+01 -9.22648e-01
2.49200e+01 -6.71548e+00 -7.83862e+00 2.31943e+01 -9.09227e-01
2.49300e+01 -6.83481e+00 -8.09639e+00 2.31166e+01 -8.92318e-01
2.49400e+01 -6.96769e+00 -8.36181e+00 2.30686e+01 -8.70834e-01
2.49500e+01 -7.11350e+00 -8.63343e+00 2.30520e+01 -8.43327e-01
2.49600e+01 -7.27152e+00 -8.90953e+00 2.30679e+01 -8.07897e-01
2.49700e+01 -7.44091e+00 -9.18814e+00 2.31178e+01 -7.62110e-01
2.49800e+01 -7.62074e+00 -9.46693e+00 2.32027e+01 -7.02987e-01
2.49900e+01 -7.80988e+00 -9.74328e+00 2.33236e+01 -6.27153e-01
2.50000e+01 -8.00710e+00 -1.00142e+01 2.34809e+01 -5.31299e-01


==> data/lorenz_stabilizer_plot_end.dat <==
-8.33611e-03 1.36628e+00 2.01471e+00 1.48649e+01 0.00000e+00
1.66722e-03 1.43591e+00 2.17894e+00 1.45026e+01 -8.17184e-01
1.16706e-02 1.51480e+00 2.34993e+00 1.41538e+01 -7.97162e-01
2.16739e-02 1.60318e+00 2.53612e+00 1.38188e+01 -7.73161e-01
3.16772e-02 1.70167e+00 2.73914e+00 1.34981e+01 -7.44241e-01
4.16806e-02 1.81100e+00 2.96076e+00 1.31922e+01 -7.09213e-01
5.16839e-02 1.93200e+00 3.20290e+00 1.29018e+01 -6.66581e-01
6.16872e-02 2.06560e+00 3.46765e+00 1.26280e+01 -6.14497e-01
7.16906e-02 2.21287e+00 3.75727e+00 1.23718e+01 -5.50745e-01
8.16939e-02 2.37500e+00 4.07420e+00 1.21348e+01 -4.72802e-01
9.16972e-02 2.55329e+00 4.42105e+00 1.19187e+01 -3.78053e-01
1.01701e-01 2.74918e+00 4.80062e+00 1.17256e+01 -2.64268e-01
1.11704e-01 2.96426e+00 5.21585e+00 1.15581e+01 -1.30453e-01
1.21707e-01 3.20024e+00 5.66977e+00 1.14194e+01 2.19531e-02
1.31711e-01 3.45897e+00 6.16546e+00 1.13132e+01 1.87842e-01
1.41714e-01 3.74239e+00 6.70591e+00 1.12441e+01 3.57966e-01
1.51717e-01 4.05256e+00 7.29390e+00 1.12174e+01 5.20158e-01
1.61721e-01 4.39158e+00 7.93183e+00 1.12393e+01 6.62442e-01
1.71724e-01 4.76154e+00 8.62159e+00 1.13173e+01 7.76694e-01
1.81727e-01 5.16451e+00 9.36436e+00 1.14599e+01 8.60702e-01
1.91731e-01 5.60240e+00 1.01603e+01 1.16770e+01 9.17562e-01
2.01734e-01 6.07692e+00 1.10084e+01 1.19797e+01 9.53293e-01
2.11737e-01 6.58940e+00 1.19056e+01 1.23806e+01 9.74358e-01
2.21741e-01 7.14068e+00 1.28466e+01 1.28935e+01 9.86140e-01
2.31744e-01 7.73085e+00 1.38230e+01 1.35331e+01 9.92470e-01
2.41747e-01 8.35903e+00 1.48227e+01 1.43146e+01 9.95773e-01
2.51751e-01 9.02303e+00 1.58286e+01 1.52531e+01 9.97462e-01
2.61754e-01 9.71901e+00 1.68186e+01 1.63624e+01 9.98297e-01
2.71757e-01 1.04411e+01 1.77646e+01 1.76535e+01 9.98654e-01
2.81761e-01 1.11810e+01 1.86321e+01 1.91326e+01 9.98672e-01
2.91764e-01 1.19276e+01 1.93812e+01 2.07990e+01 9.98258e-01
3.01767e-01 1.26670e+01 1.99673e+01 2.26427e+01 9.96779e-01
3.11771e-01 1.33820e+01 2.03436e+01 2.46417e+01 9.91223e-01
3.21774e-01 1.40527e+01 2.04646e+01 2.67603e+01 9.64265e-01
3.31777e-01 1.46571e+01 2.02899e+01 2.89485e+01 7.98791e-01
3.41781e-01 1.51717e+01 1.97873e+01 3.11423e+01 1.78322e-02
3.51784e-01 1.55728e+01 1.89394e+01 3.32667e+01 -8.25447e-01
3.61787e-01 1.58387e+01 1.77600e+01 3.52416e+01 -9.83728e-01
3.71791e-01 1.59524e+01 1.62844e+01 3.69900e+01 -9.98428e-01
3.81794e-01 1.59025e+01 1.45660e+01 3.84458e+01 -9.99796e-01
3.91797e-01 1.56848e+01 1.26752e+01 3.95605e+01 -9.99958e-01
4.01801e-01 1.53028e+01 1.06925e+01 4.03081e+01 -9.99985e-01
4.11804e-01 1.47673e+01 8.69995e+00 4.06870e+01 -9.99990e-01
4.21807e-01 1.40957e+01 6.77356e+00 4.07181e+01 -9.99988e-01
4.31811e-01 1.33105e+01 4.97612e+00 4.04402e+01 -9.99976e-01
4.41814e-01 1.24370e+01 3.35346e+00 3.99038e+01 -9.99930e-01
4.51817e-01 1.15020e+01 1.93337e+00 3.91644e+01 -9.99748e-01
4.61821e-01 1.05310e+01 7.26761e-01 3.82769e+01 -9.98999e-01
4.71824e-01 9.54789e+00 -2.69365e-01 3.72909e+01 -9.96104e-01
4.81827e-01 8.57321e+00 -1.06829e+00 3.62485e+01 -9.86402e-01
4.91831e-01 7.62401e+00 -1.68990e+00 3.51835e+01 -9.59917e-01
5.01834e-01 6.71364e+00 -2.15742e+00 3.41207e+01 -9.03754e-01
5.11837e-01 5.85191e+00 -2.49494e+00 3.30781e+01 -8.13817e-01
5.21841e-01 5.04542e+00 -2.72587e+00 3.20668e+01 -7.05649e-01
5.31844e-01 4.29799e+00 -2.87194e+00 3.10936e+01 -6.06864e-01
5.41847e-01 3.61111e+00 -2.95267e+00 3.01615e+01 -5.39042e-01
5.51851e-01 2.98440e+00 -2.98503e+00 2.92710e+01 -5.09607e-01
5.61854e-01 2.41601e+00 -2.98338e+00 2.84211e+01 -5.14998e-01
5.71857e-01 1.90305e+00 -2.95955e+00 2.76097e+01 -5.46328e-01
5.81861e-01 1.44186e+00 -2.92308e+00 2.68345e+01 -5.93400e-01
5.91864e-01 1.02835e+00 -2.88155e+00 2.60929e+01 -6.47057e-01
6.01867e-01 6.58149e-01 -2.84086e+00 2.53824e+01 -7.00397e-01
6.11871e-01 3.26834e-01 -2.80557e+00 2.47006e+01 -7.49109e-01
6.21874e-01 3.00120e-02 -2.77914e+00 2.40456e+01 -7.91141e-01
6.31877e-01 -2.36575e-01 -2.76417e+00 2.34155e+01 -8.26053e-01
6.41881e-01 -4.76996e-01 -2.76262e+00 2.28090e+01 -8.54337e-01
6.51884e-01 -6.95094e-01 -2.77595e+00 2.22246e+01 -8.76909e-01
6.61887e-01 -8.94464e-01 -2.80526e+00 2.16616e+01 -8.94777e-01
6.71891e-01 -1.07846e+00 -2.85141e+00 2.11190e+01 -9.08879e-01
6.81894e-01 -1.25017e+00 -2.91508e+00 2.05962e+01 -9.20012e-01
6.91897e-01 -1.41247e+00 -2.99687e+00 2.00929e+01 -9.28825e-01
7.01901e-01 -1.56800e+00 -3.09733e+00 1.96089e+01 -9.35825e-01
7.11904e-01 -1.71922e+00 -3.21705e+00 1.91439e+01 -9.41409e-01
7.21907e-01 -1.86840e+00 -3.35663e+00 1.86982e+01 -9.45878e-01
7.31911e-01 -2.01765e+00 -3.51677e+00 1.82719e+01 -9.49463e-01
7.41914e-01 -2.16896e+00 -3.69823e+00 1.78655e+01 -9.52337e-01
7.51917e-01 -2.32422e+00 -3.90192e+00 1.74795e+01 -9.54629e-01
7.61921e-01 -2.48519e+00 -4.12882e+00 1.71147e+01 -9.56431e-01
7.71924e-01 -2.65361e+00 -4.38006e+00 1.67721e+01 -9.57806e-01
7.81927e-01 -2.83115e+00 -4.65687e+00 1.64529e+01 -9.58788e-01
7.91931e-01 -3.01942e+00 -4.96059e+00 1.61586e+01 -9.59387e-01
8.01934e-01 -3.22004e+00 -5.29263e+00 1.58911e+01 -9.59584e-01
8.11937e-01 -3.43461e+00 -5.65448e+00 1.56526e+01 -9.59331e-01
8.21941e-01 -3.66469e+00 -6.04765e+00 1.54455e+01 -9.58536e-01
8.31944e-01 -3.91188e+00 -6.47362e+00 1.52730e+01 -9.57054e-01
8.41947e-01 -4.17773e+00 -6.93379e+00 1.51386e+01 -9.54656e-01
8.51951e-01 -4.46378e+00 -7.42935e+00 1.50464e+01 -9.50982e-01
8.61954e-01 -4.77153e+00 -7.96125e+00 1.50010e+01 -9.45455e-01
8.71957e-01 -5.10240e+00 -8.52998e+00 1.50080e+01 -9.37128e-01
8.81961e-01 -5.45769e+00 -9.13544e+00 1.50732e+01 -9.24379e-01
8.91964e-01 -5.83854e+00 -9.77672e+00 1.52037e+01 -9.04323e-01
9.01967e-01 -6.24583e+00 -1.04518e+01 1.54067e+01 -8.71645e-01
9.11971e-01 -6.68012e+00 -1.11573e+01 1.56905e+01 -8.16254e-01
9.21974e-01 -7.14150e+00 -1.18879e+01 1.60637e+01 -7.19058e-01
9.31977e-01 -7.62944e+00 -1.26363e+01 1.65350e+01 -5.46790e-01
9.41981e-01 -8.14262e+00 -1.33922e+01 1.71131e+01 -2.57526e-01
9.51984e-01 -8.67874e+00 -1.41422e+01 1.78061e+01 1.49546e-01
9.61987e-01 -9.23431e+00 -1.48707e+01 1.86206e+01 5.59873e-01
9.71991e-01 -9.80460e+00 -1.55602e+01 1.95611e+01 8.28921e-01
9.81994e-01 -1.03836e+01 -1.61911e+01 2.06292e+01 9.47377e-01
9.91997e-01 -1.09637e+01 -1.67404e+01 2.18225e+01 9.86302e-01
1.00200e+00 -1.15360e+01 -1.71826e+01 2.31334e+01 9.96807e-01
1.01200e+00 -1.20896e+01 -1.74909e+01 2.45483e+01 9.99296e-01
1.02201e+00 -1.26123e+01 -1.76391e+01 2.60461e+01 9.99843e-01
1.03201e+00 -1.30906e+01 -1.76039e+01 2.75989e+01 9.99962e-01
1.04201e+00 -1.35105e+01 -1.73670e+01 2.91714e+01 9.99989e-01
1.05202e+00 -1.38575e+01 -1.69178e+01 3.07224e+01 9.99996e-01
1.06202e+00 -1.41185e+01 -1.62552e+01 3.22074e+01 9.99998e-01
1.07202e+00 -1.42815e+01 -1.53894e+01 3.35807e+01 9.99998e-01
1.08203e+00 -1.43376e+01 -1.43418e+01 3.47995e+01 9.99997e-01
1.09203e+00 -1.42811e+01 -1.31442e+01 3.58271e+01 9.99994e-01
1.10203e+00 -1.41103e+01 -1.18369e+01 3.66362e+01 9.99979e-01
1.11204e+00 -1.38278e+01 -1.04649e+01 3.72108e+01 9.99889e-01
1.12204e+00 -1.34404e+01 -9.07468e+00 3.75468e+01 9.99195e-01
1.13204e+00 -1.29584e+01 -7.71017e+00 3.76521e+01 9.92939e-01
1.14205e+00 -1.23953e+01 -6.40995e+00 3.75442e+01 9.35165e-01
1.15205e+00 -1.17664e+01 -5.20620e+00 3.72479e+01 5.34185e-01
1.16205e+00 -1.10886e+01 -4.12589e+00 3.67930e+01 -4.08562e-01
1.17206e+00 -1.03790e+01 -3.18201e+00 3.62107e+01 -8.75533e-01
1.18206e+00 -9.65373e+00 -2.37390e+00 3.55314e+01 -9.73382e-01
1.19206e+00 -8.92699e+00 -1.69752e+00 3.47820e+01 -9.92850e-01
1.20207e+00 -8.21113e+00 -1.14548e+00 3.39861e+01 -9.97505e-01
1.21207e+00 -7.51648e+00 -7.07301e-01 3.31628e+01 -9.98879e-01
1.22207e+00 -6.85125e+00 -3.70615e-01 3.23276e+01 -9.99365e-01
1.23208e+00 -6.22167e+00 -1.22271e-01 3.14922e+01 -9.99561e-01
1.24208e+00 -5.63213e+00 5.07997e-02 3.06651e+01 -9.99640e-01
1.25208e+00 -5.08537e+00 1.60979e-01 2.98521e+01 -9.99660e-01
1.26209e+00 -4.58276e+00 2.19575e-01 2.90570e+01 -9.99642e-01
1.27209e+00 -4.12449e+00 2.36621e-01 2.82822e+01 -9.99590e-01
1.28209e+00 -3.70988e+00 2.20802e-01 2.75288e+01 -9.99501e-01
1.29210e+00 -3.33753e+00 1.79473e-01 2.67972e+01 -9.99364e-01
1.30210e+00 -3.00555e+00 1.18737e-01 2.60871e+01 -9.99167e-01
1.31210e+00 -2.71168e+00 4.35575e-02 2.53981e+01 -9.98891e-01
1.32211e+00 -2.45347e+00 -4.21186e-02 2.47295e+01 -9.98516e-01
1.33211e+00 -2.22839e+00 -1.35228e-01 2.40805e+01 -9.98015e-01
1.34211e+00 -2.03385e+00 -2.33467e-01 2.34505e+01 -9.97365e-01
1.35212e+00 -1.86737e+00 -3.35176e-01 2.28387e+01 -9.96540e-01
1.36212e+00 -1.72654e+00 -4.39231e-01 2.22443e+01 -9.95520e-01
1.37212e+00 -1.60910e+00 -5.44959e-01 2.16669e+01 -9.94292e-01
1.38213e+00 -1.51297e+00 -6.52053e-01 2.11058e+01 -9.92849e-01
1.39213e+00 -1.43626e+00 -7.60505e-01 2.05605e+01 -9.91197e-01
1.40213e+00 -1.37724e+00 -8.70557e-01 2.00306e+01 -9.89351e-01
1.41214e+00 -1.33441e+00 -9.82648e-01 1.95157e+01 -9.87338e-01
1.42214e+00 -1.30646e+00 -1.09738e+00 1.90155e+01 -9.85195e-01
1.43214e+00 -1.29224e+00 -1.21551e+00 1.85298e+01 -9.82964e-01
1.44215e+00 -1.29082e+00 -1.33787e+00 1.80583e+01 -9.80694e-01
1.45215e+00 -1.30143e+00 -1.46544e+00 1.76009e+01 -9.78434e-01
1.46215e+00 -1.32346e+00 -1.59926e+00 1.71574e+01 -9.76234e-01
1.47216e+00 -1.35648e+00 -1.74046e+00 1.67278e+01 -9.74141e-01
1.48216e+00 -1.40021e+00 -1.89026e+00 1.63122e+01 -9.72196e-01
1.49216e+00 -1.45450e+00 -2.04995e+00 1.59106e+01 -9.70435e-01
1.50217e+00 -1.51936e+00 -2.22094e+00 1.55231e+01 -9.68886e-01
1.51217e+00 -1.59493e+00 -2.40468e+00 1.51500e+01 -9.67570e-01
1.52217e+00 -1.68148e+00 -2.60276e+00 1.47917e+01 -9.66497e-01
1.53218e+00 -1.77941e+00 -2.81686e+00 1.44486e+01 -9.65670e-01
1.54218e+00 -1.88924e+00 -3.04877e+00 1.41213e+01 -9.65082e-01
1.55218e+00 -2.01163e+00 -3.30041e+00 1.38107e+01 -9.64717e-01
1.56219e+00 -2.14736e+00 -3.57381e+00 1.35177e+01 -9.64548e-01
1.57219e+00 -2.29734e+00 -3.87113e+00 1.32435e+01 -9.64539e-01
1.58219e+00 -2.46259e+00 -4.19468e+00 1.29896e+01 -9.64642e-01
1.59220e+00 -2.64428e+00 -4.54687e+00 1.27578e+01 -9.64800e-01
1.60220e+00 -2.84368e+00 -4.93024e+00 1.25503e+01 -9.64938e-01
1.61220e+00 -3.06222e+00 -5.34740e+00 1.23697e+01 -9.64967e-01
1.62221e+00 -3.30140e+00 -5.80104e+00 1.22191e+01 -9.64772e-01
1.63221e+00 -3.56287e+00 -6.29386e+00 1.21023e+01 -9.64203e-01
1.64221e+00 -3.84837e+00 -6.82848e+00 1.20237e+01 -9.63054e-01
1.65222e+00 -4.15971e+00 -7.40736e+00 1.19885e+01 -9.61022e-01
1.66222e+00 -4.49875e+00 -8.03268e+00 1.20027e+01 -9.57636e-01
1.67222e+00 -4.86735e+00 -8.70611e+00 1.20736e+01 -9.52112e-01
1.68223e+00 -5.26734e+00 -9.42862e+00 1.22093e+01 -9.43060e-01
1.69223e+00 -5.70042e+00 -1.02002e+01 1.24192e+01 -9.27857e-01
1.70223e+00 -6.16803e+00 -1.10193e+01 1.27137e+01 -9.01217e-01
1.71224e+00 -6.67128e+00 -1.18826e+01 1.31048e+01 -8.51889e-01
1.72224e+00 -7.21071e+00 -1.27842e+01 1.36049e+01 -7.55184e-01
1.73224e+00 -7.78612e+00 -1.37149e+01 1.42278e+01 -5.60016e-01
1.74225e+00 -8.39622e+00 -1.46611e+01 1.49868e+01 -1.92934e-01
1.75225e+00 -9.03835e+00 -1.56046e+01 1.58951e+01 3.25658e-01
1.76225e+00 -9.70817e+00 -1.65236e+01 1.69639e+01 7.51441e-01
1.77226e+00 -1.03995e+01 -1.73936e+01 1.82016e+01 9.38568e-01
1.78226e+00 -1.11044e+01 -1.81845e+01 1.96121e+01 9.88734e-01
1.79226e+00 -1.18121e+01 -1.88606e+01 2.11930e+01 9.98346e-01
1.80227e+00 -1.25097e+01 -1.93820e+01 2.29333e+01 9.99793e-01
1.81227e+00 -1.31814e+01 -1.97071e+01 2.48113e+01 9.99976e-01
1.82227e+00 -1.38089e+01 -1.97960e+01 2.67933e+01 9.99997e-01
1.83228e+00 -1.43723e+01 -1.96144e+01 2.88335e+01 1.00000e+00
1.84228e+00 -1.48506e+01 -1.91380e+01 3.08742e+01 1.00000e+00
1.85228e+00 -1.52234e+01 -1.83571e+01 3.28494e+01 1.00000e+00
1.86229e+00 -1.54718e+01 -1.72796e+01 3.46892e+01 1.00000e+00
1.87229e+00 -1.55807e+01 -1.59332e+01 3.63259e+01 1.00000e+00
1.88229e+00 -1.55399e+01 -1.43637e+01 3.77003e+01 1.00000e+00
1.89230e+00 -1.53452e+01 -1.26323e+01 3.87685e+01 1.00000e+00
1.90230e+00 -1.49991e+01 -1.08093e+01 3.95053e+01 9.99997e-01
1.91230e+00 -1.45110e+01 -8.96737e+00 3.99065e+01 9.99956e-01
1.92231e+00 -1.38959e+01 -7.17446e+00 3.99877e+01 9.99022e-01
1.93231e+00 -1.31734e+01 -5.48817e+00 3.97805e+01 9.76910e-01
1.94231e+00 -1.23662e+01 -3.95320e+00 3.93274e+01 6.01061e-01
1.95232e+00 -1.14985e+01 -2.60483e+00 3.86771e+01 -6.04513e-01
1.96232e+00 -1.05947e+01 -1.45537e+00 3.78792e+01 -9.57152e-01
1.97232e+00 -9.67694e+00 -4.98141e-01 3.69787e+01 -9.94150e-01
1.98233e+00 -8.76426e+00 2.77538e-01 3.60145e+01 -9.98803e-01
1.99233e+00 -7.87278e+00 8.87725e-01 3.50179e+01 -9.99634e-01
2.00233e+00 -7.01530e+00 1.35209e+00 3.40134e+01 -9.99839e-01
2.01234e+00 -6.20145e+00 1.69177e+00 3.30184e+01 -9.99903e-01
2.02234e+00 -5.43791e+00 1.92770e+00 3.20451e+01 -9.99925e-01
2.03234e+00 -4.72882e+00 2.07953e+00 3.11009e+01 -9.99927e-01
2.04235e+00 -4.07612e+00 2.16500e+00 3.01900e+01 -9.99918e-01
2.05235e+00 -3.47999e+00 2.19958e+00 2.93139e+01 -9.99896e-01
2.06235e+00 -2.93923e+00 2.19649e+00 2.84727e+01 -9.99856e-01
2.07236e+00 -2.45161e+00 2.16676e+00 2.76652e+01 -9.99789e-01
2.08236e+00 -2.01416e+00 2.11943e+00 2.68898e+01 -9.99680e-01
2.09236e+00 -1.62340e+00 2.06178e+00 2.61445e+01 -9.99507e-01
2.10237e+00 -1.27559e+00 1.99962e+00 2.54273e+01 -9.99238e-01
2.11237e+00 -9.66839e-01 1.93745e+00 2.47363e+01 -9.98831e-01
2.12237e+00 -6.93252e-01 1.87874e+00 2.40696e+01 -9.98229e-01
2.13238e+00 -4.51019e-01 1.82613e+00 2.34256e+01 -9.97366e-01
2.14238e+00 -2.36480e-01 1.78153e+00 2.28029e+01 -9.96161e-01
2.15238e+00 -4.61612e-02 1.74636e+00 2.22002e+01 -9.94529e-01
2.16239e+00 1.23190e-01 1.72161e+00 2.16165e+01 -9.92376e-01
2.17239e+00 2.74598e-01 1.70798e+00 2.10509e+01 -9.89610e-01
2.18239e+00 4.10854e-01 1.70595e+00 2.05026e+01 -9.86142e-01
2.19240e+00 5.34521e-01 1.71584e+00 1.99709e+01 -9.81884e-01
2.20240e+00 6.47945e-01 1.73791e+00 1.94553e+01 -9.76754e-01
2.21240e+00 7.53270e-01 1.77237e+00 1.89553e+01 -9.70669e-01
2.22241e+00 8.52456e-01 1.81941e+00 1.84706e+01 -9.63543e-01
2.23241e+00 9.47299e-01 1.87930e+00 1.80008e+01 -9.55275e-01
2.24241e+00 1.03945e+00 1.95232e+00 1.75458e+01 -9.45744e-01
2.25242e+00 1.13042e+00 2.03887e+00 1.71053e+01 -9.34795e-01
2.26242e+00 1.22165e+00 2.13940e+00 1.66793e+01 -9.22221e-01
2.27242e+00 1.31447e+00 2.25452e+00 1.62677e+01 -9.07755e-01
2.28243e+00 1.41014e+00 2.38493e+00 1.58707e+01 -8.91040e-01
2.29243e+00 1.50989e+00 2.53148e+00 1.54884e+01 -8.71609e-01
2.30243e+00 1.61492e+00 2.69515e+00 1.51210e+01 -8.48853e-01
2.31244e+00 1.72640e+00 2.87709e+00 1.47689e+01 -8.21981e-01
2.32244e+00 1.84553e+00 3.07860e+00 1.44326e+01 -7.89970e-01
2.33244e+00 1.97351e+00 3.30116e+00 1.41128e+01 -7.51514e-01
2.34245e+00 2.11157e+00 3.54642e+00 1.38103e+01 -7.04967e-01
2.35245e+00 2.26101e+00 3.81620e+00 1.35262e+01 -6.48294e-01
2.36245e+00 2.42317e+00 4.11253e+00 1.32618e+01 -5.79074e-01
2.37246e+00 2.59948e+00 4.43760e+00 1.30186e+01 -4.94595e-01
2.38246e+00 2.79144e+00 4.79381e+00 1.27987e+01 -3.92153e-01
2.39246e+00 3.00064e+00 5.18367e+00 1.26044e+01 -2.69654e-01
2.40247e+00 3.22877e+00 5.60984e+00 1.24385e+01 -1.26631e-01
2.41247e+00 3.47762e+00 6.07503e+00 1.23044e+01 3.44494e-02
2.42247e+00 3.74906e+00 6.58189e+00 1.22062e+01 2.07056e-01
2.43248e+00 4.04503e+00 7.13291e+00 1.21486e+01 3.80589e-01
2.44248e+00 4.36750e+00 7.73026e+00 1.21373e+01 5.42303e-01
2.45248e+00 4.71846e+00 8.37563e+00 1.21789e+01 6.80871e-01
2.46249e+00 5.09981e+00 9.07005e+00 1.22809e+01 7.89775e-01
2.47249e+00 5.51334e+00 9.81367e+00 1.24522e+01 8.68515e-01
2.48249e+00 5.96064e+00 1.06055e+01 1.27026e+01 9.21279e-01
2.49250e+00 6.44298e+00 1.14430e+01 1.30431e+01 9.54380e-01
2.50250e+00 6.96117e+00 1.23217e+01 1.34860e+01 9.74041e-01
2.51250e+00 7.51539e+00 1.32345e+01 1.40441e+01 9.85229e-01
2.52251e+00 8.10499e+00 1.41710e+01 1.47312e+01 9.91398e-01
2.53251e+00 8.72820e+00 1.51170e+01 1.55605e+01 9.94719e-01
2.54251e+00 9.38185e+00 1.60536e+01 1.65447e+01 9.96456e-01
2.55252e+00 1.00610e+01 1.69571e+01 1.76940e+01 9.97283e-01
2.56252e+00 1.07588e+01 1.77982e+01 1.90154e+01 9.97500e-01
2.57252e+00 1.14658e+01 1.85426e+01 2.05098e+01 9.97087e-01
2.58253e+00 1.21702e+01 1.91519e+01 2.21711e+01 9.95472e-01
2.59253e+00 1.28573e+01 1.95847e+01 2.39830e+01 9.90196e-01
2.60253e+00 1.35100e+01 1.97997e+01 2.59182e+01 9.69792e-01
2.61254e+00 1.41089e+01 1.97589e+01 2.79365e+01 8.71770e-01
2.62254e+00 1.46333e+01 1.94304e+01 2.99857e+01 4.04673e-01
2.63254e+00 1.50615e+01 1.87917e+01 3.20026e+01 -5.41308e-01
2.64255e+00 1.53731e+01 1.78425e+01 3.39169e+01 -9.36186e-01
2.65255e+00 1.55505e+01 1.66067e+01 3.56579e+01 -9.92585e-01
2.66255e+00 1.55810e+01 1.51238e+01 3.71613e+01 -9.98992e-01
2.67256e+00 1.54577e+01 1.34492e+01 3.83751e+01 -9.99809e-01
2.68256e+00 1.51802e+01 1.16500e+01 3.92651e+01 -9.99943e-01
2.69256e+00 1.47547e+01 9.79934e+00 3.98174e+01 -9.99971e-01
2.70257e+00 1.41940e+01 7.96837e+00 4.00390e+01 -9.99975e-01
2.71257e+00 1.35159e+01 6.22030e+00 3.99550e+01 -9.99965e-01
2.72257e+00 1.27420e+01 4.60551e+00 3.96040e+01 -9.99927e-01
2.73258e+00 1.18961e+01 3.15908e+00 3.90325e+01 -9.99796e-01
2.74258e+00 1.10019e+01 1.90065e+00 3.82898e+01 -9.99337e-01
2.75258e+00 1.00825e+01 8.36020e-01 3.74231e+01 -9.97731e-01
2.76259e+00 9.15846e+00 -4.01893e-02 3.64749e+01 -9.92568e-01
2.77259e+00 8.24756e+00 -7.41374e-01 3.54804e+01 -9.78239e-01
2.78259e+00 7.36437e+00 -1.28592e+00 3.44677e+01 -9.45635e-01
2.79260e+00 6.52015e+00 -1.69462e+00 3.34579e+01 -8.86934e-01
2.80260e+00 5.72311e+00 -1.98876e+00 3.24657e+01 -8.04796e-01
2.81260e+00 4.97864e+00 -2.18888e+00 3.15006e+01 -7.15491e-01
2.82261e+00 4.28977e+00 -2.31399e+00 3.05684e+01 -6.39723e-01
2.83261e+00 3.65749e+00 -2.38112e+00 2.96716e+01 -5.91277e-01
2.84261e+00 3.08121e+00 -2.40505e+00 2.88111e+01 -5.73641e-01
2.85262e+00 2.55909e+00 -2.39827e+00 2.79859e+01 -5.82833e-01
2.86262e+00 2.08837e+00 -2.37110e+00 2.71946e+01 -6.11370e-01
2.87262e+00 1.66569e+00 -2.33189e+00 2.64353e+01 -6.51160e-01
2.88263e+00 1.28729e+00 -2.28729e+00 2.57058e+01 -6.95228e-01
2.89263e+00 9.49201e-01 -2.24247e+00 2.50043e+01 -7.38505e-01
2.90263e+00 6.47405e-01 -2.20147e+00 2.43286e+01 -7.77924e-01
2.91264e+00 3.77930e-01 -2.16732e+00 2.36772e+01 -8.12071e-01
2.92264e+00 1.36930e-01 -2.14233e+00 2.30486e+01 -8.40671e-01
2.93264e+00 -7.92635e-02 -2.12820e+00 2.24413e+01 -8.64105e-01
2.94265e+00 -2.74111e-01 -2.12621e+00 2.18543e+01 -8.83049e-01
2.95265e+00 -4.50847e-01 -2.13730e+00 2.12867e+01 -8.98254e-01
2.96265e+00 -6.12478e-01 -2.16218e+00 2.07377e+01 -9.10424e-01
2.97266e+00 -7.61782e-01 -2.20142e+00 2.02067e+01 -9.20167e-01
2.98266e+00 -9.01321e-01 -2.25548e+00 1.96931e+01 -9.27989e-01
2.99266e+00 -1.03346e+00 -2.32480e+00 1.91966e+01 -9.34296e-01
3.00267e+00 -1.16037e+00 -2.40983e+00 1.87169e+01 -9.39408e-01
3.01267e+00 -1.28408e+00 -2.51106e+00 1.82539e+01 -9.43580e-01
3.02267e+00 -1.40645e+00 -2.62905e+00 1.78076e+01 -9.47010e-01
3.03268e+00 -1.52925e+00 -2.76444e+00 1.73779e+01 -9.49854e-01
3.04268e+00 -1.65411e+00 -2.91800e+00 1.69651e+01 -9.52233e-01
3.05268e+00 -1.78262e+00 -3.09061e+00 1.65695e+01 -9.54241e-01
3.06269e+00 -1.91629e+00 -3.28329e+00 1.61915e+01 -9.55950e-01
3.07269e+00 -2.05660e+00 -3.49718e+00 1.58317e+01 -9.57413e-01
3.08269e+00 -2.20499e+00 -3.73360e+00 1.54910e+01 -9.58664e-01
3.09270e+00 -2.36291e+00 -3.99400e+00 1.51704e+01 -9.59726e-01
3.10270e+00 -2.53180e+00 -4.27996e+00 1.48709e+01 -9.60601e-01
3.11270e+00 -2.71315e+00 -4.59321e+00 1.45943e+01 -9.61280e-01
3.12271e+00 -2.90845e+00 -4.93560e+00 1.43423e+01 -9.61732e-01
3.13271e+00 -3.11923e+00 -5.30909e+00 1.41171e+01 -9.61909e-01
3.14271e+00 -3.34710e+00 -5.71568e+00 1.39214e+01 -9.61731e-01
3.15272e+00 -3.59366e+00 -6.15742e+00 1.37583e+01 -9.61083e-01
3.16272e+00 -3.86058e+00 -6.63631e+00 1.36314e+01 -9.59790e-01
3.17272e+00 -4.14956e+00 -7.15424e+00 1.35452e+01 -9.57589e-01
3.18273e+00 -4.46228e+00 -7.71286e+00 1.35045e+01 -9.54066e-01
3.19273e+00 -4.80044e+00 -8.31345e+00 1.35153e+01 -9.48545e-01
3.20273e+00 -5.16564e+00 -8.95676e+00 1.35843e+01 -9.39873e-01
3.21274e+00 -5.55939e+00 -9.64271e+00 1.37189e+01 -9.25983e-01
3.22274e+00 -5.98297e+00 -1.03702e+01 1.39279e+01 -9.02975e-01
3.23274e+00 -6.43739e+00 -1.11366e+01 1.42205e+01 -8.63145e-01
3.24275e+00 -6.92323e+00 -1.19375e+01 1.46070e+01 -7.90797e-01
3.25275e+00 -7.44045e+00 -1.27659e+01 1.50983e+01 -6.54601e-01
3.26275e+00 -7.98823e+00 -1.36117e+01 1.57055e+01 -4.01904e-01
3.27276e+00 -8.56469e+00 -1.44612e+01 1.64393e+01 6.83736e-03
3.28276e+00 -9.16662e+00 -1.52970e+01 1.73093e+01 4.79188e-01
3.29276e+00 -9.78936e+00 -1.60993e+01 1.83233e+01 8.09203e-01
3.30277e+00 -1.04267e+01 -1.68458e+01 1.94857e+01 9.48559e-01
3.31277e+00 -1.10706e+01 -1.75097e+01 2.07970e+01 9.88918e-01
3.32277e+00 -1.17113e+01 -1.80602e+01 2.22513e+01 9.97966e-01
3.33278e+00 -1.23365e+01 -1.84640e+01 2.38356e+01 9.99662e-01
3.34278e+00 -1.29322e+01 -1.86877e+01 2.55279e+01 9.99945e-01
3.35278e+00 -1.34824e+01 -1.87002e+01 2.72966e+01 9.99991e-01
3.36279e+00 -1.39702e+01 -1.84761e+01 2.91006e+01 9.99998e-01
3.37279e+00 -1.43781e+01 -1.79993e+01 3.08905e+01 9.99999e-01
3.38279e+00 -1.46893e+01 -1.72654e+01 3.26112e+01 1.00000e+00
3.39280e+00 -1.48890e+01 -1.62846e+01 3.42058e+01 1.00000e+00
3.40280e+00 -1.49653e+01 -1.50819e+01 3.56200e+01 1.00000e+00
3.41280e+00 -1.49106e+01 -1.36965e+01 3.68072e+01 9.99999e-01
3.42281e+00 -1.47224e+01 -1.21788e+01 3.77329e+01 9.99997e-01
3.43281e+00 -1.44035e+01 -1.05857e+01 3.83775e+01 9.99981e-01
3.44281e+00 -1.39621e+01 -8.97578e+00 3.87374e+01 9.99788e-01
3.45282e+00 -1.34109e+01 -7.40403e+00 3.88243e+01 9.97088e-01
3.46282e+00 -1.27663e+01 -5.91761e+00 3.86625e+01 9.57961e-01
3.47282e+00 -1.20473e+01 -4.55444e+00 3.82852e+01 5.47274e-01
3.48283e+00 -1.12742e+01 -3.34540e+00 3.77310e+01 -5.29254e-01
3.49283e+00 -1.04677e+01 -2.30280e+00 3.70399e+01 -9.28695e-01
3.50283e+00 -9.64660e+00 -1.42303e+00 3.62489e+01 -9.87762e-01
3.51284e+00 -8.82755e+00 -6.99003e-01 3.53906e+01 -9.97120e-01
3.52284e+00 -8.02463e+00 -1.19253e-01 3.44923e+01 -9.99058e-01
3.53284e+00 -7.24934e+00 3.31053e-01 3.35759e+01 -9.99582e-01
3.54285e+00 -6.51058e+00 6.68483e-01 3.26577e+01 -9.99756e-01
3.55285e+00 -5.81481e+00 9.09954e-01 3.17498e+01 -9.99821e-01
3.56285e+00 -5.16626e+00 1.07175e+00 3.08601e+01 -9.99842e-01
3.57286e+00 -4.56729e+00 1.16888e+00 2.99938e+01 -9.99837e-01
3.58286e+00 -4.01867e+00 1.21472e+00 2.91537e+01 -9.99811e-01
3.59286e+00 -3.51992e+00 1.22091e+00 2.83410e+01 -9.99763e-01
3.60287e+00 -3.06957e+00 1.19731e+00 2.75556e+01 -9.99683e-01
3.61287e+00 -2.66544e+00 1.15214e+00 2.67970e+01 -9.99561e-01
3.62287e+00 -2.30484e+00 1.09211e+00 2.60641e+01 -9.99376e-01
3.63288e+00 -1.98478e+00 1.02262e+00 2.53557e+01 -9.99106e-01
3.64288e+00 -1.70209e+00 9.47903e-01 2.46703e+01 -9.98719e-01
3.65288e+00 -1.45353e+00 8.71235e-01 2.40068e+01 -9.98179e-01
3.66289e+00 -1.23593e+00 7.95079e-01 2.33638e+01 -9.97443e-01
3.67289e+00 -1.04619e+00 7.21236e-01 2.27403e+01 -9.96468e-01
3.68289e+00 -8.81375e-01 6.50965e-01 2.21352e+01 -9.95210e-01
3.69290e+00 -7.38732e-01 5.85100e-01 2.15476e+01 -9.93630e-01
3.70290e+00 -6.15703e-01 5.24133e-01 2.09767e+01 -9.91698e-01
3.71290e+00 -5.09942e-01 4.68300e-01 2.04217e+01 -9.89393e-01
3.72291e+00 -4.19313e-01 4.17640e-01 1.98822e+01 -9.86708e-01
3.73291e+00 -3.41886e-01 3.72048e-01 1.93573e+01 -9.83649e-01
3.74291e+00 -2.75933e-01 3.31319e-01 1.88467e+01 -9.80234e-01
3.75292e+00 -2.19911e-01 2.95178e-01 1.83498e+01 -9.76492e-01
3.76292e+00 -1.72453e-01 2.63310e-01 1.78663e+01 -9.72458e-01
3.77292e+00 -1.32353e-01 2.35377e-01 1.73956e+01 -9.68173e-01
3.78293e+00 -9.85531e-02 2.11037e-01 1.69375e+01 -9.63679e-01
3.79293e+00 -7.01272e-02 1.89952e-01 1.64915e+01 -9.59018e-01
3.80293e+00 -4.62700e-02 1.71798e-01 1.60572e+01 -9.54230e-01
3.81294e+00 -2.62826e-02 1.56270e-01 1.56345e+01 -9.49348e-01
3.82294e+00 -9.56042e-03 1.43086e-01 1.52229e+01 -9.44404e-01
3.83294e+00 4.41776e-03 1.31987e-01 1.48222e+01 -9.39422e-01
3.84295e+00 1.61002e-02 1.22742e-01 1.44321e+01 -9.34421e-01
3.85295e+00 2.58717e-02 1.15142e-01 1.40522e+01 -9.29417e-01
3.86295e+00 3.40618e-02 1.09006e-01 1.36823e+01 -9.24421e-01
3.87296e+00 4.09524e-02 1.04175e-01 1.33222e+01 -9.19438e-01
3.88296e+00 4.67847e-02 1.00511e-01 1.29716e+01 -9.14473e-01
3.89296e+00 5.17647e-02 9.78998e-02 1.26302e+01 -9.09526e-01
3.90297e+00 5.60691e-02 9.62446e-02 1.22978e+01 -9.04598e-01
3.91297e+00 5.98492e-02 9.54672e-02 1.19741e+01 -8.99684e-01
3.92297e+00 6.32354e-02 9.55062e-02 1.16590e+01 -8.94782e-01
3.93298e+00 6.63406e-02 9.63154e-02 1.13521e+01 -8.89887e-01
3.94298e+00 6.92631e-02 9.78632e-02 1.10534e+01 -8.84994e-01
3.95298e+00 7.20897e-02 1.00131e-01 1.07625e+01 -8.80097e-01
3.96299e+00 7.48976e-02 1.03113e-01 1.04793e+01 -8.75188e-01
3.97299e+00 7.77570e-02 1.06817e-01 1.02035e+01 -8.70263e-01
3.98299e+00 8.07322e-02 1.11258e-01 9.93501e+00 -8.65312e-01
3.99300e+00 8.38840e-02 1.16469e-01 9.67358e+00 -8.60329e-01
4.00300e+00 8.72705e-02 1.22488e-01 9.41905e+00 -8.55305e-01
4.01300e+00 9.09488e-02 1.29368e-01 9.17122e+00 -8.50230e-01
4.02301e+00 9.49760e-02 1.37173e-01 8.92993e+00 -8.45094e-01
4.03301e+00 9.94107e-02 1.45979e-01 8.69500e+00 -8.39886e-01
4.04301e+00 1.04314e-01 1.55876e-01 8.46628e+00 -8.34592e-01
4.05302e+00 1.09749e-01 1.66966e-01 8.24359e+00 -8.29199e-01
4.06302e+00 1.15785e-01 1.79367e-01 8.02679e+00 -8.23689e-01
4.07302e+00 1.22495e-01 1.93213e-01 7.81572e+00 -8.18043e-01
4.08303e+00 1.29961e-01 2.08655e-01 7.61024e+00 -8.12238e-01
4.09303e+00 1.38270e-01 2.25864e-01 7.41020e+00 -8.06250e-01
4.10303e+00 1.47520e-01 2.45032e-01 7.21547e+00 -8.00049e-01
4.11304e+00 1.57817e-01 2.66374e-01 7.02593e+00 -7.93600e-01
4.12304e+00 1.69280e-01 2.90134e-01 6.84143e+00 -7.86863e-01
4.13304e+00 1.82042e-01 3.16581e-01 6.66187e+00 -7.79792e-01
4.14305e+00 1.96248e-01 3.46021e-01 6.48713e+00 -7.72330e-01
4.15305e+00 2.12064e-01 3.78792e-01 6.31710e+00 -7.64414e-01
4.16305e+00 2.29669e-01 4.15277e-01 6.15168e+00 -7.55968e-01
4.17306e+00 2.49269e-01 4.55901e-01 5.99078e+00 -7.46902e-01
4.18306e+00 2.71089e-01 5.01142e-01 5.83431e+00 -7.37110e-01
4.19306e+00 2.95384e-01 5.51534e-01 5.68221e+00 -7.26465e-01
4.20307e+00 3.22436e-01 6.07675e-01 5.53440e+00 -7.14817e-01
4.21307e+00 3.52562e-01 6.70234e-01 5.39085e+00 -7.01985e-01
4.22307e+00 3.86116e-01 7.39961e-01 5.25152e+00 -6.87753e-01
4.23308e+00 4.23494e-01 8.17696e-01 5.11639e+00 -6.71860e-01
4.24308e+00 4.65139e-01 9.04377e-01 4.98549e+00 -6.53987e-01
4.25308e+00 5.11546e-01 1.00106e+00 4.85884e+00 -6.33752e-01
4.26309e+00 5.63270e-01 1.10892e+00 4.73654e+00 -6.10685e-01
4.27309e+00 6.20931e-01 1.22928e+00 4.61869e+00 -5.84216e-01
4.28309e+00 6.85225e-01 1.36362e+00 4.50546e+00 -5.53648e-01
4.29310e+00 7.56929e-01 1.51359e+00 4.39710e+00 -5.18136e-01
4.30310e+00 8.36915e-01 1.68106e+00 4.29392e+00 -4.76660e-01
4.31310e+00 9.26158e-01 1.86809e+00 4.19632e+00 -4.28003e-01
4.32311e+00 1.02575e+00 2.07701e+00 4.10485e+00 -3.70749e-01
4.33311e+00 1.13691e+00 2.31040e+00 4.02021e+00 -3.03313e-01
4.34311e+00 1.26101e+00 2.57117e+00 3.94325e+00 -2.24035e-01
4.35312e+00 1.39957e+00 2.86252e+00 3.87511e+00 -1.31393e-01
4.36312e+00 1.55430e+00 3.18803e+00 3.81719e+00 -2.43897e-02
4.37312e+00 1.72709e+00 3.55162e+00 3.77125e+00 9.68502e-02
4.38313e+00 1.92006e+00 3.95759e+00 3.73953e+00 2.30303e-01
4.39313e+00 2.13555e+00 4.41061e+00 3.72481e+00 3.71332e-01
4.40313e+00 2.37612e+00 4.91566e+00 3.73054e+00 5.12499e-01
4.41314e+00 2.64461e+00 5.47805e+00 3.76106e+00 6.44495e-01
4.42314e+00 2.94407e+00 6.10332e+00 3.82171e+00 7.58310e-01
4.43314e+00 3.27781e+00 6.79717e+00 3.91909e+00 8.47896e-01
4.44315e+00 3.64939e+00 7.56540e+00 4.06135e+00 9.11841e-01
4.45315e+00 4.06256e+00 8.41373e+00 4.25844e+00 9.53097e-01
4.46315e+00 4.52125e+00 9.34750e+00 4.52245e+00 9.77136e-01
4.47316e+00 5.02948e+00 1.03713e+01 4.86802e+00 9.89789e-01
4.48316e+00 5.59128e+00 1.14881e+01 5.31268e+00 9.95813e-01
4.49316e+00 6.21047e+00 1.26990e+01 5.87716e+00 9.98413e-01
4.50317e+00 6.89045e+00 1.40013e+01 6.58563e+00 9.99436e-01
4.51317e+00 7.63380e+00 1.53875e+01 7.46571e+00 9.99808e-01
4.52317e+00 8.44188e+00 1.68435e+01 8.54809e+00 9.99935e-01
4.53318e+00 9.31413e+00 1.83465e+01 9.86558e+00 9.99976e-01
4.54318e+00 1.02474e+01 1.98623e+01 1.14514e+01 9.99990e-01
4.55318e+00 1.12348e+01 2.13436e+01 1.33361e+01 9.99995e-01
4.56319e+00 1.22651e+01 2.27279e+01 1.55436e+01 9.99996e-01
4.57319e+00 1.33214e+01 2.39370e+01 1.80849e+01 9.99994e-01
4.58319e+00 1.43800e+01 2.48789e+01 2.09514e+01 9.99984e-01
4.59320e+00 1.54105e+01 2.54527e+01 2.41074e+01 9.99895e-01
4.60320e+00 1.63756e+01 2.55573e+01 2.74834e+01 9.98235e-01
4.61320e+00 1.72325e+01 2.51049e+01 3.09726e+01 9.29425e-01
4.62321e+00 1.79350e+01 2.40309e+01 3.44339e+01 -5.18384e-01
4.63321e+00 1.84372e+01 2.23150e+01 3.76999e+01 -9.95084e-01
4.64321e+00 1.86992e+01 2.00120e+01 4.05980e+01 -9.99959e-01
4.65322e+00 1.86926e+01 1.72247e+01 4.29749e+01 -9.99999e-01
4.66322e+00 1.84038e+01 1.41038e+01 4.47185e+01 -1.00000e+00
4.67322e+00 1.78365e+01 1.08290e+01 4.57750e+01 -1.00000e+00
4.68323e+00 1.70115e+01 7.58293e+00 4.61544e+01 -1.00000e+00
4.69323e+00 1.59640e+01 4.52640e+00 4.59237e+01 -1.00000e+00
4.70323e+00 1.47395e+01 1.78030e+00 4.51904e+01 -1.00000e+00
4.71324e+00 1.33883e+01 -5.82086e-01 4.40813e+01 -9.99999e-01
4.72324e+00 1.19608e+01 -2.53328e+00 4.27235e+01 -9.99986e-01
4.73324e+00 1.05030e+01 -4.08297e+00 4.12301e+01 -9.99738e-01
4.74325e+00 9.05451e+00 -5.26650e+00 3.96922e+01 -9.96328e-01
4.75325e+00 7.64701e+00 -6.13346e+00 3.81768e+01 -9.65776e-01
4.76325e+00 6.30408e+00 -6.73809e+00 3.67285e+01 -8.09196e-01
4.77326e+00 5.04202e+00 -7.13213e+00 3.53736e+01 -4.18505e-01
4.78326e+00 3.87086e+00 -7.36252e+00 3.41240e+01 3.02050e-02
4.79326e+00 2.79543e+00 -7.47177e+00 3.29823e+01 3.20939e-01
4.80327e+00 1.81634e+00 -7.49611e+00 3.19444e+01 4.57490e-01
4.81327e+00 9.31047e-01 -7.46446e+00 3.10028e+01 4.97537e-01
4.82327e+00 1.34820e-01 -7.39927e+00 3.01482e+01 4.74999e-01
4.83328e+00 -5.78495e-01 -7.31767e+00 2.93713e+01 4.04869e-01
4.84328e+00 -1.21588e+00 -7.23260e+00 2.86631e+01 2.95370e-01
4.85328e+00 -1.78473e+00 -7.15364e+00 2.80155e+01 1.55704e-01
4.86329e+00 -2.29250e+00 -7.08773e+00 2.74217e+01 -9.26028e-04
4.87329e+00 -2.74649e+00 -7.03968e+00 2.68759e+01 -1.58923e-01
4.88329e+00 -3.15369e+00 -7.01266e+00 2.63733e+01 -3.04561e-01
4.89330e+00 -3.52065e+00 -7.00858e+00 2.59102e+01 -4.29345e-01
4.90330e+00 -3.85344e+00 -7.02844e+00 2.54838e+01 -5.30494e-01
4.91330e+00 -4.15762e+00 -7.07259e+00 2.50919e+01 -6.09268e-01
4.92331e+00 -4.43822e+00 -7.14093e+00 2.47330e+01 -6.68860e-01
4.93331e+00 -4.69977e+00 -7.23301e+00 2.44062e+01 -7.12863e-01
4.94331e+00 -4.94631e+00 -7.34814e+00 2.41109e+01 -7.44480e-01
4.95332e+00 -5.18142e+00 -7.48543e+00 2.38470e+01 -7.66233e-01
4.96332e+00 -5.40825e+00 -7.64385e+00 2.36147e+01 -7.79943e-01
4.97332e+00 -5.62953e+00 -7.82218e+00 2.34144e+01 -7.86804e-01
4.98333e+00 -5.84765e+00 -8.01909e+00 2.32467e+01 -7.87462e-01
4.99333e+00 -6.06458e+00 -8.23306e+00 2.31126e+01 -7.82076e-01
5.00333e+00 -6.28198e+00 -8.46242e+00 2.30129e+01 -7.70343e-01
5.01334e+00 -6.50120e+00 -8.70529e+00 2.29488e+01 -7.51484e-01
5.02334e+00 -6.72323e+00 -8.95955e+00 2.29212e+01 -7.24209e-01
5.03334e+00 -6.94879e+00 -9.22283e+00 2.29314e+01 -6.86663e-01
5.04335e+00 -7.17828e+00 -9.49247e+00 2.29803e+01 -6.36399e-01
5.05335e+00 -7.41177e+00 -9.76549e+00 2.30689e+01 -5.70461e-01
5.06335e+00 -7.64905e+00 -1.00386e+01 2.31978e+01 -4.85679e-01
5.07336e+00 -7.88960e+00 -1.03080e+01 2.33676e+01 -3.79368e-01
5.08336e+00 -8.13255e+00 -1.05697e+01 2.35782e+01 -2.50503e-01
5.09336e+00 -8.37675e+00 -1.08195e+01 2.38292e+01 -1.01228e-01
5.10337e+00 -8.62072e+00 -1.10527e+01 2.41197e+01 6.20150e-02
5.11337e+00 -8.86268e+00 -1.12648e+01 2.44480e+01 2.28788e-01
5.12337e+00 -9.10058e+00 -1.14511e+01 2.48118e+01 3.86973e-01
5.13338e+00 -9.33213e+00 -1.16070e+01 2.52080e+01 5.26231e-01
5.14338e+00 -9.55484e+00 -1.17282e+01 2.56326e+01 6.40658e-01
5.15338e+00 -9.76604e+00 -1.18108e+01 2.60807e+01 7.29266e-01
5.16339e+00 -9.96300e+00 -1.18512e+01 2.65468e+01 7.94640e-01
5.17339e+00 -1.01429e+01 -1.18466e+01 2.70244e+01 8.40994e-01
5.18339e+00 -1.03029e+01 -1.17948e+01 2.75065e+01 8.72647e-01
5.19340e+00 -1.04405e+01 -1.16947e+01 2.79856e+01 8.93191e-01
5.20340e+00 -1.05531e+01 -1.15462e+01 2.84536e+01 9.05194e-01
5.21340e+00 -1.06385e+01 -1.13504e+01 2.89026e+01 9.10168e-01
5.22341e+00 -1.06950e+01 -1.11098e+01 2.93249e+01 9.08585e-01
5.23341e+00 -1.07211e+01 -1.08279e+01 2.97129e+01 8.99794e-01
5.24341e+00 -1.07162e+01 -1.05095e+01 3.00601e+01 8.81750e-01
5.25342e+00 -1.06798e+01 -1.01604e+01 3.03606e+01 8.50484e-01
5.26342e+00 -1.06125e+01 -9.78712e+00 3.06099e+01 7.99353e-01
5.27342e+00 -1.05151e+01 -9.39690e+00 3.08047e+01 7.18449e-01
5.28343e+00 -1.03894e+01 -8.99726e+00 3.09429e+01 5.95436e-01
5.29343e+00 -1.02374e+01 -8.59580e+00 3.10240e+01 4.20143e-01
5.30343e+00 -1.00619e+01 -8.19989e+00 3.10487e+01 1.94119e-01
5.31344e+00 -9.86598e+00 -7.81623e+00 3.10190e+01 -6.08602e-02
5.32344e+00 -9.65300e+00 -7.45052e+00 3.09378e+01 -3.08089e-01
5.33344e+00 -9.42654e+00 -7.10728e+00 3.08087e+01 -5.15557e-01
5.34345e+00 -9.19019e+00 -6.78991e+00 3.06360e+01 -6.70528e-01
5.35345e+00 -8.94748e+00 -6.50088e+00 3.04242e+01 -7.77435e-01
5.36345e+00 -8.70181e+00 -6.24191e+00 3.01781e+01 -8.47920e-01
5.37346e+00 -8.45636e+00 -6.01402e+00 2.99024e+01 -8.93509e-01
5.38346e+00 -8.21412e+00 -5.81766e+00 2.96018e+01 -9.22944e-01
5.39346e+00 -7.97777e+00 -5.65275e+00 2.92806e+01 -9.42110e-01
5.40347e+00 -7.74972e+00 -5.51878e+00 2.89432e+01 -9.54750e-01
5.41347e+00 -7.53208e+00 -5.41487e+00 2.85934e+01 -9.63193e-01
5.42347e+00 -7.32669e+00 -5.33989e+00 2.82348e+01 -9.68879e-01
5.43348e+00 -7.13505e+00 -5.29254e+00 2.78708e+01 -9.72704e-01
5.44348e+00 -6.95844e+00 -5.27142e+00 2.75044e+01 -9.75230e-01
5.45348e+00 -6.79783e+00 -5.27511e+00 2.71382e+01 -9.76812e-01
5.46349e+00 -6.65401e+00 -5.30218e+00 2.67747e+01 -9.77675e-01
5.47349e+00 -6.52753e+00 -5.35127e+00 2.64163e+01 -9.77962e-01
5.48349e+00 -6.41878e+00 -5.42110e+00 2.60649e+01 -9.77759e-01
5.49350e+00 -6.32798e+00 -5.51050e+00 2.57225e+01 -9.77112e-01
5.50350e+00 -6.25524e+00 -5.61841e+00 2.53908e+01 -9.76042e-01
5.51350e+00 -6.20055e+00 -5.74386e+00 2.50715e+01 -9.74543e-01
5.52351e+00 -6.16383e+00 -5.88601e+00 2.47662e+01 -9.72589e-01
5.53351e+00 -6.14491e+00 -6.04410e+00 2.44765e+01 -9.70135e-01
5.54351e+00 -6.14358e+00 -6.21745e+00 2.42039e+01 -9.67109e-01
5.55352e+00 -6.15960e+00 -6.40544e+00 2.39499e+01 -9.63413e-01
5.56352e+00 -6.19267e+00 -6.60748e+00 2.37161e+01 -9.58913e-01
5.57352e+00 -6.24248e+00 -6.82299e+00 2.35038e+01 -9.53424e-01
5.58353e+00 -6.30869e+00 -7.05138e+00 2.33148e+01 -9.46702e-01
5.59353e+00 -6.39094e+00 -7.29198e+00 2.31505e+01 -9.38415e-01
5.60353e+00 -6.48882e+00 -7.54407e+00 2.30126e+01 -9.28113e-01
5.61354e+00 -6.60191e+00 -7.80678e+00 2.29026e+01 -9.15184e-01
5.62354e+00 -6.72971e+00 -8.07909e+00 2.28224e+01 -8.98795e-01
5.63354e+00 -6.87168e+00 -8.35979e+00 2.27733e+01 -8.77812e-01
5.64355e+00 -7.02721e+00 -8.64743e+00 2.27572e+01 -8.50693e-01
5.65355e+00 -7.19558e+00 -8.94027e+00 2.27755e+01 -8.15376e-01
5.66355e+00 -7.37597e+00 -9.23626e+00 2.28296e+01 -7.69157e-01
5.67356e+00 -7.56742e+00 -9.53300e+00 2.29209e+01 -7.08643e-01
5.68356e+00 -7.76881e+00 -9.82769e+00 2.30503e+01 -6.29884e-01
5.69356e+00 -7.97887e+00 -1.01172e+01 2.32188e+01 -5.28893e-01
5.70357e+00 -8.19608e+00 -1.03978e+01 2.34267e+01 -4.02768e-01
5.71357e+00 -8.41876e+00 -1.06657e+01 2.36739e+01 -2.51474e-01
5.72357e+00 -8.64495e+00 -1.09167e+01 2.39598e+01 -7.97212e-02
5.73358e+00 -8.87250e+00 -1.11462e+01 2.42832e+01 1.02320e-01
5.74358e+00 -9.09902e+00 -1.13499e+01 2.46420e+01 2.80812e-01
5.75358e+00 -9.32194e+00 -1.15234e+01 2.50336e+01 4.42283e-01
5.76359e+00 -9.53852e+00 -1.16624e+01 2.54542e+01 5.77662e-01
5.77359e+00 -9.74589e+00 -1.17631e+01 2.58995e+01 6.83906e-01
5.78359e+00 -9.94110e+00 -1.18219e+01 2.63642e+01 7.62929e-01
5.79360e+00 -1.01212e+01 -1.18358e+01 2.68420e+01 8.19263e-01
5.80360e+00 -1.02832e+01 -1.18025e+01 2.73264e+01 8.57990e-01
5.81360e+00 -1.04242e+01 -1.17208e+01 2.78098e+01 8.83524e-01
5.82361e+00 -1.05417e+01 -1.15901e+01 2.82845e+01 8.99149e-01
5.83361e+00 -1.06332e+01 -1.14114e+01 2.87425e+01 9.06957e-01
5.84361e+00 -1.06968e+01 -1.11866e+01 2.91760e+01 9.07907e-01
5.85362e+00 -1.07308e+01 -1.09190e+01 2.95775e+01 9.01818e-01
5.86362e+00 -1.07342e+01 -1.06131e+01 2.99400e+01 8.87194e-01
5.87362e+00 -1.07065e+01 -1.02743e+01 3.02575e+01 8.60794e-01
5.88363e+00 -1.06479e+01 -9.90898e+00 3.05251e+01 8.16953e-01
5.89363e+00 -1.05590e+01 -9.52421e+00 3.07389e+01 7.46869e-01
5.90363e+00 -1.04414e+01 -9.12744e+00 3.08965e+01 6.38780e-01
5.91364e+00 -1.02969e+01 -8.72629e+00 3.09971e+01 4.81070e-01
5.92364e+00 -1.01281e+01 -8.32825e+00 3.10408e+01 2.70359e-01
5.93364e+00 -9.93787e+00 -7.94030e+00 3.10293e+01 2.15545e-02
5.94365e+00 -9.72957e+00 -7.56850e+00 3.09651e+01 -2.31869e-01
5.95365e+00 -9.50670e+00 -7.21777e+00 3.08518e+01 -4.54242e-01
5.96365e+00 -9.27283e+00 -6.89186e+00 3.06934e+01 -6.26121e-01
5.97366e+00 -9.03152e+00 -6.59352e+00 3.04944e+01 -7.47354e-01
5.98366e+00 -8.78619e+00 -6.32472e+00 3.02594e+01 -8.28237e-01
5.99366e+00 -8.54011e+00 -6.08670e+00 2.99933e+01 -8.80780e-01
6.00367e+00 -8.29631e+00 -5.88010e+00 2.97008e+01 -9.14688e-01
6.01367e+00 -8.05759e+00 -5.70500e+00 2.93862e+01 -9.36696e-01
6.02367e+00 -7.82643e+00 -5.56103e+00 2.90540e+01 -9.51151e-01
6.03368e+00 -7.60504e+00 -5.44743e+00 2.87082e+01 -9.60771e-01
6.04368e+00 -7.39535e+00 -5.36313e+00 2.83525e+01 -9.67239e-01
6.05368e+00 -7.19896e+00 -5.30689e+00 2.79902e+01 -9.71598e-01
6.06369e+00 -7.01721e+00 -5.27734e+00 2.76245e+01 -9.74503e-01
6.07369e+00 -6.85118e+00 -5.27305e+00 2.72582e+01 -9.76364e-01
6.08369e+00 -6.70172e+00 -5.29259e+00 2.68938e+01 -9.77444e-01
6.09370e+00 -6.56944e+00 -5.33458e+00 2.65337e+01 -9.77908e-01
6.10370e+00 -6.45478e+00 -5.39772e+00 2.61800e+01 -9.77858e-01
6.11370e+00 -6.35802e+00 -5.48080e+00 2.58347e+01 -9.77352e-01
6.12371e+00 -6.27931e+00 -5.58271e+00 2.54995e+01 -9.76419e-01
6.13371e+00 -6.21865e+00 -5.70247e+00 2.51761e+01 -9.75061e-01
6.14371e+00 -6.17600e+00 -5.83919e+00 2.48663e+01 -9.73259e-01
6.15372e+00 -6.15121e+00 -5.99208e+00 2.45715e+01 -9.70973e-01
6.16372e+00 -6.14409e+00 -6.16044e+00 2.42933e+01 -9.68142e-01
6.17372e+00 -6.15440e+00 -6.34363e+00 2.40332e+01 -9.64675e-01
6.18373e+00 -6.18185e+00 -6.54106e+00 2.37927e+01 -9.60452e-01
6.19373e+00 -6.22615e+00 -6.75214e+00 2.35733e+01 -9.55306e-01
6.20373e+00 -6.28697e+00 -6.97629e+00 2.33766e+01 -9.49015e-01
6.21374e+00 -6.36394e+00 -7.21287e+00 2.32042e+01 -9.41277e-01
6.22374e+00 -6.45668e+00 -7.46118e+00 2.30575e+01 -9.31685e-01
6.23374e+00 -6.56476e+00 -7.72040e+00 2.29384e+01 -9.19686e-01
6.24375e+00 -6.68772e+00 -7.98956e+00 2.28483e+01 -9.04528e-01
6.25375e+00 -6.82503e+00 -8.26753e+00 2.27889e+01 -8.85183e-01
6.26375e+00 -6.97610e+00 -8.55292e+00 2.27619e+01 -8.60257e-01
6.27376e+00 -7.14026e+00 -8.84410e+00 2.27688e+01 -8.27873e-01
6.28376e+00 -7.31670e+00 -9.13913e+00 2.28110e+01 -7.85547e-01
6.29376e+00 -7.50454e+00 -9.43573e+00 2.28900e+01 -7.30114e-01
6.30377e+00 -7.70269e+00 -9.73123e+00 2.30069e+01 -6.57776e-01
6.31377e+00 -7.90994e+00 -1.00226e+01 2.31624e+01 -5.64476e-01
6.32377e+00 -8.12485e+00 -1.03063e+01 2.33573e+01 -4.46799e-01
6.33378e+00 -8.34580e+00 -1.05787e+01 2.35916e+01 -3.03556e-01
6.34378e+00 -8.57092e+00 -1.08354e+01 2.38648e+01 -1.37737e-01
6.35378e+00 -8.79812e+00 -1.10723e+01 2.41759e+01 4.22253e-02
6.36379e+00 -9.02509e+00 -1.12847e+01 2.45232e+01 2.23352e-01
6.37379e+00 -9.24932e+00 -1.14683e+01 2.49042e+01 3.91574e-01
6.38379e+00 -9.46812e+00 -1.16189e+01 2.53155e+01 5.36068e-01
6.39380e+00 -9.67866e+00 -1.17324e+01 2.57530e+01 6.51823e-01
6.40380e+00 -9.87801e+00 -1.18051e+01 2.62116e+01 7.39354e-01
6.41380e+00 -1.00632e+01 -1.18339e+01 2.66855e+01 8.02582e-01
6.42381e+00 -1.02313e+01 -1.18162e+01 2.71681e+01 8.46575e-01
6.43381e+00 -1.03794e+01 -1.17504e+01 2.76522e+01 8.76038e-01
6.44381e+00 -1.05047e+01 -1.16358e+01 2.81303e+01 8.94641e-01
6.45382e+00 -1.06049e+01 -1.14727e+01 2.85942e+01 9.04858e-01
6.46382e+00 -1.06777e+01 -1.12628e+01 2.90362e+01 9.08012e-01
6.47382e+00 -1.07214e+01 -1.10090e+01 2.94486e+01 9.04303e-01
6.48383e+00 -1.07349e+01 -1.07153e+01 2.98243e+01 8.92695e-01
6.49383e+00 -1.07174e+01 -1.03868e+01 3.01568e+01 8.70580e-01
6.50383e+00 -1.06688e+01 -1.00298e+01 3.04409e+01 8.33169e-01
6.51384e+00 -1.05898e+01 -9.65087e+00 3.06724e+01 7.72741e-01
6.52384e+00 -1.04815e+01 -9.25752e+00 3.08485e+01 6.78374e-01
6.53384e+00 -1.03456e+01 -8.85730e+00 3.09677e+01 5.37814e-01
6.54385e+00 -1.01846e+01 -8.45778e+00 3.10298e+01 3.43868e-01
6.55385e+00 -1.00012e+01 -8.06614e+00 3.10361e+01 1.04704e-01
6.56385e+00 -9.79857e+00 -7.68877e+00 3.09889e+01 -1.51236e-01
6.57386e+00 -9.58024e+00 -7.33097e+00 3.08913e+01 -3.86680e-01
6.58386e+00 -9.34976e+00 -6.99684e+00 3.07473e+01 -5.75730e-01
6.59386e+00 -9.11068e+00 -6.68946e+00 3.05613e+01 -7.12600e-01
6.60387e+00 -8.86649e+00 -6.41102e+00 3.03377e+01 -8.05293e-01
6.61387e+00 -8.62050e+00 -6.16300e+00 3.00815e+01 -8.65899e-01
6.62387e+00 -8.37582e+00 -5.94622e+00 2.97973e+01 -9.05043e-01
6.63388e+00 -8.13533e+00 -5.76095e+00 2.94897e+01 -9.30386e-01
6.64388e+00 -7.90161e+00 -5.60696e+00 2.91631e+01 -9.46966e-01
6.65388e+00 -7.67696e+00 -5.48358e+00 2.88215e+01 -9.57957e-01
6.66389e+00 -7.46340e+00 -5.38987e+00 2.84689e+01 -9.65327e-01
6.67389e+00 -7.26264e+00 -5.32462e+00 2.81086e+01 -9.70298e-01
6.68389e+00 -7.07610e+00 -5.28651e+00 2.77439e+01 -9.73630e-01
6.69390e+00 -6.90495e+00 -5.27411e+00 2.73778e+01 -9.75802e-01
6.70390e+00 -6.75009e+00 -5.28600e+00 2.70127e+01 -9.77119e-01
6.71390e+00 -6.61223e+00 -5.32077e+00 2.66512e+01 -9.77773e-01
6.72391e+00 -6.49185e+00 -5.37710e+00 2.62954e+01 -9.77884e-01
6.73391e+00 -6.38929e+00 -5.45375e+00 2.59474e+01 -9.77524e-01
6.74391e+00 -6.30472e+00 -5.54957e+00 2.56089e+01 -9.76729e-01
6.75392e+00 -6.23821e+00 -5.66355e+00 2.52817e+01 -9.75511e-01
6.76392e+00 -6.18972e+00 -5.79476e+00 2.49674e+01 -9.73856e-01
6.77392e+00 -6.15914e+00 -5.94238e+00 2.46677e+01 -9.71732e-01
6.78393e+00 -6.14629e+00 -6.10569e+00 2.43841e+01 -9.69085e-01
6.79393e+00 -6.15094e+00 -6.28404e+00 2.41181e+01 -9.65834e-01
6.80393e+00 -6.17282e+00 -6.47680e+00 2.38712e+01 -9.61869e-01
6.81394e+00 -6.21165e+00 -6.68340e+00 2.36449e+01 -9.57041e-01
6.82394e+00 -6.26709e+00 -6.90326e+00 2.34408e+01 -9.51146e-01
6.83394e+00 -6.33880e+00 -7.13575e+00 2.32604e+01 -9.43911e-01
6.84395e+00 -6.42640e+00 -7.38021e+00 2.31053e+01 -9.34967e-01
6.85395e+00 -6.52948e+00 -7.63584e+00 2.29772e+01 -9.23813e-01
6.86395e+00 -6.64759e+00 -7.90174e+00 2.28775e+01 -9.09769e-01
6.87396e+00 -6.78022e+00 -8.17683e+00 2.28081e+01 -8.91905e-01
6.88396e+00 -6.92680e+00 -8.45981e+00 2.27704e+01 -8.68960e-01
6.89396e+00 -7.08669e+00 -8.74913e+00 2.27661e+01 -8.39225e-01
6.90397e+00 -7.25913e+00 -9.04295e+00 2.27968e+01 -8.00428e-01
6.91397e+00 -7.44326e+00 -9.33912e+00 2.28637e+01 -7.49632e-01
6.92397e+00 -7.63807e+00 -9.63508e+00 2.29681e+01 -6.83228e-01
6.93398e+00 -7.84238e+00 -9.92792e+00 2.31109e+01 -5.97182e-01
6.94398e+00 -8.05483e+00 -1.02143e+01 2.32929e+01 -4.87738e-01
6.95398e+00 -8.27386e+00 -1.04906e+01 2.35143e+01 -3.52782e-01
6.96399e+00 -8.49769e+00 -1.07526e+01 2.37748e+01 -1.93750e-01
6.97399e+00 -8.72429e+00 -1.09962e+01 2.40735e+01 -1.72625e-02
6.98399e+00 -8.95144e+00 -1.12168e+01 2.44091e+01 1.64932e-01
6.99400e+00 -9.17668e+00 -1.14101e+01 2.47792e+01 3.38657e-01
7.00400e+00 -9.39737e+00 -1.15717e+01 2.51808e+01 4.91643e-01
7.01400e+00 -9.61074e+00 -1.16975e+01 2.56099e+01 6.16893e-01
7.02401e+00 -9.81388e+00 -1.17837e+01 2.60619e+01 7.13295e-01
7.03401e+00 -1.00038e+01 -1.18270e+01 2.65312e+01 7.83917e-01
7.04401e+00 -1.01776e+01 -1.18246e+01 2.70113e+01 8.33649e-01
7.05402e+00 -1.03324e+01 -1.17745e+01 2.74954e+01 8.67413e-01
7.06402e+00 -1.04653e+01 -1.16758e+01 2.79758e+01 8.89245e-01
7.07402e+00 -1.05738e+01 -1.15284e+01 2.84448e+01 9.02005e-01
7.08403e+00 -1.06556e+01 -1.13336e+01 2.88944e+01 9.07381e-01
7.09403e+00 -1.07089e+01 -1.10939e+01 2.93168e+01 9.05938e-01
7.10403e+00 -1.07322e+01 -1.08128e+01 2.97048e+01 8.97066e-01
7.11404e+00 -1.07248e+01 -1.04953e+01 3.00517e+01 8.78717e-01
7.12404e+00 -1.06863e+01 -1.01471e+01 3.03518e+01 8.46888e-01
7.13404e+00 -1.06171e+01 -9.77488e+00 3.06005e+01 7.94888e-01
7.14405e+00 -1.05182e+01 -9.38575e+00 3.07946e+01 7.12792e-01
7.15405e+00 -1.03912e+01 -8.98729e+00 3.09323e+01 5.88370e-01
7.16405e+00 -1.02382e+01 -8.58709e+00 3.10128e+01 4.11813e-01
7.17406e+00 -1.00618e+01 -8.19250e+00 3.10371e+01 1.85264e-01
7.18406e+00 -9.86527e+00 -7.81019e+00 3.10070e+01 -6.90587e-02
7.19406e+00 -9.65185e+00 -7.44583e+00 3.09254e+01 -3.14626e-01
7.20407e+00 -9.42511e+00 -7.10391e+00 3.07962e+01 -5.20114e-01
7.21407e+00 -9.18864e+00 -6.78781e+00 3.06234e+01 -6.73391e-01
7.22407e+00 -8.94594e+00 -6.49999e+00 3.04118e+01 -7.79107e-01
7.23408e+00 -8.70038e+00 -6.24215e+00 3.01659e+01 -8.48845e-01
7.24408e+00 -8.45515e+00 -6.01532e+00 2.98905e+01 -8.93995e-01
7.25408e+00 -8.21319e+00 -5.81995e+00 2.95903e+01 -9.23181e-01
7.26409e+00 -7.97719e+00 -5.65594e+00 2.92696e+01 -9.42207e-01
7.27409e+00 -7.74954e+00 -5.52278e+00 2.89327e+01 -9.54767e-01
7.28409e+00 -7.53234e+00 -5.41960e+00 2.85835e+01 -9.63165e-01
7.29410e+00 -7.32740e+00 -5.34528e+00 2.82256e+01 -9.68824e-01
7.30410e+00 -7.13624e+00 -5.29851e+00 2.78623e+01 -9.72633e-01
7.31410e+00 -6.96010e+00 -5.27792e+00 2.74966e+01 -9.75148e-01
7.32411e+00 -6.79998e+00 -5.28205e+00 2.71311e+01 -9.76721e-01
7.33411e+00 -6.65664e+00 -5.30952e+00 2.67685e+01 -9.77577e-01
7.34411e+00 -6.53062e+00 -5.35896e+00 2.64108e+01 -9.77857e-01
7.35412e+00 -6.42232e+00 -5.42910e+00 2.60603e+01 -9.77645e-01
7.36412e+00 -6.33196e+00 -5.51876e+00 2.57187e+01 -9.76990e-01
7.37412e+00 -6.25964e+00 -5.62690e+00 2.53878e+01 -9.75909e-01
7.38413e+00 -6.20536e+00 -5.75255e+00 2.50694e+01 -9.74397e-01
7.39413e+00 -6.16901e+00 -5.89486e+00 2.47651e+01 -9.72428e-01
7.40413e+00 -6.15045e+00 -6.05309e+00 2.44763e+01 -9.69956e-01
7.41414e+00 -6.14945e+00 -6.22655e+00 2.42046e+01 -9.66908e-01
7.42414e+00 -6.16578e+00 -6.41461e+00 2.39515e+01 -9.63186e-01
7.43414e+00 -6.19914e+00 -6.61670e+00 2.37185e+01 -9.58652e-01
7.44415e+00 -6.24921e+00 -6.83223e+00 2.35072e+01 -9.53122e-01
7.45415e+00 -6.31566e+00 -7.06059e+00 2.33191e+01 -9.46349e-01
7.46415e+00 -6.39812e+00 -7.30113e+00 2.31558e+01 -9.37996e-01
7.47416e+00 -6.49618e+00 -7.55310e+00 2.30188e+01 -9.27612e-01
7.48416e+00 -6.60942e+00 -7.81565e+00 2.29099e+01 -9.14578e-01
7.49416e+00 -6.73734e+00 -8.08774e+00 2.28306e+01 -8.98054e-01
7.50417e+00 -6.87940e+00 -8.36816e+00 2.27826e+01 -8.76897e-01
7.51417e+00 -7.03497e+00 -8.65543e+00 2.27674e+01 -8.49556e-01
7.52417e+00 -7.20334e+00 -8.94783e+00 2.27866e+01 -8.13955e-01
7.53418e+00 -7.38369e+00 -9.24328e+00 2.28417e+01 -7.67380e-01
7.54418e+00 -7.57504e+00 -9.53939e+00 2.29338e+01 -7.06434e-01
7.55418e+00 -7.77629e+00 -9.83336e+00 2.30641e+01 -6.27176e-01
7.56419e+00 -7.98613e+00 -1.01220e+01 2.32334e+01 -5.25654e-01
7.57419e+00 -8.20307e+00 -1.04017e+01 2.34419e+01 -3.99045e-01
7.58419e+00 -8.42539e+00 -1.06686e+01 2.36897e+01 -2.47427e-01
7.59420e+00 -8.65116e+00 -1.09183e+01 2.39761e+01 -7.56383e-02
7.60420e+00 -8.87822e+00 -1.11466e+01 2.42997e+01 1.06081e-01
7.61420e+00 -9.10417e+00 -1.13490e+01 2.46587e+01 2.83929e-01
7.62421e+00 -9.32644e+00 -1.15210e+01 2.50503e+01 4.44576e-01
7.63421e+00 -9.54230e+00 -1.16586e+01 2.54707e+01 5.79123e-01
7.64421e+00 -9.74888e+00 -1.17578e+01 2.59155e+01 6.84656e-01
7.65422e+00 -9.94323e+00 -1.18152e+01 2.63794e+01 7.63138e-01
7.66422e+00 -1.01224e+01 -1.18277e+01 2.68564e+01 8.19092e-01
7.67422e+00 -1.02834e+01 -1.17932e+01 2.73395e+01 8.57558e-01
7.68423e+00 -1.04235e+01 -1.17102e+01 2.78215e+01 8.82905e-01
7.69423e+00 -1.05400e+01 -1.15785e+01 2.82946e+01 8.98375e-01
7.70423e+00 -1.06306e+01 -1.13989e+01 2.87509e+01 9.06026e-01
7.71424e+00 -1.06931e+01 -1.11735e+01 2.91825e+01 9.06783e-01
7.72424e+00 -1.07262e+01 -1.09056e+01 2.95820e+01 9.00428e-01
7.73424e+00 -1.07288e+01 -1.05995e+01 2.99424e+01 8.85418e-01
7.74425e+00 -1.07003e+01 -1.02608e+01 3.02578e+01 8.58450e-01
7.75425e+00 -1.06410e+01 -9.89594e+00 3.05233e+01 8.13783e-01
7.76425e+00 -1.05516e+01 -9.51182e+00 3.07351e+01 7.42551e-01
7.77426e+00 -1.04335e+01 -9.11592e+00 3.08909e+01 6.33013e-01
7.78426e+00 -1.02888e+01 -8.71585e+00 3.09898e+01 4.73793e-01
7.79426e+00 -1.01198e+01 -8.31906e+00 3.10320e+01 2.62048e-01
7.80427e+00 -9.92954e+00 -7.93247e+00 3.10192e+01 1.32844e-02
7.81427e+00 -9.72136e+00 -7.56212e+00 3.09540e+01 -2.38909e-01
7.82427e+00 -9.49873e+00 -7.21285e+00 3.08398e+01 -4.59410e-01
7.83428e+00 -9.26523e+00 -6.88839e+00 3.06808e+01 -6.29482e-01
7.84428e+00 -9.02437e+00 -6.59147e+00 3.04814e+01 -7.49352e-01
7.85428e+00 -8.77960e+00 -6.32402e+00 3.02463e+01 -8.29346e-01
7.86429e+00 -8.53414e+00 -6.08729e+00 2.99801e+01 -8.81355e-01
7.87429e+00 -8.29103e+00 -5.88190e+00 2.96877e+01 -9.14958e-01
7.88429e+00 -8.05303e+00 -5.70792e+00 2.93734e+01 -9.36795e-01
7.89430e+00 -7.82263e+00 -5.56497e+00 2.90416e+01 -9.51155e-01
7.90430e+00 -7.60203e+00 -5.45229e+00 2.86962e+01 -9.60722e-01
7.91430e+00 -7.39313e+00 -5.36884e+00 2.83410e+01 -9.67159e-01
7.92431e+00 -7.19753e+00 -5.31335e+00 2.79794e+01 -9.71500e-01
7.93431e+00 -7.01656e+00 -5.28447e+00 2.76144e+01 -9.74393e-01
7.94431e+00 -6.85131e+00 -5.28078e+00 2.72488e+01 -9.76245e-01
7.95432e+00 -6.70259e+00 -5.30085e+00 2.68853e+01 -9.77318e-01
7.96432e+00 -6.57104e+00 -5.34331e+00 2.65260e+01 -9.77774e-01
7.97432e+00 -6.45708e+00 -5.40686e+00 2.61732e+01 -9.77716e-01
7.98433e+00 -6.36099e+00 -5.49031e+00 2.58288e+01 -9.77201e-01
7.99433e+00 -6.28291e+00 -5.59254e+00 2.54945e+01 -9.76256e-01
8.00433e+00 -6.22286e+00 -5.71258e+00 2.51721e+01 -9.74884e-01
8.01434e+00 -6.18079e+00 -5.84954e+00 2.48633e+01 -9.73065e-01
8.02434e+00 -6.15654e+00 -6.00264e+00 2.45695e+01 -9.70760e-01
8.03434e+00 -6.14992e+00 -6.17119e+00 2.42923e+01 -9.67903e-01
8.04435e+00 -6.16070e+00 -6.35453e+00 2.40333e+01 -9.64407e-01
8.05435e+00 -6.18860e+00 -6.55207e+00 2.37939e+01 -9.60147e-01
8.06435e+00 -6.23332e+00 -6.76323e+00 2.35756e+01 -9.54955e-01
8.07436e+00 -6.29451e+00 -6.98742e+00 2.33800e+01 -9.48606e-01
8.08436e+00 -6.37182e+00 -7.22400e+00 2.32087e+01 -9.40795e-01
8.09436e+00 -6.46486e+00 -7.47225e+00 2.30633e+01 -9.31110e-01
8.10437e+00 -6.57322e+00 -7.73135e+00 2.29453e+01 -9.18994e-01
8.11437e+00 -6.69640e+00 -8.00034e+00 2.28564e+01 -9.03683e-01
8.12437e+00 -6.83390e+00 -8.27805e+00 2.27982e+01 -8.84142e-01
8.13438e+00 -6.98512e+00 -8.56311e+00 2.27724e+01 -8.58964e-01
8.14438e+00 -7.14936e+00 -8.85387e+00 2.27805e+01 -8.26254e-01
8.15438e+00 -7.32585e+00 -9.14838e+00 2.28239e+01 -7.83515e-01
8.16439e+00 -7.51366e+00 -9.44433e+00 2.29041e+01 -7.27570e-01
8.17439e+00 -7.71173e+00 -9.73907e+00 2.30220e+01 -6.54622e-01
8.18439e+00 -7.91882e+00 -1.00295e+01 2.31787e+01 -5.60642e-01
8.19440e+00 -8.13350e+00 -1.03123e+01 2.33745e+01 -4.42290e-01
8.20440e+00 -8.35413e+00 -1.05834e+01 2.36096e+01 -2.98504e-01
8.21440e+00 -8.57885e+00 -1.08389e+01 2.38835e+01 -1.32440e-01
8.22441e+00 -8.80555e+00 -1.10743e+01 2.41952e+01 4.73435e-02
8.23441e+00 -9.03193e+00 -1.12852e+01 2.45429e+01 2.27848e-01
8.24441e+00 -9.25548e+00 -1.14672e+01 2.49241e+01 3.95130e-01
8.25442e+00 -9.47350e+00 -1.16160e+01 2.53353e+01 5.38578e-01
8.26442e+00 -9.68317e+00 -1.17278e+01 2.57725e+01 6.53371e-01
8.27442e+00 -9.88157e+00 -1.17987e+01 2.62305e+01 7.40127e-01
8.28443e+00 -1.00657e+01 -1.18258e+01 2.67036e+01 8.02785e-01
8.29443e+00 -1.02327e+01 -1.18064e+01 2.71850e+01 8.46376e-01
8.30443e+00 -1.03797e+01 -1.17391e+01 2.76678e+01 8.75555e-01
8.31444e+00 -1.05038e+01 -1.16230e+01 2.81441e+01 8.93937e-01
8.32444e+00 -1.06028e+01 -1.14587e+01 2.86061e+01 9.03951e-01
8.33444e+00 -1.06744e+01 -1.12479e+01 2.90460e+01 9.06880e-01
8.34445e+00 -1.07170e+01 -1.09933e+01 2.94561e+01 9.02879e-01
8.35445e+00 -1.07294e+01 -1.06992e+01 2.98294e+01 8.90860e-01
8.36445e+00 -1.07109e+01 -1.03706e+01 3.01594e+01 8.68144e-01
8.37446e+00 -1.06614e+01 -1.00138e+01 3.04411e+01 8.29851e-01
8.38446e+00 -1.05816e+01 -9.63540e+00 3.06702e+01 7.68168e-01
8.39446e+00 -1.04726e+01 -9.24285e+00 3.08439e+01 6.72138e-01
8.40447e+00 -1.03363e+01 -8.84371e+00 3.09609e+01 5.29676e-01
8.41447e+00 -1.01749e+01 -8.44549e+00 3.10211e+01 3.34121e-01
8.42447e+00 -9.99127e+00 -8.05533e+00 3.10257e+01 9.44122e-02
8.43448e+00 -9.78867e+00 -7.67956e+00 3.09770e+01 -1.60573e-01
8.44448e+00 -9.57049e+00 -7.32343e+00 3.08782e+01 -3.93963e-01
8.45448e+00 -9.34030e+00 -6.99099e+00 3.07333e+01 -5.80729e-01
8.46449e+00 -9.10165e+00 -6.68528e+00 3.05465e+01 -7.15721e-01
8.47449e+00 -8.85799e+00 -6.40846e+00 3.03225e+01 -8.07116e-01
8.48449e+00 -8.61265e+00 -6.16200e+00 3.00660e+01 -8.66912e-01
8.49450e+00 -8.36869e+00 -5.94670e+00 2.97818e+01 -9.05576e-01
8.50450e+00 -8.12899e+00 -5.76282e+00 2.94743e+01 -9.30644e-01
8.51450e+00 -7.89611e+00 -5.61011e+00 2.91479e+01 -9.47065e-01
8.52451e+00 -7.67235e+00 -5.48791e+00 2.88068e+01 -9.57964e-01
8.53451e+00 -7.45970e+00 -5.39528e+00 2.84546e+01 -9.65281e-01
8.54451e+00 -7.25985e+00 -5.33101e+00 2.80950e+01 -9.70219e-01
8.55452e+00 -7.07423e+00 -5.29377e+00 2.77311e+01 -9.73530e-01
8.56452e+00 -6.90398e+00 -5.28216e+00 2.73657e+01 -9.75687e-01
8.57452e+00 -6.75002e+00 -5.29476e+00 2.70015e+01 -9.76992e-01
8.58453e+00 -6.61303e+00 -5.33017e+00 2.66409e+01 -9.77634e-01
8.59453e+00 -6.49349e+00 -5.38707e+00 2.62861e+01 -9.77734e-01
8.60453e+00 -6.39175e+00 -5.46422e+00 2.59390e+01 -9.77362e-01
8.61454e+00 -6.30797e+00 -5.56049e+00 2.56015e+01 -9.76554e-01
8.62454e+00 -6.24221e+00 -5.67487e+00 2.52754e+01 -9.75319e-01
8.63454e+00 -6.19443e+00 -5.80644e+00 2.49623e+01 -9.73645e-01
8.64455e+00 -6.16453e+00 -5.95439e+00 2.46638e+01 -9.71498e-01
8.65455e+00 -6.15232e+00 -6.11799e+00 2.43814e+01 -9.68824e-01
8.66455e+00 -6.15758e+00 -6.29657e+00 2.41166e+01 -9.65539e-01
8.67456e+00 -6.18004e+00 -6.48954e+00 2.38709e+01 -9.61534e-01
8.68456e+00 -6.21940e+00 -6.69631e+00 2.36459e+01 -9.56655e-01
8.69456e+00 -6.27534e+00 -6.91629e+00 2.34431e+01 -9.50696e-01
8.70457e+00 -6.34751e+00 -7.14886e+00 2.32640e+01 -9.43381e-01
8.71457e+00 -6.43553e+00 -7.39333e+00 2.31103e+01 -9.34336e-01
8.72457e+00 -6.53899e+00 -7.64892e+00 2.29835e+01 -9.23053e-01
8.73458e+00 -6.65743e+00 -7.91470e+00 2.28853e+01 -9.08841e-01
8.74458e+00 -6.79035e+00 -8.18959e+00 2.28173e+01 -8.90762e-01
8.75458e+00 -6.93717e+00 -8.47228e+00 2.27811e+01 -8.67537e-01
8.76459e+00 -7.09724e+00 -8.76121e+00 2.27783e+01 -8.37441e-01
8.77459e+00 -7.26980e+00 -9.05453e+00 2.28104e+01 -7.98182e-01
8.78459e+00 -7.45399e+00 -9.35005e+00 2.28787e+01 -7.46803e-01
8.79460e+00 -7.64878e+00 -9.64523e+00 2.29845e+01 -6.79690e-01
8.80460e+00 -7.85299e+00 -9.93714e+00 2.31287e+01 -5.92825e-01
8.81460e+00 -8.06526e+00 -1.02224e+01 2.33119e+01 -4.82520e-01
8.82461e+00 -8.28401e+00 -1.04974e+01 2.35345e+01 -3.46793e-01
8.83461e+00 -8.50746e+00 -1.07581e+01 2.37960e+01 -1.87268e-01
8.84461e+00 -8.73357e+00 -1.10000e+01 2.40956e+01 -1.07557e-02
8.85462e+00 -8.96012e+00 -1.12189e+01 2.44318e+01 1.70910e-01
8.86462e+00 -9.18464e+00 -1.14103e+01 2.48024e+01 3.43640e-01
8.87462e+00 -9.40450e+00 -1.15700e+01 2.52041e+01 4.95392e-01
8.88463e+00 -9.61692e+00 -1.16937e+01 2.56332e+01 6.19421e-01
8.89463e+00 -9.81902e+00 -1.17778e+01 2.60847e+01 7.14783e-01
8.90463e+00 -1.00078e+01 -1.18190e+01 2.65532e+01 7.84608e-01
8.91464e+00 -1.01804e+01 -1.18145e+01 2.70323e+01 8.33766e-01
8.92464e+00 -1.03338e+01 -1.17625e+01 2.75149e+01 8.67122e-01
8.93464e+00 -1.04653e+01 -1.16620e+01 2.79936e+01 8.88649e-01
8.94465e+00 -1.05724e+01 -1.15130e+01 2.84606e+01 9.01149e-01
8.95465e+00 -1.06528e+01 -1.13168e+01 2.89078e+01 9.06260e-01
8.96465e+00 -1.07047e+01 -1.10760e+01 2.93277e+01 9.04497e-01
8.97466e+00 -1.07267e+01 -1.07942e+01 2.97129e+01 8.95190e-01
8.98466e+00 -1.07181e+01 -1.04763e+01 3.00570e+01 8.76215e-01
8.99466e+00 -1.06784e+01 -1.01281e+01 3.03541e+01 8.43468e-01
9.00467e+00 -1.06082e+01 -9.75620e+00 3.06000e+01 7.90136e-01
9.01467e+00 -1.05084e+01 -9.36777e+00 3.07913e+01 7.06213e-01
9.02467e+00 -1.03806e+01 -8.97034e+00 3.09263e+01 5.79556e-01
9.03468e+00 -1.02271e+01 -8.57147e+00 3.10044e+01 4.00824e-01
9.04468e+00 -1.00504e+01 -8.17844e+00 3.10265e+01 1.73037e-01
9.05468e+00 -9.85363e+00 -7.79789e+00 3.09944e+01 -8.08246e-02
9.06469e+00 -9.64023e+00 -7.43540e+00 3.09113e+01 -3.24341e-01
9.07469e+00 -9.41370e+00 -7.09541e+00 3.07807e+01 -5.27120e-01
9.08469e+00 -9.17760e+00 -6.78124e+00 3.06069e+01 -6.77950e-01
9.09470e+00 -8.93542e+00 -6.49532e+00 3.03944e+01 -7.81871e-01
9.10470e+00 -8.69051e+00 -6.23932e+00 3.01480e+01 -8.50443e-01
9.11470e+00 -8.44603e+00 -6.01426e+00 2.98724e+01 -8.94884e-01
9.12471e+00 -8.20492e+00 -5.82056e+00 2.95721e+01 -9.23653e-01
9.13471e+00 -7.96984e+00 -5.65812e+00 2.92516e+01 -9.42435e-01
9.14471e+00 -7.74317e+00 -5.52641e+00 2.89150e+01 -9.54854e-01
9.15472e+00 -7.52699e+00 -5.42456e+00 2.85663e+01 -9.63166e-01
9.16472e+00 -7.32309e+00 -5.35146e+00 2.82090e+01 -9.68773e-01
9.17472e+00 -7.13299e+00 -5.30581e+00 2.78464e+01 -9.72548e-01
9.18473e+00 -6.95790e+00 -5.28621e+00 2.74815e+01 -9.75039e-01
9.19473e+00 -6.79882e+00 -5.29126e+00 2.71170e+01 -9.76595e-01
9.20473e+00 -6.65650e+00 -5.31954e+00 2.67553e+01 -9.77436e-01
9.21474e+00 -6.53150e+00 -5.36972e+00 2.63987e+01 -9.77701e-01
9.22474e+00 -6.42417e+00 -5.44052e+00 2.60492e+01 -9.77474e-01
9.23474e+00 -6.33475e+00 -5.53078e+00 2.57088e+01 -9.76802e-01
9.24475e+00 -6.26333e+00 -5.63945e+00 2.53792e+01 -9.75703e-01
9.25475e+00 -6.20991e+00 -5.76559e+00 2.50620e+01 -9.74169e-01
9.26475e+00 -6.17440e+00 -5.90835e+00 2.47589e+01 -9.72176e-01
9.27476e+00 -6.15662e+00 -6.06697e+00 2.44714e+01 -9.69673e-01
9.28476e+00 -6.15638e+00 -6.24077e+00 2.42011e+01 -9.66588e-01
9.29476e+00 -6.17342e+00 -6.42915e+00 2.39495e+01 -9.62821e-01
9.30477e+00 -6.20744e+00 -6.63150e+00 2.37180e+01 -9.58231e-01
9.31477e+00 -6.25815e+00 -6.84724e+00 2.35082e+01 -9.52633e-01
9.32477e+00 -6.32518e+00 -7.07576e+00 2.33216e+01 -9.45773e-01
9.33478e+00 -6.40818e+00 -7.31639e+00 2.31599e+01 -9.37311e-01
9.34478e+00 -6.50675e+00 -7.56840e+00 2.30245e+01 -9.26787e-01
9.35478e+00 -6.62043e+00 -7.83090e+00 2.29173e+01 -9.13573e-01
9.36479e+00 -6.74875e+00 -8.10285e+00 2.28396e+01 -8.96816e-01
9.37479e+00 -6.89115e+00 -8.38303e+00 2.27933e+01 -8.75357e-01
9.38479e+00 -7.04700e+00 -8.66995e+00 2.27799e+01 -8.47623e-01
9.39480e+00 -7.21559e+00 -8.96187e+00 2.28008e+01 -8.11517e-01
9.40480e+00 -7.39607e+00 -9.25670e+00 2.28576e+01 -7.64298e-01
9.41480e+00 -7.58749e+00 -9.55201e+00 2.29515e+01 -7.02554e-01
9.42481e+00 -7.78871e+00 -9.84502e+00 2.30834e+01 -6.22351e-01
9.43481e+00 -7.99842e+00 -1.01325e+01 2.32542e+01 -5.19791e-01
9.44481e+00 -8.21513e+00 -1.04109e+01 2.34643e+01 -3.92178e-01
9.45482e+00 -8.43710e+00 -1.06762e+01 2.37134e+01 -2.39798e-01
9.46482e+00 -8.66240e+00 -1.09242e+01 2.40009e+01 -6.77275e-02
9.47482e+00 -8.88885e+00 -1.11506e+01 2.43256e+01 1.13631e-01
9.48483e+00 -9.11406e+00 -1.13508e+01 2.46853e+01 2.90497e-01
9.49483e+00 -9.33546e+00 -1.15206e+01 2.50772e+01 4.49763e-01
9.50483e+00 -9.55031e+00 -1.16559e+01 2.54978e+01 5.82831e-01
9.51484e+00 -9.75575e+00 -1.17527e+01 2.59423e+01 6.87035e-01
9.52484e+00 -9.94884e+00 -1.18075e+01 2.64057e+01 7.64456e-01
9.53484e+00 -1.01266e+01 -1.18176e+01 2.68816e+01 8.19625e-01
9.54485e+00 -1.02862e+01 -1.17807e+01 2.73634e+01 8.57528e-01
9.55485e+00 -1.04247e+01 -1.16955e+01 2.78436e+01 8.82463e-01
9.56485e+00 -1.05396e+01 -1.15618e+01 2.83145e+01 8.97601e-01
9.57486e+00 -1.06285e+01 -1.13804e+01 2.87683e+01 9.04939e-01
9.58486e+00 -1.06895e+01 -1.11535e+01 2.91971e+01 9.05343e-01
9.59486e+00 -1.07209e+01 -1.08845e+01 2.95935e+01 8.98530e-01
9.60487e+00 -1.07219e+01 -1.05777e+01 2.99507e+01 8.82874e-01
9.61487e+00 -1.06920e+01 -1.02387e+01 3.02628e+01 8.54962e-01
9.62487e+00 -1.06314e+01 -9.87393e+00 3.05249e+01 8.08915e-01
9.63488e+00 -1.05409e+01 -9.49036e+00 3.07335e+01 7.35736e-01
9.64488e+00 -1.04218e+01 -9.09541e+00 3.08861e+01 6.23693e-01
9.65488e+00 -1.02762e+01 -8.69665e+00 3.09820e+01 4.61778e-01
9.66489e+00 -1.01067e+01 -8.30150e+00 3.10215e+01 2.48045e-01
9.67489e+00 -9.91613e+00 -7.91680e+00 3.10063e+01 -9.50015e-04
9.68489e+00 -9.70784e+00 -7.54851e+00 3.09390e+01 -2.51328e-01
9.69490e+00 -9.48530e+00 -7.20140e+00 3.08230e+01 -4.68810e-01
9.70490e+00 -9.25209e+00 -6.87913e+00 3.06626e+01 -6.35841e-01
9.71490e+00 -9.01171e+00 -6.58440e+00 3.04620e+01 -7.53329e-01
9.72491e+00 -8.76757e+00 -6.31910e+00 3.02261e+01 -8.31712e-01
9.73491e+00 -8.52289e+00 -6.08444e+00 2.99594e+01 -8.82715e-01
9.74491e+00 -8.28068e+00 -5.88102e+00 2.96667e+01 -9.15716e-01
9.75492e+00 -8.04367e+00 -5.70891e+00 2.93524e+01 -9.37197e-01
9.76492e+00 -7.81435e+00 -5.56771e+00 2.90208e+01 -9.51347e-01
9.77492e+00 -7.59487e+00 -5.45665e+00 2.86759e+01 -9.60787e-01
9.78493e+00 -7.38714e+00 -5.37468e+00 2.83212e+01 -9.67147e-01
9.79493e+00 -7.19273e+00 -5.32056e+00 2.79603e+01 -9.71438e-01
9.80493e+00 -7.01297e+00 -5.29292e+00 2.75961e+01 -9.74296e-01
9.81494e+00 -6.84892e+00 -5.29035e+00 2.72315e+01 -9.76123e-01
9.82494e+00 -6.70139e+00 -5.31144e+00 2.68690e+01 -9.77175e-01
9.83494e+00 -6.57101e+00 -5.35482e+00 2.65109e+01 -9.77613e-01
9.84495e+00 -6.45819e+00 -5.41921e+00 2.61593e+01 -9.77536e-01
9.85495e+00 -6.36321e+00 -5.50341e+00 2.58161e+01 -9.77002e-01
9.86495e+00 -6.28620e+00 -5.60633e+00 2.54832e+01 -9.76037e-01
9.87496e+00 -6.22718e+00 -5.72700e+00 2.51622e+01 -9.74640e-01
9.88496e+00 -6.18609e+00 -5.86453e+00 2.48548e+01 -9.72794e-01
9.89496e+00 -6.16279e+00 -6.01815e+00 2.45625e+01 -9.70454e-01
9.90497e+00 -6.15708e+00 -6.18716e+00 2.42868e+01 -9.67558e-01
9.91497e+00 -6.16872e+00 -6.37092e+00 2.40294e+01 -9.64013e-01
9.92497e+00 -6.19744e+00 -6.56882e+00 2.37916e+01 -9.59693e-01
9.93498e+00 -6.24292e+00 -6.78030e+00 2.35751e+01 -9.54427e-01
9.94498e+00 -6.30483e+00 -7.00474e+00 2.33812e+01 -9.47986e-01
9.95498e+00 -6.38282e+00 -7.24150e+00 2.32117e+01 -9.40058e-01
9.96499e+00 -6.47649e+00 -7.48987e+00 2.30681e+01 -9.30224e-01
9.97499e+00 -6.58541e+00 -7.74900e+00 2.29521e+01 -9.17916e-01
9.98499e+00 -6.70912e+00 -8.01792e+00 2.28651e+01 -9.02357e-01
9.99500e+00 -6.84707e+00 -8.29546e+00 2.28089e+01 -8.82494e-01
1.00050e+01 -6.99868e+00 -8.58021e+00 2.27851e+01 -8.56896e-01
1.00150e+01 -7.16324e+00 -8.87052e+00 2.27952e+01 -8.23643e-01
1.00250e+01 -7.33996e+00 -9.16442e+00 2.28407e+01 -7.80207e-01
1.00350e+01 -7.52792e+00 -9.45959e+00 2.29228e+01 -7.23385e-01
1.00450e+01 -7.72604e+00 -9.75334e+00 2.30428e+01 -6.49378e-01
1.00550e+01 -7.93307e+00 -1.00426e+01 2.32013e+01 -5.54195e-01
1.00650e+01 -8.14757e+00 -1.03239e+01 2.33989e+01 -4.34612e-01
1.00750e+01 -8.36790e+00 -1.05934e+01 2.36357e+01 -2.89781e-01
1.00850e+01 -8.59216e+00 -1.08470e+01 2.39112e+01 -1.23134e-01
1.00950e+01 -8.81827e+00 -1.10803e+01 2.42242e+01 5.65259e-02
1.01050e+01 -9.04391e+00 -1.12889e+01 2.45729e+01 2.36141e-01
1.01150e+01 -9.26654e+00 -1.14684e+01 2.49548e+01 4.01952e-01
1.01250e+01 -9.48349e+00 -1.16146e+01 2.53664e+01 5.43683e-01
1.01350e+01 -9.69194e+00 -1.17235e+01 2.58036e+01 6.56840e-01
1.01450e+01 -9.88896e+00 -1.17916e+01 2.62612e+01 7.42232e-01
1.01551e+01 -1.00716e+01 -1.18159e+01 2.67333e+01 8.03853e-01
1.01651e+01 -1.02370e+01 -1.17937e+01 2.72135e+01 8.46692e-01
1.01751e+01 -1.03821e+01 -1.17237e+01 2.76944e+01 8.75324e-01
1.01851e+01 -1.05045e+01 -1.16051e+01 2.81685e+01 8.93283e-01
1.01951e+01 -1.06016e+01 -1.14386e+01 2.86279e+01 9.02925e-01
1.02051e+01 -1.06713e+01 -1.12258e+01 2.90647e+01 9.05461e-01
1.02151e+01 -1.07120e+01 -1.09697e+01 2.94715e+01 9.00976e-01
1.02251e+01 -1.07226e+01 -1.06745e+01 2.98411e+01 8.88293e-01
1.02351e+01 -1.07023e+01 -1.03453e+01 3.01675e+01 8.64617e-01
1.02451e+01 -1.06513e+01 -9.98833e+00 3.04452e+01 8.24914e-01
1.02551e+01 -1.05700e+01 -9.61030e+00 3.06705e+01 7.61207e-01
1.02651e+01 -1.04598e+01 -9.21858e+00 3.08406e+01 6.62465e-01
1.02751e+01 -1.03224e+01 -8.82071e+00 3.09540e+01 5.16856e-01
1.02851e+01 -1.01602e+01 -8.42416e+00 3.10110e+01 3.18557e-01
1.02951e+01 -9.97607e+00 -8.03600e+00 3.10126e+01 7.77645e-02
1.03051e+01 -9.77317e+00 -7.66247e+00 3.09612e+01 -1.75899e-01
1.03151e+01 -9.55496e+00 -7.30872e+00 3.08602e+01 -4.06139e-01
1.03251e+01 -9.32496e+00 -6.97875e+00 3.07134e+01 -5.89292e-01
1.03351e+01 -9.08673e+00 -6.67552e+00 3.05251e+01 -7.21239e-01
1.03451e+01 -8.84369e+00 -6.40116e+00 3.03000e+01 -8.10479e-01
1.03551e+01 -8.59912e+00 -6.15709e+00 3.00427e+01 -8.68890e-01
1.03651e+01 -8.35610e+00 -5.94410e+00 2.97580e+01 -9.06711e-01
1.03751e+01 -8.11746e+00 -5.76241e+00 2.94503e+01 -9.31275e-01
1.03851e+01 -7.88574e+00 -5.61176e+00 2.91240e+01 -9.47396e-01
1.03951e+01 -7.66322e+00 -5.49149e+00 2.87831e+01 -9.58115e-01
1.04051e+01 -7.45186e+00 -5.40063e+00 2.84315e+01 -9.65320e-01
1.04151e+01 -7.25335e+00 -5.33800e+00 2.80726e+01 -9.70187e-01
1.04251e+01 -7.06908e+00 -5.30226e+00 2.77094e+01 -9.73450e-01
1.04351e+01 -6.90020e+00 -5.29201e+00 2.73450e+01 -9.75573e-01
1.04451e+01 -6.74760e+00 -5.30585e+00 2.69819e+01 -9.76851e-01
1.04552e+01 -6.61195e+00 -5.34239e+00 2.66225e+01 -9.77470e-01
1.04652e+01 -6.49373e+00 -5.40031e+00 2.62690e+01 -9.77548e-01
1.04752e+01 -6.39327e+00 -5.47840e+00 2.59233e+01 -9.77153e-01
1.04852e+01 -6.31073e+00 -5.57553e+00 2.55873e+01 -9.76321e-01
1.04952e+01 -6.24618e+00 -5.69069e+00 2.52627e+01 -9.75059e-01
1.05052e+01 -6.19957e+00 -5.82297e+00 2.49512e+01 -9.73355e-01
1.05152e+01 -6.17079e+00 -5.97157e+00 2.46543e+01 -9.71172e-01
1.05252e+01 -6.15965e+00 -6.13575e+00 2.43736e+01 -9.68453e-01
1.05352e+01 -6.16592e+00 -6.31488e+00 2.41106e+01 -9.65117e-01
1.05452e+01 -6.18935e+00 -6.50832e+00 2.38667e+01 -9.61048e-01
1.05552e+01 -6.22963e+00 -6.71551e+00 2.36437e+01 -9.56090e-01
1.05652e+01 -6.28645e+00 -6.93585e+00 2.34428e+01 -9.50033e-01
1.05752e+01 -6.35944e+00 -7.16870e+00 2.32658e+01 -9.42594e-01
1.05852e+01 -6.44822e+00 -7.41337e+00 2.31142e+01 -9.33391e-01
1.05952e+01 -6.55239e+00 -7.66908e+00 2.29896e+01 -9.21905e-01
1.06052e+01 -6.67147e+00 -7.93487e+00 2.28936e+01 -9.07432e-01
1.06152e+01 -6.80497e+00 -8.20965e+00 2.28278e+01 -8.89013e-01
1.06252e+01 -6.95230e+00 -8.49210e+00 2.27939e+01 -8.65346e-01
1.06352e+01 -7.11280e+00 -8.78062e+00 2.27934e+01 -8.34674e-01
1.06452e+01 -7.28570e+00 -9.07336e+00 2.28278e+01 -7.94671e-01
1.06552e+01 -7.47013e+00 -9.36811e+00 2.28985e+01 -7.42348e-01
1.06652e+01 -7.66506e+00 -9.66230e+00 2.30066e+01 -6.74074e-01
1.06752e+01 -7.86929e+00 -9.95298e+00 2.31531e+01 -5.85854e-01
1.06852e+01 -8.08144e+00 -1.02368e+01 2.33385e+01 -4.74101e-01
1.06952e+01 -8.29994e+00 -1.05100e+01 2.35630e+01 -3.37039e-01
1.07052e+01 -8.52297e+00 -1.07687e+01 2.38264e+01 -1.76601e-01
1.07152e+01 -8.74851e+00 -1.10083e+01 2.41277e+01 9.11770e-05
1.07252e+01 -8.97430e+00 -1.12247e+01 2.44653e+01 1.81044e-01
1.07352e+01 -9.19789e+00 -1.14133e+01 2.48369e+01 3.52285e-01
1.07452e+01 -9.41664e+00 -1.15700e+01 2.52393e+01 5.02118e-01
1.07553e+01 -9.62776e+00 -1.16906e+01 2.56686e+01 6.24197e-01
1.07653e+01 -9.82837e+00 -1.17715e+01 2.61200e+01 7.17863e-01
1.07753e+01 -1.00155e+01 -1.18094e+01 2.65877e+01 7.86356e-01
1.07853e+01 -1.01863e+01 -1.18017e+01 2.70656e+01 8.34530e-01
1.07953e+01 -1.03378e+01 -1.17466e+01 2.75465e+01 8.67173e-01
1.08053e+01 -1.04673e+01 -1.16431e+01 2.80229e+01 8.88164e-01
1.08153e+01 -1.05722e+01 -1.14913e+01 2.84870e+01 9.00215e-01
1.08253e+01 -1.06505e+01 -1.12928e+01 2.89310e+01 9.04884e-01
1.08353e+01 -1.07002e+01 -1.10500e+01 2.93473e+01 9.02607e-01
1.08453e+01 -1.07201e+01 -1.07667e+01 2.97286e+01 8.92618e-01
1.08553e+01 -1.07094e+01 -1.04478e+01 3.00684e+01 8.72672e-01
1.08653e+01 -1.06678e+01 -1.00991e+01 3.03613e+01 8.38501e-01
1.08753e+01 -1.05958e+01 -9.72732e+00 3.06028e+01 7.83099e-01
1.08853e+01 -1.04945e+01 -9.33955e+00 3.07898e+01 6.96317e-01
1.08953e+01 -1.03654e+01 -8.94331e+00 3.09207e+01 5.66140e-01
1.09053e+01 -1.02108e+01 -8.54610e+00 3.09949e+01 3.83947e-01
1.09153e+01 -1.00333e+01 -8.15515e+00 3.10134e+01 1.54121e-01
1.09253e+01 -9.83612e+00 -7.77700e+00 3.09782e+01 -9.91677e-02
1.09353e+01 -9.62253e+00 -7.41712e+00 3.08922e+01 -3.39644e-01
1.09453e+01 -9.39608e+00 -7.07986e+00 3.07593e+01 -5.38322e-01
1.09553e+01 -9.16031e+00 -6.76847e+00 3.05835e+01 -6.85388e-01
1.09653e+01 -8.91869e+00 -6.48534e+00 3.03696e+01 -7.86505e-01
1.09753e+01 -8.67455e+00 -6.23207e+00 3.01221e+01 -8.53221e-01
1.09853e+01 -8.43104e+00 -6.00966e+00 2.98457e+01 -8.96510e-01
1.09953e+01 -8.19104e+00 -5.81850e+00 2.95450e+01 -9.24584e-01
1.10053e+01 -7.95720e+00 -5.65846e+00 2.92243e+01 -9.42950e-01
1.10153e+01 -7.73188e+00 -5.52900e+00 2.88879e+01 -9.55116e-01
1.10253e+01 -7.51712e+00 -5.42925e+00 2.85396e+01 -9.63274e-01
1.10353e+01 -7.31470e+00 -5.35809e+00 2.81830e+01 -9.68783e-01
1.10453e+01 -7.12611e+00 -5.31421e+00 2.78212e+01 -9.72493e-01
1.10554e+01 -6.95257e+00 -5.29625e+00 2.74573e+01 -9.74938e-01
1.10654e+01 -6.79502e+00 -5.30278e+00 2.70939e+01 -9.76458e-01
1.10754e+01 -6.65423e+00 -5.33242e+00 2.67334e+01 -9.77270e-01
1.10854e+01 -6.53072e+00 -5.38383e+00 2.63782e+01 -9.77509e-01
1.10954e+01 -6.42487e+00 -5.45576e+00 2.60302e+01 -9.77256e-01
1.11054e+01 -6.33689e+00 -5.54706e+00 2.56914e+01 -9.76557e-01
1.11154e+01 -6.26686e+00 -5.65668e+00 2.53634e+01 -9.75428e-01
1.11254e+01 -6.21479e+00 -5.78368e+00 2.50480e+01 -9.73861e-01
1.11354e+01 -6.18057e+00 -5.92723e+00 2.47467e+01 -9.71827e-01
1.11454e+01 -6.16404e+00 -6.08658e+00 2.44611e+01 -9.69278e-01
1.11554e+01 -6.16499e+00 -6.26105e+00 2.41928e+01 -9.66138e-01
1.11654e+01 -6.18317e+00 -6.45003e+00 2.39432e+01 -9.62302e-01
1.11754e+01 -6.21828e+00 -6.65292e+00 2.37138e+01 -9.57629e-01
1.11854e+01 -6.27001e+00 -6.86912e+00 2.35062e+01 -9.51927e-01
1.11954e+01 -6.33802e+00 -7.09803e+00 2.33219e+01 -9.44937e-01
1.12054e+01 -6.42194e+00 -7.33898e+00 2.31625e+01 -9.36310e-01
1.12154e+01 -6.52135e+00 -7.59119e+00 2.30296e+01 -9.25573e-01
1.12254e+01 -6.63582e+00 -7.85378e+00 2.29248e+01 -9.12085e-01
1.12354e+01 -6.76485e+00 -8.12571e+00 2.28498e+01 -8.94973e-01
1.12454e+01 -6.90789e+00 -8.40571e+00 2.28061e+01 -8.73050e-01
1.12554e+01 -7.06429e+00 -8.69228e+00 2.27953e+01 -8.44713e-01
1.12654e+01 -7.23333e+00 -8.98366e+00 2.28189e+01 -8.07822e-01
1.12754e+01 -7.41417e+00 -9.27774e+00 2.28784e+01 -7.59601e-01
1.12854e+01 -7.60582e+00 -9.57207e+00 2.29749e+01 -6.96606e-01
1.12954e+01 -7.80714e+00 -9.86382e+00 2.31095e+01 -6.14912e-01
1.13054e+01 -8.01682e+00 -1.01498e+01 2.32828e+01 -5.10699e-01
1.13154e+01 -8.23333e+00 -1.04263e+01 2.34953e+01 -3.81467e-01
1.13254e+01 -8.45494e+00 -1.06895e+01 2.37466e+01 -2.27822e-01
1.13354e+01 -8.67969e+00 -1.09350e+01 2.40362e+01 -5.52134e-02
1.13454e+01 -8.90540e+00 -1.11586e+01 2.43626e+01 1.25692e-01
1.13555e+01 -9.12966e+00 -1.13559e+01 2.47237e+01 3.01137e-01
1.13655e+01 -9.34990e+00 -1.15224e+01 2.51166e+01 4.58335e-01
1.13755e+01 -9.56338e+00 -1.16542e+01 2.55377e+01 5.89151e-01
1.13855e+01 -9.76724e+00 -1.17474e+01 2.59823e+01 6.91297e-01
1.13955e+01 -9.95856e+00 -1.17986e+01 2.64452e+01 7.67048e-01
1.14055e+01 -1.01344e+01 -1.18050e+01 2.69200e+01 8.20960e-01
1.14155e+01 -1.02918e+01 -1.17644e+01 2.74001e+01 8.57947e-01
1.14255e+01 -1.04281e+01 -1.16757e+01 2.78780e+01 8.82203e-01
1.14355e+01 -1.05406e+01 -1.15387e+01 2.83461e+01 8.96798e-01
1.14455e+01 -1.06271e+01 -1.13545e+01 2.87964e+01 9.03633e-01
1.14555e+01 -1.06856e+01 -1.11251e+01 2.92213e+01 9.03484e-01
1.14655e+01 -1.07146e+01 -1.08541e+01 2.96134e+01 8.95968e-01
1.14755e+01 -1.07132e+01 -1.05459e+01 2.99660e+01 8.79333e-01
1.14855e+01 -1.06811e+01 -1.02061e+01 3.02733e+01 8.49993e-01
1.14955e+01 -1.06184e+01 -9.84113e+00 3.05305e+01 8.01854e-01
1.15055e+01 -1.05260e+01 -9.45800e+00 3.07341e+01 7.25723e-01
1.15155e+01 -1.04053e+01 -9.06411e+00 3.08821e+01 6.09869e-01
1.15255e+01 -1.02584e+01 -8.66698e+00 3.09734e+01 4.43852e-01
1.15355e+01 -1.00878e+01 -8.27395e+00 3.10088e+01 2.27081e-01
1.15455e+01 -9.89657e+00 -7.89179e+00 3.09897e+01 -2.23178e-02
1.15555e+01 -9.68789e+00 -7.52631e+00 3.09190e+01 -2.70053e-01
1.15655e+01 -9.46529e+00 -7.18221e+00 3.08002e+01 -4.83098e-01
1.15755e+01 -9.23230e+00 -6.86303e+00 3.06373e+01 -6.45631e-01
1.15855e+01 -8.99243e+00 -6.57142e+00 3.04348e+01 -7.59567e-01
1.15955e+01 -8.74904e+00 -6.30921e+00 3.01974e+01 -8.35515e-01
1.16055e+01 -8.50533e+00 -6.07756e+00 2.99297e+01 -8.84975e-01
1.16155e+01 -8.26427e+00 -5.87705e+00 2.96363e+01 -9.17034e-01
1.16255e+01 -8.02859e+00 -5.70771e+00 2.93217e+01 -9.37949e-01
1.16355e+01 -7.80071e+00 -5.56912e+00 2.89901e+01 -9.51756e-01
1.16455e+01 -7.58279e+00 -5.46049e+00 2.86455e+01 -9.60985e-01
1.16556e+01 -7.37668e+00 -5.38078e+00 2.82914e+01 -9.67211e-01
1.16656e+01 -7.18395e+00 -5.32875e+00 2.79313e+01 -9.71415e-01
1.16756e+01 -7.00590e+00 -5.30302e+00 2.75681e+01 -9.74213e-01
1.16856e+01 -6.84357e+00 -5.30221e+00 2.72047e+01 -9.75995e-01
1.16956e+01 -6.69776e+00 -5.32490e+00 2.68435e+01 -9.77011e-01
1.17056e+01 -6.56907e+00 -5.36976e+00 2.64868e+01 -9.77417e-01
1.17156e+01 -6.45793e+00 -5.43549e+00 2.61368e+01 -9.77310e-01
1.17256e+01 -6.36458e+00 -5.52092e+00 2.57953e+01 -9.76745e-01
1.17356e+01 -6.28916e+00 -5.62497e+00 2.54641e+01 -9.75747e-01
1.17456e+01 -6.23169e+00 -5.74668e+00 2.51450e+01 -9.74313e-01
1.17556e+01 -6.19209e+00 -5.88516e+00 2.48396e+01 -9.72424e-01
1.17656e+01 -6.17022e+00 -6.03966e+00 2.45494e+01 -9.70035e-01
1.17756e+01 -6.16589e+00 -6.20948e+00 2.42759e+01 -9.67080e-01
1.17856e+01 -6.17886e+00 -6.39397e+00 2.40208e+01 -9.63463e-01
1.17956e+01 -6.20883e+00 -6.59254e+00 2.37853e+01 -9.59055e-01
1.18056e+01 -6.25552e+00 -6.80460e+00 2.35712e+01 -9.53680e-01
1.18156e+01 -6.31857e+00 -7.02955e+00 2.33799e+01 -9.47101e-01
1.18256e+01 -6.39763e+00 -7.26673e+00 2.32130e+01 -9.39001e-01
1.18356e+01 -6.49231e+00 -7.51540e+00 2.30721e+01 -9.28946e-01
1.18456e+01 -6.60217e+00 -7.77473e+00 2.29588e+01 -9.16353e-01
1.18556e+01 -6.72673e+00 -8.04371e+00 2.28747e+01 -9.00425e-01
1.18656e+01 -6.86546e+00 -8.32114e+00 2.28215e+01 -8.80081e-01
1.18756e+01 -7.01775e+00 -8.60562e+00 2.28006e+01 -8.53854e-01
1.18856e+01 -7.18289e+00 -8.89544e+00 2.28138e+01 -8.19782e-01
1.18956e+01 -7.36008e+00 -9.18862e+00 2.28623e+01 -7.75293e-01
1.19056e+01 -7.54839e+00 -9.48281e+00 2.29475e+01 -7.17142e-01
1.19156e+01 -7.74671e+00 -9.77531e+00 2.30704e+01 -6.41522e-01
1.19256e+01 -7.95379e+00 -1.00630e+01 2.32319e+01 -5.44498e-01
1.19356e+01 -8.16817e+00 -1.03424e+01 2.34323e+01 -4.23020e-01
1.19456e+01 -8.38819e+00 -1.06096e+01 2.36718e+01 -2.76562e-01
1.19557e+01 -8.61194e+00 -1.08606e+01 2.39497e+01 -1.08976e-01
1.19657e+01 -8.83732e+00 -1.10909e+01 2.42648e+01 7.05710e-02
1.19757e+01 -9.06200e+00 -1.12962e+01 2.46153e+01 2.48926e-01
1.19857e+01 -9.28345e+00 -1.14722e+01 2.49985e+01 4.12594e-01
1.19957e+01 -9.49897e+00 -1.16146e+01 2.54110e+01 5.51797e-01
1.20057e+01 -9.70575e+00 -1.17195e+01 2.58485e+01 6.62519e-01
1.20157e+01 -9.90088e+00 -1.17835e+01 2.63058e+01 7.45862e-01
1.20257e+01 -1.00814e+01 -1.18035e+01 2.67771e+01 8.05904e-01
1.20357e+01 -1.02445e+01 -1.17773e+01 2.72557e+01 8.47582e-01
1.20457e+01 -1.03872e+01 -1.17032e+01 2.77343e+01 8.75361e-01
1.20557e+01 -1.05069e+01 -1.15808e+01 2.82055e+01 8.92658e-01
1.20657e+01 -1.06013e+01 -1.14108e+01 2.86613e+01 9.01719e-01
1.20757e+01 -1.06683e+01 -1.11951e+01 2.90940e+01 9.03655e-01
1.20857e+01 -1.07062e+01 -1.09365e+01 2.94961e+01 8.98441e-01
1.20957e+01 -1.07141e+01 -1.06394e+01 2.98607e+01 8.84769e-01
1.21057e+01 -1.06912e+01 -1.03090e+01 3.01817e+01 8.59666e-01
1.21157e+01 -1.06377e+01 -9.95147e+00 3.04540e+01 8.17871e-01
1.21257e+01 -1.05542e+01 -9.57364e+00 3.06738e+01 7.51158e-01
1.21357e+01 -1.04420e+01 -9.18280e+00 3.08385e+01 6.48394e-01
1.21457e+01 -1.03030e+01 -8.78647e+00 3.09467e+01 4.98137e-01
1.21557e+01 -1.01395e+01 -8.39206e+00 3.09988e+01 2.95817e-01
1.21657e+01 -9.95442e+00 -8.00653e+00 3.09960e+01 5.34704e-02
1.21757e+01 -9.75092e+00 -7.63602e+00 3.09406e+01 -1.98256e-01
1.21857e+01 -9.53246e+00 -7.28554e+00 3.08361e+01 -4.23949e-01
1.21957e+01 -9.30257e+00 -6.95897e+00 3.06863e+01 -6.01907e-01
1.22057e+01 -9.06475e+00 -6.65920e+00 3.04956e+01 -7.29467e-01
1.22157e+01 -8.82241e+00 -6.38830e+00 3.02686e+01 -8.15579e-01
1.22257e+01 -8.57881e+00 -6.14763e+00 3.00099e+01 -8.71961e-01
1.22357e+01 -8.33699e+00 -5.93794e+00 2.97242e+01 -9.08528e-01
1.22457e+01 -8.09973e+00 -5.75940e+00 2.94160e+01 -9.32332e-01
1.22558e+01 -7.86956e+00 -5.61174e+00 2.90895e+01 -9.47993e-01
1.22658e+01 -7.64871e+00 -5.49428e+00 2.87488e+01 -9.58429e-01
1.22758e+01 -7.43913e+00 -5.40603e+00 2.83977e+01 -9.65457e-01
1.22858e+01 -7.24246e+00 -5.34582e+00 2.80395e+01 -9.70208e-01
1.22958e+01 -7.06009e+00 -5.31231e+00 2.76773e+01 -9.73392e-01
1.23058e+01 -6.89312e+00 -5.30412e+00 2.73141e+01 -9.75458e-01
1.23158e+01 -6.74244e+00 -5.31984e+00 2.69524e+01 -9.76691e-01
1.23258e+01 -6.60869e+00 -5.35809e+00 2.65945e+01 -9.77272e-01
1.23358e+01 -6.49236e+00 -5.41760e+00 2.62427e+01 -9.77315e-01
1.23458e+01 -6.39374e+00 -5.49713e+00 2.58988e+01 -9.76886e-01
1.23558e+01 -6.31301e+00 -5.59559e+00 2.55647e+01 -9.76017e-01
1.23658e+01 -6.25021e+00 -5.71197e+00 2.52422e+01 -9.74715e-01
1.23758e+01 -6.20530e+00 -5.84539e+00 2.49328e+01 -9.72964e-01
1.23858e+01 -6.17815e+00 -5.99502e+00 2.46382e+01 -9.70728e-01
1.23958e+01 -6.16859e+00 -6.16017e+00 2.43599e+01 -9.67947e-01
1.24058e+01 -6.17639e+00 -6.34018e+00 2.40993e+01 -9.64535e-01
1.24158e+01 -6.20127e+00 -6.53443e+00 2.38581e+01 -9.60373e-01
1.24258e+01 -6.24294e+00 -6.74234e+00 2.36377e+01 -9.55301e-01
1.24358e+01 -6.30107e+00 -6.96330e+00 2.34396e+01 -9.49101e-01
1.24458e+01 -6.37530e+00 -7.19669e+00 2.32655e+01 -9.41483e-01
1.24558e+01 -6.46526e+00 -7.44179e+00 2.31168e+01 -9.32051e-01
1.24658e+01 -6.57053e+00 -7.69779e+00 2.29953e+01 -9.20270e-01
1.24758e+01 -6.69063e+00 -7.96374e+00 2.29025e+01 -9.05416e-01
1.24858e+01 -6.82505e+00 -8.23850e+00 2.28400e+01 -8.86499e-01
1.24958e+01 -6.97320e+00 -8.52074e+00 2.28094e+01 -8.62181e-01
1.25058e+01 -7.13442e+00 -8.80884e+00 2.28123e+01 -8.30661e-01
1.25158e+01 -7.30792e+00 -9.10091e+00 2.28501e+01 -7.89561e-01
1.25258e+01 -7.49282e+00 -9.39471e+00 2.29243e+01 -7.35842e-01
1.25358e+01 -7.68805e+00 -9.68763e+00 2.30358e+01 -6.65846e-01
1.25458e+01 -7.89243e+00 -9.97671e+00 2.31856e+01 -5.75614e-01
1.25559e+01 -8.10455e+00 -1.02586e+01 2.33743e+01 -4.61706e-01
1.25659e+01 -8.32281e+00 -1.05294e+01 2.36019e+01 -3.22657e-01
1.25759e+01 -8.54538e+00 -1.07853e+01 2.38681e+01 -1.60847e-01
1.25859e+01 -8.77022e+00 -1.10218e+01 2.41720e+01 1.61435e-02
1.25959e+01 -8.99506e+00 -1.12347e+01 2.45118e+01 1.96095e-01
1.26059e+01 -9.21744e+00 -1.14195e+01 2.48851e+01 3.65206e-01
1.26159e+01 -9.43471e+00 -1.15719e+01 2.52888e+01 5.12282e-01
1.26259e+01 -9.64408e+00 -1.16882e+01 2.57187e+01 6.31547e-01
1.26359e+01 -9.84269e+00 -1.17645e+01 2.61701e+01 7.22748e-01
1.26459e+01 -1.00276e+01 -1.17977e+01 2.66372e+01 7.89291e-01
1.26559e+01 -1.01959e+01 -1.17854e+01 2.71135e+01 8.36012e-01
1.26659e+01 -1.03447e+01 -1.17256e+01 2.75922e+01 8.67590e-01
1.26759e+01 -1.04713e+01 -1.16177e+01 2.80657e+01 8.87772e-01
1.26859e+01 -1.05733e+01 -1.14619e+01 2.85261e+01 8.99146e-01
1.26959e+01 -1.06484e+01 -1.12598e+01 2.89658e+01 9.03155e-01
1.27059e+01 -1.06951e+01 -1.10140e+01 2.93771e+01 9.00115e-01
1.27159e+01 -1.07119e+01 -1.07283e+01 2.97529e+01 8.89125e-01
1.27259e+01 -1.06982e+01 -1.04077e+01 3.00869e+01 8.67757e-01
1.27359e+01 -1.06538e+01 -1.00581e+01 3.03737e+01 8.31504e-01
1.27459e+01 -1.05793e+01 -9.68617e+00 3.06091e+01 7.73078e-01
1.27559e+01 -1.04756e+01 -9.29907e+00 3.07901e+01 6.82133e-01
1.27659e+01 -1.03445e+01 -8.90424e+00 3.09150e+01 5.46865e-01
1.27759e+01 -1.01883e+01 -8.50914e+00 3.09837e+01 3.59737e-01
1.27859e+01 -1.00096e+01 -8.12091e+00 3.09970e+01 1.27096e-01
1.27959e+01 -9.81151e+00 -7.74593e+00 3.09571e+01 -1.25261e-01
1.28059e+01 -9.59748e+00 -7.38957e+00 3.08670e+01 -3.61373e-01
1.28159e+01 -9.37096e+00 -7.05602e+00 3.07306e+01 -5.54266e-01
1.28259e+01 -9.13550e+00 -6.74846e+00 3.05519e+01 -6.96052e-01
1.28359e+01 -8.89452e+00 -6.46916e+00 3.03355e+01 -7.93229e-01
1.28459e+01 -8.65133e+00 -6.21970e+00 3.00862e+01 -8.57319e-01
1.28560e+01 -8.40903e+00 -6.00100e+00 2.98085e+01 -8.98962e-01
1.28660e+01 -8.17048e+00 -5.81340e+00 2.95069e+01 -9.26031e-01
1.28760e+01 -7.93828e+00 -5.65676e+00 2.91859e+01 -9.43786e-01
1.28860e+01 -7.71475e+00 -5.53051e+00 2.88496e+01 -9.55579e-01
1.28960e+01 -7.50191e+00 -5.43376e+00 2.85016e+01 -9.63502e-01
1.29060e+01 -7.30151e+00 -5.36538e+00 2.81456e+01 -9.68860e-01
1.29160e+01 -7.11500e+00 -5.32408e+00 2.77848e+01 -9.72468e-01
1.29260e+01 -6.94356e+00 -5.30849e+00 2.74221e+01 -9.74841e-01
1.29360e+01 -6.78815e+00 -5.31720e+00 2.70601e+01 -9.76307e-01
1.29460e+01 -6.64948e+00 -5.34883e+00 2.67013e+01 -9.77073e-01
1.29560e+01 -6.52808e+00 -5.40208e+00 2.63478e+01 -9.77271e-01
1.29660e+01 -6.42430e+00 -5.47569e+00 2.60018e+01 -9.76979e-01
1.29760e+01 -6.33834e+00 -5.56854e+00 2.56650e+01 -9.76239e-01
1.29860e+01 -6.27030e+00 -5.67959e+00 2.53392e+01 -9.75066e-01
1.29960e+01 -6.22014e+00 -5.80791e+00 2.50262e+01 -9.73449e-01
1.30060e+01 -6.18778e+00 -5.95269e+00 2.47273e+01 -9.71359e-01
1.30160e+01 -6.17304e+00 -6.11316e+00 2.44444e+01 -9.68743e-01
1.30260e+01 -6.17572e+00 -6.28868e+00 2.41787e+01 -9.65523e-01
1.30360e+01 -6.19555e+00 -6.47861e+00 2.39319e+01 -9.61591e-01
1.30460e+01 -6.23225e+00 -6.68236e+00 2.37055e+01 -9.56799e-01
1.30560e+01 -6.28549e+00 -6.89933e+00 2.35009e+01 -9.50949e-01
1.30660e+01 -6.35494e+00 -7.12890e+00 2.33198e+01 -9.43772e-01
1.30760e+01 -6.44021e+00 -7.37039e+00 2.31637e+01 -9.34908e-01
1.30860e+01 -6.54089e+00 -7.62302e+00 2.30342e+01 -9.23867e-01
1.30960e+01 -6.65655e+00 -7.88587e+00 2.29329e+01 -9.09986e-01
1.31060e+01 -6.78666e+00 -8.15788e+00 2.28614e+01 -8.92363e-01
1.31160e+01 -6.93068e+00 -8.43776e+00 2.28214e+01 -8.69771e-01
1.31260e+01 -7.08795e+00 -8.72398e+00 2.28143e+01 -8.40560e-01
1.31360e+01 -7.25773e+00 -9.01474e+00 2.28418e+01 -8.02534e-01
1.31460e+01 -7.43916e+00 -9.30790e+00 2.29051e+01 -7.52857e-01
1.31561e+01 -7.63124e+00 -9.60098e+00 2.30055e+01 -6.88047e-01
1.31661e+01 -7.83282e+00 -9.89111e+00 2.31439e+01 -6.04186e-01
1.31761e+01 -8.04256e+00 -1.01750e+01 2.33209e+01 -4.97578e-01
1.31861e+01 -8.25891e+00 -1.04491e+01 2.35369e+01 -3.66005e-01
1.31961e+01 -8.48012e+00 -1.07094e+01 2.37916e+01 -2.10538e-01
1.32061e+01 -8.70421e+00 -1.09516e+01 2.40842e+01 -3.71604e-02
1.32161e+01 -8.92899e+00 -1.11715e+01 2.44132e+01 1.43100e-01
1.32261e+01 -9.15203e+00 -1.13646e+01 2.47765e+01 3.16528e-01
1.32361e+01 -9.37075e+00 -1.15266e+01 2.51711e+01 4.70807e-01
1.32461e+01 -9.58241e+00 -1.16536e+01 2.55932e+01 5.98444e-01
1.32561e+01 -9.78416e+00 -1.17417e+01 2.60381e+01 6.97683e-01
1.32661e+01 -9.97307e+00 -1.17877e+01 2.65005e+01 7.71064e-01
1.32761e+01 -1.01462e+01 -1.17889e+01 2.69741e+01 8.23178e-01
1.32861e+01 -1.03008e+01 -1.17431e+01 2.74520e+01 8.58844e-01
1.32961e+01 -1.04339e+01 -1.16495e+01 2.79270e+01 8.82113e-01
1.33061e+01 -1.05432e+01 -1.15078e+01 2.83913e+01 8.95911e-01
1.33161e+01 -1.06262e+01 -1.13193e+01 2.88371e+01 9.02010e-01
1.33261e+01 -1.06813e+01 -1.10863e+01 2.92568e+01 9.01054e-01
1.33361e+01 -1.07069e+01 -1.08123e+01 2.96430e+01 8.92519e-01
1.33461e+01 -1.07022e+01 -1.05019e+01 2.99893e+01 8.74465e-01
1.33561e+01 -1.06668e+01 -1.01608e+01 3.02900e+01 8.43062e-01
1.33661e+01 -1.06011e+01 -9.79535e+00 3.05404e+01 7.91907e-01
1.33761e+01 -1.05060e+01 -9.41260e+00 3.07372e+01 7.11531e-01
1.33861e+01 -1.03830e+01 -9.01995e+00 3.08785e+01 5.90248e-01
1.33961e+01 -1.02341e+01 -8.62486e+00 3.09635e+01 4.18481e-01
1.34061e+01 -1.00620e+01 -8.23458e+00 3.09929e+01 1.97599e-01
1.34161e+01 -9.86956e+00 -7.85574e+00 3.09685e+01 -5.21388e-02
1.34261e+01 -9.66020e+00 -7.49402e+00 3.08930e+01 -2.96032e-01
1.34361e+01 -9.43735e+00 -7.15394e+00 3.07699e+01 -5.02884e-01
1.34461e+01 -9.20453e+00 -6.83895e+00 3.06035e+01 -6.59229e-01
1.34562e+01 -8.96521e+00 -6.55157e+00 3.03981e+01 -7.68299e-01
1.34662e+01 -8.72273e+00 -6.29358e+00 3.01584e+01 -8.40903e-01
1.34762e+01 -8.48024e+00 -6.06607e+00 2.98890e+01 -8.88230e-01
1.34862e+01 -8.24067e+00 -5.86957e+00 2.95945e+01 -9.18976e-01
1.34962e+01 -8.00671e+00 -5.70407e+00 2.92792e+01 -9.39090e-01
1.35062e+01 -7.78074e+00 -5.56911e+00 2.89475e+01 -9.52406e-01
1.35162e+01 -7.56489e+00 -5.46390e+00 2.86030e+01 -9.61331e-01
1.35262e+01 -7.36096e+00 -5.38737e+00 2.82496e+01 -9.67361e-01
1.35362e+01 -7.17050e+00 -5.33828e+00 2.78903e+01 -9.71435e-01
1.35462e+01 -6.99477e+00 -5.31527e+00 2.75284e+01 -9.74142e-01
1.35562e+01 -6.83479e+00 -5.31696e+00 2.71664e+01 -9.75856e-01
1.35662e+01 -6.69133e+00 -5.34196e+00 2.68068e+01 -9.76818e-01
1.35762e+01 -6.56499e+00 -5.38893e+00 2.64520e+01 -9.77176e-01
1.35862e+01 -6.45615e+00 -5.45661e+00 2.61041e+01 -9.77024e-01
1.35962e+01 -6.36507e+00 -5.54383e+00 2.57648e+01 -9.76414e-01
1.36062e+01 -6.29187e+00 -5.64953e+00 2.54360e+01 -9.75368e-01
1.36162e+01 -6.23655e+00 -5.77276e+00 2.51195e+01 -9.73882e-01
1.36262e+01 -6.19904e+00 -5.91267e+00 2.48167e+01 -9.71932e-01
1.36362e+01 -6.17920e+00 -6.06848e+00 2.45293e+01 -9.69472e-01
1.36462e+01 -6.17681e+00 -6.23950e+00 2.42587e+01 -9.66433e-01
1.36562e+01 -6.19165e+00 -6.42511e+00 2.40066e+01 -9.62715e-01
1.36662e+01 -6.22342e+00 -6.62470e+00 2.37744e+01 -9.58183e-01
1.36762e+01 -6.27182e+00 -6.83768e+00 2.35636e+01 -9.52654e-01
1.36862e+01 -6.33651e+00 -7.06343e+00 2.33757e+01 -9.45883e-01
1.36962e+01 -6.41713e+00 -7.30128e+00 2.32124e+01 -9.37538e-01
1.37062e+01 -6.51327e+00 -7.55050e+00 2.30752e+01 -9.27171e-01
1.37162e+01 -6.62449e+00 -7.81020e+00 2.29658e+01 -9.14174e-01
1.37262e+01 -6.75032e+00 -8.07937e+00 2.28856e+01 -8.97722e-01
1.37362e+01 -6.89020e+00 -8.35678e+00 2.28364e+01 -8.76692e-01
1.37462e+01 -7.04351e+00 -8.64098e+00 2.28198e+01 -8.49569e-01
1.37563e+01 -7.20954e+00 -8.93026e+00 2.28371e+01 -8.14329e-01
1.37663e+01 -7.38747e+00 -9.22256e+00 2.28899e+01 -7.68334e-01
1.37763e+01 -7.57634e+00 -9.51552e+00 2.29794e+01 -7.08285e-01
1.37863e+01 -7.77504e+00 -9.80639e+00 2.31066e+01 -6.30362e-01
1.37963e+01 -7.98229e+00 -1.00920e+01 2.32722e+01 -5.30721e-01
1.38063e+01 -8.19660e+00 -1.03689e+01 2.34767e+01 -4.06565e-01
1.38163e+01 -8.41629e+00 -1.06331e+01 2.37200e+01 -2.57829e-01
1.38263e+01 -8.63944e+00 -1.08806e+01 2.40014e+01 -8.89575e-02
1.38363e+01 -8.86391e+00 -1.11069e+01 2.43196e+01 9.03900e-02
1.38463e+01 -9.08737e+00 -1.13078e+01 2.46728e+01 2.66952e-01
1.38563e+01 -9.30726e+00 -1.14788e+01 2.50581e+01 4.27624e-01
1.38663e+01 -9.52091e+00 -1.16160e+01 2.54720e+01 5.63318e-01
1.38763e+01 -9.72547e+00 -1.17155e+01 2.59102e+01 6.70673e-01
1.38863e+01 -9.91807e+00 -1.17738e+01 2.63673e+01 7.51180e-01
1.38963e+01 -1.00958e+01 -1.17880e+01 2.68376e+01 8.09026e-01
1.39063e+01 -1.02557e+01 -1.17559e+01 2.73142e+01 8.49078e-01
1.39163e+01 -1.03950e+01 -1.16762e+01 2.77899e+01 8.75653e-01
1.39263e+01 -1.05112e+01 -1.15486e+01 2.82573e+01 8.92006e-01
1.39363e+01 -1.06018e+01 -1.13737e+01 2.87084e+01 9.00236e-01
1.39463e+01 -1.06650e+01 -1.11536e+01 2.91356e+01 9.01309e-01
1.39563e+01 -1.06992e+01 -1.08915e+01 2.95315e+01 8.95050e-01
1.39663e+01 -1.07032e+01 -1.05916e+01 2.98893e+01 8.79960e-01
1.39763e+01 -1.06768e+01 -1.02594e+01 3.02031e+01 8.52815e-01
1.39863e+01 -1.06199e+01 -9.90090e+00 3.04679e+01 8.08027e-01
1.39963e+01 -1.05333e+01 -9.52312e+00 3.06802e+01 7.37036e-01
1.40063e+01 -1.04183e+01 -9.13330e+00 3.08374e+01 6.28602e-01
1.40163e+01 -1.02769e+01 -8.73889e+00 3.09385e+01 4.71904e-01
1.40263e+01 -1.01115e+01 -8.34723e+00 3.09838e+01 2.64207e-01
1.40363e+01 -9.92496e+00 -7.96514e+00 3.09748e+01 2.00463e-02
1.40463e+01 -9.72052e+00 -7.59859e+00 3.09139e+01 -2.28722e-01
1.40564e+01 -9.50160e+00 -7.25243e+00 3.08045e+01 -4.48076e-01
1.40664e+01 -9.27171e+00 -6.93041e+00 3.06505e+01 -6.18983e-01
1.40764e+01 -9.03433e+00 -6.63529e+00 3.04563e+01 -7.40652e-01
1.40864e+01 -8.79284e+00 -6.36905e+00 3.02265e+01 -8.22571e-01
1.40964e+01 -8.55045e+00 -6.13298e+00 2.99656e+01 -8.76224e-01
1.41064e+01 -8.31014e+00 -5.92775e+00 2.96784e+01 -9.11092e-01
1.41164e+01 -8.07468e+00 -5.75352e+00 2.93693e+01 -9.33857e-01
1.41264e+01 -7.84654e+00 -5.60995e+00 2.90424e+01 -9.48882e-01
1.41364e+01 -7.62790e+00 -5.49634e+00 2.87018e+01 -9.58923e-01
1.41464e+01 -7.42067e+00 -5.41171e+00 2.83511e+01 -9.65699e-01
1.41564e+01 -7.22646e+00 -5.35485e+00 2.79937e+01 -9.70284e-01
1.41664e+01 -7.04662e+00 -5.32444e+00 2.76328e+01 -9.73354e-01
1.41764e+01 -6.88223e+00 -5.31911e+00 2.72710e+01 -9.75337e-01
1.41864e+01 -6.73414e+00 -5.33745e+00 2.69110e+01 -9.76504e-01
1.41964e+01 -6.60298e+00 -5.37813e+00 2.65551e+01 -9.77031e-01
1.42064e+01 -6.48921e+00 -5.43986e+00 2.62054e+01 -9.77023e-01
1.42164e+01 -6.39311e+00 -5.52145e+00 2.58639e+01 -9.76543e-01
1.42264e+01 -6.31485e+00 -5.62181e+00 2.55324e+01 -9.75622e-01
1.42364e+01 -6.25446e+00 -5.73995e+00 2.52125e+01 -9.74263e-01
1.42464e+01 -6.21188e+00 -5.87498e+00 2.49060e+01 -9.72448e-01
1.42564e+01 -6.18700e+00 -6.02613e+00 2.46144e+01 -9.70137e-01
1.42664e+01 -6.17963e+00 -6.19268e+00 2.43392e+01 -9.67268e-01
1.42764e+01 -6.18953e+00 -6.37397e+00 2.40820e+01 -9.63750e-01
1.42864e+01 -6.21643e+00 -6.56941e+00 2.38442e+01 -9.59459e-01
1.42964e+01 -6.26004e+00 -6.77839e+00 2.36274e+01 -9.54227e-01
1.43064e+01 -6.32002e+00 -7.00031e+00 2.34332e+01 -9.47829e-01
1.43164e+01 -6.39602e+00 -7.23452e+00 2.32629e+01 -9.39959e-01
1.43264e+01 -6.48764e+00 -7.48029e+00 2.31183e+01 -9.30206e-01
1.43364e+01 -6.59447e+00 -7.73679e+00 2.30010e+01 -9.18012e-01
1.43464e+01 -6.71602e+00 -8.00305e+00 2.29125e+01 -9.02621e-01
1.43565e+01 -6.85177e+00 -8.27790e+00 2.28544e+01 -8.83004e-01
1.43665e+01 -7.00113e+00 -8.55996e+00 2.28284e+01 -8.57770e-01
1.43765e+01 -7.16340e+00 -8.84759e+00 2.28360e+01 -8.25054e-01
1.43865e+01 -7.33779e+00 -9.13884e+00 2.28786e+01 -7.82404e-01
1.43965e+01 -7.52340e+00 -9.43144e+00 2.29574e+01 -7.26715e-01
1.44065e+01 -7.71915e+00 -9.72274e+00 2.30737e+01 -6.54297e-01
1.44165e+01 -7.92381e+00 -1.00097e+01 2.32282e+01 -5.61247e-01
1.44265e+01 -8.13596e+00 -1.02890e+01 2.34214e+01 -4.44343e-01
1.44365e+01 -8.35398e+00 -1.05567e+01 2.36533e+01 -3.02564e-01
1.44465e+01 -8.57601e+00 -1.08089e+01 2.39236e+01 -1.38920e-01
1.44565e+01 -8.79998e+00 -1.10412e+01 2.42311e+01 3.83965e-02
1.44665e+01 -9.02361e+00 -1.12493e+01 2.45740e+01 2.16890e-01
1.44765e+01 -9.24442e+00 -1.14289e+01 2.49499e+01 3.83031e-01
1.44865e+01 -9.45975e+00 -1.15758e+01 2.53555e+01 5.26323e-01
1.44965e+01 -9.66682e+00 -1.16860e+01 2.57865e+01 6.41760e-01
1.45065e+01 -9.86276e+00 -1.17561e+01 2.62380e+01 7.29617e-01
1.45165e+01 -1.00446e+01 -1.17830e+01 2.67043e+01 7.93511e-01
1.45265e+01 -1.02096e+01 -1.17642e+01 2.71790e+01 8.38248e-01
1.45365e+01 -1.03548e+01 -1.16982e+01 2.76548e+01 8.68361e-01
1.45465e+01 -1.04775e+01 -1.15843e+01 2.81244e+01 8.87420e-01
1.45565e+01 -1.05754e+01 -1.14229e+01 2.85801e+01 8.97845e-01
1.45665e+01 -1.06464e+01 -1.12158e+01 2.90140e+01 9.00919e-01
1.45765e+01 -1.06889e+01 -1.09657e+01 2.94187e+01 8.96797e-01
1.45865e+01 -1.07015e+01 -1.06766e+01 2.97872e+01 8.84383e-01
1.45965e+01 -1.06838e+01 -1.03536e+01 3.01134e+01 8.60993e-01
1.46065e+01 -1.06355e+01 -1.00026e+01 3.03921e+01 8.21782e-01
1.46165e+01 -1.05574e+01 -9.63034e+00 3.06192e+01 7.59082e-01
1.46265e+01 -1.04505e+01 -9.24397e+00 3.07920e+01 6.62308e-01
1.46365e+01 -1.03167e+01 -8.85089e+00 3.09089e+01 5.20040e-01
1.46465e+01 -1.01581e+01 -8.45850e+00 3.09700e+01 3.26354e-01
1.46566e+01 -9.97764e+00 -8.07378e+00 3.09762e+01 9.02972e-02
1.46666e+01 -9.77833e+00 -7.70296e+00 3.09299e+01 -1.60338e-01
1.46766e+01 -9.56358e+00 -7.35122e+00 3.08342e+01 -3.90300e-01
1.46866e+01 -9.33688e+00 -7.02258e+00 3.06928e+01 -5.75393e-01
1.46966e+01 -9.10172e+00 -6.72008e+00 3.05100e+01 -7.10196e-01
1.47066e+01 -8.86151e+00 -6.44589e+00 3.02903e+01 -8.02195e-01
1.47166e+01 -8.61949e+00 -6.20151e+00 3.00383e+01 -8.62836e-01
1.47266e+01 -8.37873e+00 -5.98777e+00 2.97587e+01 -9.02306e-01
1.47366e+01 -8.14204e+00 -5.80497e+00 2.94558e+01 -9.28037e-01
1.47466e+01 -7.91196e+00 -5.65291e+00 2.91341e+01 -9.44973e-01
1.47566e+01 -7.69078e+00 -5.53099e+00 2.87976e+01 -9.56258e-01
1.47666e+01 -7.48047e+00 -5.43831e+00 2.84500e+01 -9.63861e-01
1.47766e+01 -7.28273e+00 -5.37372e+00 2.80948e+01 -9.69009e-01
1.47866e+01 -7.09897e+00 -5.33593e+00 2.77351e+01 -9.72474e-01
1.47966e+01 -6.93035e+00 -5.32358e+00 2.73738e+01 -9.74745e-01
1.48066e+01 -6.77778e+00 -5.33528e+00 2.70136e+01 -9.76132e-01
1.48166e+01 -6.64195e+00 -5.36967e+00 2.66569e+01 -9.76833e-01
1.48266e+01 -6.52337e+00 -5.42546e+00 2.63057e+01 -9.76973e-01
1.48366e+01 -6.42238e+00 -5.50141e+00 2.59621e+01 -9.76625e-01
1.48466e+01 -6.33916e+00 -5.59642e+00 2.56281e+01 -9.75828e-01
1.48566e+01 -6.27379e+00 -5.70947e+00 2.53052e+01 -9.74594e-01
1.48666e+01 -6.22624e+00 -5.83965e+00 2.49952e+01 -9.72908e-01
1.48766e+01 -6.19640e+00 -5.98615e+00 2.46996e+01 -9.70740e-01
1.48866e+01 -6.18411e+00 -6.14822e+00 2.44200e+01 -9.68031e-01
1.48966e+01 -6.18914e+00 -6.32522e+00 2.41580e+01 -9.64701e-01
1.49066e+01 -6.21124e+00 -6.51651e+00 2.39149e+01 -9.60634e-01
1.49166e+01 -6.25011e+00 -6.72151e+00 2.36924e+01 -9.55678e-01
1.49266e+01 -6.30544e+00 -6.93960e+00 2.34919e+01 -9.49622e-01
1.49366e+01 -6.37687e+00 -7.17015e+00 2.33150e+01 -9.42187e-01
1.49466e+01 -6.46402e+00 -7.41246e+00 2.31633e+01 -9.32994e-01
1.49567e+01 -6.56647e+00 -7.66573e+00 2.30383e+01 -9.21530e-01
1.49667e+01 -6.68378e+00 -7.92902e+00 2.29418e+01 -9.07102e-01
1.49767e+01 -6.81543e+00 -8.20123e+00 2.28752e+01 -8.88764e-01
1.49867e+01 -6.96083e+00 -8.48104e+00 2.28402e+01 -8.65238e-01
1.49967e+01 -7.11933e+00 -8.76687e+00 2.28382e+01 -8.34806e-01
1.50067e+01 -7.29018e+00 -9.05688e+00 2.28709e+01 -7.95192e-01
1.50167e+01 -7.47248e+00 -9.34889e+00 2.29394e+01 -7.43484e-01
1.50267e+01 -7.66522e+00 -9.64036e+00 2.30450e+01 -6.76146e-01
1.50367e+01 -7.86721e+00 -9.92838e+00 2.31886e+01 -5.89286e-01
1.50467e+01 -8.07710e+00 -1.02097e+01 2.33707e+01 -4.79388e-01
1.50567e+01 -8.29331e+00 -1.04805e+01 2.35916e+01 -3.44647e-01
1.50667e+01 -8.51405e+00 -1.07369e+01 2.38508e+01 -1.86779e-01
1.50767e+01 -8.73733e+00 -1.09748e+01 2.41476e+01 -1.24830e-02
1.50867e+01 -8.96091e+00 -1.11896e+01 2.44803e+01 1.66764e-01
1.50967e+01 -9.18237e+00 -1.13771e+01 2.48467e+01 3.37364e-01
1.51067e+01 -9.39911e+00 -1.15331e+01 2.52436e+01 4.87659e-01
1.51167e+01 -9.60839e+00 -1.16537e+01 2.56672e+01 6.11023e-01
1.51267e+01 -9.80734e+00 -1.17350e+01 2.61128e+01 7.06380e-01
1.51367e+01 -9.99308e+00 -1.17741e+01 2.65747e+01 7.76604e-01
1.51467e+01 -1.01627e+01 -1.17682e+01 2.70467e+01 8.26318e-01
1.51567e+01 -1.03134e+01 -1.17154e+01 2.75220e+01 8.60208e-01
1.51667e+01 -1.04423e+01 -1.16150e+01 2.79932e+01 8.82137e-01
1.51767e+01 -1.05472e+01 -1.14671e+01 2.84526e+01 8.94841e-01
1.51867e+01 -1.06257e+01 -1.12729e+01 2.88924e+01 8.99914e-01
1.51967e+01 -1.06761e+01 -1.10349e+01 2.93051e+01 8.97827e-01
1.52067e+01 -1.06971e+01 -1.07568e+01 2.96836e+01 8.87853e-01
1.52167e+01 -1.06879e+01 -1.04433e+01 3.00215e+01 8.67793e-01
1.52267e+01 -1.06482e+01 -1.01002e+01 3.03134e+01 8.33473e-01
1.52367e+01 -1.05785e+01 -9.73402e+00 3.05548e+01 7.78072e-01
1.52467e+01 -1.04797e+01 -9.35166e+00 3.07425e+01 6.91780e-01
1.52568e+01 -1.03534e+01 -8.96055e+00 3.08749e+01 5.63064e-01
1.52668e+01 -1.02018e+01 -8.56807e+00 3.09514e+01 3.83683e-01
1.52768e+01 -1.00275e+01 -8.18134e+00 3.09729e+01 1.57738e-01
1.52868e+01 -9.83354e+00 -7.80682e+00 3.09411e+01 -9.18262e-02
1.52968e+01 -9.62318e+00 -7.44999e+00 3.08591e+01 -3.30143e-01
1.53068e+01 -9.39992e+00 -7.11518e+00 3.07304e+01 -5.28646e-01
1.53168e+01 -9.16724e+00 -6.80567e+00 3.05591e+01 -6.76891e-01
1.53268e+01 -8.92857e+00 -6.52387e+00 3.03498e+01 -7.79669e-01
1.53368e+01 -8.68721e+00 -6.27145e+00 3.01069e+01 -8.47968e-01
1.53468e+01 -8.44626e+00 -6.04943e+00 2.98350e+01 -8.92542e-01
1.53568e+01 -8.20860e+00 -5.85825e+00 2.95388e+01 -9.21582e-01
1.53668e+01 -7.97686e+00 -5.69784e+00 2.92226e+01 -9.40649e-01
1.53768e+01 -7.75338e+00 -5.56773e+00 2.88904e+01 -9.53317e-01
1.53868e+01 -7.54022e+00 -5.46708e+00 2.85462e+01 -9.61834e-01
1.53968e+01 -7.33916e+00 -5.39481e+00 2.81933e+01 -9.67600e-01
1.54068e+01 -7.15168e+00 -5.34968e+00 2.78352e+01 -9.71496e-01
1.54168e+01 -6.97900e+00 -5.33034e+00 2.74747e+01 -9.74078e-01
1.54268e+01 -6.82212e+00 -5.33541e+00 2.71145e+01 -9.75698e-01
1.54368e+01 -6.68178e+00 -5.36353e+00 2.67571e+01 -9.76583e-01
1.54468e+01 -6.55854e+00 -5.41337e+00 2.64047e+01 -9.76875e-01
1.54568e+01 -6.45277e+00 -5.48370e+00 2.60593e+01 -9.76661e-01
1.54668e+01 -6.36471e+00 -5.57337e+00 2.57229e+01 -9.75989e-01
1.54768e+01 -6.29447e+00 -5.68135e+00 2.53973e+01 -9.74876e-01
1.54868e+01 -6.24203e+00 -5.80669e+00 2.50840e+01 -9.73316e-01
1.54968e+01 -6.20733e+00 -5.94855e+00 2.47847e+01 -9.71283e-01
1.55068e+01 -6.19020e+00 -6.10617e+00 2.45009e+01 -9.68727e-01
1.55168e+01 -6.19044e+00 -6.27889e+00 2.42342e+01 -9.65572e-01
1.55268e+01 -6.20781e+00 -6.46606e+00 2.39861e+01 -9.61715e-01
1.55368e+01 -6.24201e+00 -6.66708e+00 2.37581e+01 -9.57012e-01
1.55468e+01 -6.29274e+00 -6.88135e+00 2.35517e+01 -9.51272e-01
1.55569e+01 -6.35965e+00 -7.10824e+00 2.33685e+01 -9.44236e-01
1.55669e+01 -6.44238e+00 -7.34708e+00 2.32099e+01 -9.35554e-01
1.55769e+01 -6.54051e+00 -7.59709e+00 2.30777e+01 -9.24755e-01
1.55869e+01 -6.65361e+00 -7.85737e+00 2.29734e+01 -9.11200e-01
1.55969e+01 -6.78117e+00 -8.12687e+00 2.28985e+01 -8.94020e-01
1.56069e+01 -6.92264e+00 -8.40432e+00 2.28548e+01 -8.72040e-01
1.56169e+01 -7.07738e+00 -8.68823e+00 2.28437e+01 -8.43673e-01
1.56269e+01 -7.24466e+00 -8.97684e+00 2.28667e+01 -8.06813e-01
1.56369e+01 -7.42363e+00 -9.26805e+00 2.29253e+01 -7.58732e-01
1.56469e+01 -7.61331e+00 -9.55943e+00 2.30205e+01 -6.96062e-01
1.56569e+01 -7.81257e+00 -9.84819e+00 2.31535e+01 -6.14979e-01
1.56669e+01 -8.02010e+00 -1.01311e+01 2.33247e+01 -5.11777e-01
1.56769e+01 -8.23438e+00 -1.04047e+01 2.35347e+01 -3.84034e-01
1.56869e+01 -8.45369e+00 -1.06649e+01 2.37831e+01 -2.32326e-01
1.56969e+01 -8.67609e+00 -1.09077e+01 2.40692e+01 -6.18933e-02
1.57069e+01 -8.89941e+00 -1.11288e+01 2.43917e+01 1.16988e-01
1.57169e+01 -9.12129e+00 -1.13237e+01 2.47485e+01 2.90986e-01
1.57269e+01 -9.33917e+00 -1.14884e+01 2.51367e+01 4.47571e-01
1.57369e+01 -9.55035e+00 -1.16186e+01 2.55526e+01 5.78585e-01
1.57469e+01 -9.75201e+00 -1.17108e+01 2.59918e+01 6.81499e-01
1.57569e+01 -9.94126e+00 -1.17615e+01 2.64489e+01 7.58288e-01
1.57669e+01 -1.01152e+01 -1.17680e+01 2.69179e+01 8.13257e-01
1.57769e+01 -1.02710e+01 -1.17282e+01 2.73920e+01 8.51169e-01
1.57869e+01 -1.04059e+01 -1.16410e+01 2.78640e+01 8.76143e-01
1.57969e+01 -1.05173e+01 -1.15062e+01 2.83263e+01 8.91226e-01
1.58069e+01 -1.06030e+01 -1.13249e+01 2.87713e+01 8.98317e-01
1.58169e+01 -1.06612e+01 -1.10990e+01 2.91912e+01 8.98194e-01
1.58269e+01 -1.06902e+01 -1.08321e+01 2.95789e+01 8.90469e-01
1.58369e+01 -1.06893e+01 -1.05284e+01 2.99278e+01 8.73383e-01
1.58469e+01 -1.06580e+01 -1.01936e+01 3.02321e+01 8.43361e-01
1.58570e+01 -1.05966e+01 -9.83389e+00 3.04871e+01 7.94374e-01
1.58670e+01 -1.05058e+01 -9.45610e+00 3.06894e+01 7.17434e-01
1.58770e+01 -1.03871e+01 -9.06754e+00 3.08368e+01 6.01251e-01
1.58870e+01 -1.02425e+01 -8.67559e+00 3.09285e+01 4.36030e-01
1.58970e+01 -1.00745e+01 -8.28747e+00 3.09649e+01 2.21651e-01
1.59070e+01 -9.88605e+00 -7.90984e+00 3.09476e+01 -2.41301e-02
1.59170e+01 -9.68029e+00 -7.54844e+00 3.08793e+01 -2.68306e-01
1.59270e+01 -9.46069e+00 -7.20791e+00 3.07633e+01 -4.79044e-01
1.59370e+01 -9.23074e+00 -6.89180e+00 3.06037e+01 -6.40769e-01
1.59470e+01 -8.99388e+00 -6.60273e+00 3.04049e+01 -7.54920e-01
1.59570e+01 -8.75344e+00 -6.34258e+00 3.01712e+01 -8.31530e-01
1.59670e+01 -8.51257e+00 -6.11253e+00 2.99075e+01 -8.81729e-01
1.59770e+01 -8.27421e+00 -5.91318e+00 2.96181e+01 -9.14440e-01
1.59870e+01 -8.04106e+00 -5.74460e+00 2.93076e+01 -9.35876e-01
1.59970e+01 -7.81553e+00 -5.60642e+00 2.89801e+01 -9.50079e-01
1.60070e+01 -7.59975e+00 -5.49790e+00 2.86394e+01 -9.59605e-01
1.60170e+01 -7.39558e+00 -5.41804e+00 2.82892e+01 -9.66051e-01
1.60270e+01 -7.20459e+00 -5.36562e+00 2.79328e+01 -9.70416e-01
1.60370e+01 -7.02806e+00 -5.33933e+00 2.75733e+01 -9.73332e-01
1.60470e+01 -6.86704e+00 -5.33781e+00 2.72134e+01 -9.75201e-01
1.60570e+01 -6.72234e+00 -5.35967e+00 2.68556e+01 -9.76280e-01
1.60670e+01 -6.59458e+00 -5.40359e+00 2.65022e+01 -9.76730e-01
1.60770e+01 -6.48418e+00 -5.46831e+00 2.61553e+01 -9.76652e-01
1.60870e+01 -6.39141e+00 -5.55266e+00 2.58168e+01 -9.76103e-01
1.60970e+01 -6.31640e+00 -5.65558e+00 2.54885e+01 -9.75110e-01
1.61070e+01 -6.25919e+00 -5.77610e+00 2.51722e+01 -9.73673e-01
1.61170e+01 -6.21972e+00 -5.91334e+00 2.48694e+01 -9.71770e-01
1.61270e+01 -6.19784e+00 -6.06655e+00 2.45817e+01 -9.69358e-01
1.61370e+01 -6.19338e+00 -6.23500e+00 2.43107e+01 -9.66368e-01
1.61470e+01 -6.20608e+00 -6.41807e+00 2.40578e+01 -9.62706e-01
1.61571e+01 -6.23569e+00 -6.61514e+00 2.38246e+01 -9.58239e-01
1.61671e+01 -6.28189e+00 -6.82560e+00 2.36125e+01 -9.52789e-01
1.61771e+01 -6.34435e+00 -7.04885e+00 2.34232e+01 -9.46118e-01
1.61871e+01 -6.42271e+00 -7.28421e+00 2.32581e+01 -9.37903e-01
1.61971e+01 -6.51657e+00 -7.53094e+00 2.31188e+01 -9.27709e-01
1.62071e+01 -6.62550e+00 -7.78817e+00 2.30070e+01 -9.14947e-01
1.62171e+01 -6.74901e+00 -8.05490e+00 2.29243e+01 -8.98816e-01
1.62271e+01 -6.88657e+00 -8.32992e+00 2.28722e+01 -8.78234e-01
1.62371e+01 -7.03756e+00 -8.61180e+00 2.28522e+01 -8.51736e-01
1.62471e+01 -7.20127e+00 -8.89885e+00 2.28660e+01 -8.17369e-01
1.62571e+01 -7.37690e+00 -9.18907e+00 2.29148e+01 -7.72586e-01
1.62671e+01 -7.56349e+00 -9.48013e+00 2.30000e+01 -7.14195e-01
1.62771e+01 -7.75996e+00 -9.76933e+00 2.31226e+01 -6.38473e-01
1.62871e+01 -7.96505e+00 -1.00536e+01 2.32833e+01 -5.41616e-01
1.62971e+01 -8.17729e+00 -1.03294e+01 2.34825e+01 -4.20730e-01
1.63071e+01 -8.39503e+00 -1.05931e+01 2.37203e+01 -2.75415e-01
1.63171e+01 -8.61639e+00 -1.08404e+01 2.39959e+01 -1.09530e-01
1.63271e+01 -8.83925e+00 -1.10672e+01 2.43083e+01 6.79580e-02
1.63371e+01 -9.06132e+00 -1.12691e+01 2.46555e+01 2.44279e-01
1.63471e+01 -9.28009e+00 -1.14418e+01 2.50348e+01 4.06342e-01
1.63571e+01 -9.49289e+00 -1.15812e+01 2.54429e+01 5.44603e-01
1.63671e+01 -9.69695e+00 -1.16836e+01 2.58754e+01 6.55039e-01
1.63771e+01 -9.88939e+00 -1.17455e+01 2.63272e+01 7.38571e-01
1.63871e+01 -1.00673e+01 -1.17639e+01 2.67926e+01 7.99049e-01
1.63971e+01 -1.02279e+01 -1.17367e+01 2.72649e+01 8.41220e-01
1.64071e+01 -1.03683e+01 -1.16624e+01 2.77372e+01 8.69424e-01
1.64171e+01 -1.04860e+01 -1.15405e+01 2.82018e+01 8.86999e-01
1.64271e+01 -1.05786e+01 -1.13718e+01 2.86511e+01 8.96147e-01
1.64371e+01 -1.06441e+01 -1.11581e+01 2.90775e+01 8.97941e-01
1.64471e+01 -1.06810e+01 -1.09024e+01 2.94736e+01 8.92314e-01
1.64572e+01 -1.06881e+01 -1.06088e+01 2.98326e+01 8.77904e-01
1.64672e+01 -1.06650e+01 -1.02826e+01 3.01486e+01 8.51672e-01
1.64772e+01 -1.06117e+01 -9.92975e+00 3.04167e+01 8.08317e-01
1.64872e+01 -1.05289e+01 -9.55702e+00 3.06330e+01 7.39677e-01
1.64972e+01 -1.04178e+01 -9.17157e+00 3.07949e+01 6.34939e-01
1.65072e+01 -1.02803e+01 -8.78075e+00 3.09014e+01 4.83396e-01
1.65172e+01 -1.01187e+01 -8.39185e+00 3.09525e+01 2.81501e-01
1.65272e+01 -9.93579e+00 -8.01168e+00 3.09495e+01 4.18647e-02
1.65372e+01 -9.73481e+00 -7.64624e+00 3.08948e+01 -2.05567e-01
1.65472e+01 -9.51909e+00 -7.30046e+00 3.07916e+01 -4.27000e-01
1.65572e+01 -9.29210e+00 -6.97817e+00 3.06438e+01 -6.01941e-01
1.65672e+01 -9.05729e+00 -6.68222e+00 3.04555e+01 -7.27912e-01
1.65772e+01 -8.81802e+00 -6.41466e+00 3.02313e+01 -8.13451e-01
1.65872e+01 -8.57749e+00 -6.17686e+00 2.99758e+01 -8.69803e-01
1.65972e+01 -8.33869e+00 -5.96957e+00 2.96936e+01 -9.06566e-01
1.66072e+01 -8.10438e+00 -5.79301e+00 2.93890e+01 -9.30623e-01
1.66172e+01 -7.87705e+00 -5.64692e+00 2.90663e+01 -9.46524e-01
1.66272e+01 -7.65890e+00 -5.53066e+00 2.87295e+01 -9.57163e-01
1.66372e+01 -7.45185e+00 -5.44329e+00 2.83822e+01 -9.64352e-01
1.66472e+01 -7.25755e+00 -5.38366e+00 2.80279e+01 -9.69227e-01
1.66572e+01 -7.07736e+00 -5.35048e+00 2.76696e+01 -9.72505e-01
1.66672e+01 -6.91239e+00 -5.34240e+00 2.73101e+01 -9.74640e-01
1.66772e+01 -6.76351e+00 -5.35805e+00 2.69522e+01 -9.75922e-01
1.66872e+01 -6.63139e+00 -5.39608e+00 2.65980e+01 -9.76535e-01
1.66972e+01 -6.51650e+00 -5.45522e+00 2.62497e+01 -9.76596e-01
1.67072e+01 -6.41914e+00 -5.53428e+00 2.59094e+01 -9.76173e-01
1.67172e+01 -6.33950e+00 -5.63217e+00 2.55788e+01 -9.75298e-01
1.67272e+01 -6.27763e+00 -5.74789e+00 2.52596e+01 -9.73980e-01
1.67372e+01 -6.23349e+00 -5.88056e+00 2.49536e+01 -9.72202e-01
1.67472e+01 -6.20697e+00 -6.02936e+00 2.46622e+01 -9.69926e-01
1.67573e+01 -6.19789e+00 -6.19359e+00 2.43871e+01 -9.67092e-01
1.67673e+01 -6.20603e+00 -6.37259e+00 2.41296e+01 -9.63611e-01
1.67773e+01 -6.23112e+00 -6.56573e+00 2.38915e+01 -9.59363e-01
1.67873e+01 -6.27287e+00 -6.77241e+00 2.36740e+01 -9.54182e-01
1.67973e+01 -6.33095e+00 -6.99202e+00 2.34789e+01 -9.47846e-01
1.68073e+01 -6.40500e+00 -7.22391e+00 2.33075e+01 -9.40058e-01
1.68173e+01 -6.49465e+00 -7.46735e+00 2.31616e+01 -9.30415e-01
1.68273e+01 -6.59946e+00 -7.72151e+00 2.30427e+01 -9.18372e-01
1.68373e+01 -6.71897e+00 -7.98543e+00 2.29523e+01 -9.03192e-01
1.68473e+01 -6.85265e+00 -8.25794e+00 2.28921e+01 -8.83874e-01
1.68573e+01 -6.99991e+00 -8.53769e+00 2.28636e+01 -8.59065e-01
1.68673e+01 -7.16007e+00 -8.82305e+00 2.28684e+01 -8.26955e-01
1.68773e+01 -7.33234e+00 -9.11212e+00 2.29079e+01 -7.85167e-01
1.68873e+01 -7.51582e+00 -9.40264e+00 2.29834e+01 -7.30685e-01
1.68973e+01 -7.70945e+00 -9.69202e+00 2.30959e+01 -6.59915e-01
1.69073e+01 -7.91203e+00 -9.97729e+00 2.32463e+01 -5.69025e-01
1.69173e+01 -8.12214e+00 -1.02551e+01 2.34351e+01 -4.54775e-01
1.69273e+01 -8.33819e+00 -1.05217e+01 2.36624e+01 -3.15950e-01
1.69373e+01 -8.55835e+00 -1.07731e+01 2.39277e+01 -1.55143e-01
1.69473e+01 -8.78058e+00 -1.10051e+01 2.42300e+01 2.00391e-02
1.69573e+01 -9.00262e+00 -1.12134e+01 2.45676e+01 1.97627e-01
1.69673e+01 -9.22203e+00 -1.13936e+01 2.49380e+01 3.64284e-01
1.69773e+01 -9.43619e+00 -1.15417e+01 2.53380e+01 5.09280e-01
1.69873e+01 -9.64235e+00 -1.16538e+01 2.57636e+01 6.27095e-01
1.69973e+01 -9.83766e+00 -1.17264e+01 2.62099e+01 7.17481e-01
1.70073e+01 -1.00192e+01 -1.17563e+01 2.66713e+01 7.83688e-01
1.70173e+01 -1.01842e+01 -1.17411e+01 2.71413e+01 8.30349e-01
1.70273e+01 -1.03298e+01 -1.16793e+01 2.76131e+01 8.61967e-01
1.70373e+01 -1.04534e+01 -1.15701e+01 2.80793e+01 8.82158e-01
1.70473e+01 -1.05525e+01 -1.14139e+01 2.85323e+01 8.93416e-01
1.70574e+01 -1.06251e+01 -1.12122e+01 2.89643e+01 8.97103e-01
1.70674e+01 -1.06695e+01 -1.09678e+01 2.93680e+01 8.93457e-01
1.70774e+01 -1.06844e+01 -1.06844e+01 2.97364e+01 8.81474e-01
1.70874e+01 -1.06693e+01 -1.03670e+01 3.00635e+01 8.58601e-01
1.70974e+01 -1.06240e+01 -1.00214e+01 3.03439e+01 8.20194e-01
1.71074e+01 -1.05490e+01 -9.65416e+00 3.05735e+01 7.58889e-01
1.71174e+01 -1.04455e+01 -9.27234e+00 3.07495e+01 6.64500e-01
1.71274e+01 -1.03150e+01 -8.88322e+00 3.08704e+01 5.25908e-01
1.71374e+01 -1.01598e+01 -8.49413e+00 3.09359e+01 3.36930e-01
1.71474e+01 -9.98270e+00 -8.11200e+00 3.09470e+01 1.05369e-01
1.71574e+01 -9.78664e+00 -7.74307e+00 3.09058e+01 -1.42747e-01
1.71674e+01 -9.57498e+00 -7.39253e+00 3.08154e+01 -3.73035e-01
1.71774e+01 -9.35116e+00 -7.06449e+00 3.06793e+01 -5.60605e-01
1.71874e+01 -9.11864e+00 -6.76204e+00 3.05017e+01 -6.98663e-01
1.71974e+01 -8.88079e+00 -6.48742e+00 3.02871e+01 -7.93683e-01
1.72074e+01 -8.64085e+00 -6.24217e+00 3.00400e+01 -8.56711e-01
1.72174e+01 -8.40187e+00 -6.02721e+00 2.97651e+01 -8.97916e-01
1.72274e+01 -8.16666e+00 -5.84289e+00 2.94666e+01 -9.24861e-01
1.72374e+01 -7.93777e+00 -5.68907e+00 2.91490e+01 -9.42632e-01
1.72474e+01 -7.71748e+00 -5.56521e+00 2.88163e+01 -9.54493e-01
1.72574e+01 -7.50779e+00 -5.47046e+00 2.84721e+01 -9.62496e-01
1.72674e+01 -7.31040e+00 -5.40371e+00 2.81200e+01 -9.67926e-01
1.72774e+01 -7.12676e+00 -5.36372e+00 2.77632e+01 -9.71593e-01
1.72874e+01 -6.95803e+00 -5.34915e+00 2.74045e+01 -9.74011e-01
1.72974e+01 -6.80515e+00 -5.35863e+00 2.70466e+01 -9.75508e-01
1.73074e+01 -6.66883e+00 -5.39081e+00 2.66919e+01 -9.76292e-01
1.73174e+01 -6.54960e+00 -5.44442e+00 2.63425e+01 -9.76495e-01
1.73274e+01 -6.44781e+00 -5.51822e+00 2.60006e+01 -9.76197e-01
1.73374e+01 -6.36367e+00 -5.61112e+00 2.56678e+01 -9.75440e-01
1.73474e+01 -6.29726e+00 -5.72208e+00 2.53461e+01 -9.74238e-01
1.73575e+01 -6.24858e+00 -5.85020e+00 2.50370e+01 -9.72580e-01
1.73675e+01 -6.21752e+00 -5.99464e+00 2.47422e+01 -9.70434e-01
1.73775e+01 -6.20392e+00 -6.15468e+00 2.44632e+01 -9.67747e-01
1.73875e+01 -6.20759e+00 -6.32964e+00 2.42015e+01 -9.64436e-01
1.73975e+01 -6.22825e+00 -6.51889e+00 2.39586e+01 -9.60390e-01
1.74075e+01 -6.26563e+00 -6.72182e+00 2.37361e+01 -9.55456e-01
1.74175e+01 -6.31941e+00 -6.93782e+00 2.35354e+01 -9.49429e-01
1.74275e+01 -6.38923e+00 -7.16625e+00 2.33581e+01 -9.42031e-01
1.74375e+01 -6.47473e+00 -7.40640e+00 2.32058e+01 -9.32890e-01
1.74475e+01 -6.57549e+00 -7.65748e+00 2.30800e+01 -9.21501e-01
1.74575e+01 -6.69104e+00 -7.91854e+00 2.29823e+01 -9.07182e-01
1.74675e+01 -6.82089e+00 -8.18850e+00 2.29144e+01 -8.89008e-01
1.74775e+01 -6.96445e+00 -8.46603e+00 2.28778e+01 -8.65726e-01
1.74875e+01 -7.12107e+00 -8.74959e+00 2.28740e+01 -8.35657e-01
1.74975e+01 -7.28999e+00 -9.03733e+00 2.29044e+01 -7.96584e-01
1.75075e+01 -7.47034e+00 -9.32712e+00 2.29705e+01 -7.45664e-01
1.75175e+01 -7.66111e+00 -9.61645e+00 2.30733e+01 -6.79450e-01
1.75275e+01 -7.86112e+00 -9.90244e+00 2.32137e+01 -5.94135e-01
1.75375e+01 -8.06903e+00 -1.01818e+01 2.33923e+01 -4.86240e-01
1.75475e+01 -8.28327e+00 -1.04510e+01 2.36094e+01 -3.53887e-01
1.75575e+01 -8.50210e+00 -1.07061e+01 2.38645e+01 -1.98535e-01
1.75675e+01 -8.72352e+00 -1.09428e+01 2.41569e+01 -2.64424e-02
1.75775e+01 -8.94534e+00 -1.11570e+01 2.44849e+01 1.51409e-01
1.75875e+01 -9.16517e+00 -1.13443e+01 2.48464e+01 3.21734e-01
1.75975e+01 -9.38042e+00 -1.15005e+01 2.52383e+01 4.72849e-01
1.76075e+01 -9.58839e+00 -1.16217e+01 2.56568e+01 5.97801e-01
1.76175e+01 -9.78627e+00 -1.17044e+01 2.60972e+01 6.95075e-01
1.76275e+01 -9.97118e+00 -1.17452e+01 2.65542e+01 7.67188e-01
1.76375e+01 -1.01402e+01 -1.17417e+01 2.70214e+01 8.18550e-01
1.76475e+01 -1.02907e+01 -1.16920e+01 2.74923e+01 8.53767e-01
1.76576e+01 -1.04197e+01 -1.15951e+01 2.79594e+01 8.76702e-01
1.76676e+01 -1.05250e+01 -1.14511e+01 2.84152e+01 8.90135e-01
1.76776e+01 -1.06044e+01 -1.12614e+01 2.88521e+01 8.95710e-01
1.76876e+01 -1.06559e+01 -1.10281e+01 2.92627e+01 8.93953e-01
1.76976e+01 -1.06785e+01 -1.07550e+01 2.96398e+01 8.84194e-01
1.77076e+01 -1.06711e+01 -1.04467e+01 2.99771e+01 8.64312e-01
1.77176e+01 -1.06336e+01 -1.01086e+01 3.02691e+01 8.30257e-01
1.77276e+01 -1.05663e+01 -9.74730e+00 3.05115e+01 7.75420e-01
1.77376e+01 -1.04701e+01 -9.36957e+00 3.07010e+01 6.90316e-01
1.77476e+01 -1.03467e+01 -8.98270e+00 3.08358e+01 5.63794e-01
1.77576e+01 -1.01980e+01 -8.59398e+00 3.09153e+01 3.87752e-01
1.77676e+01 -1.00267e+01 -8.21047e+00 3.09403e+01 1.65729e-01
1.77776e+01 -9.83571e+00 -7.83858e+00 3.09124e+01 -8.06623e-02
1.77876e+01 -9.62827e+00 -7.48379e+00 3.08346e+01 -3.17754e-01
1.77976e+01 -9.40782e+00 -7.15046e+00 3.07102e+01 -5.17051e-01
1.78076e+01 -9.17780e+00 -6.84191e+00 3.05434e+01 -6.67247e-01
1.78176e+01 -8.94160e+00 -6.56059e+00 3.03385e+01 -7.72211e-01
1.78276e+01 -8.70250e+00 -6.30822e+00 3.01000e+01 -8.42413e-01
1.78376e+01 -8.46358e+00 -6.08587e+00 2.98325e+01 -8.88455e-01
1.78476e+01 -8.22771e+00 -5.89403e+00 2.95404e+01 -9.18563e-01
1.78576e+01 -7.99752e+00 -5.73269e+00 2.92281e+01 -9.38386e-01
1.78676e+01 -7.77533e+00 -5.60141e+00 2.88996e+01 -9.51585e-01
1.78776e+01 -7.56323e+00 -5.49941e+00 2.85588e+01 -9.60475e-01
1.78876e+01 -7.36298e+00 -5.42567e+00 2.82092e+01 -9.66507e-01
1.78976e+01 -7.17609e+00 -5.37895e+00 2.78541e+01 -9.70594e-01
1.79076e+01 -7.00380e+00 -5.35797e+00 2.74964e+01 -9.73315e-01
1.79176e+01 -6.84711e+00 -5.36135e+00 2.71388e+01 -9.75037e-01
1.79276e+01 -6.70677e+00 -5.38775e+00 2.67837e+01 -9.75999e-01
1.79376e+01 -6.58337e+00 -5.43586e+00 2.64335e+01 -9.76348e-01
1.79476e+01 -6.47730e+00 -5.50446e+00 2.60901e+01 -9.76177e-01
1.79577e+01 -6.38880e+00 -5.59241e+00 2.57555e+01 -9.75537e-01
1.79677e+01 -6.31799e+00 -5.69866e+00 2.54314e+01 -9.74448e-01
1.79777e+01 -6.26488e+00 -5.82227e+00 2.51195e+01 -9.72906e-01
1.79877e+01 -6.22940e+00 -5.96241e+00 2.48215e+01 -9.70885e-01
1.79977e+01 -6.21141e+00 -6.11830e+00 2.45389e+01 -9.68335e-01
1.80077e+01 -6.21070e+00 -6.28927e+00 2.42732e+01 -9.65184e-01
1.80177e+01 -6.22704e+00 -6.47466e+00 2.40259e+01 -9.61326e-01
1.80277e+01 -6.26014e+00 -6.67387e+00 2.37985e+01 -9.56621e-01
1.80377e+01 -6.30970e+00 -6.88629e+00 2.35926e+01 -9.50876e-01
1.80477e+01 -6.37538e+00 -7.11128e+00 2.34096e+01 -9.43835e-01
1.80577e+01 -6.45680e+00 -7.34816e+00 2.32512e+01 -9.35151e-01
1.80677e+01 -6.55357e+00 -7.59615e+00 2.31189e+01 -9.24356e-01
1.80777e+01 -6.66523e+00 -7.85434e+00 2.30143e+01 -9.10818e-01
1.80877e+01 -6.79130e+00 -8.12169e+00 2.29389e+01 -8.93678e-01
1.80977e+01 -6.93120e+00 -8.39693e+00 2.28945e+01 -8.71776e-01
1.81077e+01 -7.08431e+00 -8.67858e+00 2.28824e+01 -8.43552e-01
1.81177e+01 -7.24990e+00 -8.96488e+00 2.29042e+01 -8.06936e-01
1.81277e+01 -7.42712e+00 -9.25375e+00 2.29612e+01 -7.59256e-01
1.81377e+01 -7.61500e+00 -9.54279e+00 2.30546e+01 -6.97218e-01
1.81477e+01 -7.81240e+00 -9.82923e+00 2.31853e+01 -6.17082e-01
1.81577e+01 -8.01803e+00 -1.01099e+01 2.33541e+01 -5.15218e-01
1.81677e+01 -8.23039e+00 -1.03813e+01 2.35612e+01 -3.89223e-01
1.81777e+01 -8.44776e+00 -1.06396e+01 2.38063e+01 -2.39564e-01
1.81877e+01 -8.66822e+00 -1.08806e+01 2.40889e+01 -7.12041e-02
1.81977e+01 -8.88963e+00 -1.11002e+01 2.44076e+01 1.05985e-01
1.82077e+01 -9.10966e+00 -1.12939e+01 2.47601e+01 2.79039e-01
1.82177e+01 -9.32576e+00 -1.14577e+01 2.51439e+01 4.35580e-01
1.82277e+01 -9.53528e+00 -1.15876e+01 2.55551e+01 5.67321e-01
1.82377e+01 -9.73542e+00 -1.16798e+01 2.59894e+01 6.71436e-01
1.82477e+01 -9.92332e+00 -1.17311e+01 2.64416e+01 7.49580e-01
1.82578e+01 -1.00961e+01 -1.17387e+01 2.69056e+01 8.05829e-01
1.82678e+01 -1.02510e+01 -1.17006e+01 2.73749e+01 8.44820e-01
1.82778e+01 -1.03853e+01 -1.16157e+01 2.78423e+01 8.70632e-01
1.82878e+01 -1.04964e+01 -1.14837e+01 2.83004e+01 8.86314e-01
1.82978e+01 -1.05821e+01 -1.13056e+01 2.87415e+01 8.93787e-01
1.83078e+01 -1.06406e+01 -1.10835e+01 2.91581e+01 8.93852e-01
1.83178e+01 -1.06703e+01 -1.08207e+01 2.95431e+01 8.86148e-01
1.83278e+01 -1.06704e+01 -1.05215e+01 2.98899e+01 8.68946e-01
1.83378e+01 -1.06405e+01 -1.01913e+01 3.01928e+01 8.38728e-01
1.83478e+01 -1.05807e+01 -9.83621e+00 3.04472e+01 7.89585e-01
1.83578e+01 -1.04919e+01 -9.46302e+00 3.06496e+01 7.12761e-01
1.83678e+01 -1.03754e+01 -9.07887e+00 3.07979e+01 5.97340e-01
1.83778e+01 -1.02332e+01 -8.69107e+00 3.08910e+01 4.33925e-01
1.83878e+01 -1.00678e+01 -8.30673e+00 3.09295e+01 2.22436e-01
1.83978e+01 -9.88194e+00 -7.93244e+00 3.09148e+01 -2.00876e-02
1.84078e+01 -9.67886e+00 -7.57390e+00 3.08494e+01 -2.61825e-01
1.84178e+01 -9.46195e+00 -7.23574e+00 3.07368e+01 -4.71657e-01
1.84278e+01 -9.23462e+00 -6.92152e+00 3.05807e+01 -6.33807e-01
1.84378e+01 -9.00029e+00 -6.63390e+00 3.03855e+01 -7.49057e-01
1.84478e+01 -8.76226e+00 -6.37475e+00 3.01556e+01 -8.26889e-01
1.84578e+01 -8.52364e+00 -6.14532e+00 2.98957e+01 -8.78158e-01
1.84678e+01 -8.28737e+00 -5.94623e+00 2.96101e+01 -9.11709e-01
1.84778e+01 -8.05611e+00 -5.77759e+00 2.93033e+01 -9.33771e-01
1.84878e+01 -7.83227e+00 -5.63909e+00 2.89793e+01 -9.48430e-01
1.84978e+01 -7.61799e+00 -5.53001e+00 2.86421e+01 -9.58285e-01
1.85078e+01 -7.41510e+00 -5.44940e+00 2.82952e+01 -9.64967e-01
1.85178e+01 -7.22519e+00 -5.39609e+00 2.79420e+01 -9.69505e-01
1.85278e+01 -7.04955e+00 -5.36879e+00 2.75854e+01 -9.72548e-01
1.85378e+01 -6.88924e+00 -5.36615e+00 2.72283e+01 -9.74510e-01
1.85478e+01 -6.74507e+00 -5.38684e+00 2.68732e+01 -9.75656e-01
1.85579e+01 -6.61767e+00 -5.42953e+00 2.65223e+01 -9.76156e-01
1.85679e+01 -6.50748e+00 -5.49298e+00 2.61777e+01 -9.76114e-01
1.85779e+01 -6.41478e+00 -5.57604e+00 2.58414e+01 -9.75590e-01
1.85879e+01 -6.33971e+00 -5.67763e+00 2.55153e+01 -9.74612e-01
1.85979e+01 -6.28231e+00 -5.79680e+00 2.52009e+01 -9.73182e-01
1.86079e+01 -6.24254e+00 -5.93267e+00 2.48999e+01 -9.71279e-01
1.86179e+01 -6.22027e+00 -6.08447e+00 2.46139e+01 -9.68860e-01
1.86279e+01 -6.21530e+00 -6.25149e+00 2.43444e+01 -9.65857e-01
1.86379e+01 -6.22742e+00 -6.43308e+00 2.40929e+01 -9.62175e-01
1.86479e+01 -6.25635e+00 -6.62861e+00 2.38610e+01 -9.57680e-01
1.86579e+01 -6.30179e+00 -6.83749e+00 2.36501e+01 -9.52196e-01
1.86679e+01 -6.36341e+00 -7.05907e+00 2.34618e+01 -9.45481e-01
1.86779e+01 -6.44085e+00 -7.29270e+00 2.32976e+01 -9.37214e-01
1.86879e+01 -6.53370e+00 -7.53760e+00 2.31591e+01 -9.26958e-01
1.86979e+01 -6.64154e+00 -7.79291e+00 2.30479e+01 -9.14127e-01
1.87079e+01 -6.76388e+00 -8.05762e+00 2.29655e+01 -8.97922e-01
1.87179e+01 -6.90018e+00 -8.33052e+00 2.29136e+01 -8.77266e-01
1.87279e+01 -7.04982e+00 -8.61017e+00 2.28936e+01 -8.50708e-01
1.87379e+01 -7.21210e+00 -8.89489e+00 2.29070e+01 -8.16315e-01
1.87479e+01 -7.38620e+00 -9.18269e+00 2.29553e+01 -7.71575e-01
1.87579e+01 -7.57118e+00 -9.47125e+00 2.30397e+01 -7.13353e-01
1.87679e+01 -7.76595e+00 -9.75788e+00 2.31611e+01 -6.38003e-01
1.87779e+01 -7.96925e+00 -1.00395e+01 2.33203e+01 -5.41818e-01
1.87879e+01 -8.17963e+00 -1.03128e+01 2.35177e+01 -4.21988e-01
1.87979e+01 -8.39544e+00 -1.05739e+01 2.37532e+01 -2.78136e-01
1.88079e+01 -8.61480e+00 -1.08187e+01 2.40262e+01 -1.14012e-01
1.88179e+01 -8.83564e+00 -1.10432e+01 2.43355e+01 6.16897e-02
1.88279e+01 -9.05566e+00 -1.12429e+01 2.46792e+01 2.36551e-01
1.88379e+01 -9.27239e+00 -1.14138e+01 2.50547e+01 3.97762e-01
1.88479e+01 -9.48318e+00 -1.15517e+01 2.54586e+01 5.35856e-01
1.88580e+01 -9.68529e+00 -1.16529e+01 2.58866e+01 6.46678e-01
1.88680e+01 -9.87588e+00 -1.17141e+01 2.63337e+01 7.30919e-01
1.88780e+01 -1.00521e+01 -1.17323e+01 2.67941e+01 7.92208e-01
1.88880e+01 -1.02111e+01 -1.17054e+01 2.72614e+01 8.35135e-01
1.88980e+01 -1.03502e+01 -1.16320e+01 2.77286e+01 8.63952e-01
1.89080e+01 -1.04667e+01 -1.15116e+01 2.81882e+01 8.81963e-01
1.89180e+01 -1.05585e+01 -1.13450e+01 2.86328e+01 8.91354e-01
1.89280e+01 -1.06235e+01 -1.11340e+01 2.90547e+01 8.93193e-01
1.89380e+01 -1.06602e+01 -1.08814e+01 2.94468e+01 8.87407e-01
1.89480e+01 -1.06675e+01 -1.05915e+01 2.98023e+01 8.72621e-01
1.89580e+01 -1.06449e+01 -1.02693e+01 3.01154e+01 8.45797e-01
1.89680e+01 -1.05925e+01 -9.92071e+00 3.03812e+01 8.01663e-01
1.89780e+01 -1.05108e+01 -9.55242e+00 3.05959e+01 7.32187e-01
1.89880e+01 -1.04012e+01 -9.17147e+00 3.07570e+01 6.26871e-01
1.89980e+01 -1.02655e+01 -8.78510e+00 3.08633e+01 4.75529e-01
1.90080e+01 -1.01059e+01 -8.40047e+00 3.09149e+01 2.75134e-01
1.90180e+01 -9.92527e+00 -8.02430e+00 3.09130e+01 3.82808e-02
1.90280e+01 -9.72667e+00 -7.66253e+00 3.08600e+01 -2.05946e-01
1.90380e+01 -9.51343e+00 -7.32002e+00 3.07589e+01 -4.24882e-01
1.90480e+01 -9.28898e+00 -7.00057e+00 3.06135e+01 -5.98555e-01
1.90580e+01 -9.05672e+00 -6.70704e+00 3.04281e+01 -7.24286e-01
1.90680e+01 -8.81997e+00 -6.44149e+00 3.02069e+01 -8.10145e-01
1.90780e+01 -8.58189e+00 -6.20530e+00 2.99547e+01 -8.67011e-01
1.90880e+01 -8.34545e+00 -5.99925e+00 2.96757e+01 -9.04285e-01
1.90980e+01 -8.11336e+00 -5.82358e+00 2.93745e+01 -9.28775e-01
1.91080e+01 -7.88812e+00 -5.67806e+00 2.90552e+01 -9.45019e-01
1.91180e+01 -7.67189e+00 -5.56210e+00 2.87217e+01 -9.55919e-01
1.91280e+01 -7.46661e+00 -5.47479e+00 2.83778e+01 -9.63304e-01
1.91380e+01 -7.27389e+00 -5.41501e+00 2.80267e+01 -9.68325e-01
1.91480e+01 -7.09512e+00 -5.38151e+00 2.76715e+01 -9.71711e-01
1.91581e+01 -6.93139e+00 -5.37296e+00 2.73152e+01 -9.73925e-01
1.91681e+01 -6.78358e+00 -5.38802e+00 2.69601e+01 -9.75264e-01
1.91781e+01 -6.65237e+00 -5.42538e+00 2.66088e+01 -9.75918e-01
1.91881e+01 -6.53823e+00 -5.48376e+00 2.62633e+01 -9.76006e-01
1.91981e+01 -6.44149e+00 -5.56199e+00 2.59256e+01 -9.75598e-01
1.92081e+01 -6.36232e+00 -5.65899e+00 2.55975e+01 -9.74730e-01
1.92181e+01 -6.30078e+00 -5.77377e+00 2.52808e+01 -9.73409e-01
1.92281e+01 -6.25685e+00 -5.90544e+00 2.49771e+01 -9.71619e-01
1.92381e+01 -6.23043e+00 -6.05321e+00 2.46880e+01 -9.69323e-01
1.92481e+01 -6.22133e+00 -6.21634e+00 2.44150e+01 -9.66460e-01
1.92581e+01 -6.22935e+00 -6.39418e+00 2.41597e+01 -9.62940e-01
1.92681e+01 -6.25422e+00 -6.58609e+00 2.39235e+01 -9.58640e-01
1.92781e+01 -6.29564e+00 -6.79147e+00 2.37079e+01 -9.53394e-01
1.92881e+01 -6.35330e+00 -7.00969e+00 2.35146e+01 -9.46978e-01
1.92981e+01 -6.42684e+00 -7.24008e+00 2.33449e+01 -9.39090e-01
1.93081e+01 -6.51587e+00 -7.48191e+00 2.32005e+01 -9.29325e-01
1.93181e+01 -6.61997e+00 -7.73435e+00 2.30830e+01 -9.17133e-01
1.93281e+01 -6.73865e+00 -7.99639e+00 2.29939e+01 -9.01773e-01
1.93381e+01 -6.87141e+00 -8.26690e+00 2.29348e+01 -8.82242e-01
1.93481e+01 -7.01763e+00 -8.54448e+00 2.29073e+01 -8.57187e-01
1.93581e+01 -7.17664e+00 -8.82752e+00 2.29128e+01 -8.24802e-01
1.93681e+01 -7.34764e+00 -9.11410e+00 2.29528e+01 -7.82726e-01
1.93781e+01 -7.52972e+00 -9.40199e+00 2.30285e+01 -7.27979e-01
1.93881e+01 -7.72184e+00 -9.68858e+00 2.31409e+01 -6.57034e-01
1.93981e+01 -7.92277e+00 -9.97092e+00 2.32908e+01 -5.66157e-01
1.94081e+01 -8.13111e+00 -1.02457e+01 2.34788e+01 -4.52242e-01
1.94181e+01 -8.34526e+00 -1.05092e+01 2.37049e+01 -3.14201e-01
1.94281e+01 -8.56340e+00 -1.07575e+01 2.39685e+01 -1.54679e-01
1.94381e+01 -8.78350e+00 -1.09863e+01 2.42687e+01 1.88222e-02
1.94481e+01 -9.00333e+00 -1.11916e+01 2.46037e+01 1.94612e-01
1.94582e+01 -9.22046e+00 -1.13689e+01 2.49710e+01 3.59705e-01
1.94682e+01 -9.43228e+00 -1.15144e+01 2.53675e+01 5.03632e-01
1.94782e+01 -9.63609e+00 -1.16240e+01 2.57890e+01 6.20942e-01
1.94882e+01 -9.82906e+00 -1.16945e+01 2.62308e+01 7.11282e-01
1.94982e+01 -1.00084e+01 -1.17229e+01 2.66873e+01 7.77723e-01
1.95082e+01 -1.01711e+01 -1.17066e+01 2.71521e+01 8.24727e-01
1.95182e+01 -1.03147e+01 -1.16443e+01 2.76185e+01 8.56672e-01
1.95282e+01 -1.04363e+01 -1.15352e+01 2.80791e+01 8.77092e-01
1.95382e+01 -1.05338e+01 -1.13798e+01 2.85264e+01 8.88430e-01
1.95482e+01 -1.06050e+01 -1.11795e+01 2.89530e+01 8.92010e-01
1.95582e+01 -1.06482e+01 -1.09372e+01 2.93514e+01 8.88030e-01
1.95682e+01 -1.06625e+01 -1.06565e+01 2.97149e+01 8.75439e-01
1.95782e+01 -1.06469e+01 -1.03424e+01 3.00374e+01 8.51626e-01
1.95882e+01 -1.06016e+01 -1.00006e+01 3.03138e+01 8.11899e-01
1.95982e+01 -1.05270e+01 -9.63756e+00 3.05401e+01 7.48923e-01
1.96082e+01 -1.04241e+01 -9.26020e+00 3.07135e+01 6.52723e-01
1.96182e+01 -1.02947e+01 -8.87574e+00 3.08325e+01 5.12730e-01
1.96282e+01 -1.01410e+01 -8.49134e+00 3.08968e+01 3.23614e-01
1.96382e+01 -9.96565e+00 -8.11383e+00 3.09074e+01 9.38503e-02
1.96482e+01 -9.77161e+00 -7.74933e+00 3.08664e+01 -1.50815e-01
1.96582e+01 -9.56218e+00 -7.40296e+00 3.07767e+01 -3.77247e-01
1.96682e+01 -9.34076e+00 -7.07873e+00 3.06420e+01 -5.61774e-01
1.96782e+01 -9.11075e+00 -6.77972e+00 3.04662e+01 -6.98015e-01
1.96882e+01 -8.87549e+00 -6.50815e+00 3.02538e+01 -7.92215e-01
1.96982e+01 -8.63816e+00 -6.26555e+00 3.00093e+01 -8.55019e-01
1.97082e+01 -8.40177e+00 -6.05286e+00 2.97371e+01 -8.96285e-01
1.97182e+01 -8.16911e+00 -5.87043e+00 2.94417e+01 -9.23395e-01
1.97282e+01 -7.94268e+00 -5.71816e+00 2.91272e+01 -9.41349e-01
1.97382e+01 -7.72476e+00 -5.59552e+00 2.87976e+01 -9.53374e-01
1.97482e+01 -7.51730e+00 -5.50169e+00 2.84568e+01 -9.61513e-01
1.97583e+01 -7.32202e+00 -5.43560e+00 2.81080e+01 -9.67052e-01
1.97683e+01 -7.14033e+00 -5.39605e+00 2.77544e+01 -9.70802e-01
1.97783e+01 -6.97340e+00 -5.38171e+00 2.73990e+01 -9.73281e-01
1.97883e+01 -6.82216e+00 -5.39125e+00 2.70443e+01 -9.74822e-01
1.97983e+01 -6.68732e+00 -5.42336e+00 2.66928e+01 -9.75635e-01
1.98083e+01 -6.56942e+00 -5.47675e+00 2.63465e+01 -9.75856e-01
1.98183e+01 -6.46881e+00 -5.55024e+00 2.60076e+01 -9.75564e-01
1.98283e+01 -6.38570e+00 -5.64273e+00 2.56779e+01 -9.74803e-01
1.98383e+01 -6.32018e+00 -5.75320e+00 2.53591e+01 -9.73587e-01
1.98483e+01 -6.27225e+00 -5.88074e+00 2.50530e+01 -9.71906e-01
1.98583e+01 -6.24181e+00 -6.02454e+00 2.47610e+01 -9.69727e-01
1.98683e+01 -6.22872e+00 -6.18386e+00 2.44848e+01 -9.66994e-01
1.98783e+01 -6.23276e+00 -6.35801e+00 2.42258e+01 -9.63625e-01
1.98883e+01 -6.25369e+00 -6.54635e+00 2.39856e+01 -9.59506e-01
1.98983e+01 -6.29121e+00 -6.74829e+00 2.37657e+01 -9.54479e-01
1.99083e+01 -6.34502e+00 -6.96318e+00 2.35676e+01 -9.48335e-01
1.99183e+01 -6.41476e+00 -7.19038e+00 2.33928e+01 -9.40792e-01
1.99283e+01 -6.50006e+00 -7.42917e+00 2.32429e+01 -9.31471e-01
1.99383e+01 -6.60050e+00 -7.67873e+00 2.31194e+01 -9.19859e-01
1.99483e+01 -6.71562e+00 -7.93811e+00 2.30240e+01 -9.05262e-01
1.99583e+01 -6.84490e+00 -8.20619e+00 2.29581e+01 -8.86745e-01
1.99683e+01 -6.98776e+00 -8.48165e+00 2.29234e+01 -8.63044e-01
1.99783e+01 -7.14354e+00 -8.76291e+00 2.29214e+01 -8.32470e-01
1.99883e+01 -7.31147e+00 -9.04815e+00 2.29534e+01 -7.92802e-01
1.99983e+01 -7.49068e+00 -9.33519e+00 2.30207e+01 -7.41214e-01
2.00083e+01 -7.68013e+00 -9.62153e+00 2.31245e+01 -6.74304e-01
2.00183e+01 -7.87866e+00 -9.90430e+00 2.32656e+01 -5.88360e-01
2.00283e+01 -8.08491e+00 -1.01803e+01 2.34446e+01 -4.80064e-01
2.00383e+01 -8.29732e+00 -1.04458e+01 2.36615e+01 -3.47746e-01
2.00483e+01 -8.51413e+00 -1.06971e+01 2.39160e+01 -1.93066e-01
2.00584e+01 -8.73336e+00 -1.09299e+01 2.42073e+01 -2.23567e-02
2.00684e+01 -8.95283e+00 -1.11401e+01 2.45336e+01 1.53549e-01
2.00784e+01 -9.17015e+00 -1.13235e+01 2.48929e+01 3.21726e-01
2.00884e+01 -9.38277e+00 -1.14759e+01 2.52819e+01 4.70902e-01
2.00984e+01 -9.58800e+00 -1.15935e+01 2.56969e+01 5.94399e-01
2.01084e+01 -9.78305e+00 -1.16727e+01 2.61332e+01 6.90769e-01
2.01184e+01 -9.96511e+00 -1.17106e+01 2.65854e+01 7.62428e-01
2.01284e+01 -1.01313e+01 -1.17045e+01 2.70474e+01 8.13625e-01
2.01384e+01 -1.02789e+01 -1.16528e+01 2.75125e+01 8.48808e-01
2.01484e+01 -1.04053e+01 -1.15545e+01 2.79735e+01 8.71715e-01
2.01584e+01 -1.05081e+01 -1.14099e+01 2.84229e+01 8.85034e-01
2.01684e+01 -1.05851e+01 -1.12202e+01 2.88533e+01 8.90334e-01
2.01784e+01 -1.06347e+01 -1.09879e+01 2.92573e+01 8.88070e-01
2.01884e+01 -1.06554e+01 -1.07165e+01 2.96280e+01 8.77484e-01
2.01984e+01 -1.06467e+01 -1.04106e+01 2.99592e+01 8.56353e-01
2.02084e+01 -1.06082e+01 -1.00757e+01 3.02456e+01 8.20507e-01
2.02184e+01 -1.05404e+01 -9.71821e+00 3.04828e+01 7.63263e-01
2.02284e+01 -1.04442e+01 -9.34482e+00 3.06678e+01 6.75232e-01
2.02384e+01 -1.03211e+01 -8.96270e+00 3.07989e+01 5.45757e-01
2.02484e+01 -1.01732e+01 -8.57902e+00 3.08754e+01 3.67791e-01
2.02584e+01 -1.00030e+01 -8.20068e+00 3.08982e+01 1.46147e-01
2.02684e+01 -9.81361e+00 -7.83397e+00 3.08689e+01 -9.70968e-02
2.02784e+01 -9.60809e+00 -7.48422e+00 3.07904e+01 -3.29323e-01
2.02884e+01 -9.38983e+00 -7.15568e+00 3.06661e+01 -5.23811e-01
2.02984e+01 -9.16224e+00 -6.85161e+00 3.05000e+01 -6.70413e-01
2.03084e+01 -8.92865e+00 -6.57443e+00 3.02963e+01 -7.73169e-01
2.03184e+01 -8.69228e+00 -6.32580e+00 3.00596e+01 -8.42205e-01
2.03284e+01 -8.45618e+00 -6.10681e+00 2.97942e+01 -8.87716e-01
2.03384e+01 -8.22315e+00 -5.91793e+00 2.95046e+01 -9.17629e-01
2.03484e+01 -7.99579e+00 -5.75916e+00 2.91951e+01 -9.37418e-01
2.03585e+01 -7.77640e+00 -5.63008e+00 2.88696e+01 -9.50651e-01
2.03685e+01 -7.56702e+00 -5.52995e+00 2.85320e+01 -9.59597e-01
2.03785e+01 -7.36939e+00 -5.45774e+00 2.81857e+01 -9.65685e-01
2.03885e+01 -7.18501e+00 -5.41228e+00 2.78339e+01 -9.69821e-01
2.03985e+01 -7.01509e+00 -5.39229e+00 2.74797e+01 -9.72580e-01
2.04085e+01 -6.86063e+00 -5.39645e+00 2.71255e+01 -9.74330e-01
2.04185e+01 -6.72238e+00 -5.42342e+00 2.67740e+01 -9.75307e-01
2.04285e+01 -6.60091e+00 -5.47193e+00 2.64272e+01 -9.75662e-01
2.04385e+01 -6.49661e+00 -5.54078e+00 2.60873e+01 -9.75487e-01
2.04485e+01 -6.40974e+00 -5.62884e+00 2.57562e+01 -9.74833e-01
2.04585e+01 -6.34040e+00 -5.73508e+00 2.54356e+01 -9.73719e-01
2.04685e+01 -6.28862e+00 -5.85858e+00 2.51272e+01 -9.72142e-01
2.04785e+01 -6.25433e+00 -5.99849e+00 2.48327e+01 -9.70073e-01
2.04885e+01 -6.23738e+00 -6.15406e+00 2.45535e+01 -9.67463e-01
2.04985e+01 -6.23759e+00 -6.32459e+00 2.42912e+01 -9.64234e-01
2.05085e+01 -6.25470e+00 -6.50944e+00 2.40473e+01 -9.60280e-01
2.05185e+01 -6.28845e+00 -6.70799e+00 2.38233e+01 -9.55454e-01
2.05285e+01 -6.33853e+00 -6.91962e+00 2.36207e+01 -9.49559e-01
2.05385e+01 -6.40459e+00 -7.14368e+00 2.34411e+01 -9.42330e-01
2.05485e+01 -6.48627e+00 -7.37946e+00 2.32860e+01 -9.33411e-01
2.05585e+01 -6.58315e+00 -7.62616e+00 2.31569e+01 -9.22322e-01
2.05685e+01 -6.69478e+00 -7.88287e+00 2.30555e+01 -9.08414e-01
2.05785e+01 -6.82067e+00 -8.14850e+00 2.29832e+01 -8.90811e-01
2.05885e+01 -6.96024e+00 -8.42179e+00 2.29417e+01 -8.68329e-01
2.05985e+01 -7.11284e+00 -8.70121e+00 2.29325e+01 -8.39385e-01
2.06085e+01 -7.27775e+00 -8.98498e+00 2.29569e+01 -8.01890e-01
2.06185e+01 -7.45410e+00 -9.27103e+00 2.30164e+01 -7.53164e-01
2.06285e+01 -7.64090e+00 -9.55692e+00 2.31119e+01 -6.89936e-01
2.06385e+01 -7.83702e+00 -9.83987e+00 2.32445e+01 -6.08551e-01
2.06485e+01 -8.04114e+00 -1.01167e+01 2.34148e+01 -5.05546e-01
2.06586e+01 -8.25174e+00 -1.03840e+01 2.36229e+01 -3.78790e-01
2.06686e+01 -8.46713e+00 -1.06379e+01 2.38686e+01 -2.29076e-01
2.06786e+01 -8.68536e+00 -1.08742e+01 2.41511e+01 -6.16265e-02
2.06886e+01 -8.90430e+00 -1.10889e+01 2.44691e+01 1.13667e-01
2.06986e+01 -9.12162e+00 -1.12777e+01 2.48203e+01 2.84143e-01
2.07086e+01 -9.33480e+00 -1.14365e+01 2.52019e+01 4.37936e-01
2.07186e+01 -9.54120e+00 -1.15615e+01 2.56103e+01 5.67244e-01
2.07286e+01 -9.73806e+00 -1.16489e+01 2.60409e+01 6.69505e-01
2.07386e+01 -9.92256e+00 -1.16957e+01 2.64886e+01 7.46398e-01
2.07486e+01 -1.00919e+01 -1.16993e+01 2.69474e+01 8.01870e-01
2.07586e+01 -1.02432e+01 -1.16576e+01 2.74108e+01 8.40384e-01
2.07686e+01 -1.03740e+01 -1.15698e+01 2.78716e+01 8.65851e-01
2.07786e+01 -1.04817e+01 -1.14356e+01 2.83226e+01 8.81185e-01
2.07886e+01 -1.05642e+01 -1.12562e+01 2.87562e+01 8.88193e-01
2.07986e+01 -1.06196e+01 -1.10338e+01 2.91651e+01 8.87569e-01
2.08086e+01 -1.06467e+01 -1.07715e+01 2.95423e+01 8.78830e-01
2.08186e+01 -1.06444e+01 -1.04738e+01 2.98813e+01 8.60096e-01
2.08286e+01 -1.06125e+01 -1.01460e+01 3.01769e+01 8.27670e-01
2.08386e+01 -1.05512e+01 -9.79420e+00 3.04243e+01 7.75472e-01
2.08486e+01 -1.04614e+01 -9.42508e+00 3.06203e+01 6.94716e-01
2.08586e+01 -1.03445e+01 -9.04570e+00 3.07628e+01 5.74877e-01
2.08686e+01 -1.02023e+01 -8.66319e+00 3.08511e+01 4.07687e-01
2.08786e+01 -1.00374e+01 -8.28452e+00 3.08855e+01 1.94820e-01
2.08886e+01 -9.85263e+00 -7.91610e+00 3.08677e+01 -4.53992e-02
2.08986e+01 -9.65107e+00 -7.56346e+00 3.08001e+01 -2.81699e-01
2.09086e+01 -9.43609e+00 -7.23108e+00 3.06860e+01 -4.85076e-01
2.09186e+01 -9.21105e+00 -6.92241e+00 3.05294e+01 -6.41703e-01
2.09286e+01 -8.97931e+00 -6.64002e+00 3.03344e+01 -7.53112e-01
2.09386e+01 -8.74409e+00 -6.38577e+00 3.01054e+01 -8.28615e-01
2.09486e+01 -8.50848e+00 -6.16082e+00 2.98468e+01 -8.78598e-01
2.09587e+01 -8.27532e+00 -5.96582e+00 2.95632e+01 -9.11487e-01
2.09687e+01 -8.04725e+00 -5.80086e+00 2.92587e+01 -9.33231e-01
2.09787e+01 -7.82664e+00 -5.66561e+00 2.89375e+01 -9.47751e-01
2.09887e+01 -7.61556e+00 -5.55940e+00 2.86033e+01 -9.57555e-01
2.09987e+01 -7.41583e+00 -5.48128e+00 2.82596e+01 -9.64227e-01
2.10087e+01 -7.22899e+00 -5.43010e+00 2.79098e+01 -9.68770e-01
2.10187e+01 -7.05631e+00 -5.40463e+00 2.75569e+01 -9.71822e-01
2.10287e+01 -6.89884e+00 -5.40353e+00 2.72035e+01 -9.73789e-01
2.10387e+01 -6.75739e+00 -5.42550e+00 2.68522e+01 -9.74935e-01
2.10487e+01 -6.63255e+00 -5.46925e+00 2.65051e+01 -9.75427e-01
2.10587e+01 -6.52477e+00 -5.53356e+00 2.61645e+01 -9.75368e-01
2.10687e+01 -6.43431e+00 -5.61730e+00 2.58322e+01 -9.74818e-01
2.10787e+01 -6.36134e+00 -5.71941e+00 2.55100e+01 -9.73804e-01
2.10887e+01 -6.30588e+00 -5.83895e+00 2.51997e+01 -9.72327e-01
2.10987e+01 -6.26789e+00 -5.97506e+00 2.49027e+01 -9.70363e-01
2.11087e+01 -6.24724e+00 -6.12697e+00 2.46209e+01 -9.67867e-01
2.11187e+01 -6.24376e+00 -6.29397e+00 2.43555e+01 -9.64768e-01
2.11287e+01 -6.25721e+00 -6.47540e+00 2.41082e+01 -9.60967e-01
2.11387e+01 -6.28732e+00 -6.67064e+00 2.38804e+01 -9.56325e-01
2.11487e+01 -6.33379e+00 -6.87906e+00 2.36737e+01 -9.50657e-01
2.11587e+01 -6.39629e+00 -7.10003e+00 2.34896e+01 -9.43713e-01
2.11687e+01 -6.47446e+00 -7.33284e+00 2.33296e+01 -9.35158e-01
2.11787e+01 -6.56789e+00 -7.57672e+00 2.31953e+01 -9.24541e-01
2.11887e+01 -6.67614e+00 -7.83077e+00 2.30882e+01 -9.11253e-01
2.11987e+01 -6.79872e+00 -8.09395e+00 2.30100e+01 -8.94471e-01
2.12087e+01 -6.93507e+00 -8.36503e+00 2.29621e+01 -8.73085e-01
2.12187e+01 -7.08458e+00 -8.64254e+00 2.29461e+01 -8.45607e-01
2.12287e+01 -7.24651e+00 -8.92476e+00 2.29633e+01 -8.10067e-01
2.12387e+01 -7.42004e+00 -9.20967e+00 2.30153e+01 -7.63926e-01
2.12487e+01 -7.60421e+00 -9.49493e+00 2.31030e+01 -7.04048e-01
2.12588e+01 -7.79792e+00 -9.77784e+00 2.32275e+01 -6.26850e-01
2.12688e+01 -7.99988e+00 -1.00553e+01 2.33894e+01 -5.28793e-01
2.12788e+01 -8.20862e+00 -1.03240e+01 2.35890e+01 -4.07375e-01
2.12888e+01 -8.42250e+00 -1.05800e+01 2.38262e+01 -2.62652e-01
2.12988e+01 -8.63962e+00 -1.08195e+01 2.41003e+01 -9.88095e-02
2.13088e+01 -8.85789e+00 -1.10382e+01 2.44101e+01 7.52394e-02
2.13188e+01 -9.07503e+00 -1.12320e+01 2.47534e+01 2.47264e-01
2.13288e+01 -9.28857e+00 -1.13967e+01 2.51277e+01 4.05016e-01
2.13388e+01 -9.49589e+00 -1.15284e+01 2.55294e+01 5.39697e-01
2.13488e+01 -9.69427e+00 -1.16234e+01 2.59543e+01 6.47640e-01
2.13588e+01 -9.88091e+00 -1.16786e+01 2.63973e+01 7.29724e-01
2.13688e+01 -1.00530e+01 -1.16912e+01 2.68526e+01 7.89517e-01
2.13788e+01 -1.02078e+01 -1.16591e+01 2.73138e+01 8.31434e-01
2.13888e+01 -1.03425e+01 -1.15812e+01 2.77741e+01 8.59522e-01
2.13988e+01 -1.04548e+01 -1.14571e+01 2.82260e+01 8.76904e-01
2.14088e+01 -1.05423e+01 -1.12876e+01 2.86621e+01 8.85611e-01
2.14188e+01 -1.06033e+01 -1.10747e+01 2.90751e+01 8.86565e-01
2.14288e+01 -1.06362e+01 -1.08214e+01 2.94580e+01 8.79536e-01
2.14388e+01 -1.06401e+01 -1.05319e+01 2.98042e+01 8.62956e-01
2.14488e+01 -1.06145e+01 -1.02112e+01 3.01081e+01 8.33547e-01
2.14588e+01 -1.05596e+01 -9.86534e+00 3.03650e+01 7.85782e-01
2.14688e+01 -1.04760e+01 -9.50076e+00 3.05713e+01 7.11473e-01
2.14788e+01 -1.03650e+01 -9.12447e+00 3.07247e+01 6.00372e-01
2.14888e+01 -1.02285e+01 -8.74356e+00 3.08241e+01 4.43403e-01
2.14988e+01 -1.00688e+01 -8.36502e+00 3.08697e+01 2.39635e-01
2.15088e+01 -9.88860e+00 -7.99538e+00 3.08629e+01 3.75049e-03
2.15188e+01 -9.69106e+00 -7.64034e+00 3.08059e+01 -2.34964e-01
2.15288e+01 -9.47943e+00 -7.30459e+00 3.07018e+01 -4.46019e-01
2.15388e+01 -9.25707e+00 -6.99177e+00 3.05545e+01 -6.12160e-01
2.15488e+01 -9.02732e+00 -6.70463e+00 3.03680e+01 -7.32190e-01
2.15589e+01 -8.79344e+00 -6.44514e+00 3.01467e+01 -8.14323e-01
2.15689e+01 -8.55851e+00 -6.21464e+00 2.98950e+01 -8.68967e-01
2.15789e+01 -8.32544e+00 -6.01387e+00 2.96174e+01 -9.04987e-01
2.15889e+01 -8.09689e+00 -5.84303e+00 2.93180e+01 -9.28797e-01
2.15989e+01 -7.87528e+00 -5.70190e+00 2.90011e+01 -9.44679e-01
2.16089e+01 -7.66274e+00 -5.58987e+00 2.86704e+01 -9.55391e-01
2.16189e+01 -7.46114e+00 -5.50606e+00 2.83296e+01 -9.62679e-01
2.16289e+01 -7.27208e+00 -5.44938e+00 2.79819e+01 -9.67650e-01
2.16389e+01 -7.09688e+00 -5.41860e+00 2.76305e+01 -9.71007e-01
2.16489e+01 -6.93663e+00 -5.41243e+00 2.72781e+01 -9.73200e-01
2.16589e+01 -6.79219e+00 -5.42954e+00 2.69271e+01 -9.74519e-01
2.16689e+01 -6.66420e+00 -5.46866e+00 2.65800e+01 -9.75150e-01
2.16789e+01 -6.55313e+00 -5.52857e+00 2.62389e+01 -9.75208e-01
2.16889e+01 -6.45930e+00 -5.60809e+00 2.59056e+01 -9.74762e-01
2.16989e+01 -6.38287e+00 -5.70618e+00 2.55821e+01 -9.73845e-01
2.17089e+01 -6.32392e+00 -5.82187e+00 2.52700e+01 -9.72462e-01
2.17189e+01 -6.28240e+00 -5.95429e+00 2.49710e+01 -9.70597e-01
2.17289e+01 -6.25822e+00 -6.10263e+00 2.46867e+01 -9.68208e-01
2.17389e+01 -6.25121e+00 -6.26618e+00 2.44186e+01 -9.65231e-01
2.17489e+01 -6.26114e+00 -6.44427e+00 2.41681e+01 -9.61569e-01
2.17589e+01 -6.28776e+00 -6.63628e+00 2.39369e+01 -9.57095e-01
2.17689e+01 -6.33076e+00 -6.84157e+00 2.37264e+01 -9.51633e-01
2.17789e+01 -6.38984e+00 -7.05951e+00 2.35381e+01 -9.44947e-01
2.17889e+01 -6.46462e+00 -7.28940e+00 2.33736e+01 -9.36721e-01
2.17989e+01 -6.55471e+00 -7.53050e+00 2.32344e+01 -9.26530e-01
2.18089e+01 -6.65969e+00 -7.78192e+00 2.31221e+01 -9.13798e-01
2.18189e+01 -6.77906e+00 -8.04265e+00 2.30382e+01 -8.97753e-01
2.18289e+01 -6.91230e+00 -8.31149e+00 2.29843e+01 -8.77349e-01
2.18389e+01 -7.05878e+00 -8.58704e+00 2.29619e+01 -8.51185e-01
2.18489e+01 -7.21780e+00 -8.86762e+00 2.29724e+01 -8.17402e-01
2.18590e+01 -7.38856e+00 -9.15129e+00 2.30172e+01 -7.73590e-01
2.18690e+01 -7.57013e+00 -9.43576e+00 2.30975e+01 -7.16745e-01
2.18790e+01 -7.76143e+00 -9.71841e+00 2.32143e+01 -6.43377e-01
2.18890e+01 -7.96121e+00 -9.99627e+00 2.33683e+01 -5.49909e-01
2.18990e+01 -8.16807e+00 -1.02660e+01 2.35598e+01 -4.33563e-01
2.19090e+01 -8.38036e+00 -1.05239e+01 2.37888e+01 -2.93768e-01
2.19190e+01 -8.59627e+00 -1.07660e+01 2.40548e+01 -1.33766e-01
2.19290e+01 -8.81374e+00 -1.09883e+01 2.43566e+01 3.85088e-02
2.19390e+01 -9.03054e+00 -1.11865e+01 2.46922e+01 2.11387e-01
2.19490e+01 -9.24423e+00 -1.13565e+01 2.50593e+01 3.72430e-01
2.19590e+01 -9.45225e+00 -1.14944e+01 2.54544e+01 5.11992e-01
2.19690e+01 -9.65189e+00 -1.15965e+01 2.58735e+01 6.25344e-01
2.19790e+01 -9.84037e+00 -1.16595e+01 2.63116e+01 7.12520e-01
2.19890e+01 -1.00149e+01 -1.16805e+01 2.67632e+01 7.76637e-01
2.19990e+01 -1.01727e+01 -1.16575e+01 2.72219e+01 8.22000e-01
2.20090e+01 -1.03111e+01 -1.15889e+01 2.76811e+01 8.52756e-01
2.20190e+01 -1.04275e+01 -1.14744e+01 2.81333e+01 8.72214e-01
2.20290e+01 -1.05198e+01 -1.13145e+01 2.85714e+01 8.82613e-01
2.20390e+01 -1.05859e+01 -1.11108e+01 2.89879e+01 8.85094e-01
2.20490e+01 -1.06244e+01 -1.08664e+01 2.93758e+01 8.79656e-01
2.20590e+01 -1.06341e+01 -1.05849e+01 2.97283e+01 8.65017e-01
2.20690e+01 -1.06145e+01 -1.02713e+01 3.00399e+01 8.38272e-01
2.20790e+01 -1.05655e+01 -9.93147e+00 3.03055e+01 7.94394e-01
2.20890e+01 -1.04879e+01 -9.57165e+00 3.05213e+01 7.25771e-01
2.20990e+01 -1.03827e+01 -9.19875e+00 3.06849e+01 6.22527e-01
2.21090e+01 -1.02517e+01 -8.81982e+00 3.07948e+01 4.75099e-01
2.21190e+01 -1.00971e+01 -8.44186e+00 3.08511e+01 2.80463e-01
2.21290e+01 -9.92149e+00 -8.07147e+00 3.08547e+01 4.99124e-02
2.21390e+01 -9.72798e+00 -7.71452e+00 3.08079e+01 -1.89686e-01
2.21490e+01 -9.51976e+00 -7.37588e+00 3.07136e+01 -4.07126e-01
2.21591e+01 -9.30018e+00 -7.05938e+00 3.05754e+01 -5.82108e-01
2.21691e+01 -9.07256e+00 -6.76792e+00 3.03973e+01 -7.10590e-01
2.21791e+01 -8.84016e+00 -6.50364e+00 3.01836e+01 -7.99429e-01
2.21891e+01 -8.60611e+00 -6.26799e+00 2.99387e+01 -8.58876e-01
2.21991e+01 -8.37332e+00 -6.06181e+00 2.96670e+01 -8.98159e-01
2.22091e+01 -8.14451e+00 -5.88544e+00 2.93728e+01 -9.24133e-01
2.22191e+01 -7.92213e+00 -5.73874e+00 2.90603e+01 -9.41447e-01
2.22291e+01 -7.70837e+00 -5.62118e+00 2.87333e+01 -9.53112e-01
2.22391e+01 -7.50515e+00 -5.53195e+00 2.83954e+01 -9.61045e-01
2.22491e+01 -7.31410e+00 -5.46999e+00 2.80500e+01 -9.66463e-01
2.22591e+01 -7.13662e+00 -5.43411e+00 2.77003e+01 -9.70138e-01
2.22691e+01 -6.97383e+00 -5.42304e+00 2.73490e+01 -9.72564e-01
2.22791e+01 -6.82662e+00 -5.43547e+00 2.69987e+01 -9.74061e-01
2.22891e+01 -6.69570e+00 -5.47012e+00 2.66517e+01 -9.74832e-01
2.22991e+01 -6.58156e+00 -5.52575e+00 2.63102e+01 -9.75007e-01
2.23091e+01 -6.48456e+00 -5.60120e+00 2.59762e+01 -9.74663e-01
2.23191e+01 -6.40488e+00 -5.69539e+00 2.56516e+01 -9.73840e-01
2.23291e+01 -6.34262e+00 -5.80735e+00 2.53381e+01 -9.72549e-01
2.23391e+01 -6.29777e+00 -5.93617e+00 2.50373e+01 -9.70778e-01
2.23491e+01 -6.27024e+00 -6.08105e+00 2.47508e+01 -9.68489e-01
2.23591e+01 -6.25986e+00 -6.24125e+00 2.44801e+01 -9.65622e-01
2.23691e+01 -6.26644e+00 -6.41610e+00 2.42269e+01 -9.62090e-01
2.23791e+01 -6.28971e+00 -6.60496e+00 2.39925e+01 -9.57769e-01
2.23891e+01 -6.32941e+00 -6.80720e+00 2.37785e+01 -9.52494e-01
2.23991e+01 -6.38519e+00 -7.02218e+00 2.35864e+01 -9.46041e-01
2.24091e+01 -6.45672e+00 -7.24923e+00 2.34177e+01 -9.38110e-01
2.24191e+01 -6.54361e+00 -7.48758e+00 2.32740e+01 -9.28300e-01
2.24291e+01 -6.64543e+00 -7.73640e+00 2.31568e+01 -9.16068e-01
2.24391e+01 -6.76171e+00 -7.99470e+00 2.30676e+01 -9.00681e-01
2.24491e+01 -6.89192e+00 -8.26130e+00 2.30081e+01 -8.81156e-01
2.24592e+01 -7.03547e+00 -8.53485e+00 2.29797e+01 -8.56166e-01
2.24692e+01 -7.19166e+00 -8.81373e+00 2.29839e+01 -8.23956e-01
2.24792e+01 -7.35971e+00 -9.09604e+00 2.30221e+01 -7.82234e-01
2.24892e+01 -7.53871e+00 -9.37957e+00 2.30954e+01 -7.28126e-01
2.24992e+01 -7.72763e+00 -9.66178e+00 2.32049e+01 -6.58240e-01
2.25092e+01 -7.92524e+00 -9.93975e+00 2.33513e+01 -5.69002e-01
2.25192e+01 -8.13017e+00 -1.02102e+01 2.35352e+01 -4.57427e-01
2.25292e+01 -8.34083e+00 -1.04696e+01 2.37564e+01 -3.22423e-01
2.25392e+01 -8.55544e+00 -1.07140e+01 2.40146e+01 -1.66393e-01
2.25492e+01 -8.77199e+00 -1.09394e+01 2.43086e+01 3.68361e-03
2.25592e+01 -8.98830e+00 -1.11415e+01 2.46369e+01 1.76789e-01
2.25692e+01 -9.20196e+00 -1.13164e+01 2.49968e+01 3.40466e-01
2.25792e+01 -9.41045e+00 -1.14599e+01 2.53854e+01 4.84379e-01
2.25892e+01 -9.61109e+00 -1.15685e+01 2.57986e+01 6.02807e-01
2.25992e+01 -9.80113e+00 -1.16387e+01 2.62318e+01 6.94916e-01
2.26092e+01 -9.97778e+00 -1.16676e+01 2.66794e+01 7.63314e-01
2.26192e+01 -1.01383e+01 -1.16529e+01 2.71354e+01 8.12138e-01
2.26292e+01 -1.02799e+01 -1.15932e+01 2.75930e+01 8.45590e-01
2.26392e+01 -1.04002e+01 -1.14877e+01 2.80452e+01 8.67141e-01
2.26492e+01 -1.04968e+01 -1.13369e+01 2.84846e+01 8.79225e-01
2.26592e+01 -1.05677e+01 -1.11422e+01 2.89039e+01 8.83184e-01
2.26692e+01 -1.06113e+01 -1.09063e+01 2.92960e+01 8.79235e-01
2.26792e+01 -1.06264e+01 -1.06327e+01 2.96542e+01 8.66349e-01
2.26892e+01 -1.06124e+01 -1.03263e+01 2.99725e+01 8.41959e-01
2.26992e+01 -1.05692e+01 -9.99246e+00 3.02460e+01 8.01484e-01
2.27092e+01 -1.04973e+01 -9.63756e+00 3.04707e+01 7.37854e-01
2.27192e+01 -1.03977e+01 -9.26831e+00 3.06437e+01 6.41615e-01
2.27292e+01 -1.02720e+01 -8.89170e+00 3.07635e+01 5.02972e-01
2.27392e+01 -1.01223e+01 -8.51473e+00 3.08298e+01 3.17264e-01
2.27492e+01 -9.95126e+00 -8.14405e+00 3.08435e+01 9.27411e-02
2.27593e+01 -9.76177e+00 -7.78566e+00 3.08065e+01 -1.46390e-01
2.27693e+01 -9.55700e+00 -7.44461e+00 3.07216e+01 -3.68898e-01
2.27793e+01 -9.34026e+00 -7.12490e+00 3.05922e+01 -5.51910e-01
2.27893e+01 -9.11488e+00 -6.82959e+00 3.04222e+01 -6.88536e-01
2.27993e+01 -8.88412e+00 -6.56095e+00 3.02160e+01 -7.84062e-01
2.28093e+01 -8.65111e+00 -6.32056e+00 2.99778e+01 -8.48399e-01
2.28193e+01 -8.41880e+00 -6.10939e+00 2.97121e+01 -8.91043e-01
2.28293e+01 -8.18994e+00 -5.92785e+00 2.94231e+01 -9.19264e-01
2.28393e+01 -7.96702e+00 -5.77592e+00 2.91149e+01 -9.38067e-01
2.28493e+01 -7.75228e+00 -5.65314e+00 2.87917e+01 -9.50725e-01
2.28593e+01 -7.54767e+00 -5.55876e+00 2.84568e+01 -9.59331e-01
2.28693e+01 -7.35488e+00 -5.49178e+00 2.81139e+01 -9.65213e-01
2.28793e+01 -7.17535e+00 -5.45103e+00 2.77660e+01 -9.69217e-01
2.28893e+01 -7.01025e+00 -5.43527e+00 2.74160e+01 -9.71883e-01
2.28993e+01 -6.86053e+00 -5.44321e+00 2.70665e+01 -9.73561e-01
2.29093e+01 -6.72691e+00 -5.47355e+00 2.67199e+01 -9.74475e-01
2.29193e+01 -6.60993e+00 -5.52508e+00 2.63783e+01 -9.74766e-01
2.29293e+01 -6.50996e+00 -5.59660e+00 2.60438e+01 -9.74523e-01
2.29393e+01 -6.42725e+00 -5.68703e+00 2.57184e+01 -9.73791e-01
2.29493e+01 -6.36189e+00 -5.79537e+00 2.54036e+01 -9.72588e-01
2.29593e+01 -6.31389e+00 -5.92072e+00 2.51012e+01 -9.70905e-01
2.29693e+01 -6.28319e+00 -6.06226e+00 2.48128e+01 -9.68709e-01
2.29793e+01 -6.26964e+00 -6.21922e+00 2.45400e+01 -9.65946e-01
2.29893e+01 -6.27303e+00 -6.39094e+00 2.42842e+01 -9.62531e-01
2.29993e+01 -6.29314e+00 -6.57675e+00 2.40470e+01 -9.58349e-01
2.30093e+01 -6.32967e+00 -6.77603e+00 2.38298e+01 -9.53242e-01
2.30193e+01 -6.38233e+00 -6.98813e+00 2.36342e+01 -9.46998e-01
2.30293e+01 -6.45075e+00 -7.21239e+00 2.34617e+01 -9.39333e-01
2.30393e+01 -6.53457e+00 -7.44807e+00 2.33139e+01 -9.29863e-01
2.30493e+01 -6.63337e+00 -7.69433e+00 2.31922e+01 -9.18076e-01
2.30594e+01 -6.74667e+00 -7.95021e+00 2.30982e+01 -9.03277e-01
2.30694e+01 -6.87397e+00 -8.21458e+00 2.30335e+01 -8.84533e-01
2.30794e+01 -7.01468e+00 -8.48610e+00 2.29995e+01 -8.60590e-01
2.30894e+01 -7.16812e+00 -8.76322e+00 2.29978e+01 -8.29781e-01
2.30994e+01 -7.33353e+00 -9.04408e+00 2.30297e+01 -7.89929e-01
2.31094e+01 -7.51003e+00 -9.32655e+00 2.30965e+01 -7.38278e-01
2.31194e+01 -7.69659e+00 -9.60813e+00 2.31991e+01 -6.71544e-01
2.31294e+01 -7.89204e+00 -9.88600e+00 2.33385e+01 -5.86178e-01
2.31394e+01 -8.09503e+00 -1.01570e+01 2.35150e+01 -4.79048e-01
2.31494e+01 -8.30402e+00 -1.04175e+01 2.37289e+01 -3.48642e-01
2.31594e+01 -8.51725e+00 -1.06638e+01 2.39796e+01 -1.96621e-01
2.31694e+01 -8.73278e+00 -1.08918e+01 2.42662e+01 -2.90623e-02
2.31794e+01 -8.94845e+00 -1.10974e+01 2.45873e+01 1.43720e-01
2.31894e+01 -9.16191e+00 -1.12765e+01 2.49404e+01 3.09402e-01
2.31994e+01 -9.37066e+00 -1.14252e+01 2.53225e+01 4.57115e-01
2.32094e+01 -9.57206e+00 -1.15396e+01 2.57299e+01 5.80233e-01
2.32194e+01 -9.76338e+00 -1.16164e+01 2.61580e+01 6.77061e-01
2.32294e+01 -9.94185e+00 -1.16525e+01 2.66015e+01 7.49649e-01
2.32394e+01 -1.01047e+01 -1.16457e+01 2.70544e+01 8.01913e-01
2.32494e+01 -1.02493e+01 -1.15942e+01 2.75102e+01 8.38067e-01
2.32594e+01 -1.03730e+01 -1.14973e+01 2.79618e+01 8.61716e-01
2.32694e+01 -1.04735e+01 -1.13551e+01 2.84020e+01 8.75472e-01
2.32794e+01 -1.05487e+01 -1.11690e+01 2.88234e+01 8.80866e-01
2.32894e+01 -1.05971e+01 -1.09413e+01 2.92191e+01 8.78312e-01
2.32994e+01 -1.06173e+01 -1.06754e+01 2.95821e+01 8.67014e-01
2.33094e+01 -1.06086e+01 -1.03759e+01 2.99066e+01 8.44703e-01
2.33194e+01 -1.05707e+01 -1.00482e+01 3.01872e+01 8.07201e-01
2.33294e+01 -1.05042e+01 -9.69831e+00 3.04199e+01 7.47933e-01
2.33394e+01 -1.04099e+01 -9.33292e+00 3.06016e+01 6.57892e-01
2.33494e+01 -1.02893e+01 -8.95893e+00 3.07306e+01 5.27236e-01
2.33595e+01 -1.01445e+01 -8.58332e+00 3.08064e+01 3.50068e-01
2.33695e+01 -9.97790e+00 -8.21279e+00 3.08295e+01 1.31981e-01
2.33795e+01 -9.79237e+00 -7.85343e+00 3.08018e+01 -1.05545e-01
2.33895e+01 -9.59105e+00 -7.51044e+00 3.07258e+01 -3.31831e-01
2.33995e+01 -9.37721e+00 -7.18799e+00 3.06049e+01 -5.21957e-01
2.34095e+01 -9.15416e+00 -6.88930e+00 3.04429e+01 -6.66290e-01
2.34195e+01 -8.92516e+00 -6.61677e+00 3.02439e+01 -7.68381e-01
2.34295e+01 -8.69335e+00 -6.37208e+00 3.00123e+01 -8.37628e-01
2.34395e+01 -8.46171e+00 -6.15632e+00 2.97524e+01 -8.83695e-01
2.34495e+01 -8.23301e+00 -5.97002e+00 2.94686e+01 -9.14221e-01
2.34595e+01 -8.00977e+00 -5.81322e+00 2.91649e+01 -9.34560e-01
2.34695e+01 -7.79426e+00 -5.68556e+00 2.88454e+01 -9.48245e-01
2.34795e+01 -7.58851e+00 -5.58633e+00 2.85138e+01 -9.57545e-01
2.34895e+01 -7.39423e+00 -5.51460e+00 2.81734e+01 -9.63906e-01
2.34995e+01 -7.21290e+00 -5.46924e+00 2.78275e+01 -9.68247e-01
2.35095e+01 -7.04575e+00 -5.44902e+00 2.74789e+01 -9.71159e-01
2.35195e+01 -6.89374e+00 -5.45267e+00 2.71304e+01 -9.73021e-01
2.35295e+01 -6.75766e+00 -5.47891e+00 2.67843e+01 -9.74078e-01
2.35395e+01 -6.63807e+00 -5.52650e+00 2.64429e+01 -9.74486e-01
2.35495e+01 -6.53538e+00 -5.59425e+00 2.61082e+01 -9.74342e-01
2.35595e+01 -6.44984e+00 -5.68107e+00 2.57821e+01 -9.73699e-01
2.35695e+01 -6.38160e+00 -5.78595e+00 2.54663e+01 -9.72580e-01
2.35795e+01 -6.33067e+00 -5.90797e+00 2.51627e+01 -9.70979e-01
2.35895e+01 -6.29700e+00 -6.04628e+00 2.48727e+01 -9.68870e-01
2.35995e+01 -6.28046e+00 -6.20013e+00 2.45979e+01 -9.66201e-01
2.36095e+01 -6.28086e+00 -6.36882e+00 2.43399e+01 -9.62893e-01
2.36195e+01 -6.29797e+00 -6.55169e+00 2.41002e+01 -9.58837e-01
2.36295e+01 -6.33152e+00 -6.74810e+00 2.38802e+01 -9.53881e-01
2.36395e+01 -6.38120e+00 -6.95742e+00 2.36814e+01 -9.47824e-01
2.36495e+01 -6.44668e+00 -7.17897e+00 2.35055e+01 -9.40395e-01
2.36596e+01 -6.52758e+00 -7.41204e+00 2.33538e+01 -9.31228e-01
2.36696e+01 -6.62349e+00 -7.65579e+00 2.32280e+01 -9.19835e-01
2.36796e+01 -6.73395e+00 -7.90929e+00 2.31296e+01 -9.05557e-01
2.36896e+01 -6.85846e+00 -8.17144e+00 2.30601e+01 -8.87505e-01
2.36996e+01 -6.99643e+00 -8.44093e+00 2.30210e+01 -8.64491e-01
2.37096e+01 -7.14722e+00 -8.71624e+00 2.30139e+01 -8.34926e-01
2.37196e+01 -7.31007e+00 -8.99558e+00 2.30400e+01 -7.96736e-01
2.37296e+01 -7.48412e+00 -9.27686e+00 2.31007e+01 -7.47282e-01
2.37396e+01 -7.66838e+00 -9.55765e+00 2.31969e+01 -6.83382e-01
2.37496e+01 -7.86169e+00 -9.83521e+00 2.33297e+01 -6.01534e-01
2.37596e+01 -8.06275e+00 -1.01064e+01 2.34993e+01 -4.98512e-01
2.37696e+01 -8.27003e+00 -1.03678e+01 2.37062e+01 -3.72460e-01
2.37796e+01 -8.48183e+00 -1.06156e+01 2.39498e+01 -2.24405e-01
2.37896e+01 -8.69625e+00 -1.08458e+01 2.42294e+01 -5.95872e-02
2.37996e+01 -8.91115e+00 -1.10544e+01 2.45435e+01 1.12408e-01
2.38096e+01 -9.12424e+00 -1.12373e+01 2.48900e+01 2.79505e-01
2.38196e+01 -9.33305e+00 -1.13904e+01 2.52659e+01 4.30458e-01
2.38296e+01 -9.53497e+00 -1.15101e+01 2.56675e+01 5.57839e-01
2.38396e+01 -9.72730e+00 -1.15929e+01 2.60906e+01 6.59118e-01
2.38496e+01 -9.90729e+00 -1.16357e+01 2.65298e+01 7.35758e-01
2.38596e+01 -1.00722e+01 -1.16360e+01 2.69794e+01 7.91402e-01
2.38696e+01 -1.02193e+01 -1.15922e+01 2.74330e+01 8.30239e-01
2.38796e+01 -1.03460e+01 -1.15033e+01 2.78836e+01 8.55974e-01
2.38896e+01 -1.04501e+01 -1.13692e+01 2.83240e+01 8.71382e-01
2.38996e+01 -1.05293e+01 -1.11912e+01 2.87470e+01 8.78165e-01
2.39096e+01 -1.05820e+01 -1.09713e+01 2.91455e+01 8.76921e-01
2.39196e+01 -1.06068e+01 -1.07129e+01 2.95126e+01 8.67062e-01
2.39296e+01 -1.06030e+01 -1.04202e+01 2.98424e+01 8.46585e-01
2.39396e+01 -1.05703e+01 -1.00985e+01 3.01294e+01 8.11668e-01
2.39496e+01 -1.05088e+01 -9.75374e+00 3.03693e+01 7.56190e-01
2.39597e+01 -1.04196e+01 -9.39237e+00 3.05590e+01 6.71591e-01
2.39697e+01 -1.03039e+01 -9.02127e+00 3.06964e+01 5.48111e-01
2.39797e+01 -1.01637e+01 -8.64736e+00 3.07809e+01 3.78953e-01
2.39897e+01 -1.00014e+01 -8.27738e+00 3.08129e+01 1.67460e-01
2.39997e+01 -9.81975e+00 -7.91749e+00 3.07940e+01 -6.75544e-02
2.40097e+01 -9.62186e+00 -7.57304e+00 3.07265e+01 -2.96407e-01
2.40197e+01 -9.41094e+00 -7.24834e+00 3.06136e+01 -4.92664e-01
2.40297e+01 -9.19029e+00 -6.94675e+00 3.04592e+01 -6.44144e-01
2.40397e+01 -8.96316e+00 -6.67079e+00 3.02673e+01 -7.52572e-01
2.40497e+01 -8.73269e+00 -6.42226e+00 3.00421e+01 -8.26676e-01
2.40597e+01 -8.50188e+00 -6.20235e+00 2.97880e+01 -8.76181e-01
2.40697e+01 -8.27352e+00 -6.01169e+00 2.95093e+01 -9.09046e-01
2.40797e+01 -8.05018e+00 -5.85041e+00 2.92101e+01 -9.30951e-01
2.40897e+01 -7.83415e+00 -5.71822e+00 2.88944e+01 -9.45685e-01
2.40997e+01 -7.62749e+00 -5.61448e+00 2.85660e+01 -9.55696e-01
2.41097e+01 -7.43196e+00 -5.53830e+00 2.82283e+01 -9.62547e-01
2.41197e+01 -7.24909e+00 -5.48861e+00 2.78845e+01 -9.67234e-01
2.41297e+01 -7.08013e+00 -5.46418e+00 2.75376e+01 -9.70395e-01
2.41397e+01 -6.92610e+00 -5.46378e+00 2.71902e+01 -9.72444e-01
2.41497e+01 -6.78780e+00 -5.48612e+00 2.68448e+01 -9.73644e-01
2.41597e+01 -6.66584e+00 -5.52997e+00 2.65037e+01 -9.74168e-01
2.41697e+01 -6.56067e+00 -5.59413e+00 2.61690e+01 -9.74121e-01
2.41797e+01 -6.47255e+00 -5.67752e+00 2.58425e+01 -9.73564e-01
2.41897e+01 -6.40164e+00 -5.77908e+00 2.55260e+01 -9.72524e-01
2.41997e+01 -6.34799e+00 -5.89791e+00 2.52213e+01 -9.71002e-01
2.42097e+01 -6.31157e+00 -6.03314e+00 2.49300e+01 -9.68973e-01
2.42197e+01 -6.29224e+00 -6.18400e+00 2.46536e+01 -9.66390e-01
2.42297e+01 -6.28984e+00 -6.34979e+00 2.43937e+01 -9.63179e-01
2.42397e+01 -6.30415e+00 -6.52983e+00 2.41518e+01 -9.59234e-01
2.42497e+01 -6.33490e+00 -6.72349e+00 2.39293e+01 -9.54414e-01
2.42598e+01 -6.38179e+00 -6.93012e+00 2.37277e+01 -9.48522e-01
2.42698e+01 -6.44449e+00 -7.14906e+00 2.35487e+01 -9.41301e-01
2.42798e+01 -6.52262e+00 -7.37959e+00 2.33936e+01 -9.32402e-01
2.42898e+01 -6.61579e+00 -7.62090e+00 2.32641e+01 -9.21356e-01
2.42998e+01 -6.72355e+00 -7.87206e+00 2.31617e+01 -9.07536e-01
2.43098e+01 -6.84540e+00 -8.13200e+00 2.30879e+01 -8.90095e-01
2.43198e+01 -6.98076e+00 -8.39945e+00 2.30441e+01 -8.67897e-01
2.43298e+01 -7.12900e+00 -8.67293e+00 2.30320e+01 -8.39430e-01
2.43398e+01 -7.28939e+00 -8.95068e+00 2.30528e+01 -8.02710e-01
2.43498e+01 -7.46107e+00 -9.23067e+00 2.31078e+01 -7.55206e-01
2.43598e+01 -7.64307e+00 -9.51053e+00 2.31982e+01 -6.93838e-01
2.43698e+01 -7.83428e+00 -9.78757e+00 2.33247e+01 -6.15164e-01
2.43798e+01 -8.03340e+00 -1.00587e+01 2.34880e+01 -5.15902e-01
2.43898e+01 -8.23896e+00 -1.03206e+01 2.36882e+01 -3.93928e-01
2.43998e+01 -8.44929e+00 -1.05696e+01 2.39252e+01 -2.49726e-01
2.44098e+01 -8.66251e+00 -1.08017e+01 2.41982e+01 -8.77796e-02
2.44198e+01 -8.87653e+00 -1.10128e+01 2.45057e+01 8.30493e-02
2.44298e+01 -9.08911e+00 -1.11989e+01 2.48457e+01 2.51026e-01
2.44398e+01 -9.29779e+00 -1.13560e+01 2.52155e+01 4.04664e-01
2.44498e+01 -9.50001e+00 -1.14803e+01 2.56116e+01 5.35850e-01
2.44598e+01 -9.69308e+00 -1.15684e+01 2.60295e+01 6.41264e-01
2.44698e+01 -9.87429e+00 -1.16172e+01 2.64645e+01 7.21766e-01
2.44798e+01 -1.00409e+01 -1.16242e+01 2.69106e+01 7.80693e-01
2.44898e+01 -1.01902e+01 -1.15874e+01 2.73617e+01 8.22162e-01
2.44998e+01 -1.03196e+01 -1.15058e+01 2.78109e+01 8.49956e-01
2.45098e+01 -1.04267e+01 -1.13794e+01 2.82510e+01 8.66985e-01
2.45198e+01 -1.05095e+01 -1.12089e+01 2.86750e+01 8.75108e-01
2.45298e+01 -1.05661e+01 -1.09965e+01 2.90757e+01 8.75091e-01
2.45398e+01 -1.05952e+01 -1.07452e+01 2.94462e+01 8.66535e-01
2.45498e+01 -1.05959e+01 -1.04592e+01 2.97805e+01 8.47670e-01
2.45599e+01 -1.05679e+01 -1.01434e+01 3.00730e+01 8.14990e-01
2.45699e+01 -1.05112e+01 -9.80371e+00 3.03193e+01 7.62784e-01
2.45799e+01 -1.04267e+01 -9.44648e+00 3.05161e+01 6.82918e-01
2.45899e+01 -1.03156e+01 -9.07847e+00 3.06613e+01 5.65809e-01
2.45999e+01 -1.01798e+01 -8.70658e+00 3.07538e+01 4.04035e-01
2.46099e+01 -1.00217e+01 -8.33752e+00 3.07940e+01 1.99073e-01
2.46199e+01 -9.84386e+00 -7.97755e+00 3.07832e+01 -3.27560e-02
2.46299e+01 -9.64935e+00 -7.63209e+00 3.07237e+01 -2.63076e-01
2.46399e+01 -9.44136e+00 -7.30561e+00 3.06186e+01 -4.64446e-01
2.46499e+01 -9.22315e+00 -7.00160e+00 3.04715e+01 -6.22412e-01
2.46599e+01 -8.99797e+00 -6.72270e+00 3.02863e+01 -7.36845e-01
2.46699e+01 -8.76897e+00 -6.47080e+00 3.00673e+01 -8.15676e-01
2.46799e+01 -8.53915e+00 -6.24720e+00 2.98188e+01 -8.68584e-01
2.46899e+01 -8.31133e+00 -6.05262e+00 2.95451e+01 -9.03788e-01
2.46999e+01 -8.08808e+00 -5.88726e+00 2.92503e+01 -9.27271e-01
2.47099e+01 -7.87176e+00 -5.75092e+00 2.89385e+01 -9.43066e-01
2.47199e+01 -7.66442e+00 -5.64303e+00 2.86134e+01 -9.53798e-01
2.47299e+01 -7.46790e+00 -5.56274e+00 2.82784e+01 -9.61145e-01
2.47399e+01 -7.28374e+00 -5.50900e+00 2.79368e+01 -9.66181e-01
2.47499e+01 -7.11323e+00 -5.48065e+00 2.75917e+01 -9.69595e-01
2.47599e+01 -6.95743e+00 -5.47644e+00 2.72456e+01 -9.71831e-01
2.47699e+01 -6.81718e+00 -5.49512e+00 2.69012e+01 -9.73175e-01
2.47799e+01 -6.69311e+00 -5.53544e+00 2.65606e+01 -9.73813e-01
2.47899e+01 -6.58569e+00 -5.59622e+00 2.62260e+01 -9.73861e-01
2.47999e+01 -6.49523e+00 -5.67634e+00 2.58994e+01 -9.73386e-01
2.48099e+01 -6.42190e+00 -5.77477e+00 2.55825e+01 -9.72422e-01
2.48199e+01 -6.36576e+00 -5.89056e+00 2.52770e+01 -9.70972e-01
2.48299e+01 -6.32680e+00 -6.02286e+00 2.49847e+01 -9.69017e-01
2.48399e+01 -6.30491e+00 -6.17088e+00 2.47069e+01 -9.66512e-01
2.48499e+01 -6.29992e+00 -6.33389e+00 2.44454e+01 -9.63388e-01
2.48600e+01 -6.31163e+00 -6.51123e+00 2.42016e+01 -9.59543e-01
2.48700e+01 -6.33977e+00 -6.70225e+00 2.39769e+01 -9.54841e-01
2.48800e+01 -6.38404e+00 -6.90631e+00 2.37730e+01 -9.49095e-01
2.48900e+01 -6.44414e+00 -7.12273e+00 2.35912e+01 -9.42057e-01
2.49000e+01 -6.51968e+00 -7.35080e+00 2.34332e+01 -9.33390e-01
2.49100e+01 -6.61028e+00 -7.58974e+00 2.33004e+01 -9.22648e-01
2.49200e+01 -6.71548e+00 -7.83862e+00 2.31943e+01 -9.09227e-01
2.49300e+01 -6.83481e+00 -8.09639e+00 2.31166e+01 -8.92318e-01
2.49400e+01 -6.96769e+00 -8.36181e+00 2.30686e+01 -8.70834e-01
2.49500e+01 -7.11350e+00 -8.63343e+00 2.30520e+01 -8.43327e-01
2.49600e+01 -7.27152e+00 -8.90953e+00 2.30679e+01 -8.07897e-01
2.49700e+01 -7.44091e+00 -9.18814e+00 2.31178e+01 -7.62110e-01
2.49800e+01 -7.62074e+00 -9.46693e+00 2.32027e+01 -7.02987e-01
2.49900e+01 -7.80988e+00 -9.74328e+00 2.33236e+01 -6.27153e-01
2.50000e+01 -8.00710e+00 -1.00142e+01 2.34809e+01 -5.31299e-01


==> data/lorenz_stabilizer_plot_init.dat <==
-5.00000e+00 1.00000e+01 1.00000e+01 1.00000e+01 0.00000e+00
-4.99000e+00 1.00809e+01 1.16577e+01 1.08098e+01 0.00000e+00
-4.97999e+00 1.03080e+01 1.32362e+01 1.17778e+01 0.00000e+00
-4.96999e+00 1.06600e+01 1.47375e+01 1.29155e+01 0.00000e+00
-4.95999e+00 1.11174e+01 1.61541e+01 1.42363e+01 0.00000e+00
-4.94998e+00 1.16614e+01 1.74680e+01 1.57527e+01 0.00000e+00
-4.93998e+00 1.22725e+01 1.86510e+01 1.74731e+01 0.00000e+00
-4.92998e+00 1.29303e+01 1.96656e+01 1.93987e+01 0.00000e+00
-4.91997e+00 1.36121e+01 2.04665e+01 2.15202e+01 0.00000e+00
-4.90997e+00 1.42929e+01 2.10037e+01 2.38138e+01 0.00000e+00
-4.89997e+00 1.49452e+01 2.12271e+01 2.62394e+01 0.00000e+00
-4.88996e+00 1.55397e+01 2.10924e+01 2.87385e+01 0.00000e+00
-4.87996e+00 1.60460e+01 2.05679e+01 3.12361e+01 0.00000e+00
-4.86996e+00 1.64349e+01 1.96420e+01 3.36440e+01 0.00000e+00
-4.85995e+00 1.66795e+01 1.83283e+01 3.58681e+01 0.00000e+00
-4.84995e+00 1.67587e+01 1.66682e+01 3.78180e+01 0.00000e+00
-4.83995e+00 1.66581e+01 1.47295e+01 3.94168e+01 0.00000e+00
-4.82994e+00 1.63726e+01 1.26005e+01 4.06106e+01 0.00000e+00
-4.81994e+00 1.59065e+01 1.03805e+01 4.13744e+01 0.00000e+00
-4.80994e+00 1.52730e+01 8.16865e+00 4.17133e+01 0.00000e+00
-4.79993e+00 1.44933e+01 6.05383e+00 4.16597e+01 0.00000e+00
-4.78993e+00 1.35941e+01 4.10676e+00 4.12662e+01 0.00000e+00
-4.77993e+00 1.26054e+01 2.37593e+00 4.05976e+01 0.00000e+00
-4.76992e+00 1.15576e+01 8.87278e-01 3.97220e+01 0.00000e+00
-4.75992e+00 1.04799e+01 -3.53234e-01 3.87040e+01 0.00000e+00
-4.74992e+00 9.39834e+00 -1.35530e+00 3.76002e+01 0.00000e+00
-4.73991e+00 8.33510e+00 -2.13939e+00 3.64567e+01 0.00000e+00
-4.72991e+00 7.30792e+00 -2.73225e+00 3.53084e+01 0.00000e+00
-4.71991e+00 6.33015e+00 -3.16314e+00 3.41802e+01 0.00000e+00
-4.70990e+00 5.41109e+00 -3.46112e+00 3.30884e+01 0.00000e+00
-4.69990e+00 4.55648e+00 -3.65335e+00 3.20424e+01 0.00000e+00
-4.68990e+00 3.76905e+00 -3.76407e+00 3.10466e+01 0.00000e+00
-4.67989e+00 3.04912e+00 -3.81419e+00 3.01020e+01 0.00000e+00
-4.66989e+00 2.39516e+00 -3.82132e+00 2.92073e+01 0.00000e+00
-4.65989e+00 1.80425e+00 -3.79994e+00 2.83597e+01 0.00000e+00
-4.64988e+00 1.27253e+00 -3.76176e+00 2.75559e+01 0.00000e+00
-4.63988e+00 7.95484e-01 -3.71612e+00 2.67926e+01 0.00000e+00
-4.62988e+00 3.68251e-01 -3.67034e+00 2.60663e+01 0.00000e+00
-4.61987e+00 -1.41835e-02 -3.63009e+00 2.53739e+01 0.00000e+00
-4.60987e+00 -3.56829e-01 -3.59971e+00 2.47127e+01 0.00000e+00
-4.59987e+00 -6.64579e-01 -3.58248e+00 2.40804e+01 0.00000e+00
-4.58986e+00 -9.42132e-01 -3.58085e+00 2.34751e+01 0.00000e+00
-4.57986e+00 -1.19394e+00 -3.59665e+00 2.28951e+01 0.00000e+00
-4.56986e+00 -1.42418e+00 -3.63122e+00 2.23392e+01 0.00000e+00
-4.55985e+00 -1.63674e+00 -3.68559e+00 2.18064e+01 0.00000e+00
-4.54985e+00 -1.83524e+00 -3.76053e+00 2.12963e+01 0.00000e+00
-4.53985e+00 -2.02300e+00 -3.85669e+00 2.08082e+01 0.00000e+00
-4.52984e+00 -2.20308e+00 -3.97463e+00 2.03422e+01 0.00000e+00
-4.51984e+00 -2.37833e+00 -4.11488e+00 1.98982e+01 0.00000e+00
-4.50984e+00 -2.55135e+00 -4.27800e+00 1.94765e+01 0.00000e+00
-4.49983e+00 -2.72455e+00 -4.46457e+00 1.90777e+01 0.00000e+00
-4.48983e+00 -2.90019e+00 -4.67525e+00 1.87024e+01 0.00000e+00
-4.47983e+00 -3.08036e+00 -4.91076e+00 1.83515e+01 0.00000e+00
-4.46982e+00 -3.26703e+00 -5.17189e+00 1.80264e+01 0.00000e+00
-4.45982e+00 -3.46206e+00 -5.45948e+00 1.77284e+01 0.00000e+00
-4.44982e+00 -3.66722e+00 -5.77442e+00 1.74593e+01 0.00000e+00
-4.43981e+00 -3.88419e+00 -6.11761e+00 1.72213e+01 0.00000e+00
-4.42981e+00 -4.11458e+00 -6.48992e+00 1.70168e+01 0.00000e+00
-4.41981e+00 -4.35991e+00 -6.89213e+00 1.68487e+01 0.00000e+00
-4.40980e+00 -4.62166e+00 -7.32491e+00 1.67203e+01 0.00000e+00
-4.39980e+00 -4.90118e+00 -7.78864e+00 1.66353e+01 0.00000e+00
-4.38980e+00 -5.19975e+00 -8.28342e+00 1.65980e+01 0.00000e+00
-4.37979e+00 -5.51847e+00 -8.80884e+00 1.66132e+01 0.00000e+00
-4.36979e+00 -5.85832e+00 -9.36390e+00 1.66861e+01 0.00000e+00
-4.35979e+00 -6.22002e+00 -9.94680e+00 1.68225e+01 0.00000e+00
-4.34978e+00 -6.60402e+00 -1.05547e+01 1.70285e+01 0.00000e+00
-4.33978e+00 -7.01039e+00 -1.11837e+01 1.73107e+01 0.00000e+00
-4.32978e+00 -7.43874e+00 -1.18281e+01 1.76757e+01 0.00000e+00
-4.31977e+00 -7.88813e+00 -1.24808e+01 1.81301e+01 0.00000e+00
-4.30977e+00 -8.35691e+00 -1.31326e+01 1.86801e+01 0.00000e+00
-4.29977e+00 -8.84261e+00 -1.37722e+01 1.93308e+01 0.00000e+00
-4.28976e+00 -9.34183e+00 -1.43858e+01 2.00862e+01 0.00000e+00
-4.27976e+00 -9.85006e+00 -1.49578e+01 2.09481e+01 0.00000e+00
-4.26976e+00 -1.03616e+01 -1.54700e+01 2.19154e+01 0.00000e+00
-4.25975e+00 -1.08695e+01 -1.59028e+01 2.29836e+01 0.00000e+00
-4.24975e+00 -1.13657e+01 -1.62358e+01 2.41437e+01 0.00000e+00
-4.23975e+00 -1.18406e+01 -1.64482e+01 2.53818e+01 0.00000e+00
-4.22974e+00 -1.22839e+01 -1.65209e+01 2.66786e+01 0.00000e+00
-4.21974e+00 -1.26845e+01 -1.64376e+01 2.80096e+01 0.00000e+00
-4.20974e+00 -1.30310e+01 -1.61866e+01 2.93452e+01 0.00000e+00
-4.19973e+00 -1.33122e+01 -1.57624e+01 3.06524e+01 0.00000e+00
-4.18973e+00 -1.35180e+01 -1.51668e+01 3.18961e+01 0.00000e+00
-4.17973e+00 -1.36395e+01 -1.44100e+01 3.30412e+01 0.00000e+00
-4.16972e+00 -1.36704e+01 -1.35103e+01 3.40554e+01 0.00000e+00
-4.15972e+00 -1.36067e+01 -1.24932e+01 3.49113e+01 0.00000e+00
-4.14972e+00 -1.34479e+01 -1.13901e+01 3.55883e+01 0.00000e+00
-4.13971e+00 -1.31964e+01 -1.02356e+01 3.60745e+01 0.00000e+00
-4.12971e+00 -1.28579e+01 -9.06520e+00 3.63664e+01 0.00000e+00
-4.11971e+00 -1.24408e+01 -7.91273e+00 3.64693e+01 0.00000e+00
-4.10970e+00 -1.19558e+01 -6.80803e+00 3.63954e+01 0.00000e+00
-4.09970e+00 -1.14152e+01 -5.77549e+00 3.61627e+01 0.00000e+00
-4.08970e+00 -1.08320e+01 -4.83323e+00 3.57926e+01 0.00000e+00
-4.07969e+00 -1.02194e+01 -3.99287e+00 3.53083e+01 0.00000e+00
-4.06969e+00 -9.59038e+00 -3.26005e+00 3.47328e+01 0.00000e+00
-4.05969e+00 -8.95670e+00 -2.63521e+00 3.40877e+01 0.00000e+00
-4.04968e+00 -8.32895e+00 -2.11466e+00 3.33924e+01 0.00000e+00
-4.03968e+00 -7.71618e+00 -1.69172e+00 3.26636e+01 0.00000e+00
-4.02968e+00 -7.12587e+00 -1.35776e+00 3.19150e+01 0.00000e+00
-4.01967e+00 -6.56387e+00 -1.10308e+00 3.11577e+01 0.00000e+00
-4.00967e+00 -6.03456e+00 -9.17686e-01 3.04000e+01 0.00000e+00
-3.99967e+00 -5.54095e+00 -7.91780e-01 2.96484e+01 0.00000e+00
-3.98966e+00 -5.08484e+00 -7.16177e-01 2.89073e+01 0.00000e+00
-3.97966e+00 -4.66704e+00 -6.82524e-01 2.81799e+01 0.00000e+00
-3.96966e+00 -4.28754e+00 -6.83432e-01 2.74681e+01 0.00000e+00
-3.95965e+00 -3.94566e+00 -7.12514e-01 2.67733e+01 0.00000e+00
-3.94965e+00 -3.64024e+00 -7.64371e-01 2.60961e+01 0.00000e+00
-3.93965e+00 -3.36974e+00 -8.34540e-01 2.54368e+01 0.00000e+00
-3.92964e+00 -3.13241e+00 -9.19413e-01 2.47953e+01 0.00000e+00
-3.91964e+00 -2.92635e+00 -1.01616e+00 2.41715e+01 0.00000e+00
-3.90964e+00 -2.74959e+00 -1.12262e+00 2.35651e+01 0.00000e+00
-3.89963e+00 -2.60020e+00 -1.23723e+00 2.29759e+01 0.00000e+00
-3.88963e+00 -2.47630e+00 -1.35895e+00 2.24036e+01 0.00000e+00
-3.87963e+00 -2.37609e+00 -1.48717e+00 2.18479e+01 0.00000e+00
-3.86962e+00 -2.29793e+00 -1.62163e+00 2.13086e+01 0.00000e+00
-3.85962e+00 -2.24031e+00 -1.76242e+00 2.07856e+01 0.00000e+00
-3.84962e+00 -2.20190e+00 -1.90989e+00 2.02786e+01 0.00000e+00
-3.83961e+00 -2.18153e+00 -2.06458e+00 1.97878e+01 0.00000e+00
-3.82961e+00 -2.17820e+00 -2.22729e+00 1.93131e+01 0.00000e+00
-3.81961e+00 -2.19110e+00 -2.39893e+00 1.88545e+01 0.00000e+00
-3.80960e+00 -2.21959e+00 -2.58058e+00 1.84124e+01 0.00000e+00
-3.79960e+00 -2.26320e+00 -2.77348e+00 1.79869e+01 0.00000e+00
-3.78960e+00 -2.32161e+00 -2.97894e+00 1.75785e+01 0.00000e+00
-3.77959e+00 -2.39469e+00 -3.19843e+00 1.71876e+01 0.00000e+00
-3.76959e+00 -2.48244e+00 -3.43351e+00 1.68150e+01 0.00000e+00
-3.75959e+00 -2.58504e+00 -3.68582e+00 1.64614e+01 0.00000e+00
-3.74958e+00 -2.70280e+00 -3.95712e+00 1.61278e+01 0.00000e+00
-3.73958e+00 -2.83616e+00 -4.24926e+00 1.58154e+01 0.00000e+00
-3.72958e+00 -2.98573e+00 -4.56414e+00 1.55256e+01 0.00000e+00
-3.71957e+00 -3.15221e+00 -4.90376e+00 1.52603e+01 0.00000e+00
-3.70957e+00 -3.33646e+00 -5.27015e+00 1.50215e+01 0.00000e+00
-3.69957e+00 -3.53942e+00 -5.66534e+00 1.48116e+01 0.00000e+00
-3.68956e+00 -3.76215e+00 -6.09137e+00 1.46335e+01 0.00000e+00
-3.67956e+00 -4.00581e+00 -6.55018e+00 1.44906e+01 0.00000e+00
-3.66956e+00 -4.27161e+00 -7.04358e+00 1.43867e+01 0.00000e+00
-3.65955e+00 -4.56081e+00 -7.57313e+00 1.43266e+01 0.00000e+00
-3.64955e+00 -4.87470e+00 -8.14005e+00 1.43153e+01 0.00000e+00
-3.63955e+00 -5.21451e+00 -8.74503e+00 1.43588e+01 0.00000e+00
-3.62954e+00 -5.58140e+00 -9.38806e+00 1.44639e+01 0.00000e+00
-3.61954e+00 -5.97639e+00 -1.00682e+01 1.46381e+01 0.00000e+00
-3.60954e+00 -6.40025e+00 -1.07833e+01 1.48897e+01 0.00000e+00
-3.59953e+00 -6.85337e+00 -1.15297e+01 1.52276e+01 0.00000e+00
-3.58953e+00 -7.33570e+00 -1.23017e+01 1.56614e+01 0.00000e+00
-3.57953e+00 -7.84654e+00 -1.30913e+01 1.62007e+01 0.00000e+00
-3.56952e+00 -8.38435e+00 -1.38880e+01 1.68553e+01 0.00000e+00
-3.55952e+00 -8.94659e+00 -1.46778e+01 1.76339e+01 0.00000e+00
-3.54952e+00 -9.52948e+00 -1.54434e+01 1.85438e+01 0.00000e+00
-3.53951e+00 -1.01278e+01 -1.61641e+01 1.95900e+01 0.00000e+00
-3.52951e+00 -1.07346e+01 -1.68154e+01 2.07735e+01 0.00000e+00
-3.51951e+00 -1.13411e+01 -1.73701e+01 2.20908e+01 0.00000e+00
-3.50950e+00 -1.19369e+01 -1.77987e+01 2.35317e+01 0.00000e+00
-3.49950e+00 -1.25095e+01 -1.80712e+01 2.50788e+01 0.00000e+00
-3.48950e+00 -1.30447e+01 -1.81592e+01 2.67065e+01 0.00000e+00
-3.47949e+00 -1.35275e+01 -1.80383e+01 2.83805e+01 0.00000e+00
-3.46949e+00 -1.39419e+01 -1.76910e+01 3.00592e+01 0.00000e+00
-3.45949e+00 -1.42725e+01 -1.71092e+01 3.16948e+01 0.00000e+00
-3.44948e+00 -1.45050e+01 -1.62971e+01 3.32366e+01 0.00000e+00
-3.43948e+00 -1.46276e+01 -1.52714e+01 3.46348e+01 0.00000e+00
-3.42948e+00 -1.46316e+01 -1.40618e+01 3.58442e+01 0.00000e+00
-3.41947e+00 -1.45129e+01 -1.27089e+01 3.68285e+01 0.00000e+00
-3.40947e+00 -1.42716e+01 -1.12611e+01 3.75635e+01 0.00000e+00
-3.39947e+00 -1.39131e+01 -9.77040e+00 3.80386e+01 0.00000e+00
-3.38946e+00 -1.34467e+01 -8.28779e+00 3.82570e+01 0.00000e+00
-3.37946e+00 -1.28859e+01 -6.85939e+00 3.82342e+01 0.00000e+00
-3.36946e+00 -1.22467e+01 -5.52326e+00 3.79952e+01 0.00000e+00
-3.35945e+00 -1.15468e+01 -4.30757e+00 3.75715e+01 0.00000e+00
-3.34945e+00 -1.08044e+01 -3.23019e+00 3.69974e+01 0.00000e+00
-3.33945e+00 -1.00372e+01 -2.29929e+00 3.63070e+01 0.00000e+00
-3.32944e+00 -9.26149e+00 -1.51483e+00 3.55321e+01 0.00000e+00
-3.31944e+00 -8.49180e+00 -8.70318e-01 3.47006e+01 0.00000e+00
-3.30944e+00 -7.74038e+00 -3.54821e-01 3.38356e+01 0.00000e+00
-3.29943e+00 -7.01711e+00 4.53333e-02 3.29558e+01 0.00000e+00
-3.28943e+00 -6.32957e+00 3.45063e-01 3.20750e+01 0.00000e+00
-3.27943e+00 -5.68320e+00 5.59412e-01 3.12036e+01 0.00000e+00
-3.26942e+00 -5.08151e+00 7.02753e-01 3.03485e+01 0.00000e+00
-3.25942e+00 -4.52634e+00 7.88285e-01 2.95142e+01 0.00000e+00
-3.24942e+00 -4.01819e+00 8.27764e-01 2.87031e+01 0.00000e+00
-3.23941e+00 -3.55647e+00 8.31390e-01 2.79165e+01 0.00000e+00
-3.22941e+00 -3.13973e+00 8.07829e-01 2.71545e+01 0.00000e+00
-3.21941e+00 -2.76593e+00 7.64296e-01 2.64168e+01 0.00000e+00
-3.20940e+00 -2.43257e+00 7.06691e-01 2.57026e+01 0.00000e+00
-3.19940e+00 -2.13692e+00 6.39747e-01 2.50108e+01 0.00000e+00
-3.18940e+00 -1.87608e+00 5.67185e-01 2.43405e+01 0.00000e+00
-3.17939e+00 -1.64713e+00 4.91869e-01 2.36906e+01 0.00000e+00
-3.16939e+00 -1.44719e+00 4.15941e-01 2.30601e+01 0.00000e+00
-3.15939e+00 -1.27347e+00 3.40947e-01 2.24480e+01 0.00000e+00
-3.14938e+00 -1.12334e+00 2.67948e-01 2.18535e+01 0.00000e+00
-3.13938e+00 -9.94329e-01 1.97614e-01 2.12758e+01 0.00000e+00
-3.12938e+00 -8.84147e-01 1.30304e-01 2.07142e+01 0.00000e+00
-3.11937e+00 -7.90708e-01 6.61350e-02 2.01682e+01 0.00000e+00
-3.10937e+00 -7.12123e-01 5.03596e-03 1.96370e+01 0.00000e+00
-3.09937e+00 -6.46695e-01 -5.32056e-02 1.91203e+01 0.00000e+00
-3.08936e+00 -5.92913e-01 -1.08908e-01 1.86175e+01 0.00000e+00
-3.07936e+00 -5.49446e-01 -1.62467e-01 1.81282e+01 0.00000e+00
-3.06936e+00 -5.15130e-01 -2.14332e-01 1.76520e+01 0.00000e+00
-3.05935e+00 -4.88955e-01 -2.64994e-01 1.71885e+01 0.00000e+00
-3.04935e+00 -4.70057e-01 -3.14968e-01 1.67374e+01 0.00000e+00
-3.03935e+00 -4.57704e-01 -3.64790e-01 1.62984e+01 0.00000e+00
-3.02934e+00 -4.51284e-01 -4.15008e-01 1.58711e+01 0.00000e+00
-3.01934e+00 -4.50297e-01 -4.66183e-01 1.54553e+01 0.00000e+00
-3.00934e+00 -4.54345e-01 -5.18888e-01 1.50507e+01 0.00000e+00
-2.99933e+00 -4.63123e-01 -5.73708e-01 1.46570e+01 0.00000e+00
-2.98933e+00 -4.76410e-01 -6.31244e-01 1.42740e+01 0.00000e+00
-2.97933e+00 -4.94066e-01 -6.92118e-01 1.39014e+01 0.00000e+00
-2.96932e+00 -5.16023e-01 -7.56977e-01 1.35391e+01 0.00000e+00
-2.95932e+00 -5.42284e-01 -8.26499e-01 1.31868e+01 0.00000e+00
-2.94932e+00 -5.72918e-01 -9.01400e-01 1.28445e+01 0.00000e+00
-2.93931e+00 -6.08057e-01 -9.82443e-01 1.25118e+01 0.00000e+00
-2.92931e+00 -6.47896e-01 -1.07044e+00 1.21889e+01 0.00000e+00
-2.91931e+00 -6.92691e-01 -1.16628e+00 1.18754e+01 0.00000e+00
-2.90930e+00 -7.42762e-01 -1.27090e+00 1.15714e+01 0.00000e+00
-2.89930e+00 -7.98493e-01 -1.38534e+00 1.12769e+01 0.00000e+00
-2.88930e+00 -8.60332e-01 -1.51073e+00 1.09920e+01 0.00000e+00
-2.87929e+00 -9.28801e-01 -1.64830e+00 1.07166e+01 0.00000e+00
-2.86929e+00 -1.00449e+00 -1.79939e+00 1.04509e+01 0.00000e+00
-2.85929e+00 -1.08807e+00 -1.96549e+00 1.01952e+01 0.00000e+00
-2.84928e+00 -1.18030e+00 -2.14822e+00 9.94989e+00 0.00000e+00
-2.83928e+00 -1.28202e+00 -2.34936e+00 9.71530e+00 0.00000e+00
-2.82928e+00 -1.39417e+00 -2.57088e+00 9.49205e+00 0.00000e+00
-2.81927e+00 -1.51781e+00 -2.81491e+00 9.28088e+00 0.00000e+00
-2.80927e+00 -1.65409e+00 -3.08381e+00 9.08273e+00 0.00000e+00
-2.79927e+00 -1.80430e+00 -3.38013e+00 8.89879e+00 0.00000e+00
-2.78926e+00 -1.96985e+00 -3.70667e+00 8.73053e+00 0.00000e+00
-2.77926e+00 -2.15232e+00 -4.06643e+00 8.57976e+00 0.00000e+00
-2.76926e+00 -2.35340e+00 -4.46268e+00 8.44872e+00 0.00000e+00
-2.75925e+00 -2.57497e+00 -4.89889e+00 8.34014e+00 0.00000e+00
-2.74925e+00 -2.81904e+00 -5.37874e+00 8.25736e+00 0.00000e+00
-2.73925e+00 -3.08783e+00 -5.90606e+00 8.20444e+00 0.00000e+00
-2.72924e+00 -3.38369e+00 -6.48482e+00 8.18630e+00 0.00000e+00
-2.71924e+00 -3.70913e+00 -7.11895e+00 8.20885e+00 0.00000e+00
-2.70924e+00 -4.06678e+00 -7.81227e+00 8.27921e+00 0.00000e+00
-2.69923e+00 -4.45940e+00 -8.56827e+00 8.40585e+00 0.00000e+00
-2.68923e+00 -4.88976e+00 -9.38981e+00 8.59882e+00 0.00000e+00
-2.67923e+00 -5.36061e+00 -1.02788e+01 8.86992e+00 0.00000e+00
-2.66922e+00 -5.87455e+00 -1.12357e+01 9.23289e+00 0.00000e+00
-2.65922e+00 -6.43389e+00 -1.22587e+01 9.70346e+00 0.00000e+00
-2.64922e+00 -7.04040e+00 -1.33435e+01 1.02994e+01 0.00000e+00
-2.63921e+00 -7.69510e+00 -1.44815e+01 1.10403e+01 0.00000e+00
-2.62921e+00 -8.39786e+00 -1.56594e+01 1.19470e+01 0.00000e+00
-2.61921e+00 -9.14702e+00 -1.68576e+01 1.30409e+01 0.00000e+00
-2.60920e+00 -9.93885e+00 -1.80493e+01 1.43427e+01 0.00000e+00
-2.59920e+00 -1.07670e+01 -1.91988e+01 1.58699e+01 0.00000e+00
-2.58920e+00 -1.16220e+01 -2.02617e+01 1.76344e+01 0.00000e+00
-2.57919e+00 -1.24904e+01 -2.11844e+01 1.96393e+01 0.00000e+00
-2.56919e+00 -1.33548e+01 -2.19058e+01 2.18746e+01 0.00000e+00
-2.55919e+00 -1.41932e+01 -2.23608e+01 2.43130e+01 0.00000e+00
-2.54918e+00 -1.49795e+01 -2.24848e+01 2.69076e+01 0.00000e+00
-2.53918e+00 -1.56845e+01 -2.22217e+01 2.95894e+01 0.00000e+00
-2.52918e+00 -1.62769e+01 -2.15319e+01 3.22694e+01 0.00000e+00
-2.51917e+00 -1.67259e+01 -2.04007e+01 3.48431e+01 0.00000e+00
-2.50917e+00 -1.70037e+01 -1.88452e+01 3.72004e+01 0.00000e+00
-2.49917e+00 -1.70883e+01 -1.69165e+01 3.92368e+01 0.00000e+00
-2.48916e+00 -1.69665e+01 -1.46972e+01 4.08662e+01 0.00000e+00
-2.47916e+00 -1.66351e+01 -1.22930e+01 4.20323e+01 0.00000e+00
-2.46916e+00 -1.61022e+01 -9.82031e+00 4.27143e+01 0.00000e+00
-2.45915e+00 -1.53859e+01 -7.39217e+00 4.29279e+01 0.00000e+00
-2.44915e+00 -1.45129e+01 -5.10625e+00 4.27193e+01 0.00000e+00
-2.43915e+00 -1.35154e+01 -3.03625e+00 4.21565e+01 0.00000e+00
-2.42914e+00 -1.24282e+01 -1.22845e+00 4.13181e+01 0.00000e+00
-2.41914e+00 -1.12859e+01 2.97217e-01 4.02832e+01 0.00000e+00
-2.40914e+00 -1.01209e+01 1.54292e+00 3.91242e+01 0.00000e+00
-2.39913e+00 -8.96096e+00 2.52704e+00 3.79015e+01 0.00000e+00
-2.38913e+00 -7.82932e+00 3.27818e+00 3.66625e+01 0.00000e+00
-2.37913e+00 -6.74383e+00 3.82994e+00 3.54414e+01 0.00000e+00
-2.36912e+00 -5.71738e+00 4.21697e+00 3.42608e+01 0.00000e+00
-2.35912e+00 -4.75843e+00 4.47226e+00 3.31344e+01 0.00000e+00
-2.34912e+00 -3.87162e+00 4.62558e+00 3.20686e+01 0.00000e+00
-2.33911e+00 -3.05850e+00 4.70279e+00 3.10651e+01 0.00000e+00
-2.32911e+00 -2.31822e+00 4.72564e+00 3.01226e+01 0.00000e+00
-2.31911e+00 -1.64813e+00 4.71205e+00 2.92376e+01 0.00000e+00
-2.30910e+00 -1.04428e+00 4.67646e+00 2.84058e+01 0.00000e+00
-2.29910e+00 -5.01894e-01 4.63034e+00 2.76229e+01 0.00000e+00
-2.28910e+00 -1.56673e-02 4.58266e+00 2.68842e+01 0.00000e+00
-2.27909e+00 4.19945e-01 4.54031e+00 2.61859e+01 0.00000e+00
-2.26909e+00 8.10537e-01 4.50857e+00 2.55242e+01 0.00000e+00
-2.25909e+00 1.16160e+00 4.49139e+00 2.48963e+01 0.00000e+00
-2.24908e+00 1.47844e+00 4.49168e+00 2.42996e+01 0.00000e+00
-2.23908e+00 1.76608e+00 4.51158e+00 2.37322e+01 0.00000e+00
-2.22908e+00 2.02925e+00 4.55264e+00 2.31925e+01 0.00000e+00
-2.21907e+00 2.27234e+00 4.61599e+00 2.26794e+01 0.00000e+00
-2.20907e+00 2.49943e+00 4.70241e+00 2.21922e+01 0.00000e+00
-2.19907e+00 2.71428e+00 4.81250e+00 2.17304e+01 0.00000e+00
-2.18906e+00 2.92032e+00 4.94672e+00 2.12942e+01 0.00000e+00
-2.17906e+00 3.12070e+00 5.10544e+00 2.08835e+01 0.00000e+00
-2.16906e+00 3.31832e+00 5.28900e+00 2.04990e+01 0.00000e+00
-2.15905e+00 3.51581e+00 5.49771e+00 2.01413e+01 0.00000e+00
-2.14905e+00 3.71560e+00 5.73189e+00 1.98115e+01 0.00000e+00
-2.13905e+00 3.91991e+00 5.99185e+00 1.95109e+01 0.00000e+00
-2.12904e+00 4.13078e+00 6.27786e+00 1.92411e+01 0.00000e+00
-2.11904e+00 4.35007e+00 6.59019e+00 1.90039e+01 0.00000e+00
-2.10904e+00 4.57950e+00 6.92899e+00 1.88015e+01 0.00000e+00
-2.09903e+00 4.82062e+00 7.29432e+00 1.86365e+01 0.00000e+00
-2.08903e+00 5.07484e+00 7.68602e+00 1.85117e+01 0.00000e+00
-2.07903e+00 5.34342e+00 8.10371e+00 1.84304e+01 0.00000e+00
-2.06902e+00 5.62741e+00 8.54660e+00 1.83960e+01 0.00000e+00
-2.05902e+00 5.92771e+00 9.01349e+00 1.84125e+01 0.00000e+00
-2.04902e+00 6.24495e+00 9.50258e+00 1.84841e+01 0.00000e+00
-2.03901e+00 6.57953e+00 1.00113e+01 1.86151e+01 0.00000e+00
-2.02901e+00 6.93150e+00 1.05364e+01 1.88103e+01 0.00000e+00
-2.01901e+00 7.30057e+00 1.10733e+01 1.90743e+01 0.00000e+00
-2.00900e+00 7.68596e+00 1.16164e+01 1.94115e+01 0.00000e+00
-1.99900e+00 8.08640e+00 1.21590e+01 1.98262e+01 0.00000e+00
-1.98900e+00 8.50001e+00 1.26925e+01 2.03219e+01 0.00000e+00
-1.97899e+00 8.92420e+00 1.32072e+01 2.09011e+01 0.00000e+00
-1.96899e+00 9.35565e+00 1.36917e+01 2.15650e+01 0.00000e+00
-1.95899e+00 9.79017e+00 1.41333e+01 2.23128e+01 0.00000e+00
-1.94898e+00 1.02227e+01 1.45181e+01 2.31414e+01 0.00000e+00
-1.93898e+00 1.06474e+01 1.48316e+01 2.40450e+01 0.00000e+00
-1.92898e+00 1.10575e+01 1.50591e+01 2.50144e+01 0.00000e+00
-1.91897e+00 1.14454e+01 1.51863e+01 2.60370e+01 0.00000e+00
-1.90897e+00 1.18032e+01 1.52009e+01 2.70967e+01 0.00000e+00
-1.89897e+00 1.21224e+01 1.50927e+01 2.81739e+01 0.00000e+00
-1.88896e+00 1.23947e+01 1.48553e+01 2.92461e+01 0.00000e+00
-1.87896e+00 1.26121e+01 1.44866e+01 3.02890e+01 0.00000e+00
-1.86896e+00 1.27675e+01 1.39898e+01 3.12771e+01 0.00000e+00
-1.85895e+00 1.28549e+01 1.33734e+01 3.21858e+01 0.00000e+00
-1.84895e+00 1.28701e+01 1.26512e+01 3.29923e+01 0.00000e+00
-1.83895e+00 1.28107e+01 1.18417e+01 3.36774e+01 0.00000e+00
-1.82894e+00 1.26766e+01 1.09670e+01 3.42266e+01 0.00000e+00
-1.81894e+00 1.24697e+01 1.00514e+01 3.46307e+01 0.00000e+00
-1.80894e+00 1.21945e+01 9.11995e+00 3.48865e+01 0.00000e+00
-1.79893e+00 1.18570e+01 8.19659e+00 3.49961e+01 0.00000e+00
-1.78893e+00 1.14650e+01 7.30310e+00 3.49669e+01 0.00000e+00
-1.77893e+00 1.10275e+01 6.45794e+00 3.48101e+01 0.00000e+00
-1.76892e+00 1.05541e+01 5.67558e+00 3.45396e+01 0.00000e+00
-1.75892e+00 1.00547e+01 4.96628e+00 3.41711e+01 0.00000e+00
-1.74892e+00 9.53922e+00 4.33624e+00 3.37209e+01 0.00000e+00
-1.73891e+00 9.01676e+00 3.78797e+00 3.32048e+01 0.00000e+00
-1.72891e+00 8.49578e+00 3.32089e+00 3.26374e+01 0.00000e+00
-1.71891e+00 7.98374e+00 2.93195e+00 3.20321e+01 0.00000e+00
-1.70890e+00 7.48702e+00 2.61636e+00 3.14003e+01 0.00000e+00
-1.69890e+00 7.01085e+00 2.36815e+00 3.07517e+01 0.00000e+00
-1.68890e+00 6.55937e+00 2.18077e+00 3.00942e+01 0.00000e+00
-1.67889e+00 6.13571e+00 2.04745e+00 2.94342e+01 0.00000e+00
-1.66889e+00 5.74203e+00 1.96160e+00 2.87767e+01 0.00000e+00
-1.65889e+00 5.37970e+00 1.91700e+00 2.81254e+01 0.00000e+00
-1.64888e+00 5.04938e+00 1.90796e+00 2.74833e+01 0.00000e+00
-1.63888e+00 4.75115e+00 1.92945e+00 2.68525e+01 0.00000e+00
-1.62888e+00 4.48466e+00 1.97709e+00 2.62345e+01 0.00000e+00
-1.61887e+00 4.24918e+00 2.04718e+00 2.56305e+01 0.00000e+00
-1.60887e+00 4.04376e+00 2.13665e+00 2.50414e+01 0.00000e+00
-1.59887e+00 3.86724e+00 2.24307e+00 2.44676e+01 0.00000e+00
-1.58886e+00 3.71839e+00 2.36454e+00 2.39097e+01 0.00000e+00
-1.57886e+00 3.59595e+00 2.49967e+00 2.33680e+01 0.00000e+00
-1.56886e+00 3.49865e+00 2.64752e+00 2.28429e+01 0.00000e+00
-1.55885e+00 3.42528e+00 2.80756e+00 2.23347e+01 0.00000e+00
-1.54885e+00 3.37470e+00 2.97957e+00 2.18439e+01 0.00000e+00
-1.53885e+00 3.34590e+00 3.16367e+00 2.13707e+01 0.00000e+00
-1.52884e+00 3.33796e+00 3.36021e+00 2.09157e+01 0.00000e+00
-1.51884e+00 3.35012e+00 3.56977e+00 2.04794e+01 0.00000e+00
-1.50884e+00 3.38172e+00 3.79314e+00 2.00626e+01 0.00000e+00
-1.49883e+00 3.43229e+00 4.03124e+00 1.96660e+01 0.00000e+00
-1.48883e+00 3.50146e+00 4.28515e+00 1.92905e+01 0.00000e+00
-1.47883e+00 3.58903e+00 4.55604e+00 1.89374e+01 0.00000e+00
-1.46882e+00 3.69492e+00 4.84517e+00 1.86078e+01 0.00000e+00
-1.45882e+00 3.81920e+00 5.15385e+00 1.83033e+01 0.00000e+00
-1.44882e+00 3.96202e+00 5.48342e+00 1.80257e+01 0.00000e+00
-1.43881e+00 4.12369e+00 5.83521e+00 1.77770e+01 0.00000e+00
-1.42881e+00 4.30458e+00 6.21050e+00 1.75596e+01 0.00000e+00
-1.41881e+00 4.50517e+00 6.61047e+00 1.73760e+01 0.00000e+00
-1.40880e+00 4.72597e+00 7.03613e+00 1.72294e+01 0.00000e+00
-1.39880e+00 4.96754e+00 7.48828e+00 1.71233e+01 0.00000e+00
-1.38880e+00 5.23047e+00 7.96738e+00 1.70615e+01 0.00000e+00
-1.37879e+00 5.51528e+00 8.47346e+00 1.70483e+01 0.00000e+00
-1.36879e+00 5.82244e+00 9.00600e+00 1.70886e+01 0.00000e+00
-1.35879e+00 6.15229e+00 9.56378e+00 1.71875e+01 0.00000e+00
-1.34878e+00 6.50497e+00 1.01447e+01 1.73507e+01 0.00000e+00
-1.33878e+00 6.88038e+00 1.07455e+01 1.75841e+01 0.00000e+00
-1.32878e+00 7.27803e+00 1.13617e+01 1.78938e+01 0.00000e+00
-1.31877e+00 7.69700e+00 1.19875e+01 1.82858e+01 0.00000e+00
-1.30877e+00 8.13581e+00 1.26149e+01 1.87660e+01 0.00000e+00
-1.29877e+00 8.59228e+00 1.32346e+01 1.93395e+01 0.00000e+00
-1.28876e+00 9.06343e+00 1.38347e+01 2.00104e+01 0.00000e+00
-1.27876e+00 9.54538e+00 1.44016e+01 2.07811e+01 0.00000e+00
-1.26876e+00 1.00332e+01 1.49196e+01 2.16516e+01 0.00000e+00
-1.25875e+00 1.05208e+01 1.53714e+01 2.26192e+01 0.00000e+00
-1.24875e+00 1.10010e+01 1.57384e+01 2.36775e+01 0.00000e+00
-1.23875e+00 1.14656e+01 1.60016e+01 2.48156e+01 0.00000e+00
-1.22874e+00 1.19053e+01 1.61428e+01 2.60182e+01 0.00000e+00
-1.21874e+00 1.23100e+01 1.61457e+01 2.72649e+01 0.00000e+00
-1.20874e+00 1.26692e+01 1.59972e+01 2.85309e+01 0.00000e+00
-1.19873e+00 1.29724e+01 1.56893e+01 2.97874e+01 0.00000e+00
-1.18873e+00 1.32095e+01 1.52199e+01 3.10029e+01 0.00000e+00
-1.17873e+00 1.33718e+01 1.45941e+01 3.21449e+01 0.00000e+00
-1.16872e+00 1.34520e+01 1.38245e+01 3.31822e+01 0.00000e+00
-1.15872e+00 1.34451e+01 1.29305e+01 3.40866e+01 0.00000e+00
-1.14872e+00 1.33488e+01 1.19379e+01 3.48353e+01 0.00000e+00
-1.13871e+00 1.31635e+01 1.08767e+01 3.54122e+01 0.00000e+00
-1.12871e+00 1.28929e+01 9.77915e+00 3.58090e+01 0.00000e+00
-1.11871e+00 1.25431e+01 8.67728e+00 3.60253e+01 0.00000e+00
-1.10870e+00 1.21227e+01 7.60103e+00 3.60679e+01 0.00000e+00
-1.09870e+00 1.16422e+01 6.57628e+00 3.59497e+01 0.00000e+00
-1.08870e+00 1.11132e+01 5.62376e+00 3.56881e+01 0.00000e+00
-1.07869e+00 1.05480e+01 4.75844e+00 3.53031e+01 0.00000e+00
-1.06869e+00 9.95892e+00 3.98955e+00 3.48159e+01 0.00000e+00
-1.05869e+00 9.35753e+00 3.32113e+00 3.42473e+01 0.00000e+00
-1.04868e+00 8.75462e+00 2.75275e+00 3.36166e+01 0.00000e+00
-1.03868e+00 8.15970e+00 2.28051e+00 3.29413e+01 0.00000e+00
-1.02868e+00 7.58085e+00 1.89801e+00 3.22360e+01 0.00000e+00
-1.01867e+00 7.02472e+00 1.59722e+00 3.15130e+01 0.00000e+00
-1.00867e+00 6.49649e+00 1.36932e+00 3.07821e+01 0.00000e+00
-9.98666e-01 6.00001e+00 1.20523e+00 3.00509e+01 0.00000e+00
-9.88663e-01 5.53790e+00 1.09615e+00 2.93251e+01 0.00000e+00
-9.78660e-01 5.11172e+00 1.03385e+00 2.86090e+01 0.00000e+00
-9.68656e-01 4.72214e+00 1.01084e+00 2.79054e+01 0.00000e+00
-9.58653e-01 4.36908e+00 1.02052e+00 2.72162e+01 0.00000e+00
-9.48650e-01 4.05191e+00 1.05718e+00 2.65429e+01 0.00000e+00
-9.38646e-01 3.76952e+00 1.11603e+00 2.58860e+01 0.00000e+00
-9.28643e-01 3.52052e+00 1.19309e+00 2.52461e+01 0.00000e+00
-9.18640e-01 3.30332e+00 1.28519e+00 2.46232e+01 0.00000e+00
-9.08636e-01 3.11618e+00 1.38983e+00 2.40173e+01 0.00000e+00
-8.98633e-01 2.95734e+00 1.50516e+00 2.34284e+01 0.00000e+00
-8.88630e-01 2.82507e+00 1.62985e+00 2.28564e+01 0.00000e+00
-8.78626e-01 2.71767e+00 1.76306e+00 2.23011e+01 0.00000e+00
-8.68623e-01 2.63358e+00 1.90435e+00 2.17624e+01 0.00000e+00
-8.58620e-01 2.57132e+00 2.05363e+00 2.12404e+01 0.00000e+00
-8.48616e-01 2.52959e+00 2.21112e+00 2.07349e+01 0.00000e+00
-8.38613e-01 2.50725e+00 2.37727e+00 2.02461e+01 0.00000e+00
-8.28610e-01 2.50329e+00 2.55277e+00 1.97741e+01 0.00000e+00
-8.18606e-01 2.51690e+00 2.73849e+00 1.93191e+01 0.00000e+00
-8.08603e-01 2.54743e+00 2.93548e+00 1.88814e+01 0.00000e+00
-7.98600e-01 2.59440e+00 3.14492e+00 1.84615e+01 0.00000e+00
-7.88596e-01 2.65749e+00 3.36812e+00 1.80599e+01 0.00000e+00
-7.78593e-01 2.73655e+00 3.60652e+00 1.76773e+01 0.00000e+00
-7.68590e-01 2.83157e+00 3.86165e+00 1.73145e+01 0.00000e+00
-7.58586e-01 2.94271e+00 4.13515e+00 1.69727e+01 0.00000e+00
-7.48583e-01 3.07026e+00 4.42872e+00 1.66529e+01 0.00000e+00
-7.38580e-01 3.21466e+00 4.74415e+00 1.63568e+01 0.00000e+00
-7.28576e-01 3.37647e+00 5.08325e+00 1.60860e+01 0.00000e+00
-7.18573e-01 3.55638e+00 5.44788e+00 1.58427e+01 0.00000e+00
-7.08570e-01 3.75518e+00 5.83987e+00 1.56293e+01 0.00000e+00
-6.98566e-01 3.97377e+00 6.26102e+00 1.54487e+01 0.00000e+00
-6.88563e-01 4.21312e+00 6.71300e+00 1.53041e+01 0.00000e+00
-6.78560e-01 4.47426e+00 7.19732e+00 1.51994e+01 0.00000e+00
-6.68556e-01 4.75827e+00 7.71521e+00 1.51390e+01 0.00000e+00
-6.58553e-01 5.06620e+00 8.26749e+00 1.51279e+01 0.00000e+00
-6.48550e-01 5.39907e+00 8.85447e+00 1.51719e+01 0.00000e+00
-6.38546e-01 5.75779e+00 9.47572e+00 1.52772e+01 0.00000e+00
-6.28543e-01 6.14311e+00 1.01299e+01 1.54508e+01 0.00000e+00
-6.18540e-01 6.55551e+00 1.08143e+01 1.57005e+01 0.00000e+00
-6.08536e-01 6.99512e+00 1.15250e+01 1.60343e+01 0.00000e+00
-5.98533e-01 7.46157e+00 1.22560e+01 1.64608e+01 0.00000e+00
-5.88530e-01 7.95388e+00 1.29993e+01 1.69885e+01 0.00000e+00
-5.78526e-01 8.47024e+00 1.37442e+01 1.76257e+01 0.00000e+00
-5.68523e-01 9.00792e+00 1.44774e+01 1.83795e+01 0.00000e+00
-5.58520e-01 9.56298e+00 1.51824e+01 1.92557e+01 0.00000e+00
-5.48516e-01 1.01302e+01 1.58396e+01 2.02575e+01 0.00000e+00
-5.38513e-01 1.07027e+01 1.64267e+01 2.13844e+01 0.00000e+00
-5.28510e-01 1.12723e+01 1.69190e+01 2.26314e+01 0.00000e+00
-5.18506e-01 1.18288e+01 1.72901e+01 2.39879e+01 0.00000e+00
-5.08503e-01 1.23608e+01 1.75140e+01 2.54365e+01 0.00000e+00
-4.98499e-01 1.28553e+01 1.75661e+01 2.69526e+01 0.00000e+00
-4.88496e-01 1.32986e+01 1.74260e+01 2.85047e+01 0.00000e+00
-4.78493e-01 1.36764e+01 1.70798e+01 3.00547e+01 0.00000e+00
-4.68489e-01 1.39750e+01 1.65219e+01 3.15598e+01 0.00000e+00
-4.58486e-01 1.41821e+01 1.57574e+01 3.29753e+01 0.00000e+00
-4.48483e-01 1.42872e+01 1.48022e+01 3.42574e+01 0.00000e+00
-4.38479e-01 1.42833e+01 1.36833e+01 3.53667e+01 0.00000e+00
-4.28476e-01 1.41667e+01 1.24366e+01 3.62718e+01 0.00000e+00
-4.18473e-01 1.39381e+01 1.11049e+01 3.69513e+01 0.00000e+00
-4.08469e-01 1.36021e+01 9.73368e+00 3.73959e+01 0.00000e+00
-3.98466e-01 1.31676e+01 8.36773e+00 3.76077e+01 0.00000e+00
-3.88463e-01 1.26463e+01 7.04782e+00 3.75997e+01 0.00000e+00
-3.78459e-01 1.20526e+01 5.80792e+00 3.73931e+01 0.00000e+00
-3.68456e-01 1.14024e+01 4.67372e+00 3.70148e+01 0.00000e+00
-3.58453e-01 1.07119e+01 3.66209e+00 3.64946e+01 0.00000e+00
-3.48449e-01 9.99712e+00 2.78152e+00 3.58625e+01 0.00000e+00
-3.38446e-01 9.27300e+00 2.03322e+00 3.51466e+01 0.00000e+00
-3.28443e-01 8.55281e+00 1.41266e+00 3.43723e+01 0.00000e+00
-3.18439e-01 7.84795e+00 9.11119e-01 3.35610e+01 0.00000e+00
-3.08436e-01 7.16775e+00 5.17188e-01 3.27300e+01 0.00000e+00
-2.98433e-01 6.51949e+00 2.18096e-01 3.18929e+01 0.00000e+00
-2.88429e-01 5.90853e+00 7.03201e-04 3.10598e+01 0.00000e+00
-2.78426e-01 5.33846e+00 -1.47748e-01 3.02379e+01 0.00000e+00
-2.68423e-01 4.81138e+00 -2.39137e-01 2.94321e+01 0.00000e+00
-2.58419e-01 4.32810e+00 -2.84171e-01 2.86454e+01 0.00000e+00
-2.48416e-01 3.88840e+00 -2.92246e-01 2.78796e+01 0.00000e+00
-2.38413e-01 3.49124e+00 -2.71424e-01 2.71354e+01 0.00000e+00
-2.28409e-01 3.13499e+00 -2.28475e-01 2.64129e+01 0.00000e+00
-2.18406e-01 2.81758e+00 -1.68979e-01 2.57117e+01 0.00000e+00
-2.08403e-01 2.53666e+00 -9.74396e-02 2.50314e+01 0.00000e+00
-1.98399e-01 2.28973e+00 -1.74134e-02 2.43711e+01 0.00000e+00
-1.88396e-01 2.07422e+00 6.83595e-02 2.37301e+01 0.00000e+00
-1.78393e-01 1.88758e+00 1.57836e-01 2.31076e+01 0.00000e+00
-1.68389e-01 1.72735e+00 2.49560e-01 2.25030e+01 0.00000e+00
-1.58386e-01 1.59117e+00 3.42560e-01 2.19155e+01 0.00000e+00
-1.48383e-01 1.47684e+00 4.36270e-01 2.13445e+01 0.00000e+00
-1.38379e-01 1.38234e+00 5.30448e-01 2.07895e+01 0.00000e+00
-1.28376e-01 1.30582e+00 6.25119e-01 2.02499e+01 0.00000e+00
-1.18373e-01 1.24563e+00 7.20526e-01 1.97253e+01 0.00000e+00
-1.08369e-01 1.20031e+00 8.17081e-01 1.92153e+01 0.00000e+00
-9.83661e-02 1.16857e+00 9.15341e-01 1.87197e+01 0.00000e+00
-8.83628e-02 1.14931e+00 1.01598e+00 1.82379e+01 0.00000e+00
-7.83595e-02 1.14161e+00 1.11975e+00 1.77699e+01 0.00000e+00
-6.83561e-02 1.14471e+00 1.22752e+00 1.73154e+01 0.00000e+00
-5.83528e-02 1.15800e+00 1.34021e+00 1.68742e+01 0.00000e+00
-4.83494e-02 1.18104e+00 1.45881e+00 1.64462e+01 0.00000e+00
-3.83461e-02 1.21349e+00 1.58439e+00 1.60312e+01 0.00000e+00
-2.83428e-02 1.25520e+00 1.71808e+00 1.56293e+01 0.00000e+00
-1.83394e-02 1.30611e+00 1.86109e+00 1.52405e+01 0.00000e+00
-8.33611e-03 1.36628e+00 2.01471e+00 1.48649e+01 0.00000e+00

==> data/lorenz_stabilizer_run.dat <==
0.00000e+00 0.00000e+00 -2.10500e+01 -5.44882e-01 2.48913e-01 7.04433e-01 -3.94144e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 4.99249e-01 4.98089e-01 5.00839e-01 4.99711e-01 4.99489e-01 5.00785e-01 5.00604e-01 4.99237e-01 5.00120e-01 4.99772e-01
0.00000e+00 1.00000e+00 -1.73000e+01 -1.01200e-01 4.39379e-01 3.79531e-01 -3.81184e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 4.99249e-01 4.98089e-01 5.00839e-01 4.99711e-01 4.99489e-01 5.00785e-01 5.00604e-01 4.99237e-01 5.00120e-01 4.99772e-01
0.00000e+00 2.00000e+00 -1.18500e+01 -2.20505e-01 6.49034e-01 1.60211e-01 -3.52395e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 4.99249e-01 4.98089e-01 5.00839e-01 4.99711e-01 4.99489e-01 5.00785e-01 5.00604e-01 4.99237e-01 5.00120e-01 4.99772e-01
0.00000e+00 3.00000e+00 -1.63100e+01 -4.81555e-01 4.91131e-01 7.75688e-02 1.11954e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 4.99249e-01 4.98089e-01 5.00839e-01 4.99711e-01 4.99489e-01 5.00785e-01 5.00604e-01 4.99237e-01 5.00120e-01 4.99772e-01
0.00000e+00 4.00000e+00 -9.43000e+00 -5.40615e-01 3.65758e-02 -3.13240e-01 3.07435e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 4.99249e-01 4.98089e-01 5.00839e-01 4.99711e-01 4.99489e-01 5.00785e-01 5.00604e-01 4.99237e-01 5.00120e-01 4.99772e-01
0.00000e+00 5.00000e+00 -1.30000e+01 2.62021e-01 4.12351e-01 -1.71743e-01 -2.90376e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 4.99249e-01 4.98089e-01 5.00839e-01 4.99711e-01 4.99489e-01 5.00785e-01 5.00604e-01 4.99237e-01 5.00120e-01 4.99772e-01
0.00000e+00 6.00000e+00 -1.39700e+01 -2.37841e-01 3.12245e-01 -1.28819e-01 -2.77243e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 4.99249e-01 4.98089e-01 5.00839e-01 4.99711e-01 4.99489e-01 5.00785e-01 5.00604e-01 4.99237e-01 5.00120e-01 4.99772e-01
0.00000e+00 7.00000e+00 -1.36500e+01 -2.68442e-01 5.84228e-01 -2.77553e-02 3.99549e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 4.99249e-01 4.98089e-01 5.00839e-01 4.99711e-01 4.99489e-01 5.00785e-01 5.00604e-01 4.99237e-01 5.00120e-01 4.99772e-01
0.00000e+00 8.00000e+00 -1.65500e+01 -2.82041e-01 7.01053e-01 -3.06836e-01 3.63312e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 4.99249e-01 4.98089e-01 5.00839e-01 4.99711e-01 4.99489e-01 5.00785e-01 5.00604e-01 4.99237e-01 5.00120e-01 4.99772e-01
0.00000e+00 9.00000e+00 -1.03100e+01 -1.66519e-01 9.71471e-01 -1.07123e-01 -2.78434e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 4.99249e-01 4.98089e-01 5.00839e-01 4.99711e-01 4.99489e-01 5.00785e-01 5.00604e-01 4.99237e-01 5.00120e-01 4.99772e-01
0.00000e+00 1.00000e+01 -1.71200e+01 -1.93748e-01 -4.20544e-01 3.95744e-01 -1.65764e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 4.99249e-01 4.98089e-01 5.00839e-01 4.99711e-01 4.99489e-01 5.00785e-01 5.00604e-01 4.99237e-01 5.00120e-01 4.99772e-01
0.00000e+00 1.10000e+01 -1.52200e+01 7.35494e-01 -8.88798e-01 -6.69020e-01 2.46696e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 4.99249e-01 4.98089e-01 5.00839e-01 4.99711e-01 4.99489e-01 5.00785e-01 5.00604e-01 4.99237e-01 5.00120e-01 4.99772e-01
0.00000e+00 1.20000e+01 -1.38700e+01 6.14414e-01 -3.05424e-01 -2.41900e-01 1.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 4.99249e-01 4.98089e-01 5.00839e-01 4.99711e-01 4.99489e-01 5.00785e-01 5.00604e-01 4.99237e-01 5.00120e-01 4.99772e-01
0.00000e+00 1.30000e+01 -1.61200e+01 -4.80276e-01 -2.66441e-01 -8.84014e-01 -5.00187e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 4.99249e-01 4.98089e-01 5.00839e-01 4.99711e-01 4.99489e-01 5.00785e-01 5.00604e-01 4.99237e-01 5.00120e-01 4.99772e-01
0.00000e+00 1.40000e+01 -1.70300e+01 -3.98277e-01 -2.15972e-01 -9.36090e-02 5.78020e-03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 4.99249e-01 4.98089e-01 5.00839e-01 4.99711e-01 4.99489e-01 5.00785e-01 5.00604e-01 4.99237e-01 5.00120e-01 4.99772e-01
0.00000e+00 1.50000e+01 -1.39300e+01 4.76128e-01 -3.43552e-01 -2.27419e-02 -8.18302e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 4.99249e-01 4.98089e-01 5.00839e-01 4.99711e-01 4.99489e-01 5.00785e-01 5.00604e-01 4.99237e-01 5.00120e-01 4.99772e-01
1.00000e+00 1.60000e+01 -1.80100e+01 1.36068e-01 6.09903e-02 5.65838e-01 -7.46312e-01 -3.57167e-01 1.33111e-01 2.28604e-01 -1.92787e-01 5.02409e-01 4.77347e-01 5.23680e-01 4.76735e-01 5.03036e-01 4.97234e-01 5.04159e-01 5.02793e-01 5.03648e-01 4.96214e-01
1.00000e+00 1.70000e+01 -1.32000e+01 -7.97015e-01 2.48216e-01 2.94403e-01 2.32276e-01 -3.57167e-01 1.33111e-01 2.28604e-01 -1.92787e-01 5.02409e-01 4.77347e-01 5.23680e-01 4.76735e-01 5.03036e-01 4.97234e-01 5.04159e-01 5.02793e-01 5.03648e-01 4.96214e-01
1.00000e+00 1.80000e+01 -1.67400e+01 -7.46809e-01 2.83323e-01 8.40621e-01 -2.52208e-01 -3.57167e-01 1.33111e-01 2.28604e-01 -1.92787e-01 5.02409e-01 4.77347e-01 5.23680e-01 4.76735e-01 5.03036e-01 4.97234e-01 5.04159e-01 5.02793e-01 5.03648e-01 4.96214e-01
1.00000e+00 1.90000e+01 -4.43000e+00 -8.87485e-01 1.01723e-01 -1.63025e-01 -2.16379e-01 -3.57167e-01 1.33111e-01 2.28604e-01 -1.92787e-01 5.02409e-01 4.77347e-01 5.23680e-01 4.76735e-01 5.03036e-01 4.97234e-01 5.04159e-01 5.02793e-01 5.03648e-01 4.96214e-01
1.00000e+00 2.00000e+01 -1.75300e+01 -9.53953e-01 4.83000e-01 9.67397e-01 -9.71368e-02 -3.57167e-01 1.33111e-01 2.28604e-01 -1.92787e-01 5.02409e-01 4.77347e-01 5.23680e-01 4.76735e-01 5.03036e-01 4.97234e-01 5.04159e-01 5.02793e-01 5.03648e-01 4.96214e-01
1.00000e+00 2.10000e+01 -1.45500e+01 -2.85812e-01 4.64830e-01 -4.94313e-02 -1.90452e-01 -3.57167e-01 1.33111e-01 2.28604e-01 -1.92787e-01 5.02409e-01 4.77347e-01 5.23680e-01 4.76735e-01 5.03036e-01 4.97234e-01 5.04159e-01 5.02793e-01 5.03648e-01 4.96214e-01
1.00000e+00 2.20000e+01 -1.67700e+01 -5.13940e-01 6.91347e-01 -2.52507e-01 -1.84818e-01 -3.57167e-01 1.33111e-01 2.28604e-01 -1.92787e-01 5.02409e-01 4.77347e-01 5.23680e-01 4.76735e-01 5.03036e-01 4.97234e-01 5.04159e-01 5.02793e-01 5.03648e-01 4.96214e-01
1.00000e+00 2.30000e+01 -1.37100e+01 -9.66737e-02 -2.96297e-02 -5.41558e-01 -5.23014e-01 -3.57167e-01 1.33111e-01 2.28604e-01 -1.92787e-01 5.02409e-01 4.77347e-01 5.23680e-01 4.76735e-01 5.03036e-01 4.97234e-01 5.04159e-01 5.02793e-01 5.03648e-01 4.96214e-01
1.00000e+00 2.40000e+01 -1.66400e+01 -1.62799e-01 9.04357e-02 2.34343e-01 -3.35230e-01 -3.57167e-01 1.33111e-01 2.28604e-01 -1.92787e-01 5.02409e-01 4.77347e-01 5.23680e-01 4.76735e-01 5.03036e-01 4.97234e-01 5.04159e-01 5.02793e-01 5.03648e-01 4.96214e-01
1.00000e+00 2.50000e+01 -1.88300e+01 -8.34666e-01 7.06521e-01 1.00000e+00 -7.71278e-01 -3.57167e-01 1.33111e-01 2.28604e-01 -1.92787e-01 5.02409e-01 4.77347e-01 5.23680e-01 4.76735e-01 5.03036e-01 4.97234e-01 5.04159e-01 5.02793e-01 5.03648e-01 4.96214e-01
1.00000e+00 2.60000e+01 -1.34000e+01 -3.33950e-01 -4.33687e-01 1.62601e-01 -1.14961e-01 -3.57167e-01 1.33111e-01 2.28604e-01 -1.92787e-01 5.02409e-01 4.77347e-01 5.23680e-01 4.76735e-01 5.03036e-01 4.97234e-01 5.04159e-01 5.02793e-01 5.03648e-01 4.96214e-01
1.00000e+00 2.70000e+01 -1.11200e+01 1.91131e-01 5.95340e-01 -1.03828e-01 -7.30577e-01 -3.57167e-01 1.33111e-01 2.28604e-01 -1.92787e-01 5.02409e-01 4.77347e-01 5.23680e-01 4.76735e-01 5.03036e-01 4.97234e-01 5.04159e-01 5.02793e-01 5.03648e-01 4.96214e-01
1.00000e+00 2.80000e+01 -1.54100e+01 -3.04546e-01 -4.81234e-01 7.92758e-01 1.82818e-01 -3.57167e-01 1.33111e-01 2.28604e-01 -1.92787e-01 5.02409e-01 4.77347e-01 5.23680e-01 4.76735e-01 5.03036e-01 4.97234e-01 5.04159e-01 5.02793e-01 5.03648e-01 4.96214e-01
1.00000e+00 2.90000e+01 -1.18900e+01 -1.00000e+00 2.65422e-02 4.66530e-01 3.75025e-01 -3.57167e-01 1.33111e-01 2.28604e-01 -1.92787e-01 5.02409e-01 4.77347e-01 5.23680e-01 4.76735e-01 5.03036e-01 4.97234e-01 5.04159e-01 5.02793e-01 5.03648e-01 4.96214e-01
1.00000e+00 3.00000e+01 -1.75000e+01 1.45135e-01 -7.16221e-02 1.00000e+00 3.74837e-01 -3.57167e-01 1.33111e-01 2.28604e-01 -1.92787e-01 5.02409e-01 4.77347e-01 5.23680e-01 4.76735e-01 5.03036e-01 4.97234e-01 5.04159e-01 5.02793e-01 5.03648e-01 4.96214e-01
1.00000e+00 3.10000e+01 -7.02000e+00 -7.03704e-01 3.88645e-01 -7.49516e-01 -7.74409e-01 -3.57167e-01 1.33111e-01 2.28604e-01 -1.92787e-01 5.02409e-01 4.77347e-01 5.23680e-01 4.76735e-01 5.03036e-01 4.97234e-01 5.04159e-01 5.02793e-01 5.03648e-01 4.96214e-01
2.00000e+00 3.20000e+01 -1.71400e+01 3.52994e-01 8.17905e-01 5.33272e-01 -6.61087e-01 -4.18602e-01 2.95952e-01 6.73579e-01 -3.00411e-01 4.83135e-01 4.55611e-01 5.46430e-01 4.57166e-01 5.06565e-01 4.94146e-01 5.06988e-01 5.05683e-01 5.07308e-01 4.93400e-01
2.00000e+00 3.30000e+01 -1.96400e+01 -3.33859e-01 -1.74353e-03 1.00000e+00 -4.80260e-01 -4.18602e-01 2.95952e-01 6.73579e-01 -3.00411e-01 4.83135e-01 4.55611e-01 5.46430e-01 4.57166e-01 5.06565e-01 4.94146e-01 5.06988e-01 5.05683e-01 5.07308e-01 4.93400e-01
2.00000e+00 3.40000e+01 -1.28200e+01 -7.86568e-01 6.03532e-01 5.21171e-01 1.46301e-02 -4.18602e-01 2.95952e-01 6.73579e-01 -3.00411e-01 4.83135e-01 4.55611e-01 5.46430e-01 4.57166e-01 5.06565e-01 4.94146e-01 5.06988e-01 5.05683e-01 5.07308e-01 4.93400e-01
2.00000e+00 3.50000e+01 -1.62700e+01 -6.87265e-01 1.69993e-01 9.78167e-01 -8.10190e-01 -4.18602e-01 2.95952e-01 6.73579e-01 -3.00411e-01 4.83135e-01 4.55611e-01 5.46430e-01 4.57166e-01 5.06565e-01 4.94146e-01 5.06988e-01 5.05683e-01 5.07308e-01 4.93400e-01
2.00000e+00 3.60000e+01 -1.70600e+01 -1.02636e-01 7.28020e-01 7.77917e-01 -1.60777e-01 -4.18602e-01 2.95952e-01 6.73579e-01 -3.00411e-01 4.83135e-01 4.55611e-01 5.46430e-01 4.57166e-01 5.06565e-01 4.94146e-01 5.06988e-01 5.05683e-01 5.07308e-01 4.93400e-01
2.00000e+00 3.70000e+01 -1.54100e+01 1.20227e-01 5.32225e-01 7.71578e-01 -5.01599e-01 -4.18602e-01 2.95952e-01 6.73579e-01 -3.00411e-01 4.83135e-01 4.55611e-01 5.46430e-01 4.57166e-01 5.06565e-01 4.94146e-01 5.06988e-01 5.05683e-01 5.07308e-01 4.93400e-01
2.00000e+00 3.80000e+01 -1.52800e+01 -2.02235e-01 4.48393e-01 6.50700e-01 1.27605e-01 -4.18602e-01 2.95952e-01 6.73579e-01 -3.00411e-01 4.83135e-01 4.55611e-01 5.46430e-01 4.57166e-01 5.06565e-01 4.94146e-01 5.06988e-01 5.05683e-01 5.07308e-01 4.93400e-01
2.00000e+00 3.90000e+01 -1.18000e+01 -1.00000e+00 1.39225e-01 6.24039e-01 -6.93650e-01 -4.18602e-01 2.95952e-01 6.73579e-01 -3.00411e-01 4.83135e-01 4.55611e-01 5.46430e-01 4.57166e-01 5.06565e-01 4.94146e-01 5.06988e-01 5.05683e-01 5.07308e-01 4.93400e-01
2.00000e+00 4.00000e+01 -1.45200e+01 -7.43912e-01 5.81399e-01 3.65887e-01 -7.99391e-01 -4.18602e-01 2.95952e-01 6.73579e-01 -3.00411e-01 4.83135e-01 4.55611e-01 5.46430e-01 4.57166e-01 5.06565e-01 4.94146e-01 5.06988e-01 5.05683e-01 5.07308e-01 4.93400e-01
2.00000e+00 4.10000e+01 -1.40100e+01 -5.85200e-01 -4.78420e-02 1.00000e+00 -4.01501e-01 -4.18602e-01 2.95952e-01 6.73579e-01 -3.00411e-01 4.83135e-01 4.55611e-01 5.46430e-01 4.57166e-01 5.06565e-01 4.94146e-01 5.06988e-01 5.05683e-01 5.07308e-01 4.93400e-01
2.00000e+00 4.20000e+01 -1.65100e+01 -5.49840e-01 -9.69098e-02 7.52551e-01 2.40636e-01 -4.18602e-01 2.95952e-01 6.73579e-01 -3.00411e-01 4.83135e-01 4.55611e-01 5.46430e-01 4.57166e-01 5.06565e-01 4.94146e-01 5.06988e-01 5.05683e-01 5.07308e-01 4.93400e-01
2.00000e+00 4.30000e+01 -2.19300e+01 -3.58911e-01 -1.69854e-01 1.00000e+00 6.92522e-02 -4.18602e-01 2.95952e-01 6.73579e-01 -3.00411e-01 4.83135e-01 4.55611e-01 5.46430e-01 4.57166e-01 5.06565e-01 4.94146e-01 5.06988e-01 5.05683e-01 5.07308e-01 4.93400e-01
2.00000e+00 4.40000e+01 -1.59300e+01 9.66979e-02 5.93171e-01 -2.81921e-01 -5.40394e-01 -4.18602e-01 2.95952e-01 6.73579e-01 -3.00411e-01 4.83135e-01 4.55611e-01 5.46430e-01 4.57166e-01 5.06565e-01 4.94146e-01 5.06988e-01 5.05683e-01 5.07308e-01 4.93400e-01
2.00000e+00 4.50000e+01 -1.59500e+01 -5.84012e-01 3.33098e-02 9.53178e-01 -9.18473e-04 -4.18602e-01 2.95952e-01 6.73579e-01 -3.00411e-01 4.83135e-01 4.55611e-01 5.46430e-01 4.57166e-01 5.06565e-01 4.94146e-01 5.06988e-01 5.05683e-01 5.07308e-01 4.93400e-01
2.00000e+00 4.60000e+01 -1.44400e+01 -5.41816e-01 8.12561e-01 1.00000e+00 -6.95149e-01 -4.18602e-01 2.95952e-01 6.73579e-01 -3.00411e-01 4.83135e-01 4.55611e-01 5.46430e-01 4.57166e-01 5.06565e-01 4.94146e-01 5.06988e-01 5.05683e-01 5.07308e-01 4.93400e-01
2.00000e+00 4.70000e+01 -1.49600e+01 -7.39540e-01 6.78228e-01 7.72010e-01 -1.98466e-01 -4.18602e-01 2.95952e-01 6.73579e-01 -3.00411e-01 4.83135e-01 4.55611e-01 5.46430e-01 4.57166e-01 5.06565e-01 4.94146e-01 5.06988e-01 5.05683e-01 5.07308e-01 4.93400e-01
3.00000e+00 4.80000e+01 -1.38800e+01 -5.61584e-02 3.51083e-01 3.48617e-01 -5.92857e-01 -2.80157e-01 6.96163e-02 9.04690e-01 -1.95551e-01 4.57051e-01 4.46279e-01 5.58710e-01 4.40710e-01 5.09159e-01 4.92993e-01 5.08476e-01 5.07593e-01 5.11291e-01 4.91722e-01
3.00000e+00 4.90000e+01 -1.85600e+01 7.29130e-02 3.77681e-01 9.40270e-01 -9.48472e-01 -2.80157e-01 6.96163e-02 9.04690e-01 -1.95551e-01 4.57051e-01 4.46279e-01 5.58710e-01 4.40710e-01 5.09159e-01 4.92993e-01 5.08476e-01 5.07593e-01 5.11291e-01 4.91722e-01
3.00000e+00 5.00000e+01 -1.81100e+01 -7.20534e-02 -2.30752e-01 2.99668e-01 -5.12176e-01 -2.80157e-01 6.96163e-02 9.04690e-01 -1.95551e-01 4.57051e-01 4.46279e-01 5.58710e-01 4.40710e-01 5.09159e-01 4.92993e-01 5.08476e-01 5.07593e-01 5.11291e-01 4.91722e-01
3.00000e+00 5.10000e+01 -1.81400e+01 -3.52558e-01 -1.08254e-01 1.00000e+00 -3.56087e-02 -2.80157e-01 6.96163e-02 9.04690e-01 -1.95551e-01 4.57051e-01 4.46279e-01 5.58710e-01 4.40710e-01 5.09159e-01 4.92993e-01 5.08476e-01 5.07593e-01 5.11291e-01 4.91722e-01
3.00000e+00 5.20000e+01 -1.85500e+01 -5.57472e-01 -6.02879e-02 3.84982e-01 1.11940e-01 -2.80157e-01 6.96163e-02 9.04690e-01 -1.95551e-01 4.57051e-01 4.46279e-01 5.58710e-01 4.40710e-01 5.09159e-01 4.92993e-01 5.08476e-01 5.07593e-01 5.11291e-01 4.91722e-01
3.00000e+00 5.30000e+01 -1.53400e+01 -8.90514e-01 4.83483e-01 6.82769e-01 4.94334e-01 -2.80157e-01 6.96163e-02 9.04690e-01 -1.95551e-01 4.57051e-01 4.46279e-01 5.58710e-01 4.40710e-01 5.09159e-01 4.92993e-01 5.08476e-01 5.07593e-01 5.11291e-01 4.91722e-01
3.00000e+00 5.40000e+01 -1.79800e+01 -4.69259e-01 -1.80210e-01 8.45254e-01 -5.64651e-01 -2.80157e-01 6.96163e-02 9.04690e-01 -1.95551e-01 4.57051e-01 4.46279e-01 5.58710e-01 4.40710e-01 5.09159e-01 4.92993e-01 5.08476e-01 5.07593e-01 5.11291e-01 4.91722e-01
3.00000e+00 5.50000e+01 -1.40800e+01 -2.57442e-01 5.12165e-01 2.72982e-01 -2.08790e-01 -2.80157e-01 6.96163e-02 9.04690e-01 -1.95551e-01 4.57051e-01 4.46279e-01 5.58710e-01 4.40710e-01 5.09159e-01 4.92993e-01 5.08476e-01 5.07593e-01 5.11291e-01 4.91722e-01
3.00000e+00 5.60000e+01 -1.94000e+01 1.75131e-01 -7.35905e-02 1.00000e+00 -2.89172e-01 -2.80157e-01 6.96163e-02 9.04690e-01 -1.95551e-01 4.57051e-01 4.46279e-01 5.58710e-01 4.40710e-01 5.09159e-01 4.92993e-01 5.08476e-01 5.07593e-01 5.11291e-01 4.91722e-01
3.00000e+00 5.70000e+01 -1.40800e+01 -3.26391e-01 1.57439e-02 7.98253e-01 -6.04031e-01 -2.80157e-01 6.96163e-02 9.04690e-01 -1.95551e-01 4.57051e-01 4.46279e-01 5.58710e-01 4.40710e-01 5.09159e-01 4.92993e-01 5.08476e-01 5.07593e-01 5.11291e-01 4.91722e-01
3.00000e+00 5.80000e+01 -1.40400e+01 -3.45823e-01 -4.00406e-02 4.36125e-01 9.68380e-03 -2.80157e-01 6.96163e-02 9.04690e-01 -1.95551e-01 4.57051e-01 4.46279e-01 5.58710e-01 4.40710e-01 5.09159e-01 4.92993e-01 5.08476e-01 5.07593e-01 5.11291e-01 4.91722e-01
3.00000e+00 5.90000e+01 -1.52600e+01 -6.58955e-01 5.68822e-01 1.00000e+00 -3.25735e-01 -2.80157e-01 6.96163e-02 9.04690e-01 -1.95551e-01 4.57051e-01 4.46279e-01 5.58710e-01 4.40710e-01 5.09159e-01 4.92993e-01 5.08476e-01 5.07593e-01 5.11291e-01 4.91722e-01
3.00000e+00 6.00000e+01 -1.62900e+01 -2.42897e-01 3.92088e-01 1.00000e+00 4.79517e-01 -2.80157e-01 6.96163e-02 9.04690e-01 -1.95551e-01 4.57051e-01 4.46279e-01 5.58710e-01 4.40710e-01 5.09159e-01 4.92993e-01 5.08476e-01 5.07593e-01 5.11291e-01 4.91722e-01
3.00000e+00 6.10000e+01 -9.10000e+00 -8.52458e-01 2.27019e-01 5.94004e-02 4.62472e-02 -2.80157e-01 6.96163e-02 9.04690e-01 -1.95551e-01 4.57051e-01 4.46279e-01 5.58710e-01 4.40710e-01 5.09159e-01 4.92993e-01 5.08476e-01 5.07593e-01 5.11291e-01 4.91722e-01
3.00000e+00 6.20000e+01 -1.47800e+01 6.85280e-01 -9.53976e-03 5.73273e-01 -9.80568e-03 -2.80157e-01 6.96163e-02 9.04690e-01 -1.95551e-01 4.57051e-01 4.46279e-01 5.58710e-01 4.40710e-01 5.09159e-01 4.92993e-01 5.08476e-01 5.07593e-01 5.11291e-01 4.91722e-01
3.00000e+00 6.30000e+01 -1.59800e+01 -9.70927e-02 -4.03959e-01 8.73228e-01 -2.44028e-01 -2.80157e-01 6.96163e-02 9.04690e-01 -1.95551e-01 4.57051e-01 4.46279e-01 5.58710e-01 4.40710e-01 5.09159e-01 4.92993e-01 5.08476e-01 5.07593e-01 5.11291e-01 4.91722e-01
4.00000e+00 6.40000e+01 -1.60300e+01 3.95552e-02 4.00022e-01 1.00000e+00 -3.66734e-01 -1.71151e-01 -2.68838e-02 7.68919e-01 -3.42754e-01 4.29935e-01 4.27974e-01 5.58970e-01 4.29980e-01 5.10535e-01 4.92951e-01 5.09002e-01 5.08596e-01 5.14759e-01 4.91568e-01
4.00000e+00 6.50000e+01 -1.38300e+01 -5.73170e-01 -8.10633e-01 4.66057e-01 -8.87939e-02 -1.71151e-01 -2.68838e-02 7.68919e-01 -3.42754e-01 4.29935e-01 4.27974e-01 5.58970e-01 4.29980e-01 5.10535e-01 4.92951e-01 5.09002e-01 5.08596e-01 5.14759e-01 4.91568e-01
4.00000e+00 6.60000e+01 -1.96500e+01 -1.71093e-01 4.73169e-01 1.00000e+00 -1.00000e+00 -1.71151e-01 -2.68838e-02 7.68919e-01 -3.42754e-01 4.29935e-01 4.27974e-01 5.58970e-01 4.29980e-01 5.10535e-01 4.92951e-01 5.09002e-01 5.08596e-01 5.14759e-01 4.91568e-01
4.00000e+00 6.70000e+01 -1.95300e+01 -6.68254e-02 -2.06515e-02 1.00000e+00 -8.25881e-01 -1.71151e-01 -2.68838e-02 7.68919e-01 -3.42754e-01 4.29935e-01 4.27974e-01 5.58970e-01 4.29980e-01 5.10535e-01 4.92951e-01 5.09002e-01 5.08596e-01 5.14759e-01 4.91568e-01
4.00000e+00 6.80000e+01 -2.34900e+01 -1.26047e-02 2.01025e-01 1.00000e+00 -1.40297e-01 -1.71151e-01 -2.68838e-02 7.68919e-01 -3.42754e-01 4.29935e-01 4.27974e-01 5.58970e-01 4.29980e-01 5.10535e-01 4.92951e-01 5.09002e-01 5.08596e-01 5.14759e-01 4.91568e-01
4.00000e+00 6.90000e+01 -1.61900e+01 -8.06564e-01 1.96659e-01 7.24014e-01 3.86500e-01 -1.71151e-01 -2.68838e-02 7.68919e-01 -3.42754e-01 4.29935e-01 4.27974e-01 5.58970e-01 4.29980e-01 5.10535e-01 4.92951e-01 5.09002e-01 5.08596e-01 5.14759e-01 4.91568e-01
4.00000e+00 7.00000e+01 -1.41300e+01 9.62951e-02 -2.20413e-01 -2.84230e-01 -5.62731e-01 -1.71151e-01 -2.68838e-02 7.68919e-01 -3.42754e-01 4.29935e-01 4.27974e-01 5.58970e-01 4.29980e-01 5.10535e-01 4.92951e-01 5.09002e-01 5.08596e-01 5.14759e-01 4.91568e-01
4.00000e+00 7.10000e+01 -1.81700e+01 1.98726e-01 9.54585e-02 4.73042e-01 -5.03444e-01 -1.71151e-01 -2.68838e-02 7.68919e-01 -3.42754e-01 4.29935e-01 4.27974e-01 5.58970e-01 4.29980e-01 5.10535e-01 4.92951e-01 5.09002e-01 5.08596e-01 5.14759e-01 4.91568e-01
4.00000e+00 7.20000e+01 -1.75100e+01 -1.35877e-01 -4.19189e-01 9.14421e-01 -4.54326e-01 -1.71151e-01 -2.68838e-02 7.68919e-01 -3.42754e-01 4.29935e-01 4.27974e-01 5.58970e-01 4.29980e-01 5.10535e-01 4.92951e-01 5.09002e-01 5.08596e-01 5.14759e-01 4.91568e-01
4.00000e+00 7.30000e+01 -1.71100e+01 -2.24284e-01 1.49083e-01 1.00000e+00 -1.95670e-01 -1.71151e-01 -2.68838e-02 7.68919e-01 -3.42754e-01 4.29935e-01 4.27974e-01 5.58970e-01 4.29980e-01 5.10535e-01 4.92951e-01 5.09002e-01 5.08596e-01 5.14759e-01 4.91568e-01
4.00000e+00 7.40000e+01 -1.24300e+01 -9.89408e-01 -5.64431e-02 2.30906e-01 -1.33928e-01 -1.71151e-01 -2.68838e-02 7.68919e-01 -3.42754e-01 4.29935e-01 4.27974e-01 5.58970e-01 4.29980e-01 5.10535e-01 4.92951e-01 5.09002e-01 5.08596e-01 5.14759e-01 4.91568e-01
4.00000e+00 7.50000e+01 -1.55600e+01 -2.72782e-02 9.79360e-02 3.91132e-01 -4.09694e-02 -1.71151e-01 -2.68838e-02 7.68919e-01 -3.42754e-01 4.29935e-01 4.27974e-01 5.58970e-01 4.29980e-01 5.10535e-01 4.92951e-01 5.09002e-01 5.08596e-01 5.14759e-01 4.91568e-01
4.00000e+00 7.60000e+01 -1.30300e+01 -2.80550e-01 8.55885e-01 3.30740e-01 -1.00000e+00 -1.71151e-01 -2.68838e-02 7.68919e-01 -3.42754e-01 4.29935e-01 4.27974e-01 5.58970e-01 4.29980e-01 5.10535e-01 4.92951e-01 5.09002e-01 5.08596e-01 5.14759e-01 4.91568e-01
4.00000e+00 7.70000e+01 -1.49600e+01 -2.57005e-01 4.54475e-02 -1.51917e-01 3.37323e-04 -1.71151e-01 -2.68838e-02 7.68919e-01 -3.42754e-01 4.29935e-01 4.27974e-01 5.58970e-01 4.29980e-01 5.10535e-01 4.92951e-01 5.09002e-01 5.08596e-01 5.14759e-01 4.91568e-01
4.00000e+00 7.80000e+01 -2.01800e+01 -4.07424e-01 -1.07154e-01 3.98299e-01 -3.23880e-01 -1.71151e-01 -2.68838e-02 7.68919e-01 -3.42754e-01 4.29935e-01 4.27974e-01 5.58970e-01 4.29980e-01 5.10535e-01 4.92951e-01 5.09002e-01 5.08596e-01 5.14759e-01 4.91568e-01
4.00000e+00 7.90000e+01 -1.60400e+01 1.85958e-02 1.67655e-01 5.82217e-01 -5.82205e-01 -1.71151e-01 -2.68838e-02 7.68919e-01 -3.42754e-01 4.29935e-01 4.27974e-01 5.58970e-01 4.29980e-01 5.10535e-01 4.92951e-01 5.09002e-01 5.08596e-01 5.14759e-01 4.91568e-01
5.00000e+00 8.00000e+01 -1.49000e+01 -1.68111e-01 8.69469e-02 1.00000e+00 -5.71078e-01 -1.12265e-01 1.17866e-01 8.43491e-01 -4.55838e-01 3.71433e-01 3.75352e-01 5.37164e-01 4.19482e-01 5.11036e-01 4.92688e-01 5.09358e-01 5.08859e-01 5.17628e-01 4.92256e-01
5.00000e+00 8.10000e+01 -1.37900e+01 -3.25638e-01 -5.90896e-01 8.85459e-01 -1.70899e-01 -1.12265e-01 1.17866e-01 8.43491e-01 -4.55838e-01 3.71433e-01 3.75352e-01 5.37164e-01 4.19482e-01 5.11036e-01 4.92688e-01 5.09358e-01 5.08859e-01 5.17628e-01 4.92256e-01
5.00000e+00 8.20000e+01 -1.44100e+01 -4.52469e-01 3.33509e-01 5.25007e-02 -6.40967e-01 -1.12265e-01 1.17866e-01 8.43491e-01 -4.55838e-01 3.71433e-01 3.75352e-01 5.37164e-01 4.19482e-01 5.11036e-01 4.92688e-01 5.09358e-01 5.08859e-01 5.17628e-01 4.92256e-01
5.00000e+00 8.30000e+01 -1.87200e+01 2.01634e-01 5.72571e-01 9.86062e-01 -4.38540e-01 -1.12265e-01 1.17866e-01 8.43491e-01 -4.55838e-01 3.71433e-01 3.75352e-01 5.37164e-01 4.19482e-01 5.11036e-01 4.92688e-01 5.09358e-01 5.08859e-01 5.17628e-01 4.92256e-01
5.00000e+00 8.40000e+01 -1.60900e+01 -4.93096e-01 4.64094e-01 6.54526e-01 -4.21738e-01 -1.12265e-01 1.17866e-01 8.43491e-01 -4.55838e-01 3.71433e-01 3.75352e-01 5.37164e-01 4.19482e-01 5.11036e-01 4.92688e-01 5.09358e-01 5.08859e-01 5.17628e-01 4.92256e-01
5.00000e+00 8.50000e+01 -1.82800e+01 -3.73023e-02 -5.60412e-02 1.00000e+00 -1.51793e-01 -1.12265e-01 1.17866e-01 8.43491e-01 -4.55838e-01 3.71433e-01 3.75352e-01 5.37164e-01 4.19482e-01 5.11036e-01 4.92688e-01 5.09358e-01 5.08859e-01 5.17628e-01 4.92256e-01
5.00000e+00 8.60000e+01 -1.94300e+01 8.94067e-02 2.17137e-01 8.25870e-01 -5.21859e-01 -1.12265e-01 1.17866e-01 8.43491e-01 -4.55838e-01 3.71433e-01 3.75352e-01 5.37164e-01 4.19482e-01 5.11036e-01 4.92688e-01 5.09358e-01 5.08859e-01 5.17628e-01 4.92256e-01
5.00000e+00 8.70000e+01 -2.01800e+01 -1.38301e-01 4.56930e-01 1.00000e+00 -3.55607e-01 -1.12265e-01 1.17866e-01 8.43491e-01 -4.55838e-01 3.71433e-01 3.75352e-01 5.37164e-01 4.19482e-01 5.11036e-01 4.92688e-01 5.09358e-01 5.08859e-01 5.17628e-01 4.92256e-01
5.00000e+00 8.80000e+01 -1.61600e+01 2.00480e-01 2.17346e-01 1.00000e+00 1.34171e-01 -1.12265e-01 1.17866e-01 8.43491e-01 -4.55838e-01 3.71433e-01 3.75352e-01 5.37164e-01 4.19482e-01 5.11036e-01 4.92688e-01 5.09358e-01 5.08859e-01 5.17628e-01 4.92256e-01
5.00000e+00 8.90000e+01 -1.58000e+01 -3.63101e-01 9.96654e-02 9.51669e-01 -5.64291e-01 -1.12265e-01 1.17866e-01 8.43491e-01 -4.55838e-01 3.71433e-01 3.75352e-01 5.37164e-01 4.19482e-01 5.11036e-01 4.92688e-01 5.09358e-01 5.08859e-01 5.17628e-01 4.92256e-01
5.00000e+00 9.00000e+01 -1.72400e+01 -2.66307e-01 5.68067e-01 1.00000e+00 -5.18521e-01 -1.12265e-01 1.17866e-01 8.43491e-01 -4.55838e-01 3.71433e-01 3.75352e-01 5.37164e-01 4.19482e-01 5.11036e-01 4.92688e-01 5.09358e-01 5.08859e-01 5.17628e-01 4.92256e-01
5.00000e+00 9.10000e+01 -1.42600e+01 3.09040e-01 -7.73729e-01 4.62122e-01 -5.68201e-01 -1.12265e-01 1.17866e-01 8.43491e-01 -4.55838e-01 3.71433e-01 3.75352e-01 5.37164e-01 4.19482e-01 5.11036e-01 4.92688e-01 5.09358e-01 5.08859e-01 5.17628e-01 4.92256e-01
5.00000e+00 9.20000e+01 -1.44800e+01 4.50762e-01 6.68031e-01 -3.63271e-01 -6.02241e-01 -1.12265e-01 1.17866e-01 8.43491e-01 -4.55838e-01 3.71433e-01 3.75352e-01 5.37164e-01 4.19482e-01 5.11036e-01 4.92688e-01 5.09358e-01 5.08859e-01 5.17628e-01 4.92256e-01
5.00000e+00 9.30000e+01 -1.73500e+01 -1.44293e-01 4.57133e-02 1.00000e+00 -9.53116e-01 -1.12265e-01 1.17866e-01 8.43491e-01 -4.55838e-01 3.71433e-01 3.75352e-01 5.37164e-01 4.19482e-01 5.11036e-01 4.92688e-01 5.09358e-01 5.08859e-01 5.17628e-01 4.92256e-01
5.00000e+00 9.40000e+01 -1.27600e+01 -1.27679e-01 1.69717e-01 4.78591e-01 -7.35342e-01 -1.12265e-01 1.17866e-01 8.43491e-01 -4.55838e-01 3.71433e-01 3.75352e-01 5.37164e-01 4.19482e-01 5.11036e-01 4.92688e-01 5.09358e-01 5.08859e-01 5.17628e-01 4.92256e-01
5.00000e+00 9.50000e+01 -2.48400e+01 1.43295e-01 -3.08529e-01 1.00000e+00 -6.76856e-01 -1.12265e-01 1.17866e-01 8.43491e-01 -4.55838e-01 3.71433e-01 3.75352e-01 5.37164e-01 4.19482e-01 5.11036e-01 4.92688e-01 5.09358e-01 5.08859e-01 5.17628e-01 4.92256e-01
6.00000e+00 9.60000e+01 -1.82300e+01 -2.10381e-01 -3.93463e-01 9.59492e-01 -4.55565e-01 5.75274e-02 5.02113e-02 9.52528e-01 -5.32824e-01 3.26053e-01 3.59439e-01 5.00098e-01 4.01265e-01 5.11407e-01 4.92391e-01 5.09811e-01 5.08587e-01 5.19154e-01 4.93286e-01
6.00000e+00 9.70000e+01 -1.97000e+01 -3.05721e-01 5.97649e-02 8.44237e-01 -6.46645e-01 5.75274e-02 5.02113e-02 9.52528e-01 -5.32824e-01 3.26053e-01 3.59439e-01 5.00098e-01 4.01265e-01 5.11407e-01 4.92391e-01 5.09811e-01 5.08587e-01 5.19154e-01 4.93286e-01
6.00000e+00 9.80000e+01 -1.94500e+01 2.31732e-01 2.84321e-01 5.35888e-01 -9.82742e-01 5.75274e-02 5.02113e-02 9.52528e-01 -5.32824e-01 3.26053e-01 3.59439e-01 5.00098e-01 4.01265e-01 5.11407e-01 4.92391e-01 5.09811e-01 5.08587e-01 5.19154e-01 4.93286e-01
6.00000e+00 9.90000e+01 -2.11200e+01 7.47290e-02 4.32947e-01 7.57740e-01 -6.03588e-01 5.75274e-02 5.02113e-02 9.52528e-01 -5.32824e-01 3.26053e-01 3.59439e-01 5.00098e-01 4.01265e-01 5.11407e-01 4.92391e-01 5.09811e-01 5.08587e-01 5.19154e-01 4.93286e-01
6.00000e+00 1.00000e+02 -2.09500e+01 7.83679e-02 -9.72689e-02 1.00000e+00 -1.00000e+00 5.75274e-02 5.02113e-02 9.52528e-01 -5.32824e-01 3.26053e-01 3.59439e-01 5.00098e-01 4.01265e-01 5.11407e-01 4.92391e-01 5.09811e-01 5.08587e-01 5.19154e-01 4.93286e-01
6.00000e+00 1.01000e+02 -1.62800e+01 -1.77471e-01 4.31973e-01 1.00000e+00 -7.00939e-01 5.75274e-02 5.02113e-02 9.52528e-01 -5.32824e-01 3.26053e-01 3.59439e-01 5.00098e-01 4.01265e-01 5.11407e-01 4.92391e-01 5.09811e-01 5.08587e-01 5.19154e-01 4.93286e-01
6.00000e+00 1.02000e+02 -1.65400e+01 2.23684e-02 -1.46685e-01 1.00000e+00 -5.86286e-01 5.75274e-02 5.02113e-02 9.52528e-01 -5.32824e-01 3.26053e-01 3.59439e-01 5.00098e-01 4.01265e-01 5.11407e-01 4.92391e-01 5.09811e-01 5.08587e-01 5.19154e-01 4.93286e-01
6.00000e+00 1.03000e+02 -1.54200e+01 4.30515e-01 -5.96128e-01 8.33368e-01 -4.99564e-01 5.75274e-02 5.02113e-02 9.52528e-01 -5.32824e-01 3.26053e-01 3.59439e-01 5.00098e-01 4.01265e-01 5.11407e-01 4.92391e-01 5.09811e-01 5.08587e-01 5.19154e-01 4.93286e-01
6.00000e+00 1.04000e+02 -1.89600e+01 -1.06168e-01 -6.24514e-02 1.00000e+00 -2.70564e-01 5.75274e-02 5.02113e-02 9.52528e-01 -5.32824e-01 3.26053e-01 3.59439e-01 5.00098e-01 4.01265e-01 5.11407e-01 4.92391e-01 5.09811e-01 5.08587e-01 5.19154e-01 4.93286e-01
6.00000e+00 1.05000e+02 -1.90400e+01 -1.38558e-01 2.76391e-01 4.94187e-01 -7.63345e-01 5.75274e-02 5.02113e-02 9.52528e-01 -5.32824e-01 3.26053e-01 3.59439e-01 5.00098e-01 4.01265e-01 5.11407e-01 4.92391e-01 5.09811e-01 5.08587e-01 5.19154e-01 4.93286e-01
6.00000e+00 1.06000e+02 -1.47800e+01 -4.72890e-01 2.10385e-01 1.00000e+00 -3.93269e-01 5.75274e-02 5.02113e-02 9.52528e-01 -5.32824e-01 3.26053e-01 3.59439e-01 5.00098e-01 4.01265e-01 5.11407e-01 4.92391e-01 5.09811e-01 5.08587e-01 5.19154e-01 4.93286e-01
6.00000e+00 1.07000e+02 -1.10000e+01 -3.18880e-01 -7.88647e-02 -2.19651e-01 6.34389e-03 5.75274e-02 5.02113e-02 9.52528e-01 -5.32824e-01 3.26053e-01 3.59439e-01 5.00098e-01 4.01265e-01 5.11407e-01 4.92391e-01 5.09811e-01 5.08587e-01 5.19154e-01 4.93286e-01
6.00000e+00 1.08000e+02 -1.50700e+01 3.05196e-01 -1.47690e-01 6.77397e-01 1.50298e-01 5.75274e-02 5.02113e-02 9.52528e-01 -5.32824e-01 3.26053e-01 3.59439e-01 5.00098e-01 4.01265e-01 5.11407e-01 4.92391e-01 5.09811e-01 5.08587e-01 5.19154e-01 4.93286e-01
6.00000e+00 1.09000e+02 -1.52300e+01 2.54764e-02 2.81814e-01 7.08475e-01 -1.70756e-01 5.75274e-02 5.02113e-02 9.52528e-01 -5.32824e-01 3.26053e-01 3.59439e-01 5.00098e-01 4.01265e-01 5.11407e-01 4.92391e-01 5.09811e-01 5.08587e-01 5.19154e-01 4.93286e-01
6.00000e+00 1.10000e+02 -1.54100e+01 4.68549e-01 -2.31177e-01 9.50397e-01 -6.61715e-01 5.75274e-02 5.02113e-02 9.52528e-01 -5.32824e-01 3.26053e-01 3.59439e-01 5.00098e-01 4.01265e-01 5.11407e-01 4.92391e-01 5.09811e-01 5.08587e-01 5.19154e-01 4.93286e-01
6.00000e+00 1.11000e+02 -1.74300e+01 -1.22222e-01 1.21455e-01 6.70914e-01 -3.02010e-01 5.75274e-02 5.02113e-02 9.52528e-01 -5.32824e-01 3.26053e-01 3.59439e-01 5.00098e-01 4.01265e-01 5.11407e-01 4.92391e-01 5.09811e-01 5.08587e-01 5.19154e-01 4.93286e-01
7.00000e+00 1.12000e+02 -1.85800e+01 -3.10127e-01 -4.30105e-02 1.00000e+00 -6.58052e-01 -2.05442e-02 1.23325e-01 8.01976e-01 -7.13888e-01 2.91187e-01 3.49306e-01 4.58670e-01 3.77296e-01 5.11709e-01 4.92630e-01 5.10020e-01 5.08054e-01 5.19705e-01 4.94523e-01
7.00000e+00 1.13000e+02 -2.03400e+01 -1.61944e-01 1.05195e-01 7.30668e-01 -1.00000e+00 -2.05442e-02 1.23325e-01 8.01976e-01 -7.13888e-01 2.91187e-01 3.49306e-01 4.58670e-01 3.77296e-01 5.11709e-01 4.92630e-01 5.10020e-01 5.08054e-01 5.19705e-01 4.94523e-01
7.00000e+00 1.14000e+02 -1.88400e+01 -7.15984e-02 3.72455e-01 1.00000e+00 -8.00149e-01 -2.05442e-02 1.23325e-01 8.01976e-01 -7.13888e-01 2.91187e-01 3.49306e-01 4.58670e-01 3.77296e-01 5.11709e-01 4.92630e-01 5.10020e-01 5.08054e-01 5.19705e-01 4.94523e-01
7.00000e+00 1.15000e+02 -1.41400e+01 1.80000e-01 1.01644e-01 5.83081e-01 -8.65502e-01 -2.05442e-02 1.23325e-01 8.01976e-01 -7.13888e-01 2.91187e-01 3.49306e-01 4.58670e-01 3.77296e-01 5.11709e-01 4.92630e-01 5.10020e-01 5.08054e-01 5.19705e-01 4.94523e-01
7.00000e+00 1.16000e+02 -1.46900e+01 1.27651e-01 2.80314e-01 7.71090e-01 -5.79609e-01 -2.05442e-02 1.23325e-01 8.01976e-01 -7.13888e-01 2.91187e-01 3.49306e-01 4.58670e-01 3.77296e-01 5.11709e-01 4.92630e-01 5.10020e-01 5.08054e-01 5.19705e-01 4.94523e-01
7.00000e+00 1.17000e+02 -2.03500e+01 -2.54115e-01 3.84296e-01 1.00000e+00 -7.95284e-01 -2.05442e-02 1.23325e-01 8.01976e-01 -7.13888e-01 2.91187e-01 3.49306e-01 4.58670e-01 3.77296e-01 5.11709e-01 4.92630e-01 5.10020e-01 5.08054e-01 5.19705e-01 4.94523e-01
7.00000e+00 1.18000e+02 -1.64800e+01 -2.61505e-01 -3.52015e-01 4.21592e-01 -1.87202e-01 -2.05442e-02 1.23325e-01 8.01976e-01 -7.13888e-01 2.91187e-01 3.49306e-01 4.58670e-01 3.77296e-01 5.11709e-01 4.92630e-01 5.10020e-01 5.08054e-01 5.19705e-01 4.94523e-01
7.00000e+00 1.19000e+02 -1.67100e+01 -3.09282e-01 2.76519e-01 -4.44873e-03 -8.31861e-01 -2.05442e-02 1.23325e-01 8.01976e-01 -7.13888e-01 2.91187e-01 3.49306e-01 4.58670e-01 3.77296e-01 5.11709e-01 4.92630e-01 5.10020e-01 5.08054e-01 5.19705e-01 4.94523e-01
7.00000e+00 1.20000e+02 -1.53600e+01 -1.29029e-01 2.32707e-01 1.00000e+00 -3.04954e-01 -2.05442e-02 1.23325e-01 8.01976e-01 -7.13888e-01 2.91187e-01 3.49306e-01 4.58670e-01 3.77296e-01 5.11709e-01 4.92630e-01 5.10020e-01 5.08054e-01 5.19705e-01 4.94523e-01
7.00000e+00 1.21000e+02 -1.67100e+01 -1.87691e-01 2.34287e-01 7.73419e-01 -5.62285e-01 -2.05442e-02 1.23325e-01 8.01976e-01 -7.13888e-01 2.91187e-01 3.49306e-01 4.58670e-01 3.77296e-01 5.11709e-01 4.92630e-01 5.10020e-01 5.08054e-01 5.19705e-01 4.94523e-01
7.00000e+00 1.22000e+02 -1.81400e+01 -1.74588e-01 1.58311e-01 6.37221e-01 -9.96858e-01 -2.05442e-02 1.23325e-01 8.01976e-01 -7.13888e-01 2.91187e-01 3.49306e-01 4.58670e-01 3.77296e-01 5.11709e-01 4.92630e-01 5.10020e-01 5.08054e-01 5.19705e-01 4.94523e-01
7.00000e+00 1.23000e+02 -1.96200e+01 -1.38017e-01 1.23546e-01 1.00000e+00 -1.00000e+00 -2.05442e-02 1.23325e-01 8.01976e-01 -7.13888e-01 2.91187e-01 3.49306e-01 4.58670e-01 3.77296e-01 5.11709e-01 4.92630e-01 5.10020e-01 5.08054e-01 5.19705e-01 4.94523e-01
7.00000e+00 1.24000e+02 -1.70800e+01 -1.82666e-01 4.58907e-02 1.00000e+00 -4.39439e-02 -2.05442e-02 1.23325e-01 8.01976e-01 -7.13888e-01 2.91187e-01 3.49306e-01 4.58670e-01 3.77296e-01 5.11709e-01 4.92630e-01 5.10020e-01 5.08054e-01 5.19705e-01 4.94523e-01
7.00000e+00 1.25000e+02 -1.47800e+01 -4.63103e-01 7.08830e-01 7.22239e-01 -8.89758e-01 -2.05442e-02 1.23325e-01 8.01976e-01 -7.13888e-01 2.91187e-01 3.49306e-01 4.58670e-01 3.77296e-01 5.11709e-01 4.92630e-01 5.10020e-01 5.08054e-01 5.19705e-01 4.94523e-01
7.00000e+00 1.26000e+02 -2.32300e+01 -2.15644e-01 4.98834e-02 1.00000e+00 -7.44390e-01 -2.05442e-02 1.23325e-01 8.01976e-01 -7.13888e-01 2.91187e-01 3.49306e-01 4.58670e-01 3.77296e-01 5.11709e-01 4.92630e-01 5.10020e-01 5.08054e-01 5.19705e-01 4.94523e-01
7.00000e+00 1.27000e+02 -1.44800e+01 -4.00114e-01 5.44440e-01 6.84331e-01 -6.15276e-01 -2.05442e-02 1.23325e-01 8.01976e-01 -7.13888e-01 2.91187e-01 3.49306e-01 4.58670e-01 3.77296e-01 5.11709e-01 4.92630e-01 5.10020e-01 5.08054e-01 5.19705e-01 4.94523e-01
8.00000e+00 1.28000e+02 -1.39500e+01 -5.11284e-01 6.29163e-01 8.89996e-01 -1.00000e+00 -1.96162e-01 1.50518e-01 9.38445e-01 -8.38290e-01 2.56405e-01 3.14442e-01 4.12547e-01 3.45572e-01 5.11801e-01 4.93100e-01 5.10042e-01 5.07883e-01 5.20077e-01 4.95508e-01
8.00000e+00 1.29000e+02 -1.89800e+01 2.50343e-01 2.92837e-01 1.00000e+00 -5.29516e-01 -1.96162e-01 1.50518e-01 9.38445e-01 -8.38290e-01 2.56405e-01 3.14442e-01 4.12547e-01 3.45572e-01 5.11801e-01 4.93100e-01 5.10042e-01 5.07883e-01 5.20077e-01 4.95508e-01
8.00000e+00 1.30000e+02 -1.84300e+01 -2.24934e-01 3.06866e-01 1.00000e+00 -3.51574e-01 -1.96162e-01 1.50518e-01 9.38445e-01 -8.38290e-01 2.56405e-01 3.14442e-01 4.12547e-01 3.45572e-01 5.11801e-01 4.93100e-01 5.10042e-01 5.07883e-01 5.20077e-01 4.95508e-01
8.00000e+00 1.31000e+02 -1.66500e+01 -3.14491e-01 2.54650e-01 1.00000e+00 -6.39565e-01 -1.96162e-01 1.50518e-01 9.38445e-01 -8.38290e-01 2.56405e-01 3.14442e-01 4.12547e-01 3.45572e-01 5.11801e-01 4.93100e-01 5.10042e-01 5.07883e-01 5.20077e-01 4.95508e-01
8.00000e+00 1.32000e+02 -2.04100e+01 -1.04481e-01 3.79319e-01 1.00000e+00 -8.25148e-01 -1.96162e-01 1.50518e-01 9.38445e-01 -8.38290e-01 2.56405e-01 3.14442e-01 4.12547e-01 3.45572e-01 5.11801e-01 4.93100e-01 5.10042e-01 5.07883e-01 5.20077e-01 4.95508e-01
8.00000e+00 1.33000e+02 -1.99700e+01 2.75918e-02 2.36158e-01 1.00000e+00 -7.49609e-01 -1.96162e-01 1.50518e-01 9.38445e-01 -8.38290e-01 2.56405e-01 3.14442e-01 4.12547e-01 3.45572e-01 5.11801e-01 4.93100e-01 5.10042e-01 5.07883e-01 5.20077e-01 4.95508e-01
8.00000e+00 1.34000e+02 -1.52900e+01 2.34501e-02 5.60036e-01 1.00000e+00 -8.07851e-01 -1.96162e-01 1.50518e-01 9.38445e-01 -8.38290e-01 2.56405e-01 3.14442e-01 4.12547e-01 3.45572e-01 5.11801e-01 4.93100e-01 5.10042e-01 5.07883e-01 5.20077e-01 4.95508e-01
8.00000e+00 1.35000e+02 -1.66400e+01 -3.20945e-01 1.00170e-01 1.00000e+00 -1.00000e+00 -1.96162e-01 1.50518e-01 9.38445e-01 -8.38290e-01 2.56405e-01 3.14442e-01 4.12547e-01 3.45572e-01 5.11801e-01 4.93100e-01 5.10042e-01 5.07883e-01 5.20077e-01 4.95508e-01
8.00000e+00 1.36000e+02 -2.26000e+01 -1.56443e-01 3.23940e-01 6.95357e-01 -9.82294e-01 -1.96162e-01 1.50518e-01 9.38445e-01 -8.38290e-01 2.56405e-01 3.14442e-01 4.12547e-01 3.45572e-01 5.11801e-01 4.93100e-01 5.10042e-01 5.07883e-01 5.20077e-01 4.95508e-01
8.00000e+00 1.37000e+02 -2.34000e+01 -2.83941e-02 4.19827e-01 1.00000e+00 -6.98573e-01 -1.96162e-01 1.50518e-01 9.38445e-01 -8.38290e-01 2.56405e-01 3.14442e-01 4.12547e-01 3.45572e-01 5.11801e-01 4.93100e-01 5.10042e-01 5.07883e-01 5.20077e-01 4.95508e-01
8.00000e+00 1.38000e+02 -1.68400e+01 -3.17407e-01 3.55615e-01 1.00000e+00 -1.00000e+00 -1.96162e-01 1.50518e-01 9.38445e-01 -8.38290e-01 2.56405e-01 3.14442e-01 4.12547e-01 3.45572e-01 5.11801e-01 4.93100e-01 5.10042e-01 5.07883e-01 5.20077e-01 4.95508e-01
8.00000e+00 1.39000e+02 -1.25600e+01 -2.26061e-01 -2.02654e-01 6.78717e-01 -2.17421e-01 -1.96162e-01 1.50518e-01 9.38445e-01 -8.38290e-01 2.56405e-01 3.14442e-01 4.12547e-01 3.45572e-01 5.11801e-01 4.93100e-01 5.10042e-01 5.07883e-01 5.20077e-01 4.95508e-01
8.00000e+00 1.40000e+02 -1.23800e+01 -4.50926e-01 -8.16030e-02 6.46921e-01 -1.00000e+00 -1.96162e-01 1.50518e-01 9.38445e-01 -8.38290e-01 2.56405e-01 3.14442e-01 4.12547e-01 3.45572e-01 5.11801e-01 4.93100e-01 5.10042e-01 5.07883e-01 5.20077e-01 4.95508e-01
8.00000e+00 1.41000e+02 -1.80900e+01 -1.72914e-01 4.96046e-02 7.59368e-01 -9.44979e-01 -1.96162e-01 1.50518e-01 9.38445e-01 -8.38290e-01 2.56405e-01 3.14442e-01 4.12547e-01 3.45572e-01 5.11801e-01 4.93100e-01 5.10042e-01 5.07883e-01 5.20077e-01 4.95508e-01
8.00000e+00 1.42000e+02 -1.70000e+01 -3.21514e-01 3.61474e-01 1.00000e+00 -1.00000e+00 -1.96162e-01 1.50518e-01 9.38445e-01 -8.38290e-01 2.56405e-01 3.14442e-01 4.12547e-01 3.45572e-01 5.11801e-01 4.93100e-01 5.10042e-01 5.07883e-01 5.20077e-01 4.95508e-01
8.00000e+00 1.43000e+02 -1.86000e+01 -4.04294e-01 5.72193e-02 4.90242e-01 -9.60119e-01 -1.96162e-01 1.50518e-01 9.38445e-01 -8.38290e-01 2.56405e-01 3.14442e-01 4.12547e-01 3.45572e-01 5.11801e-01 4.93100e-01 5.10042e-01 5.07883e-01 5.20077e-01 4.95508e-01
9.00000e+00 1.44000e+02 -1.71800e+01 1.64881e-02 -6.63045e-02 1.00000e+00 -1.00000e+00 -7.62384e-02 3.26752e-01 8.90833e-01 -7.87874e-01 2.27286e-01 2.74747e-01 3.61813e-01 3.10256e-01 5.10610e-01 4.94011e-01 5.09596e-01 5.07910e-01 5.19949e-01 4.94712e-01
9.00000e+00 1.45000e+02 -1.88900e+01 5.36937e-02 3.36379e-01 9.43170e-01 -1.90726e-01 -7.62384e-02 3.26752e-01 8.90833e-01 -7.87874e-01 2.27286e-01 2.74747e-01 3.61813e-01 3.10256e-01 5.10610e-01 4.94011e-01 5.09596e-01 5.07910e-01 5.19949e-01 4.94712e-01
9.00000e+00 1.46000e+02 -1.95400e+01 1.17272e-01 5.26199e-01 6.74839e-01 -4.79082e-01 -7.62384e-02 3.26752e-01 8.90833e-01 -7.87874e-01 2.27286e-01 2.74747e-01 3.61813e-01 3.10256e-01 5.10610e-01 4.94011e-01 5.09596e-01 5.07910e-01 5.19949e-01 4.94712e-01
9.00000e+00 1.47000e+02 -1.68600e+01 -2.40367e-01 3.81055e-01 1.00000e+00 -9.38476e-01 -7.62384e-02 3.26752e-01 8.90833e-01 -7.87874e-01 2.27286e-01 2.74747e-01 3.61813e-01 3.10256e-01 5.10610e-01 4.94011e-01 5.09596e-01 5.07910e-01 5.19949e-01 4.94712e-01
9.00000e+00 1.48000e+02 -1.53800e+01 -3.89337e-01 4.24707e-01 6.41153e-01 -1.00000e+00 -7.62384e-02 3.26752e-01 8.90833e-01 -7.87874e-01 2.27286e-01 2.74747e-01 3.61813e-01 3.10256e-01 5.10610e-01 4.94011e-01 5.09596e-01 5.07910e-01 5.19949e-01 4.94712e-01
9.00000e+00 1.49000e+02 -1.92500e+01 -7.63732e-02 4.17158e-01 9.23900e-01 -9.33038e-01 -7.62384e-02 3.26752e-01 8.90833e-01 -7.87874e-01 2.27286e-01 2.74747e-01 3.61813e-01 3.10256e-01 5.10610e-01 4.94011e-01 5.09596e-01 5.07910e-01 5.19949e-01 4.94712e-01
9.00000e+00 1.50000e+02 -1.59100e+01 6.81419e-02 3.76569e-01 3.63752e-01 -4.16475e-01 -7.62384e-02 3.26752e-01 8.90833e-01 -7.87874e-01 2.27286e-01 2.74747e-01 3.61813e-01 3.10256e-01 5.10610e-01 4.94011e-01 5.09596e-01 5.07910e-01 5.19949e-01 4.94712e-01
9.00000e+00 1.51000e+02 -1.63000e+01 -2.96334e-01 5.11836e-01 9.63453e-01 -8.68946e-01 -7.62384e-02 3.26752e-01 8.90833e-01 -7.87874e-01 2.27286e-01 2.74747e-01 3.61813e-01 3.10256e-01 5.10610e-01 4.94011e-01 5.09596e-01 5.07910e-01 5.19949e-01 4.94712e-01
9.00000e+00 1.52000e+02 -1.79900e+01 6.95371e-02 4.43657e-01 7.45939e-01 -2.45997e-01 -7.62384e-02 3.26752e-01 8.90833e-01 -7.87874e-01 2.27286e-01 2.74747e-01 3.61813e-01 3.10256e-01 5.10610e-01 4.94011e-01 5.09596e-01 5.07910e-01 5.19949e-01 4.94712e-01
9.00000e+00 1.53000e+02 -1.97700e+01 1.42597e-01 2.67243e-01 1.00000e+00 -8.34483e-01 -7.62384e-02 3.26752e-01 8.90833e-01 -7.87874e-01 2.27286e-01 2.74747e-01 3.61813e-01 3.10256e-01 5.10610e-01 4.94011e-01 5.09596e-01 5.07910e-01 5.19949e-01 4.94712e-01
9.00000e+00 1.54000e+02 -1.90400e+01 2.79355e-01 3.08034e-01 9.10521e-01 -7.37292e-01 -7.62384e-02 3.26752e-01 8.90833e-01 -7.87874e-01 2.27286e-01 2.74747e-01 3.61813e-01 3.10256e-01 5.10610e-01 4.94011e-01 5.09596e-01 5.07910e-01 5.19949e-01 4.94712e-01
9.00000e+00 1.55000e+02 -1.96600e+01 -3.26593e-01 2.72303e-01 8.89309e-01 -5.86676e-01 -7.62384e-02 3.26752e-01 8.90833e-01 -7.87874e-01 2.27286e-01 2.74747e-01 3.61813e-01 3.10256e-01 5.10610e-01 4.94011e-01 5.09596e-01 5.07910e-01 5.19949e-01 4.94712e-01
9.00000e+00 1.56000e+02 -1.74000e+01 -5.72325e-01 6.68223e-01 7.41085e-01 -3.00921e-01 -7.62384e-02 3.26752e-01 8.90833e-01 -7.87874e-01 2.27286e-01 2.74747e-01 3.61813e-01 3.10256e-01 5.10610e-01 4.94011e-01 5.09596e-01 5.07910e-01 5.19949e-01 4.94712e-01
9.00000e+00 1.57000e+02 -1.67700e+01 -2.25127e-01 7.39341e-01 9.82003e-01 -8.13986e-01 -7.62384e-02 3.26752e-01 8.90833e-01 -7.87874e-01 2.27286e-01 2.74747e-01 3.61813e-01 3.10256e-01 5.10610e-01 4.94011e-01 5.09596e-01 5.07910e-01 5.19949e-01 4.94712e-01
9.00000e+00 1.58000e+02 -1.17900e+01 -3.04127e-01 5.51908e-01 3.75594e-01 -6.18798e-01 -7.62384e-02 3.26752e-01 8.90833e-01 -7.87874e-01 2.27286e-01 2.74747e-01 3.61813e-01 3.10256e-01 5.10610e-01 4.94011e-01 5.09596e-01 5.07910e-01 5.19949e-01 4.94712e-01
9.00000e+00 1.59000e+02 -1.66900e+01 -5.90564e-02 3.36529e-01 1.00000e+00 -5.68675e-01 -7.62384e-02 3.26752e-01 8.90833e-01 -7.87874e-01 2.27286e-01 2.74747e-01 3.61813e-01 3.10256e-01 5.10610e-01 4.94011e-01 5.09596e-01 5.07910e-01 5.19949e-01 4.94712e-01
1.00000e+01 1.60000e+02 -1.73800e+01 -1.22126e-01 4.18235e-01 4.97390e-01 -6.71170e-01 2.34322e-02 3.57841e-01 8.80941e-01 -6.23434e-01 2.14389e-01 2.35633e-01 3.08399e-01 2.93844e-01 5.08672e-01 4.95043e-01 5.09124e-01 5.07744e-01 5.19042e-01 4.92675e-01
1.00000e+01 1.61000e+02 -1.70800e+01 1.46742e-01 9.12611e-02 1.00000e+00 -5.30620e-01 2.34322e-02 3.57841e-01 8.80941e-01 -6.23434e-01 2.14389e-01 2.35633e-01 3.08399e-01 2.93844e-01 5.08672e-01 4.95043e-01 5.09124e-01 5.07744e-01 5.19042e-01 4.92675e-01
1.00000e+01 1.62000e+02 -1.62600e+01 -8.60979e-02 5.89751e-01 1.00000e+00 -2.75784e-01 2.34322e-02 3.57841e-01 8.80941e-01 -6.23434e-01 2.14389e-01 2.35633e-01 3.08399e-01 2.93844e-01 5.08672e-01 4.95043e-01 5.09124e-01 5.07744e-01 5.19042e-01 4.92675e-01
1.00000e+01 1.63000e+02 -1.61800e+01 1.94698e-01 4.48046e-01 9.67345e-01 -2.02855e-01 2.34322e-02 3.57841e-01 8.80941e-01 -6.23434e-01 2.14389e-01 2.35633e-01 3.08399e-01 2.93844e-01 5.08672e-01 4.95043e-01 5.09124e-01 5.07744e-01 5.19042e-01 4.92675e-01
1.00000e+01 1.64000e+02 -1.72900e+01 -1.92462e-01 2.21329e-01 1.00000e+00 -4.66423e-01 2.34322e-02 3.57841e-01 8.80941e-01 -6.23434e-01 2.14389e-01 2.35633e-01 3.08399e-01 2.93844e-01 5.08672e-01 4.95043e-01 5.09124e-01 5.07744e-01 5.19042e-01 4.92675e-01
1.00000e+01 1.65000e+02 -1.59100e+01 2.20017e-03 8.23426e-01 1.00000e+00 -7.93430e-01 2.34322e-02 3.57841e-01 8.80941e-01 -6.23434e-01 2.14389e-01 2.35633e-01 3.08399e-01 2.93844e-01 5.08672e-01 4.95043e-01 5.09124e-01 5.07744e-01 5.19042e-01 4.92675e-01
1.00000e+01 1.66000e+02 -2.05500e+01 -2.71024e-01 3.58472e-01 5.88395e-01 -1.00000e+00 2.34322e-02 3.57841e-01 8.80941e-01 -6.23434e-01 2.14389e-01 2.35633e-01 3.08399e-01 2.93844e-01 5.08672e-01 4.95043e-01 5.09124e-01 5.07744e-01 5.19042e-01 4.92675e-01
1.00000e+01 1.67000e+02 -1.49500e+01 -1.27361e-01 1.74057e-01 1.00000e+00 -8.43769e-01 2.34322e-02 3.57841e-01 8.80941e-01 -6.23434e-01 2.14389e-01 2.35633e-01 3.08399e-01 2.93844e-01 5.08672e-01 4.95043e-01 5.09124e-01 5.07744e-01 5.19042e-01 4.92675e-01
1.00000e+01 1.68000e+02 -2.09800e+01 -2.41486e-01 3.96408e-01 1.00000e+00 -6.28366e-01 2.34322e-02 3.57841e-01 8.80941e-01 -6.23434e-01 2.14389e-01 2.35633e-01 3.08399e-01 2.93844e-01 5.08672e-01 4.95043e-01 5.09124e-01 5.07744e-01 5.19042e-01 4.92675e-01
1.00000e+01 1.69000e+02 -1.78400e+01 -4.71562e-01 4.12312e-01 1.00000e+00 -4.07005e-01 2.34322e-02 3.57841e-01 8.80941e-01 -6.23434e-01 2.14389e-01 2.35633e-01 3.08399e-01 2.93844e-01 5.08672e-01 4.95043e-01 5.09124e-01 5.07744e-01 5.19042e-01 4.92675e-01
1.00000e+01 1.70000e+02 -1.20000e+01 3.64233e-01 3.63556e-01 6.34036e-01 -6.99486e-01 2.34322e-02 3.57841e-01 8.80941e-01 -6.23434e-01 2.14389e-01 2.35633e-01 3.08399e-01 2.93844e-01 5.08672e-01 4.95043e-01 5.09124e-01 5.07744e-01 5.19042e-01 4.92675e-01
1.00000e+01 1.71000e+02 -1.81500e+01 -1.26187e-01 8.29159e-02 9.41291e-01 -3.91394e-01 2.34322e-02 3.57841e-01 8.80941e-01 -6.23434e-01 2.14389e-01 2.35633e-01 3.08399e-01 2.93844e-01 5.08672e-01 4.95043e-01 5.09124e-01 5.07744e-01 5.19042e-01 4.92675e-01
1.00000e+01 1.72000e+02 -1.82100e+01 2.49601e-01 2.97122e-01 1.00000e+00 -5.38093e-01 2.34322e-02 3.57841e-01 8.80941e-01 -6.23434e-01 2.14389e-01 2.35633e-01 3.08399e-01 2.93844e-01 5.08672e-01 4.95043e-01 5.09124e-01 5.07744e-01 5.19042e-01 4.92675e-01
1.00000e+01 1.73000e+02 -1.47300e+01 1.79808e-01 2.51176e-01 5.97327e-01 -7.53679e-01 2.34322e-02 3.57841e-01 8.80941e-01 -6.23434e-01 2.14389e-01 2.35633e-01 3.08399e-01 2.93844e-01 5.08672e-01 4.95043e-01 5.09124e-01 5.07744e-01 5.19042e-01 4.92675e-01
1.00000e+01 1.74000e+02 -1.72200e+01 3.85893e-02 3.75623e-01 1.00000e+00 -4.64107e-01 2.34322e-02 3.57841e-01 8.80941e-01 -6.23434e-01 2.14389e-01 2.35633e-01 3.08399e-01 2.93844e-01 5.08672e-01 4.95043e-01 5.09124e-01 5.07744e-01 5.19042e-01 4.92675e-01
1.00000e+01 1.75000e+02 -2.04700e+01 5.53635e-02 3.30338e-01 6.19315e-01 -1.00000e+00 2.34322e-02 3.57841e-01 8.80941e-01 -6.23434e-01 2.14389e-01 2.35633e-01 3.08399e-01 2.93844e-01 5.08672e-01 4.95043e-01 5.09124e-01 5.07744e-01 5.19042e-01 4.92675e-01
1.10000e+01 1.76000e+02 -1.40200e+01 -5.22499e-02 3.87991e-01 9.22689e-01 -8.53013e-01 -1.38880e-01 3.40490e-01 7.91500e-01 -7.78135e-01 2.31485e-01 1.97134e-01 2.67539e-01 2.98811e-01 5.06910e-01 4.95603e-01 5.06740e-01 5.07024e-01 5.17440e-01 4.90505e-01
1.10000e+01 1.77000e+02 -1.87300e+01 2.59376e-01 4.36253e-01 6.00928e-01 -8.42233e-01 -1.38880e-01 3.40490e-01 7.91500e-01 -7.78135e-01 2.31485e-01 1.97134e-01 2.67539e-01 2.98811e-01 5.06910e-01 4.95603e-01 5.06740e-01 5.07024e-01 5.17440e-01 4.90505e-01
1.10000e+01 1.78000e+02 -1.62700e+01 -2.39766e-01 3.89613e-01 9.48624e-01 -5.99220e-01 -1.38880e-01 3.40490e-01 7.91500e-01 -7.78135e-01 2.31485e-01 1.97134e-01 2.67539e-01 2.98811e-01 5.06910e-01 4.95603e-01 5.06740e-01 5.07024e-01 5.17440e-01 4.90505e-01
1.10000e+01 1.79000e+02 -1.81200e+01 9.53886e-02 4.56924e-01 6.23995e-01 -3.37944e-01 -1.38880e-01 3.40490e-01 7.91500e-01 -7.78135e-01 2.31485e-01 1.97134e-01 2.67539e-01 2.98811e-01 5.06910e-01 4.95603e-01 5.06740e-01 5.07024e-01 5.17440e-01 4.90505e-01
1.10000e+01 1.80000e+02 -1.41900e+01 1.75886e-02 4.60146e-01 1.00000e+00 -2.15875e-01 -1.38880e-01 3.40490e-01 7.91500e-01 -7.78135e-01 2.31485e-01 1.97134e-01 2.67539e-01 2.98811e-01 5.06910e-01 4.95603e-01 5.06740e-01 5.07024e-01 5.17440e-01 4.90505e-01
1.10000e+01 1.81000e+02 -1.80700e+01 -2.83102e-01 5.04569e-01 9.22708e-01 -7.26226e-01 -1.38880e-01 3.40490e-01 7.91500e-01 -7.78135e-01 2.31485e-01 1.97134e-01 2.67539e-01 2.98811e-01 5.06910e-01 4.95603e-01 5.06740e-01 5.07024e-01 5.17440e-01 4.90505e-01
1.10000e+01 1.82000e+02 -1.88700e+01 -3.03522e-01 2.91190e-01 5.23601e-01 -9.79448e-01 -1.38880e-01 3.40490e-01 7.91500e-01 -7.78135e-01 2.31485e-01 1.97134e-01 2.67539e-01 2.98811e-01 5.06910e-01 4.95603e-01 5.06740e-01 5.07024e-01 5.17440e-01 4.90505e-01
1.10000e+01 1.83000e+02 -2.03400e+01 6.73471e-02 2.90735e-01 7.74829e-01 -1.00000e+00 -1.38880e-01 3.40490e-01 7.91500e-01 -7.78135e-01 2.31485e-01 1.97134e-01 2.67539e-01 2.98811e-01 5.06910e-01 4.95603e-01 5.06740e-01 5.07024e-01 5.17440e-01 4.90505e-01
1.10000e+01 1.84000e+02 -1.91900e+01 8.94364e-02 2.18198e-01 8.03439e-01 -3.13775e-01 -1.38880e-01 3.40490e-01 7.91500e-01 -7.78135e-01 2.31485e-01 1.97134e-01 2.67539e-01 2.98811e-01 5.06910e-01 4.95603e-01 5.06740e-01 5.07024e-01 5.17440e-01 4.90505e-01
1.10000e+01 1.85000e+02 -1.41600e+01 -4.05136e-01 4.93974e-01 8.92662e-01 -9.31876e-01 -1.38880e-01 3.40490e-01 7.91500e-01 -7.78135e-01 2.31485e-01 1.97134e-01 2.67539e-01 2.98811e-01 5.06910e-01 4.95603e-01 5.06740e-01 5.07024e-01 5.17440e-01 4.90505e-01
1.10000e+01 1.86000e+02 -1.96100e+01 -2.19096e-01 2.58874e-01 1.00000e+00 -6.38505e-01 -1.38880e-01 3.40490e-01 7.91500e-01 -7.78135e-01 2.31485e-01 1.97134e-01 2.67539e-01 2.98811e-01 5.06910e-01 4.95603e-01 5.06740e-01 5.07024e-01 5.17440e-01 4.90505e-01
1.10000e+01 1.87000e+02 -1.38900e+01 2.00717e-01 4.30107e-01 7.14072e-01 -9.50544e-01 -1.38880e-01 3.40490e-01 7.91500e-01 -7.78135e-01 2.31485e-01 1.97134e-01 2.67539e-01 2.98811e-01 5.06910e-01 4.95603e-01 5.06740e-01 5.07024e-01 5.17440e-01 4.90505e-01
1.10000e+01 1.88000e+02 -1.72400e+01 -1.41422e-01 3.63220e-01 7.30663e-01 -6.25816e-01 -1.38880e-01 3.40490e-01 7.91500e-01 -7.78135e-01 2.31485e-01 1.97134e-01 2.67539e-01 2.98811e-01 5.06910e-01 4.95603e-01 5.06740e-01 5.07024e-01 5.17440e-01 4.90505e-01
1.10000e+01 1.89000e+02 -1.95300e+01 -3.30302e-01 1.30539e-01 8.82282e-01 -1.00000e+00 -1.38880e-01 3.40490e-01 7.91500e-01 -7.78135e-01 2.31485e-01 1.97134e-01 2.67539e-01 2.98811e-01 5.06910e-01 4.95603e-01 5.06740e-01 5.07024e-01 5.17440e-01 4.90505e-01
1.10000e+01 1.90000e+02 -1.56000e+01 -1.17484e-01 3.99805e-01 3.86598e-01 -7.72553e-01 -1.38880e-01 3.40490e-01 7.91500e-01 -7.78135e-01 2.31485e-01 1.97134e-01 2.67539e-01 2.98811e-01 5.06910e-01 4.95603e-01 5.06740e-01 5.07024e-01 5.17440e-01 4.90505e-01
1.10000e+01 1.91000e+02 -1.81000e+01 -4.92063e-02 3.46650e-01 1.00000e+00 -9.01562e-01 -1.38880e-01 3.40490e-01 7.91500e-01 -7.78135e-01 2.31485e-01 1.97134e-01 2.67539e-01 2.98811e-01 5.06910e-01 4.95603e-01 5.06740e-01 5.07024e-01 5.17440e-01 4.90505e-01
1.20000e+01 1.92000e+02 -1.68200e+01 -2.00672e-01 5.25038e-02 3.81641e-01 -5.06635e-01 -7.75277e-02 2.91039e-01 7.97586e-01 -7.82050e-01 2.44541e-01 1.62636e-01 2.35452e-01 2.97302e-01 5.05602e-01 4.96843e-01 5.04265e-01 5.06969e-01 5.16328e-01 4.88775e-01
1.20000e+01 1.93000e+02 -1.90700e+01 -1.38780e-01 3.90867e-01 6.65055e-01 -6.06596e-01 -7.75277e-02 2.91039e-01 7.97586e-01 -7.82050e-01 2.44541e-01 1.62636e-01 2.35452e-01 2.97302e-01 5.05602e-01 4.96843e-01 5.04265e-01 5.06969e-01 5.16328e-01 4.88775e-01
1.20000e+01 1.94000e+02 -1.88800e+01 -9.12045e-02 4.25939e-01 1.00000e+00 -8.20329e-01 -7.75277e-02 2.91039e-01 7.97586e-01 -7.82050e-01 2.44541e-01 1.62636e-01 2.35452e-01 2.97302e-01 5.05602e-01 4.96843e-01 5.04265e-01 5.06969e-01 5.16328e-01 4.88775e-01
1.20000e+01 1.95000e+02 -1.66200e+01 -1.88772e-01 4.71532e-01 9.46579e-01 -4.12180e-01 -7.75277e-02 2.91039e-01 7.97586e-01 -7.82050e-01 2.44541e-01 1.62636e-01 2.35452e-01 2.97302e-01 5.05602e-01 4.96843e-01 5.04265e-01 5.06969e-01 5.16328e-01 4.88775e-01
1.20000e+01 1.96000e+02 -1.71400e+01 -1.67877e-01 3.91894e-01 8.92288e-01 -9.13896e-01 -7.75277e-02 2.91039e-01 7.97586e-01 -7.82050e-01 2.44541e-01 1.62636e-01 2.35452e-01 2.97302e-01 5.05602e-01 4.96843e-01 5.04265e-01 5.06969e-01 5.16328e-01 4.88775e-01
1.20000e+01 1.97000e+02 -1.73600e+01 -4.67764e-02 1.02717e-01 6.22122e-01 -3.94024e-01 -7.75277e-02 2.91039e-01 7.97586e-01 -7.82050e-01 2.44541e-01 1.62636e-01 2.35452e-01 2.97302e-01 5.05602e-01 4.96843e-01 5.04265e-01 5.06969e-01 5.16328e-01 4.88775e-01
1.20000e+01 1.98000e+02 -1.75900e+01 -3.16519e-01 5.65589e-01 1.00000e+00 -5.47702e-01 -7.75277e-02 2.91039e-01 7.97586e-01 -7.82050e-01 2.44541e-01 1.62636e-01 2.35452e-01 2.97302e-01 5.05602e-01 4.96843e-01 5.04265e-01 5.06969e-01 5.16328e-01 4.88775e-01
1.20000e+01 1.99000e+02 -1.89100e+01 -1.19285e-01 3.91600e-01 9.61426e-01 -9.75399e-01 -7.75277e-02 2.91039e-01 7.97586e-01 -7.82050e-01 2.44541e-01 1.62636e-01 2.35452e-01 2.97302e-01 5.05602e-01 4.96843e-01 5.04265e-01 5.06969e-01 5.16328e-01 4.88775e-01
1.20000e+01 2.00000e+02 -2.39800e+01 -1.04715e-01 4.06171e-01 8.12071e-01 -6.97957e-01 -7.75277e-02 2.91039e-01 7.97586e-01 -7.82050e-01 2.44541e-01 1.62636e-01 2.35452e-01 2.97302e-01 5.05602e-01 4.96843e-01 5.04265e-01 5.06969e-01 5.16328e-01 4.88775e-01
1.20000e+01 2.01000e+02 -1.67500e+01 -2.34257e-01 1.56200e-01 1.00000e+00 -5.79454e-01 -7.75277e-02 2.91039e-01 7.97586e-01 -7.82050e-01 2.44541e-01 1.62636e-01 2.35452e-01 2.97302e-01 5.05602e-01 4.96843e-01 5.04265e-01 5.06969e-01 5.16328e-01 4.88775e-01
1.20000e+01 2.02000e+02 -2.17800e+01 -3.59812e-01 4.90482e-01 5.52625e-01 -7.08964e-01 -7.75277e-02 2.91039e-01 7.97586e-01 -7.82050e-01 2.44541e-01 1.62636e-01 2.35452e-01 2.97302e-01 5.05602e-01 4.96843e-01 5.04265e-01 5.06969e-01 5.16328e-01 4.88775e-01
1.20000e+01 2.03000e+02 -1.52500e+01 1.83589e-02 4.29281e-01 1.00000e+00 -6.94204e-01 -7.75277e-02 2.91039e-01 7.97586e-01 -7.82050e-01 2.44541e-01 1.62636e-01 2.35452e-01 2.97302e-01 5.05602e-01 4.96843e-01 5.04265e-01 5.06969e-01 5.16328e-01 4.88775e-01
1.20000e+01 2.04000e+02 -1.73100e+01 -3.26276e-01 5.77943e-01 6.61534e-01 -8.32895e-01 -7.75277e-02 2.91039e-01 7.97586e-01 -7.82050e-01 2.44541e-01 1.62636e-01 2.35452e-01 2.97302e-01 5.05602e-01 4.96843e-01 5.04265e-01 5.06969e-01 5.16328e-01 4.88775e-01
1.20000e+01 2.05000e+02 -1.94300e+01 1.04852e-01 2.87368e-01 6.37983e-01 -9.69697e-01 -7.75277e-02 2.91039e-01 7.97586e-01 -7.82050e-01 2.44541e-01 1.62636e-01 2.35452e-01 2.97302e-01 5.05602e-01 4.96843e-01 5.04265e-01 5.06969e-01 5.16328e-01 4.88775e-01
1.20000e+01 2.06000e+02 -1.66900e+01 -5.56104e-01 2.45060e-01 1.00000e+00 -5.10224e-01 -7.75277e-02 2.91039e-01 7.97586e-01 -7.82050e-01 2.44541e-01 1.62636e-01 2.35452e-01 2.97302e-01 5.05602e-01 4.96843e-01 5.04265e-01 5.06969e-01 5.16328e-01 4.88775e-01
1.20000e+01 2.07000e+02 -1.88800e+01 -6.14747e-02 3.41181e-01 7.20448e-01 -1.00000e+00 -7.75277e-02 2.91039e-01 7.97586e-01 -7.82050e-01 2.44541e-01 1.62636e-01 2.35452e-01 2.97302e-01 5.05602e-01 4.96843e-01 5.04265e-01 5.06969e-01 5.16328e-01 4.88775e-01
1.30000e+01 2.08000e+02 -1.45700e+01 -4.44497e-01 2.92774e-01 8.01079e-01 -7.18227e-01 -1.55006e-01 4.14583e-01 7.29409e-01 -7.52630e-01 2.30913e-01 1.47139e-01 2.09930e-01 2.68512e-01 5.05944e-01 4.99430e-01 5.02869e-01 5.06474e-01 5.14488e-01 4.88191e-01
1.30000e+01 2.09000e+02 -2.19400e+01 -3.60139e-01 3.50916e-01 8.40794e-01 -8.32039e-01 -1.55006e-01 4.14583e-01 7.29409e-01 -7.52630e-01 2.30913e-01 1.47139e-01 2.09930e-01 2.68512e-01 5.05944e-01 4.99430e-01 5.02869e-01 5.06474e-01 5.14488e-01 4.88191e-01
1.30000e+01 2.10000e+02 -1.83400e+01 -1.77134e-01 3.98741e-01 7.49753e-01 -6.85905e-01 -1.55006e-01 4.14583e-01 7.29409e-01 -7.52630e-01 2.30913e-01 1.47139e-01 2.09930e-01 2.68512e-01 5.05944e-01 4.99430e-01 5.02869e-01 5.06474e-01 5.14488e-01 4.88191e-01
1.30000e+01 2.11000e+02 -1.98100e+01 -1.40527e-01 5.61352e-01 6.27983e-01 -9.64854e-01 -1.55006e-01 4.14583e-01 7.29409e-01 -7.52630e-01 2.30913e-01 1.47139e-01 2.09930e-01 2.68512e-01 5.05944e-01 4.99430e-01 5.02869e-01 5.06474e-01 5.14488e-01 4.88191e-01
1.30000e+01 2.12000e+02 -1.84500e+01 -6.77157e-02 3.08809e-01 5.67545e-01 -8.20729e-01 -1.55006e-01 4.14583e-01 7.29409e-01 -7.52630e-01 2.30913e-01 1.47139e-01 2.09930e-01 2.68512e-01 5.05944e-01 4.99430e-01 5.02869e-01 5.06474e-01 5.14488e-01 4.88191e-01
1.30000e+01 2.13000e+02 -1.95500e+01 -3.04134e-01 4.19312e-01 9.19800e-01 -6.06142e-01 -1.55006e-01 4.14583e-01 7.29409e-01 -7.52630e-01 2.30913e-01 1.47139e-01 2.09930e-01 2.68512e-01 5.05944e-01 4.99430e-01 5.02869e-01 5.06474e-01 5.14488e-01 4.88191e-01
1.30000e+01 2.14000e+02 -1.75700e+01 -1.55760e-01 2.78933e-01 7.75942e-01 -6.93393e-01 -1.55006e-01 4.14583e-01 7.29409e-01 -7.52630e-01 2.30913e-01 1.47139e-01 2.09930e-01 2.68512e-01 5.05944e-01 4.99430e-01 5.02869e-01 5.06474e-01 5.14488e-01 4.88191e-01
1.30000e+01 2.15000e+02 -1.94800e+01 -2.81134e-01 4.08632e-01 9.49977e-01 -7.05308e-01 -1.55006e-01 4.14583e-01 7.29409e-01 -7.52630e-01 2.30913e-01 1.47139e-01 2.09930e-01 2.68512e-01 5.05944e-01 4.99430e-01 5.02869e-01 5.06474e-01 5.14488e-01 4.88191e-01
1.30000e+01 2.16000e+02 -1.45800e+01 -2.56804e-02 3.77775e-01 1.00000e+00 -6.22780e-01 -1.55006e-01 4.14583e-01 7.29409e-01 -7.52630e-01 2.30913e-01 1.47139e-01 2.09930e-01 2.68512e-01 5.05944e-01 4.99430e-01 5.02869e-01 5.06474e-01 5.14488e-01 4.88191e-01
1.30000e+01 2.17000e+02 -2.04100e+01 -4.09506e-02 5.79939e-01 7.75176e-01 -8.75533e-01 -1.55006e-01 4.14583e-01 7.29409e-01 -7.52630e-01 2.30913e-01 1.47139e-01 2.09930e-01 2.68512e-01 5.05944e-01 4.99430e-01 5.02869e-01 5.06474e-01 5.14488e-01 4.88191e-01
1.30000e+01 2.18000e+02 -1.62100e+01 -9.03963e-02 5.88246e-01 9.39339e-01 -6.06599e-01 -1.55006e-01 4.14583e-01 7.29409e-01 -7.52630e-01 2.30913e-01 1.47139e-01 2.09930e-01 2.68512e-01 5.05944e-01 4.99430e-01 5.02869e-01 5.06474e-01 5.14488e-01 4.88191e-01
1.30000e+01 2.19000e+02 -1.59700e+01 1.85933e-01 4.40238e-01 6.68866e-01 -5.32975e-01 -1.55006e-01 4.14583e-01 7.29409e-01 -7.52630e-01 2.30913e-01 1.47139e-01 2.09930e-01 2.68512e-01 5.05944e-01 4.99430e-01 5.02869e-01 5.06474e-01 5.14488e-01 4.88191e-01
1.30000e+01 2.20000e+02 -1.35700e+01 7.32551e-03 4.11264e-01 8.99060e-01 -4.11015e-01 -1.55006e-01 4.14583e-01 7.29409e-01 -7.52630e-01 2.30913e-01 1.47139e-01 2.09930e-01 2.68512e-01 5.05944e-01 4.99430e-01 5.02869e-01 5.06474e-01 5.14488e-01 4.88191e-01
1.30000e+01 2.21000e+02 -1.73500e+01 1.41964e-01 6.12386e-01 9.88099e-01 -6.16490e-01 -1.55006e-01 4.14583e-01 7.29409e-01 -7.52630e-01 2.30913e-01 1.47139e-01 2.09930e-01 2.68512e-01 5.05944e-01 4.99430e-01 5.02869e-01 5.06474e-01 5.14488e-01 4.88191e-01
1.30000e+01 2.22000e+02 -1.54200e+01 -2.09597e-01 5.02423e-01 7.17994e-01 -6.42669e-01 -1.55006e-01 4.14583e-01 7.29409e-01 -7.52630e-01 2.30913e-01 1.47139e-01 2.09930e-01 2.68512e-01 5.05944e-01 4.99430e-01 5.02869e-01 5.06474e-01 5.14488e-01 4.88191e-01
1.30000e+01 2.23000e+02 -2.33000e+01 -4.03908e-01 3.88840e-01 6.67846e-01 -7.11841e-01 -1.55006e-01 4.14583e-01 7.29409e-01 -7.52630e-01 2.30913e-01 1.47139e-01 2.09930e-01 2.68512e-01 5.05944e-01 4.99430e-01 5.02869e-01 5.06474e-01 5.14488e-01 4.88191e-01
1.40000e+01 2.24000e+02 -1.97000e+01 -4.34182e-01 4.84615e-01 7.68120e-01 -1.00000e+00 -2.80535e-01 4.27417e-01 7.63807e-01 -7.80647e-01 2.14564e-01 1.31299e-01 1.87143e-01 2.21439e-01 5.06063e-01 5.02099e-01 5.01810e-01 5.06091e-01 5.13635e-01 4.88522e-01
1.40000e+01 2.25000e+02 -1.93300e+01 2.65237e-01 4.92925e-01 7.00484e-01 -1.00000e+00 -2.80535e-01 4.27417e-01 7.63807e-01 -7.80647e-01 2.14564e-01 1.31299e-01 1.87143e-01 2.21439e-01 5.06063e-01 5.02099e-01 5.01810e-01 5.06091e-01 5.13635e-01 4.88522e-01
1.40000e+01 2.26000e+02 -1.83500e+01 -2.27867e-01 5.40721e-01 8.44728e-01 -8.82863e-01 -2.80535e-01 4.27417e-01 7.63807e-01 -7.80647e-01 2.14564e-01 1.31299e-01 1.87143e-01 2.21439e-01 5.06063e-01 5.02099e-01 5.01810e-01 5.06091e-01 5.13635e-01 4.88522e-01
1.40000e+01 2.27000e+02 -1.95000e+01 -1.77254e-01 4.27961e-01 8.26171e-01 -5.94752e-01 -2.80535e-01 4.27417e-01 7.63807e-01 -7.80647e-01 2.14564e-01 1.31299e-01 1.87143e-01 2.21439e-01 5.06063e-01 5.02099e-01 5.01810e-01 5.06091e-01 5.13635e-01 4.88522e-01
1.40000e+01 2.28000e+02 -1.83600e+01 -1.50961e-02 4.93773e-01 6.76342e-01 -8.11349e-01 -2.80535e-01 4.27417e-01 7.63807e-01 -7.80647e-01 2.14564e-01 1.31299e-01 1.87143e-01 2.21439e-01 5.06063e-01 5.02099e-01 5.01810e-01 5.06091e-01 5.13635e-01 4.88522e-01
1.40000e+01 2.29000e+02 -1.50600e+01 -1.76006e-01 2.41990e-01 6.65834e-01 -8.81352e-01 -2.80535e-01 4.27417e-01 7.63807e-01 -7.80647e-01 2.14564e-01 1.31299e-01 1.87143e-01 2.21439e-01 5.06063e-01 5.02099e-01 5.01810e-01 5.06091e-01 5.13635e-01 4.88522e-01
1.40000e+01 2.30000e+02 -2.02700e+01 -4.97235e-01 3.99893e-01 7.93573e-01 -5.97462e-01 -2.80535e-01 4.27417e-01 7.63807e-01 -7.80647e-01 2.14564e-01 1.31299e-01 1.87143e-01 2.21439e-01 5.06063e-01 5.02099e-01 5.01810e-01 5.06091e-01 5.13635e-01 4.88522e-01
1.40000e+01 2.31000e+02 -1.81700e+01 -4.06840e-01 4.00957e-01 9.25854e-01 -8.42516e-01 -2.80535e-01 4.27417e-01 7.63807e-01 -7.80647e-01 2.14564e-01 1.31299e-01 1.87143e-01 2.21439e-01 5.06063e-01 5.02099e-01 5.01810e-01 5.06091e-01 5.13635e-01 4.88522e-01
1.40000e+01 2.32000e+02 -1.63600e+01 -3.78518e-01 5.23532e-01 4.74195e-01 -9.75480e-01 -2.80535e-01 4.27417e-01 7.63807e-01 -7.80647e-01 2.14564e-01 1.31299e-01 1.87143e-01 2.21439e-01 5.06063e-01 5.02099e-01 5.01810e-01 5.06091e-01 5.13635e-01 4.88522e-01
1.40000e+01 2.33000e+02 -1.47600e+01 -3.64781e-01 4.99849e-01 5.56516e-01 -8.62669e-01 -2.80535e-01 4.27417e-01 7.63807e-01 -7.80647e-01 2.14564e-01 1.31299e-01 1.87143e-01 2.21439e-01 5.06063e-01 5.02099e-01 5.01810e-01 5.06091e-01 5.13635e-01 4.88522e-01
1.40000e+01 2.34000e+02 -1.82400e+01 -4.58207e-01 3.48502e-01 9.65384e-01 -5.48667e-01 -2.80535e-01 4.27417e-01 7.63807e-01 -7.80647e-01 2.14564e-01 1.31299e-01 1.87143e-01 2.21439e-01 5.06063e-01 5.02099e-01 5.01810e-01 5.06091e-01 5.13635e-01 4.88522e-01
1.40000e+01 2.35000e+02 -1.94800e+01 -1.51691e-01 4.26792e-01 6.91970e-01 -7.88936e-01 -2.80535e-01 4.27417e-01 7.63807e-01 -7.80647e-01 2.14564e-01 1.31299e-01 1.87143e-01 2.21439e-01 5.06063e-01 5.02099e-01 5.01810e-01 5.06091e-01 5.13635e-01 4.88522e-01
1.40000e+01 2.36000e+02 -1.66200e+01 -4.53619e-01 6.48314e-01 9.27965e-01 -7.06203e-01 -2.80535e-01 4.27417e-01 7.63807e-01 -7.80647e-01 2.14564e-01 1.31299e-01 1.87143e-01 2.21439e-01 5.06063e-01 5.02099e-01 5.01810e-01 5.06091e-01 5.13635e-01 4.88522e-01
1.40000e+01 2.37000e+02 -1.81300e+01 -4.63386e-01 3.03475e-01 8.72296e-01 -8.58535e-01 -2.80535e-01 4.27417e-01 7.63807e-01 -7.80647e-01 2.14564e-01 1.31299e-01 1.87143e-01 2.21439e-01 5.06063e-01 5.02099e-01 5.01810e-01 5.06091e-01 5.13635e-01 4.88522e-01
1.40000e+01 2.38000e+02 -2.01100e+01 -9.67590e-02 5.09094e-01 8.10124e-01 -2.63846e-01 -2.80535e-01 4.27417e-01 7.63807e-01 -7.80647e-01 2.14564e-01 1.31299e-01 1.87143e-01 2.21439e-01 5.06063e-01 5.02099e-01 5.01810e-01 5.06091e-01 5.13635e-01 4.88522e-01
1.40000e+01 2.39000e+02 -2.18300e+01 -3.93345e-01 4.11139e-01 7.94355e-01 -6.20538e-01 -2.80535e-01 4.27417e-01 7.63807e-01 -7.80647e-01 2.14564e-01 1.31299e-01 1.87143e-01 2.21439e-01 5.06063e-01 5.02099e-01 5.01810e-01 5.06091e-01 5.13635e-01 4.88522e-01
1.50000e+01 2.40000e+02 -1.79900e+01 -1.11232e-01 4.90697e-01 6.43297e-01 -7.16957e-01 -2.72983e-01 4.42133e-01 7.79251e-01 -6.51217e-01 2.24201e-01 1.08271e-01 1.58455e-01 2.18811e-01 5.05560e-01 5.04112e-01 5.00380e-01 5.06100e-01 5.13216e-01 4.89138e-01
1.50000e+01 2.41000e+02 -1.95900e+01 -5.63751e-02 1.79622e-01 7.04104e-01 -5.11477e-01 -2.72983e-01 4.42133e-01 7.79251e-01 -6.51217e-01 2.24201e-01 1.08271e-01 1.58455e-01 2.18811e-01 5.05560e-01 5.04112e-01 5.00380e-01 5.06100e-01 5.13216e-01 4.89138e-01
1.50000e+01 2.42000e+02 -2.04400e+01 -1.18327e-01 4.16578e-01 1.00000e+00 -6.26778e-01 -2.72983e-01 4.42133e-01 7.79251e-01 -6.51217e-01 2.24201e-01 1.08271e-01 1.58455e-01 2.18811e-01 5.05560e-01 5.04112e-01 5.00380e-01 5.06100e-01 5.13216e-01 4.89138e-01
1.50000e+01 2.43000e+02 -1.96600e+01 -2.36349e-01 6.77320e-01 6.40592e-01 -9.02181e-01 -2.72983e-01 4.42133e-01 7.79251e-01 -6.51217e-01 2.24201e-01 1.08271e-01 1.58455e-01 2.18811e-01 5.05560e-01 5.04112e-01 5.00380e-01 5.06100e-01 5.13216e-01 4.89138e-01
1.50000e+01 2.44000e+02 -1.80100e+01 -3.86403e-01 3.84390e-01 7.92601e-01 -6.72804e-01 -2.72983e-01 4.42133e-01 7.79251e-01 -6.51217e-01 2.24201e-01 1.08271e-01 1.58455e-01 2.18811e-01 5.05560e-01 5.04112e-01 5.00380e-01 5.06100e-01 5.13216e-01 4.89138e-01
1.50000e+01 2.45000e+02 -1.67000e+01 -4.89757e-01 4.99832e-01 6.64848e-01 -5.94442e-01 -2.72983e-01 4.42133e-01 7.79251e-01 -6.51217e-01 2.24201e-01 1.08271e-01 1.58455e-01 2.18811e-01 5.05560e-01 5.04112e-01 5.00380e-01 5.06100e-01 5.13216e-01 4.89138e-01
1.50000e+01 2.46000e+02 -1.84000e+01 -5.38235e-01 4.26365e-01 8.84195e-01 -6.92633e-01 -2.72983e-01 4.42133e-01 7.79251e-01 -6.51217e-01 2.24201e-01 1.08271e-01 1.58455e-01 2.18811e-01 5.05560e-01 5.04112e-01 5.00380e-01 5.06100e-01 5.13216e-01 4.89138e-01
1.50000e+01 2.47000e+02 -1.68200e+01 -9.55646e-02 4.29232e-01 7.81887e-01 -7.85512e-01 -2.72983e-01 4.42133e-01 7.79251e-01 -6.51217e-01 2.24201e-01 1.08271e-01 1.58455e-01 2.18811e-01 5.05560e-01 5.04112e-01 5.00380e-01 5.06100e-01 5.13216e-01 4.89138e-01
1.50000e+01 2.48000e+02 -1.41300e+01 -2.99245e-01 5.64882e-01 9.43882e-01 -7.62656e-01 -2.72983e-01 4.42133e-01 7.79251e-01 -6.51217e-01 2.24201e-01 1.08271e-01 1.58455e-01 2.18811e-01 5.05560e-01 5.04112e-01 5.00380e-01 5.06100e-01 5.13216e-01 4.89138e-01
1.50000e+01 2.49000e+02 -1.75100e+01 -1.95924e-01 4.50085e-01 9.77483e-01 -5.51053e-01 -2.72983e-01 4.42133e-01 7.79251e-01 -6.51217e-01 2.24201e-01 1.08271e-01 1.58455e-01 2.18811e-01 5.05560e-01 5.04112e-01 5.00380e-01 5.06100e-01 5.13216e-01 4.89138e-01
1.50000e+01 2.50000e+02 -1.62100e+01 -7.52352e-01 3.57390e-01 8.84153e-01 -6.37894e-01 -2.72983e-01 4.42133e-01 7.79251e-01 -6.51217e-01 2.24201e-01 1.08271e-01 1.58455e-01 2.18811e-01 5.05560e-01 5.04112e-01 5.00380e-01 5.06100e-01 5.13216e-01 4.89138e-01
1.50000e+01 2.51000e+02 -1.91100e+01 -4.22629e-01 4.95572e-01 7.40888e-01 -6.43351e-01 -2.72983e-01 4.42133e-01 7.79251e-01 -6.51217e-01 2.24201e-01 1.08271e-01 1.58455e-01 2.18811e-01 5.05560e-01 5.04112e-01 5.00380e-01 5.06100e-01 5.13216e-01 4.89138e-01
1.50000e+01 2.52000e+02 -1.65300e+01 2.01943e-01 4.46901e-01 7.55802e-01 -8.01922e-01 -2.72983e-01 4.42133e-01 7.79251e-01 -6.51217e-01 2.24201e-01 1.08271e-01 1.58455e-01 2.18811e-01 5.05560e-01 5.04112e-01 5.00380e-01 5.06100e-01 5.13216e-01 4.89138e-01
1.50000e+01 2.53000e+02 -1.71200e+01 -3.33198e-01 4.79096e-01 7.24423e-01 -4.06372e-01 -2.72983e-01 4.42133e-01 7.79251e-01 -6.51217e-01 2.24201e-01 1.08271e-01 1.58455e-01 2.18811e-01 5.05560e-01 5.04112e-01 5.00380e-01 5.06100e-01 5.13216e-01 4.89138e-01
1.50000e+01 2.54000e+02 -1.63100e+01 -3.51969e-01 3.42129e-01 8.90982e-01 -5.27995e-01 -2.72983e-01 4.42133e-01 7.79251e-01 -6.51217e-01 2.24201e-01 1.08271e-01 1.58455e-01 2.18811e-01 5.05560e-01 5.04112e-01 5.00380e-01 5.06100e-01 5.13216e-01 4.89138e-01
1.50000e+01 2.55000e+02 -1.53900e+01 -3.44905e-01 4.79098e-01 5.18599e-01 -7.16291e-01 -2.72983e-01 4.42133e-01 7.79251e-01 -6.51217e-01 2.24201e-01 1.08271e-01 1.58455e-01 2.18811e-01 5.05560e-01 5.04112e-01 5.00380e-01 5.06100e-01 5.13216e-01 4.89138e-01
1.60000e+01 2.56000e+02 -1.82900e+01 2.56511e-01 2.46647e-01 9.19763e-01 -4.78967e-01 -2.23767e-01 4.37533e-01 7.94870e-01 -6.74043e-01 2.26336e-01 1.24273e-01 1.43640e-01 2.18899e-01 5.06132e-01 5.06053e-01 4.98647e-01 5.05969e-01 5.15254e-01 4.89618e-01
1.60000e+01 2.57000e+02 -1.27900e+01 -3.87269e-01 3.84123e-01 1.00000e+00 -6.19088e-01 -2.23767e-01 4.37533e-01 7.94870e-01 -6.74043e-01 2.26336e-01 1.24273e-01 1.43640e-01 2.18899e-01 5.06132e-01 5.06053e-01 4.98647e-01 5.05969e-01 5.15254e-01 4.89618e-01
1.60000e+01 2.58000e+02 -1.96900e+01 -2.68520e-01 5.55262e-01 5.95262e-01 -6.33427e-01 -2.23767e-01 4.37533e-01 7.94870e-01 -6.74043e-01 2.26336e-01 1.24273e-01 1.43640e-01 2.18899e-01 5.06132e-01 5.06053e-01 4.98647e-01 5.05969e-01 5.15254e-01 4.89618e-01
1.60000e+01 2.59000e+02 -1.77400e+01 -1.81327e-01 3.92803e-01 7.88244e-01 -5.83390e-01 -2.23767e-01 4.37533e-01 7.94870e-01 -6.74043e-01 2.26336e-01 1.24273e-01 1.43640e-01 2.18899e-01 5.06132e-01 5.06053e-01 4.98647e-01 5.05969e-01 5.15254e-01 4.89618e-01
1.60000e+01 2.60000e+02 -1.81500e+01 -1.81366e-01 3.65986e-01 8.15552e-01 -8.37544e-01 -2.23767e-01 4.37533e-01 7.94870e-01 -6.74043e-01 2.26336e-01 1.24273e-01 1.43640e-01 2.18899e-01 5.06132e-01 5.06053e-01 4.98647e-01 5.05969e-01 5.15254e-01 4.89618e-01
1.60000e+01 2.61000e+02 -1.98400e+01 -3.23110e-01 4.06940e-01 8.25654e-01 -5.79470e-01 -2.23767e-01 4.37533e-01 7.94870e-01 -6.74043e-01 2.26336e-01 1.24273e-01 1.43640e-01 2.18899e-01 5.06132e-01 5.06053e-01 4.98647e-01 5.05969e-01 5.15254e-01 4.89618e-01
1.60000e+01 2.62000e+02 -1.38800e+01 -1.64051e-01 5.62628e-01 8.87961e-01 -5.43639e-01 -2.23767e-01 4.37533e-01 7.94870e-01 -6.74043e-01 2.26336e-01 1.24273e-01 1.43640e-01 2.18899e-01 5.06132e-01 5.06053e-01 4.98647e-01 5.05969e-01 5.15254e-01 4.89618e-01
1.60000e+01 2.63000e+02 -1.40400e+01 -3.63499e-01 6.12409e-01 9.70054e-01 -9.10589e-01 -2.23767e-01 4.37533e-01 7.94870e-01 -6.74043e-01 2.26336e-01 1.24273e-01 1.43640e-01 2.18899e-01 5.06132e-01 5.06053e-01 4.98647e-01 5.05969e-01 5.15254e-01 4.89618e-01
1.60000e+01 2.64000e+02 -1.97400e+01 -1.16730e-01 4.86491e-01 8.41650e-01 -6.27423e-01 -2.23767e-01 4.37533e-01 7.94870e-01 -6.74043e-01 2.26336e-01 1.24273e-01 1.43640e-01 2.18899e-01 5.06132e-01 5.06053e-01 4.98647e-01 5.05969e-01 5.15254e-01 4.89618e-01
1.60000e+01 2.65000e+02 -2.34400e+01 -8.87631e-02 3.31890e-01 8.84747e-01 -7.90838e-01 -2.23767e-01 4.37533e-01 7.94870e-01 -6.74043e-01 2.26336e-01 1.24273e-01 1.43640e-01 2.18899e-01 5.06132e-01 5.06053e-01 4.98647e-01 5.05969e-01 5.15254e-01 4.89618e-01
1.60000e+01 2.66000e+02 -1.93600e+01 -4.42894e-01 4.98505e-01 6.17878e-01 -6.85841e-01 -2.23767e-01 4.37533e-01 7.94870e-01 -6.74043e-01 2.26336e-01 1.24273e-01 1.43640e-01 2.18899e-01 5.06132e-01 5.06053e-01 4.98647e-01 5.05969e-01 5.15254e-01 4.89618e-01
1.60000e+01 2.67000e+02 -1.68200e+01 1.47343e-01 5.85187e-01 5.88358e-01 -7.99875e-01 -2.23767e-01 4.37533e-01 7.94870e-01 -6.74043e-01 2.26336e-01 1.24273e-01 1.43640e-01 2.18899e-01 5.06132e-01 5.06053e-01 4.98647e-01 5.05969e-01 5.15254e-01 4.89618e-01
1.60000e+01 2.68000e+02 -1.19600e+01 -5.62102e-01 4.12761e-01 8.49993e-01 -6.84931e-01 -2.23767e-01 4.37533e-01 7.94870e-01 -6.74043e-01 2.26336e-01 1.24273e-01 1.43640e-01 2.18899e-01 5.06132e-01 5.06053e-01 4.98647e-01 5.05969e-01 5.15254e-01 4.89618e-01
1.60000e+01 2.69000e+02 -1.82300e+01 1.12762e-01 4.13425e-01 8.05076e-01 -6.61872e-01 -2.23767e-01 4.37533e-01 7.94870e-01 -6.74043e-01 2.26336e-01 1.24273e-01 1.43640e-01 2.18899e-01 5.06132e-01 5.06053e-01 4.98647e-01 5.05969e-01 5.15254e-01 4.89618e-01
1.60000e+01 2.70000e+02 -1.82100e+01 -3.38246e-01 5.28155e-01 7.65728e-01 -6.12115e-01 -2.23767e-01 4.37533e-01 7.94870e-01 -6.74043e-01 2.26336e-01 1.24273e-01 1.43640e-01 2.18899e-01 5.06132e-01 5.06053e-01 4.98647e-01 5.05969e-01 5.15254e-01 4.89618e-01
1.60000e+01 2.71000e+02 -1.43800e+01 -3.08400e-01 4.60594e-01 7.74222e-01 -8.36207e-01 -2.23767e-01 4.37533e-01 7.94870e-01 -6.74043e-01 2.26336e-01 1.24273e-01 1.43640e-01 2.18899e-01 5.06132e-01 5.06053e-01 4.98647e-01 5.05969e-01 5.15254e-01 4.89618e-01
1.70000e+01 2.72000e+02 -1.54000e+01 3.07295e-02 4.77294e-01 6.54795e-01 -5.04438e-01 -1.71875e-01 4.16793e-01 7.95988e-01 -6.80321e-01 2.16095e-01 1.36273e-01 1.38779e-01 1.90004e-01 5.08019e-01 5.08974e-01 4.97509e-01 5.04707e-01 5.17533e-01 4.89975e-01
1.70000e+01 2.73000e+02 -1.91600e+01 -2.03860e-01 2.76308e-01 8.09739e-01 -2.00250e-01 -1.71875e-01 4.16793e-01 7.95988e-01 -6.80321e-01 2.16095e-01 1.36273e-01 1.38779e-01 1.90004e-01 5.08019e-01 5.08974e-01 4.97509e-01 5.04707e-01 5.17533e-01 4.89975e-01
1.70000e+01 2.74000e+02 -1.96000e+01 -4.31922e-01 4.84942e-01 8.98258e-01 -8.83573e-01 -1.71875e-01 4.16793e-01 7.95988e-01 -6.80321e-01 2.16095e-01 1.36273e-01 1.38779e-01 1.90004e-01 5.08019e-01 5.08974e-01 4.97509e-01 5.04707e-01 5.17533e-01 4.89975e-01
1.70000e+01 2.75000e+02 -1.45500e+01 -1.47780e-01 5.24583e-01 7.89756e-01 -7.45483e-01 -1.71875e-01 4.16793e-01 7.95988e-01 -6.80321e-01 2.16095e-01 1.36273e-01 1.38779e-01 1.90004e-01 5.08019e-01 5.08974e-01 4.97509e-01 5.04707e-01 5.17533e-01 4.89975e-01
1.70000e+01 2.76000e+02 -1.65700e+01 -2.16169e-01 5.62755e-01 8.76919e-01 -6.70765e-01 -1.71875e-01 4.16793e-01 7.95988e-01 -6.80321e-01 2.16095e-01 1.36273e-01 1.38779e-01 1.90004e-01 5.08019e-01 5.08974e-01 4.97509e-01 5.04707e-01 5.17533e-01 4.89975e-01
1.70000e+01 2.77000e+02 -8.62000e+00 -4.96540e-01 3.36853e-01 6.58116e-01 -4.58172e-01 -1.71875e-01 4.16793e-01 7.95988e-01 -6.80321e-01 2.16095e-01 1.36273e-01 1.38779e-01 1.90004e-01 5.08019e-01 5.08974e-01 4.97509e-01 5.04707e-01 5.17533e-01 4.89975e-01
1.70000e+01 2.78000e+02 -1.74000e+01 -2.52400e-01 2.86746e-01 7.14415e-01 -4.71597e-01 -1.71875e-01 4.16793e-01 7.95988e-01 -6.80321e-01 2.16095e-01 1.36273e-01 1.38779e-01 1.90004e-01 5.08019e-01 5.08974e-01 4.97509e-01 5.04707e-01 5.17533e-01 4.89975e-01
1.70000e+01 2.79000e+02 -1.65500e+01 -3.87716e-01 7.61018e-01 7.44888e-01 -6.79674e-01 -1.71875e-01 4.16793e-01 7.95988e-01 -6.80321e-01 2.16095e-01 1.36273e-01 1.38779e-01 1.90004e-01 5.08019e-01 5.08974e-01 4.97509e-01 5.04707e-01 5.17533e-01 4.89975e-01
1.70000e+01 2.80000e+02 -1.62900e+01 -6.50689e-02 4.18530e-01 7.25978e-01 -6.85310e-01 -1.71875e-01 4.16793e-01 7.95988e-01 -6.80321e-01 2.16095e-01 1.36273e-01 1.38779e-01 1.90004e-01 5.08019e-01 5.08974e-01 4.97509e-01 5.04707e-01 5.17533e-01 4.89975e-01
1.70000e+01 2.81000e+02 -2.04400e+01 1.49263e-01 3.59893e-01 8.02283e-01 -7.29203e-01 -1.71875e-01 4.16793e-01 7.95988e-01 -6.80321e-01 2.16095e-01 1.36273e-01 1.38779e-01 1.90004e-01 5.08019e-01 5.08974e-01 4.97509e-01 5.04707e-01 5.17533e-01 4.89975e-01
1.70000e+01 2.82000e+02 -1.73600e+01 -2.53985e-01 4.03346e-01 7.39406e-01 -8.07190e-01 -1.71875e-01 4.16793e-01 7.95988e-01 -6.80321e-01 2.16095e-01 1.36273e-01 1.38779e-01 1.90004e-01 5.08019e-01 5.08974e-01 4.97509e-01 5.04707e-01 5.17533e-01 4.89975e-01
1.70000e+01 2.83000e+02 -1.98900e+01 -2.17460e-01 4.41240e-01 7.88301e-01 -3.98203e-01 -1.71875e-01 4.16793e-01 7.95988e-01 -6.80321e-01 2.16095e-01 1.36273e-01 1.38779e-01 1.90004e-01 5.08019e-01 5.08974e-01 4.97509e-01 5.04707e-01 5.17533e-01 4.89975e-01
1.70000e+01 2.84000e+02 -1.51900e+01 -2.12929e-01 1.75558e-01 1.00000e+00 -5.85620e-01 -1.71875e-01 4.16793e-01 7.95988e-01 -6.80321e-01 2.16095e-01 1.36273e-01 1.38779e-01 1.90004e-01 5.08019e-01 5.08974e-01 4.97509e-01 5.04707e-01 5.17533e-01 4.89975e-01
1.70000e+01 2.85000e+02 -2.33600e+01 -1.57348e-01 2.95553e-01 9.30321e-01 -7.15758e-01 -1.71875e-01 4.16793e-01 7.95988e-01 -6.80321e-01 2.16095e-01 1.36273e-01 1.38779e-01 1.90004e-01 5.08019e-01 5.08974e-01 4.97509e-01 5.04707e-01 5.17533e-01 4.89975e-01
1.70000e+01 2.86000e+02 -1.66500e+01 -2.34926e-02 1.98857e-01 8.12474e-01 -7.32416e-01 -1.71875e-01 4.16793e-01 7.95988e-01 -6.80321e-01 2.16095e-01 1.36273e-01 1.38779e-01 1.90004e-01 5.08019e-01 5.08974e-01 4.97509e-01 5.04707e-01 5.17533e-01 4.89975e-01
1.70000e+01 2.87000e+02 -2.04800e+01 -2.04265e-03 3.77474e-01 6.46061e-01 -6.60151e-01 -1.71875e-01 4.16793e-01 7.95988e-01 -6.80321e-01 2.16095e-01 1.36273e-01 1.38779e-01 1.90004e-01 5.08019e-01 5.08974e-01 4.97509e-01 5.04707e-01 5.17533e-01 4.89975e-01
1.80000e+01 2.88000e+02 -1.75300e+01 -1.29256e-01 4.58350e-01 8.14253e-01 -5.83830e-01 -1.27073e-01 3.60005e-01 8.27079e-01 -6.35930e-01 2.07609e-01 1.29300e-01 1.33236e-01 1.82441e-01 5.10497e-01 5.12295e-01 4.97527e-01 5.03753e-01 5.19531e-01 4.90195e-01
1.80000e+01 2.89000e+02 -1.82900e+01 -1.79725e-01 5.23125e-01 7.72516e-01 -8.08944e-01 -1.27073e-01 3.60005e-01 8.27079e-01 -6.35930e-01 2.07609e-01 1.29300e-01 1.33236e-01 1.82441e-01 5.10497e-01 5.12295e-01 4.97527e-01 5.03753e-01 5.19531e-01 4.90195e-01
1.80000e+01 2.90000e+02 -2.27300e+01 -1.62728e-01 4.24499e-01 9.60743e-01 -5.27836e-01 -1.27073e-01 3.60005e-01 8.27079e-01 -6.35930e-01 2.07609e-01 1.29300e-01 1.33236e-01 1.82441e-01 5.10497e-01 5.12295e-01 4.97527e-01 5.03753e-01 5.19531e-01 4.90195e-01
1.80000e+01 2.91000e+02 -1.72500e+01 -2.06901e-01 1.86442e-01 8.22234e-01 -6.74251e-01 -1.27073e-01 3.60005e-01 8.27079e-01 -6.35930e-01 2.07609e-01 1.29300e-01 1.33236e-01 1.82441e-01 5.10497e-01 5.12295e-01 4.97527e-01 5.03753e-01 5.19531e-01 4.90195e-01
1.80000e+01 2.92000e+02 -1.98200e+01 -2.80083e-03 4.91705e-01 8.71029e-01 -8.52687e-01 -1.27073e-01 3.60005e-01 8.27079e-01 -6.35930e-01 2.07609e-01 1.29300e-01 1.33236e-01 1.82441e-01 5.10497e-01 5.12295e-01 4.97527e-01 5.03753e-01 5.19531e-01 4.90195e-01
1.80000e+01 2.93000e+02 -1.39300e+01 -4.55686e-02 5.66896e-01 9.79159e-01 -7.62837e-01 -1.27073e-01 3.60005e-01 8.27079e-01 -6.35930e-01 2.07609e-01 1.29300e-01 1.33236e-01 1.82441e-01 5.10497e-01 5.12295e-01 4.97527e-01 5.03753e-01 5.19531e-01 4.90195e-01
1.80000e+01 2.94000e+02 -1.97000e+01 -3.05883e-01 2.96783e-01 8.30121e-01 -8.86596e-01 -1.27073e-01 3.60005e-01 8.27079e-01 -6.35930e-01 2.07609e-01 1.29300e-01 1.33236e-01 1.82441e-01 5.10497e-01 5.12295e-01 4.97527e-01 5.03753e-01 5.19531e-01 4.90195e-01
1.80000e+01 2.95000e+02 -1.89200e+01 -5.80486e-02 3.35004e-01 6.85699e-01 -6.07026e-01 -1.27073e-01 3.60005e-01 8.27079e-01 -6.35930e-01 2.07609e-01 1.29300e-01 1.33236e-01 1.82441e-01 5.10497e-01 5.12295e-01 4.97527e-01 5.03753e-01 5.19531e-01 4.90195e-01
1.80000e+01 2.96000e+02 -2.10600e+01 -1.21060e-01 2.41352e-01 8.60343e-01 -5.56807e-01 -1.27073e-01 3.60005e-01 8.27079e-01 -6.35930e-01 2.07609e-01 1.29300e-01 1.33236e-01 1.82441e-01 5.10497e-01 5.12295e-01 4.97527e-01 5.03753e-01 5.19531e-01 4.90195e-01
1.80000e+01 2.97000e+02 -2.04100e+01 -1.68706e-01 5.84972e-01 7.94610e-01 -5.03504e-01 -1.27073e-01 3.60005e-01 8.27079e-01 -6.35930e-01 2.07609e-01 1.29300e-01 1.33236e-01 1.82441e-01 5.10497e-01 5.12295e-01 4.97527e-01 5.03753e-01 5.19531e-01 4.90195e-01
1.80000e+01 2.98000e+02 -1.75200e+01 6.51659e-02 5.43865e-01 8.40794e-01 -7.37054e-01 -1.27073e-01 3.60005e-01 8.27079e-01 -6.35930e-01 2.07609e-01 1.29300e-01 1.33236e-01 1.82441e-01 5.10497e-01 5.12295e-01 4.97527e-01 5.03753e-01 5.19531e-01 4.90195e-01
1.80000e+01 2.99000e+02 -1.41400e+01 1.78421e-01 5.45224e-01 6.78613e-01 -7.17021e-01 -1.27073e-01 3.60005e-01 8.27079e-01 -6.35930e-01 2.07609e-01 1.29300e-01 1.33236e-01 1.82441e-01 5.10497e-01 5.12295e-01 4.97527e-01 5.03753e-01 5.19531e-01 4.90195e-01
1.80000e+01 3.00000e+02 -1.89000e+01 -3.54963e-01 6.22432e-01 6.89457e-01 -5.89091e-01 -1.27073e-01 3.60005e-01 8.27079e-01 -6.35930e-01 2.07609e-01 1.29300e-01 1.33236e-01 1.82441e-01 5.10497e-01 5.12295e-01 4.97527e-01 5.03753e-01 5.19531e-01 4.90195e-01
1.80000e+01 3.01000e+02 -2.34200e+01 -2.73284e-01 2.12346e-01 8.29065e-01 -5.49064e-01 -1.27073e-01 3.60005e-01 8.27079e-01 -6.35930e-01 2.07609e-01 1.29300e-01 1.33236e-01 1.82441e-01 5.10497e-01 5.12295e-01 4.97527e-01 5.03753e-01 5.19531e-01 4.90195e-01
1.80000e+01 3.02000e+02 -1.72000e+01 1.89419e-02 4.24377e-01 9.24967e-01 -7.32807e-01 -1.27073e-01 3.60005e-01 8.27079e-01 -6.35930e-01 2.07609e-01 1.29300e-01 1.33236e-01 1.82441e-01 5.10497e-01 5.12295e-01 4.97527e-01 5.03753e-01 5.19531e-01 4.90195e-01
1.80000e+01 3.03000e+02 -1.46700e+01 -5.06869e-01 4.20245e-01 8.13371e-01 -7.20930e-01 -1.27073e-01 3.60005e-01 8.27079e-01 -6.35930e-01 2.07609e-01 1.29300e-01 1.33236e-01 1.82441e-01 5.10497e-01 5.12295e-01 4.97527e-01 5.03753e-01 5.19531e-01 4.90195e-01
1.90000e+01 3.04000e+02 -1.81300e+01 -2.52521e-01 3.44383e-01 8.78018e-01 -3.58901e-01 -1.88606e-01 3.52740e-01 8.58619e-01 -5.90336e-01 1.90047e-01 1.30996e-01 1.22296e-01 1.80119e-01 5.11932e-01 5.14706e-01 4.97542e-01 5.03340e-01 5.21180e-01 4.90657e-01
1.90000e+01 3.05000e+02 -1.88700e+01 -1.95650e-01 4.71686e-01 6.29893e-01 -8.90371e-01 -1.88606e-01 3.52740e-01 8.58619e-01 -5.90336e-01 1.90047e-01 1.30996e-01 1.22296e-01 1.80119e-01 5.11932e-01 5.14706e-01 4.97542e-01 5.03340e-01 5.21180e-01 4.90657e-01
1.90000e+01 3.06000e+02 -1.95900e+01 -2.21913e-01 3.60985e-01 8.97902e-01 -6.23252e-01 -1.88606e-01 3.52740e-01 8.58619e-01 -5.90336e-01 1.90047e-01 1.30996e-01 1.22296e-01 1.80119e-01 5.11932e-01 5.14706e-01 4.97542e-01 5.03340e-01 5.21180e-01 4.90657e-01
1.90000e+01 3.07000e+02 -1.94300e+01 -2.45372e-01 5.60278e-01 8.70228e-01 -4.94749e-01 -1.88606e-01 3.52740e-01 8.58619e-01 -5.90336e-01 1.90047e-01 1.30996e-01 1.22296e-01 1.80119e-01 5.11932e-01 5.14706e-01 4.97542e-01 5.03340e-01 5.21180e-01 4.90657e-01
1.90000e+01 3.08000e+02 -1.66400e+01 -3.57714e-01 3.29563e-01 7.77913e-01 -5.91482e-01 -1.88606e-01 3.52740e-01 8.58619e-01 -5.90336e-01 1.90047e-01 1.30996e-01 1.22296e-01 1.80119e-01 5.11932e-01 5.14706e-01 4.97542e-01 5.03340e-01 5.21180e-01 4.90657e-01
1.90000e+01 3.09000e+02 -1.96100e+01 -4.84463e-01 2.04644e-01 9.04518e-01 -7.01840e-01 -1.88606e-01 3.52740e-01 8.58619e-01 -5.90336e-01 1.90047e-01 1.30996e-01 1.22296e-01 1.80119e-01 5.11932e-01 5.14706e-01 4.97542e-01 5.03340e-01 5.21180e-01 4.90657e-01
1.90000e+01 3.10000e+02 -1.87500e+01 2.22599e-02 3.56771e-01 1.00000e+00 -9.43028e-01 -1.88606e-01 3.52740e-01 8.58619e-01 -5.90336e-01 1.90047e-01 1.30996e-01 1.22296e-01 1.80119e-01 5.11932e-01 5.14706e-01 4.97542e-01 5.03340e-01 5.21180e-01 4.90657e-01
1.90000e+01 3.11000e+02 -1.68600e+01 -1.59024e-01 2.81294e-01 8.01152e-01 -6.90433e-01 -1.88606e-01 3.52740e-01 8.58619e-01 -5.90336e-01 1.90047e-01 1.30996e-01 1.22296e-01 1.80119e-01 5.11932e-01 5.14706e-01 4.97542e-01 5.03340e-01 5.21180e-01 4.90657e-01
1.90000e+01 3.12000e+02 -2.27200e+01 -1.48660e-01 3.76250e-01 8.59587e-01 -3.42318e-01 -1.88606e-01 3.52740e-01 8.58619e-01 -5.90336e-01 1.90047e-01 1.30996e-01 1.22296e-01 1.80119e-01 5.11932e-01 5.14706e-01 4.97542e-01 5.03340e-01 5.21180e-01 4.90657e-01
1.90000e+01 3.13000e+02 -1.47800e+01 7.34017e-02 3.24756e-01 7.52448e-01 -5.09721e-01 -1.88606e-01 3.52740e-01 8.58619e-01 -5.90336e-01 1.90047e-01 1.30996e-01 1.22296e-01 1.80119e-01 5.11932e-01 5.14706e-01 4.97542e-01 5.03340e-01 5.21180e-01 4.90657e-01
1.90000e+01 3.14000e+02 -1.72100e+01 -8.14770e-02 4.98830e-01 8.78541e-01 -3.71496e-01 -1.88606e-01 3.52740e-01 8.58619e-01 -5.90336e-01 1.90047e-01 1.30996e-01 1.22296e-01 1.80119e-01 5.11932e-01 5.14706e-01 4.97542e-01 5.03340e-01 5.21180e-01 4.90657e-01
1.90000e+01 3.15000e+02 -1.68700e+01 -5.88480e-01 5.49887e-01 8.24063e-01 -6.18352e-01 -1.88606e-01 3.52740e-01 8.58619e-01 -5.90336e-01 1.90047e-01 1.30996e-01 1.22296e-01 1.80119e-01 5.11932e-01 5.14706e-01 4.97542e-01 5.03340e-01 5.21180e-01 4.90657e-01
1.90000e+01 3.16000e+02 -1.48100e+01 3.30162e-03 4.38684e-01 1.00000e+00 -4.71866e-01 -1.88606e-01 3.52740e-01 8.58619e-01 -5.90336e-01 1.90047e-01 1.30996e-01 1.22296e-01 1.80119e-01 5.11932e-01 5.14706e-01 4.97542e-01 5.03340e-01 5.21180e-01 4.90657e-01
1.90000e+01 3.17000e+02 -2.03700e+01 -2.91322e-01 4.15980e-01 1.00000e+00 -4.38935e-01 -1.88606e-01 3.52740e-01 8.58619e-01 -5.90336e-01 1.90047e-01 1.30996e-01 1.22296e-01 1.80119e-01 5.11932e-01 5.14706e-01 4.97542e-01 5.03340e-01 5.21180e-01 4.90657e-01
1.90000e+01 3.18000e+02 -1.68200e+01 -3.32471e-01 3.97114e-01 7.01922e-01 -5.84071e-01 -1.88606e-01 3.52740e-01 8.58619e-01 -5.90336e-01 1.90047e-01 1.30996e-01 1.22296e-01 1.80119e-01 5.11932e-01 5.14706e-01 4.97542e-01 5.03340e-01 5.21180e-01 4.90657e-01
1.90000e+01 3.19000e+02 -1.68300e+01 1.00208e-01 3.87941e-01 7.27368e-01 -4.04196e-01 -1.88606e-01 3.52740e-01 8.58619e-01 -5.90336e-01 1.90047e-01 1.30996e-01 1.22296e-01 1.80119e-01 5.11932e-01 5.14706e-01 4.97542e-01 5.03340e-01 5.21180e-01 4.90657e-01
2.00000e+01 3.20000e+02 -1.90100e+01 -1.40763e-01 3.80142e-01 9.38760e-01 -4.89056e-01 -2.27256e-01 3.85236e-01 8.88547e-01 -5.19738e-01 1.66595e-01 1.32589e-01 1.12798e-01 1.96177e-01 5.11805e-01 5.16252e-01 4.96581e-01 5.03474e-01 5.20959e-01 4.91145e-01
2.00000e+01 3.21000e+02 -1.52400e+01 -2.56152e-01 4.97791e-01 8.55254e-01 -5.88435e-01 -2.27256e-01 3.85236e-01 8.88547e-01 -5.19738e-01 1.66595e-01 1.32589e-01 1.12798e-01 1.96177e-01 5.11805e-01 5.16252e-01 4.96581e-01 5.03474e-01 5.20959e-01 4.91145e-01
2.00000e+01 3.22000e+02 -1.99400e+01 -2.54924e-01 2.19693e-01 8.87836e-01 -2.48718e-01 -2.27256e-01 3.85236e-01 8.88547e-01 -5.19738e-01 1.66595e-01 1.32589e-01 1.12798e-01 1.96177e-01 5.11805e-01 5.16252e-01 4.96581e-01 5.03474e-01 5.20959e-01 4.91145e-01
2.00000e+01 3.23000e+02 -1.26400e+01 -3.00953e-01 1.78672e-01 9.00893e-01 -4.50791e-01 -2.27256e-01 3.85236e-01 8.88547e-01 -5.19738e-01 1.66595e-01 1.32589e-01 1.12798e-01 1.96177e-01 5.11805e-01 5.16252e-01 4.96581e-01 5.03474e-01 5.20959e-01 4.91145e-01
2.00000e+01 3.24000e+02 -1.54500e+01 -1.77407e-01 4.25590e-01 8.90578e-01 -6.23690e-01 -2.27256e-01 3.85236e-01 8.88547e-01 -5.19738e-01 1.66595e-01 1.32589e-01 1.12798e-01 1.96177e-01 5.11805e-01 5.16252e-01 4.96581e-01 5.03474e-01 5.20959e-01 4.91145e-01
2.00000e+01 3.25000e+02 -1.76500e+01 -3.67942e-01 2.35049e-01 8.73606e-01 -5.60008e-01 -2.27256e-01 3.85236e-01 8.88547e-01 -5.19738e-01 1.66595e-01 1.32589e-01 1.12798e-01 1.96177e-01 5.11805e-01 5.16252e-01 4.96581e-01 5.03474e-01 5.20959e-01 4.91145e-01
2.00000e+01 3.26000e+02 -1.68600e+01 -1.82030e-01 3.24916e-01 7.61563e-01 -5.33666e-01 -2.27256e-01 3.85236e-01 8.88547e-01 -5.19738e-01 1.66595e-01 1.32589e-01 1.12798e-01 1.96177e-01 5.11805e-01 5.16252e-01 4.96581e-01 5.03474e-01 5.20959e-01 4.91145e-01
2.00000e+01 3.27000e+02 -1.75900e+01 -3.83657e-01 4.56872e-01 1.00000e+00 -3.84439e-01 -2.27256e-01 3.85236e-01 8.88547e-01 -5.19738e-01 1.66595e-01 1.32589e-01 1.12798e-01 1.96177e-01 5.11805e-01 5.16252e-01 4.96581e-01 5.03474e-01 5.20959e-01 4.91145e-01
2.00000e+01 3.28000e+02 -2.04500e+01 -3.09353e-01 5.67962e-01 1.00000e+00 -3.20749e-01 -2.27256e-01 3.85236e-01 8.88547e-01 -5.19738e-01 1.66595e-01 1.32589e-01 1.12798e-01 1.96177e-01 5.11805e-01 5.16252e-01 4.96581e-01 5.03474e-01 5.20959e-01 4.91145e-01
2.00000e+01 3.29000e+02 -1.86500e+01 -3.19857e-01 3.82293e-01 9.27928e-01 -4.93659e-01 -2.27256e-01 3.85236e-01 8.88547e-01 -5.19738e-01 1.66595e-01 1.32589e-01 1.12798e-01 1.96177e-01 5.11805e-01 5.16252e-01 4.96581e-01 5.03474e-01 5.20959e-01 4.91145e-01
2.00000e+01 3.30000e+02 -1.67200e+01 -1.63300e-01 6.51925e-01 8.14790e-01 -5.75490e-01 -2.27256e-01 3.85236e-01 8.88547e-01 -5.19738e-01 1.66595e-01 1.32589e-01 1.12798e-01 1.96177e-01 5.11805e-01 5.16252e-01 4.96581e-01 5.03474e-01 5.20959e-01 4.91145e-01
2.00000e+01 3.31000e+02 -1.97600e+01 -1.39982e-01 3.54645e-01 1.00000e+00 -5.10699e-01 -2.27256e-01 3.85236e-01 8.88547e-01 -5.19738e-01 1.66595e-01 1.32589e-01 1.12798e-01 1.96177e-01 5.11805e-01 5.16252e-01 4.96581e-01 5.03474e-01 5.20959e-01 4.91145e-01
2.00000e+01 3.32000e+02 -1.45600e+01 -2.08070e-01 3.44929e-01 7.51821e-01 -3.07567e-01 -2.27256e-01 3.85236e-01 8.88547e-01 -5.19738e-01 1.66595e-01 1.32589e-01 1.12798e-01 1.96177e-01 5.11805e-01 5.16252e-01 4.96581e-01 5.03474e-01 5.20959e-01 4.91145e-01
2.00000e+01 3.33000e+02 -1.46500e+01 -2.59971e-01 5.68973e-01 7.88086e-01 -5.61880e-01 -2.27256e-01 3.85236e-01 8.88547e-01 -5.19738e-01 1.66595e-01 1.32589e-01 1.12798e-01 1.96177e-01 5.11805e-01 5.16252e-01 4.96581e-01 5.03474e-01 5.20959e-01 4.91145e-01
2.00000e+01 3.34000e+02 -2.09500e+01 -2.50523e-01 1.28750e-01 1.00000e+00 -6.42270e-01 -2.27256e-01 3.85236e-01 8.88547e-01 -5.19738e-01 1.66595e-01 1.32589e-01 1.12798e-01 1.96177e-01 5.11805e-01 5.16252e-01 4.96581e-01 5.03474e-01 5.20959e-01 4.91145e-01
2.00000e+01 3.35000e+02 -1.82500e+01 -4.89111e-01 5.37489e-01 7.04121e-01 -5.42586e-01 -2.27256e-01 3.85236e-01 8.88547e-01 -5.19738e-01 1.66595e-01 1.32589e-01 1.12798e-01 1.96177e-01 5.11805e-01 5.16252e-01 4.96581e-01 5.03474e-01 5.20959e-01 4.91145e-01
2.10000e+01 3.36000e+02 -1.82500e+01 -4.40093e-01 2.63554e-01 9.60495e-01 -5.12936e-01 -2.56728e-01 3.37186e-01 9.51626e-01 -4.58426e-01 1.44183e-01 1.48359e-01 1.11661e-01 2.06657e-01 5.11644e-01 5.17996e-01 4.95076e-01 5.03581e-01 5.18450e-01 4.92072e-01
2.10000e+01 3.37000e+02 -1.46100e+01 -5.47686e-02 3.53431e-01 9.38086e-01 -5.14581e-01 -2.56728e-01 3.37186e-01 9.51626e-01 -4.58426e-01 1.44183e-01 1.48359e-01 1.11661e-01 2.06657e-01 5.11644e-01 5.17996e-01 4.95076e-01 5.03581e-01 5.18450e-01 4.92072e-01
2.10000e+01 3.38000e+02 -1.66800e+01 -3.88809e-01 4.69243e-01 9.01607e-01 -4.20207e-01 -2.56728e-01 3.37186e-01 9.51626e-01 -4.58426e-01 1.44183e-01 1.48359e-01 1.11661e-01 2.06657e-01 5.11644e-01 5.17996e-01 4.95076e-01 5.03581e-01 5.18450e-01 4.92072e-01
2.10000e+01 3.39000e+02 -1.87800e+01 -1.10061e-01 3.45567e-01 9.04651e-01 -7.32135e-01 -2.56728e-01 3.37186e-01 9.51626e-01 -4.58426e-01 1.44183e-01 1.48359e-01 1.11661e-01 2.06657e-01 5.11644e-01 5.17996e-01 4.95076e-01 5.03581e-01 5.18450e-01 4.92072e-01
2.10000e+01 3.40000e+02 -1.68300e+01 -2.32269e-01 4.77843e-01 8.77642e-01 -7.33218e-01 -2.56728e-01 3.37186e-01 9.51626e-01 -4.58426e-01 1.44183e-01 1.48359e-01 1.11661e-01 2.06657e-01 5.11644e-01 5.17996e-01 4.95076e-01 5.03581e-01 5.18450e-01 4.92072e-01
2.10000e+01 3.41000e+02 -1.83700e+01 -2.58766e-01 2.61282e-01 8.64517e-01 1.76515e-02 -2.56728e-01 3.37186e-01 9.51626e-01 -4.58426e-01 1.44183e-01 1.48359e-01 1.11661e-01 2.06657e-01 5.11644e-01 5.17996e-01 4.95076e-01 5.03581e-01 5.18450e-01 4.92072e-01
2.10000e+01 3.42000e+02 -1.47700e+01 -2.41725e-01 2.28864e-01 9.29866e-01 -6.94054e-01 -2.56728e-01 3.37186e-01 9.51626e-01 -4.58426e-01 1.44183e-01 1.48359e-01 1.11661e-01 2.06657e-01 5.11644e-01 5.17996e-01 4.95076e-01 5.03581e-01 5.18450e-01 4.92072e-01
2.10000e+01 3.43000e+02 -1.96100e+01 -1.90271e-01 5.19189e-01 9.36189e-01 -3.06422e-01 -2.56728e-01 3.37186e-01 9.51626e-01 -4.58426e-01 1.44183e-01 1.48359e-01 1.11661e-01 2.06657e-01 5.11644e-01 5.17996e-01 4.95076e-01 5.03581e-01 5.18450e-01 4.92072e-01
2.10000e+01 3.44000e+02 -1.76900e+01 -9.06483e-02 5.30664e-01 9.53755e-01 -6.59886e-01 -2.56728e-01 3.37186e-01 9.51626e-01 -4.58426e-01 1.44183e-01 1.48359e-01 1.11661e-01 2.06657e-01 5.11644e-01 5.17996e-01 4.95076e-01 5.03581e-01 5.18450e-01 4.92072e-01
2.10000e+01 3.45000e+02 -1.49300e+01 -5.65241e-01 3.36996e-01 9.98109e-01 -2.36267e-01 -2.56728e-01 3.37186e-01 9.51626e-01 -4.58426e-01 1.44183e-01 1.48359e-01 1.11661e-01 2.06657e-01 5.11644e-01 5.17996e-01 4.95076e-01 5.03581e-01 5.18450e-01 4.92072e-01
2.10000e+01 3.46000e+02 -1.71000e+01 -2.41908e-01 4.04543e-01 9.52031e-01 -4.25163e-01 -2.56728e-01 3.37186e-01 9.51626e-01 -4.58426e-01 1.44183e-01 1.48359e-01 1.11661e-01 2.06657e-01 5.11644e-01 5.17996e-01 4.95076e-01 5.03581e-01 5.18450e-01 4.92072e-01
2.10000e+01 3.47000e+02 -1.96500e+01 -8.16043e-02 4.38970e-01 1.00000e+00 -6.02047e-01 -2.56728e-01 3.37186e-01 9.51626e-01 -4.58426e-01 1.44183e-01 1.48359e-01 1.11661e-01 2.06657e-01 5.11644e-01 5.17996e-01 4.95076e-01 5.03581e-01 5.18450e-01 4.92072e-01
2.10000e+01 3.48000e+02 -1.38800e+01 -3.62791e-02 4.71408e-01 8.97281e-01 -2.46888e-01 -2.56728e-01 3.37186e-01 9.51626e-01 -4.58426e-01 1.44183e-01 1.48359e-01 1.11661e-01 2.06657e-01 5.11644e-01 5.17996e-01 4.95076e-01 5.03581e-01 5.18450e-01 4.92072e-01
2.10000e+01 3.49000e+02 -2.27200e+01 -4.61879e-01 4.39437e-01 9.80751e-01 -5.10389e-01 -2.56728e-01 3.37186e-01 9.51626e-01 -4.58426e-01 1.44183e-01 1.48359e-01 1.11661e-01 2.06657e-01 5.11644e-01 5.17996e-01 4.95076e-01 5.03581e-01 5.18450e-01 4.92072e-01
2.10000e+01 3.50000e+02 -2.06400e+01 -2.39758e-01 2.00151e-01 8.10516e-01 -6.38068e-01 -2.56728e-01 3.37186e-01 9.51626e-01 -4.58426e-01 1.44183e-01 1.48359e-01 1.11661e-01 2.06657e-01 5.11644e-01 5.17996e-01 4.95076e-01 5.03581e-01 5.18450e-01 4.92072e-01
2.10000e+01 3.51000e+02 -1.51700e+01 -4.54768e-01 4.91600e-01 8.37301e-01 -5.22214e-01 -2.56728e-01 3.37186e-01 9.51626e-01 -4.58426e-01 1.44183e-01 1.48359e-01 1.11661e-01 2.06657e-01 5.11644e-01 5.17996e-01 4.95076e-01 5.03581e-01 5.18450e-01 4.92072e-01
2.20000e+01 3.52000e+02 -1.91100e+01 -3.93700e-01 1.38667e-01 8.64533e-01 -1.59694e-01 -2.83040e-01 3.77441e-01 9.29457e-01 -5.11633e-01 1.46960e-01 1.58234e-01 1.09320e-01 2.10560e-01 5.11914e-01 5.18123e-01 4.93233e-01 5.04127e-01 5.15896e-01 4.93529e-01
2.20000e+01 3.53000e+02 -1.89100e+01 -3.43939e-01 4.90364e-01 1.00000e+00 -8.65611e-01 -2.83040e-01 3.77441e-01 9.29457e-01 -5.11633e-01 1.46960e-01 1.58234e-01 1.09320e-01 2.10560e-01 5.11914e-01 5.18123e-01 4.93233e-01 5.04127e-01 5.15896e-01 4.93529e-01
2.20000e+01 3.54000e+02 -1.67000e+01 -3.46307e-01 4.78602e-01 8.17586e-01 -5.82126e-01 -2.83040e-01 3.77441e-01 9.29457e-01 -5.11633e-01 1.46960e-01 1.58234e-01 1.09320e-01 2.10560e-01 5.11914e-01 5.18123e-01 4.93233e-01 5.04127e-01 5.15896e-01 4.93529e-01
2.20000e+01 3.55000e+02 -1.98600e+01 -3.26369e-01 1.89716e-01 9.03148e-01 -6.40113e-01 -2.83040e-01 3.77441e-01 9.29457e-01 -5.11633e-01 1.46960e-01 1.58234e-01 1.09320e-01 2.10560e-01 5.11914e-01 5.18123e-01 4.93233e-01 5.04127e-01 5.15896e-01 4.93529e-01
2.20000e+01 3.56000e+02 -1.55300e+01 -1.61656e-01 5.62763e-01 8.61570e-01 -3.97043e-01 -2.83040e-01 3.77441e-01 9.29457e-01 -5.11633e-01 1.46960e-01 1.58234e-01 1.09320e-01 2.10560e-01 5.11914e-01 5.18123e-01 4.93233e-01 5.04127e-01 5.15896e-01 4.93529e-01
2.20000e+01 3.57000e+02 -2.05500e+01 -3.30728e-01 2.88396e-01 9.04336e-01 -4.40480e-01 -2.83040e-01 3.77441e-01 9.29457e-01 -5.11633e-01 1.46960e-01 1.58234e-01 1.09320e-01 2.10560e-01 5.11914e-01 5.18123e-01 4.93233e-01 5.04127e-01 5.15896e-01 4.93529e-01
2.20000e+01 3.58000e+02 -2.03400e+01 -2.90766e-01 5.48811e-01 9.95396e-01 -3.81803e-01 -2.83040e-01 3.77441e-01 9.29457e-01 -5.11633e-01 1.46960e-01 1.58234e-01 1.09320e-01 2.10560e-01 5.11914e-01 5.18123e-01 4.93233e-01 5.04127e-01 5.15896e-01 4.93529e-01
2.20000e+01 3.59000e+02 -1.95900e+01 -5.02433e-01 4.75994e-01 9.82120e-01 -4.25089e-01 -2.83040e-01 3.77441e-01 9.29457e-01 -5.11633e-01 1.46960e-01 1.58234e-01 1.09320e-01 2.10560e-01 5.11914e-01 5.18123e-01 4.93233e-01 5.04127e-01 5.15896e-01 4.93529e-01
2.20000e+01 3.60000e+02 -1.60600e+01 -1.31953e-01 4.84983e-01 9.67917e-01 -7.12872e-01 -2.83040e-01 3.77441e-01 9.29457e-01 -5.11633e-01 1.46960e-01 1.58234e-01 1.09320e-01 2.10560e-01 5.11914e-01 5.18123e-01 4.93233e-01 5.04127e-01 5.15896e-01 4.93529e-01
2.20000e+01 3.61000e+02 -2.04600e+01 -1.01607e-01 -6.84770e-02 7.98686e-01 -5.09830e-01 -2.83040e-01 3.77441e-01 9.29457e-01 -5.11633e-01 1.46960e-01 1.58234e-01 1.09320e-01 2.10560e-01 5.11914e-01 5.18123e-01 4.93233e-01 5.04127e-01 5.15896e-01 4.93529e-01
2.20000e+01 3.62000e+02 -1.53300e+01 -4.03417e-01 5.00344e-01 8.24719e-01 -4.18609e-01 -2.83040e-01 3.77441e-01 9.29457e-01 -5.11633e-01 1.46960e-01 1.58234e-01 1.09320e-01 2.10560e-01 5.11914e-01 5.18123e-01 4.93233e-01 5.04127e-01 5.15896e-01 4.93529e-01
2.20000e+01 3.63000e+02 -2.17400e+01 -3.80484e-01 3.10476e-01 8.24205e-01 -3.90049e-01 -2.83040e-01 3.77441e-01 9.29457e-01 -5.11633e-01 1.46960e-01 1.58234e-01 1.09320e-01 2.10560e-01 5.11914e-01 5.18123e-01 4.93233e-01 5.04127e-01 5.15896e-01 4.93529e-01
2.20000e+01 3.64000e+02 -2.01300e+01 -3.53894e-01 6.09206e-01 1.00000e+00 -4.99510e-01 -2.83040e-01 3.77441e-01 9.29457e-01 -5.11633e-01 1.46960e-01 1.58234e-01 1.09320e-01 2.10560e-01 5.11914e-01 5.18123e-01 4.93233e-01 5.04127e-01 5.15896e-01 4.93529e-01
2.20000e+01 3.65000e+02 -1.59400e+01 -4.83121e-01 3.40317e-01 8.52097e-01 -4.51940e-01 -2.83040e-01 3.77441e-01 9.29457e-01 -5.11633e-01 1.46960e-01 1.58234e-01 1.09320e-01 2.10560e-01 5.11914e-01 5.18123e-01 4.93233e-01 5.04127e-01 5.15896e-01 4.93529e-01
2.20000e+01 3.66000e+02 -2.34700e+01 -4.68045e-01 2.34384e-01 9.72439e-01 -7.47241e-01 -2.83040e-01 3.77441e-01 9.29457e-01 -5.11633e-01 1.46960e-01 1.58234e-01 1.09320e-01 2.10560e-01 5.11914e-01 5.18123e-01 4.93233e-01 5.04127e-01 5.15896e-01 4.93529e-01
2.20000e+01 3.67000e+02 -1.68600e+01 -3.40847e-01 5.01611e-01 9.62217e-01 -6.10086e-01 -2.83040e-01 3.77441e-01 9.29457e-01 -5.11633e-01 1.46960e-01 1.58234e-01 1.09320e-01 2.10560e-01 5.11914e-01 5.18123e-01 4.93233e-01 5.04127e-01 5.15896e-01 4.93529e-01
2.30000e+01 3.68000e+02 -2.11400e+01 -4.58916e-01 1.22586e-01 1.00000e+00 -5.41504e-01 -3.63278e-01 2.92845e-01 9.18794e-01 -5.35918e-01 1.58873e-01 1.78641e-01 1.00663e-01 2.04913e-01 5.12051e-01 5.14803e-01 4.92717e-01 5.05593e-01 5.12301e-01 4.93731e-01
2.30000e+01 3.69000e+02 -2.42300e+01 -6.49378e-01 3.64478e-01 9.89781e-01 -1.62172e-01 -3.63278e-01 2.92845e-01 9.18794e-01 -5.35918e-01 1.58873e-01 1.78641e-01 1.00663e-01 2.04913e-01 5.12051e-01 5.14803e-01 4.92717e-01 5.05593e-01 5.12301e-01 4.93731e-01
2.30000e+01 3.70000e+02 -1.53900e+01 -2.59030e-01 3.65736e-01 1.00000e+00 -4.65243e-01 -3.63278e-01 2.92845e-01 9.18794e-01 -5.35918e-01 1.58873e-01 1.78641e-01 1.00663e-01 2.04913e-01 5.12051e-01 5.14803e-01 4.92717e-01 5.05593e-01 5.12301e-01 4.93731e-01
2.30000e+01 3.71000e+02 -2.12200e+01 -6.04533e-01 2.48366e-01 1.00000e+00 -6.80600e-01 -3.63278e-01 2.92845e-01 9.18794e-01 -5.35918e-01 1.58873e-01 1.78641e-01 1.00663e-01 2.04913e-01 5.12051e-01 5.14803e-01 4.92717e-01 5.05593e-01 5.12301e-01 4.93731e-01
2.30000e+01 3.72000e+02 -1.97300e+01 -3.80602e-02 2.64734e-01 8.06441e-01 -5.22525e-01 -3.63278e-01 2.92845e-01 9.18794e-01 -5.35918e-01 1.58873e-01 1.78641e-01 1.00663e-01 2.04913e-01 5.12051e-01 5.14803e-01 4.92717e-01 5.05593e-01 5.12301e-01 4.93731e-01
2.30000e+01 3.73000e+02 -1.81800e+01 -4.30508e-01 2.88143e-01 9.45024e-01 -6.46844e-01 -3.63278e-01 2.92845e-01 9.18794e-01 -5.35918e-01 1.58873e-01 1.78641e-01 1.00663e-01 2.04913e-01 5.12051e-01 5.14803e-01 4.92717e-01 5.05593e-01 5.12301e-01 4.93731e-01
2.30000e+01 3.74000e+02 -1.76800e+01 -3.18625e-01 1.17487e-01 8.45485e-01 -2.53093e-01 -3.63278e-01 2.92845e-01 9.18794e-01 -5.35918e-01 1.58873e-01 1.78641e-01 1.00663e-01 2.04913e-01 5.12051e-01 5.14803e-01 4.92717e-01 5.05593e-01 5.12301e-01 4.93731e-01
2.30000e+01 3.75000e+02 -1.39000e+01 -3.43943e-01 2.36820e-01 7.39959e-01 -6.35934e-01 -3.63278e-01 2.92845e-01 9.18794e-01 -5.35918e-01 1.58873e-01 1.78641e-01 1.00663e-01 2.04913e-01 5.12051e-01 5.14803e-01 4.92717e-01 5.05593e-01 5.12301e-01 4.93731e-01
2.30000e+01 3.76000e+02 -1.38900e+01 -5.33998e-01 1.79017e-01 8.57338e-01 -3.75833e-01 -3.63278e-01 2.92845e-01 9.18794e-01 -5.35918e-01 1.58873e-01 1.78641e-01 1.00663e-01 2.04913e-01 5.12051e-01 5.14803e-01 4.92717e-01 5.05593e-01 5.12301e-01 4.93731e-01
2.30000e+01 3.77000e+02 -2.10900e+01 -3.26540e-01 3.49820e-01 9.05339e-01 -7.06157e-01 -3.63278e-01 2.92845e-01 9.18794e-01 -5.35918e-01 1.58873e-01 1.78641e-01 1.00663e-01 2.04913e-01 5.12051e-01 5.14803e-01 4.92717e-01 5.05593e-01 5.12301e-01 4.93731e-01
2.30000e+01 3.78000e+02 -1.44900e+01 -2.96450e-01 3.26419e-01 1.00000e+00 -6.38474e-01 -3.63278e-01 2.92845e-01 9.18794e-01 -5.35918e-01 1.58873e-01 1.78641e-01 1.00663e-01 2.04913e-01 5.12051e-01 5.14803e-01 4.92717e-01 5.05593e-01 5.12301e-01 4.93731e-01
2.30000e+01 3.79000e+02 -1.54100e+01 -3.81794e-01 3.39112e-01 8.79213e-01 -2.95773e-01 -3.63278e-01 2.92845e-01 9.18794e-01 -5.35918e-01 1.58873e-01 1.78641e-01 1.00663e-01 2.04913e-01 5.12051e-01 5.14803e-01 4.92717e-01 5.05593e-01 5.12301e-01 4.93731e-01
2.30000e+01 3.80000e+02 -1.96200e+01 -1.61427e-01 1.48989e-01 8.96268e-01 -2.63413e-01 -3.63278e-01 2.92845e-01 9.18794e-01 -5.35918e-01 1.58873e-01 1.78641e-01 1.00663e-01 2.04913e-01 5.12051e-01 5.14803e-01 4.92717e-01 5.05593e-01 5.12301e-01 4.93731e-01
2.30000e+01 3.81000e+02 -1.39500e+01 -1.47538e-01 1.67965e-01 8.97171e-01 -7.98020e-01 -3.63278e-01 2.92845e-01 9.18794e-01 -5.35918e-01 1.58873e-01 1.78641e-01 1.00663e-01 2.04913e-01 5.12051e-01 5.14803e-01 4.92717e-01 5.05593e-01 5.12301e-01 4.93731e-01
2.30000e+01 3.82000e+02 -1.55200e+01 -2.42354e-01 2.82417e-01 1.00000e+00 -6.75663e-01 -3.63278e-01 2.92845e-01 9.18794e-01 -5.35918e-01 1.58873e-01 1.78641e-01 1.00663e-01 2.04913e-01 5.12051e-01 5.14803e-01 4.92717e-01 5.05593e-01 5.12301e-01 4.93731e-01
2.30000e+01 3.83000e+02 -1.78500e+01 -5.33867e-01 1.72173e-01 9.43133e-01 -3.40530e-01 -3.63278e-01 2.92845e-01 9.18794e-01 -5.35918e-01 1.58873e-01 1.78641e-01 1.00663e-01 2.04913e-01 5.12051e-01 5.14803e-01 4.92717e-01 5.05593e-01 5.12301e-01 4.93731e-01
2.40000e+01 3.84000e+02 -1.40000e+01 -4.44232e-01 3.57378e-01 8.69210e-01 -4.03518e-01 -4.53530e-01 2.72582e-01 9.52775e-01 -4.49054e-01 1.99206e-01 1.81201e-01 9.11457e-02 2.22803e-01 5.12618e-01 5.11625e-01 4.92109e-01 5.09713e-01 5.08681e-01 4.95262e-01
2.40000e+01 3.85000e+02 -1.80000e+01 -2.16500e-01 3.57404e-01 9.20563e-01 -6.09070e-01 -4.53530e-01 2.72582e-01 9.52775e-01 -4.49054e-01 1.99206e-01 1.81201e-01 9.11457e-02 2.22803e-01 5.12618e-01 5.11625e-01 4.92109e-01 5.09713e-01 5.08681e-01 4.95262e-01
2.40000e+01 3.86000e+02 -1.78600e+01 -4.90627e-01 1.14734e-01 1.00000e+00 -6.95906e-01 -4.53530e-01 2.72582e-01 9.52775e-01 -4.49054e-01 1.99206e-01 1.81201e-01 9.11457e-02 2.22803e-01 5.12618e-01 5.11625e-01 4.92109e-01 5.09713e-01 5.08681e-01 4.95262e-01
2.40000e+01 3.87000e+02 -1.96800e+01 -5.09383e-01 2.21706e-01 1.00000e+00 -5.62032e-01 -4.53530e-01 2.72582e-01 9.52775e-01 -4.49054e-01 1.99206e-01 1.81201e-01 9.11457e-02 2.22803e-01 5.12618e-01 5.11625e-01 4.92109e-01 5.09713e-01 5.08681e-01 4.95262e-01
2.40000e+01 3.88000e+02 -2.12400e+01 -4.02075e-01 2.85430e-01 9.69377e-01 -4.83559e-01 -4.53530e-01 2.72582e-01 9.52775e-01 -4.49054e-01 1.99206e-01 1.81201e-01 9.11457e-02 2.22803e-01 5.12618e-01 5.11625e-01 4.92109e-01 5.09713e-01 5.08681e-01 4.95262e-01
2.40000e+01 3.89000e+02 -2.03500e+01 -5.33165e-01 4.20059e-02 1.00000e+00 -3.80251e-01 -4.53530e-01 2.72582e-01 9.52775e-01 -4.49054e-01 1.99206e-01 1.81201e-01 9.11457e-02 2.22803e-01 5.12618e-01 5.11625e-01 4.92109e-01 5.09713e-01 5.08681e-01 4.95262e-01
2.40000e+01 3.90000e+02 -1.70200e+01 -3.78863e-01 3.02961e-01 1.00000e+00 -4.70294e-02 -4.53530e-01 2.72582e-01 9.52775e-01 -4.49054e-01 1.99206e-01 1.81201e-01 9.11457e-02 2.22803e-01 5.12618e-01 5.11625e-01 4.92109e-01 5.09713e-01 5.08681e-01 4.95262e-01
2.40000e+01 3.91000e+02 -2.19600e+01 -1.64706e-01 -2.30574e-01 9.12645e-01 -2.83396e-01 -4.53530e-01 2.72582e-01 9.52775e-01 -4.49054e-01 1.99206e-01 1.81201e-01 9.11457e-02 2.22803e-01 5.12618e-01 5.11625e-01 4.92109e-01 5.09713e-01 5.08681e-01 4.95262e-01
2.40000e+01 3.92000e+02 -1.78200e+01 -6.02809e-01 1.14127e-01 9.81259e-01 -4.14487e-01 -4.53530e-01 2.72582e-01 9.52775e-01 -4.49054e-01 1.99206e-01 1.81201e-01 9.11457e-02 2.22803e-01 5.12618e-01 5.11625e-01 4.92109e-01 5.09713e-01 5.08681e-01 4.95262e-01
2.40000e+01 3.93000e+02 -1.78200e+01 -6.32837e-01 2.69331e-01 7.70706e-01 -6.49014e-01 -4.53530e-01 2.72582e-01 9.52775e-01 -4.49054e-01 1.99206e-01 1.81201e-01 9.11457e-02 2.22803e-01 5.12618e-01 5.11625e-01 4.92109e-01 5.09713e-01 5.08681e-01 4.95262e-01
2.40000e+01 3.94000e+02 -2.40400e+01 -4.76513e-01 1.98115e-01 1.00000e+00 -2.59118e-01 -4.53530e-01 2.72582e-01 9.52775e-01 -4.49054e-01 1.99206e-01 1.81201e-01 9.11457e-02 2.22803e-01 5.12618e-01 5.11625e-01 4.92109e-01 5.09713e-01 5.08681e-01 4.95262e-01
2.40000e+01 3.95000e+02 -2.04300e+01 -4.83775e-01 3.01656e-01 9.59302e-01 -7.11682e-01 -4.53530e-01 2.72582e-01 9.52775e-01 -4.49054e-01 1.99206e-01 1.81201e-01 9.11457e-02 2.22803e-01 5.12618e-01 5.11625e-01 4.92109e-01 5.09713e-01 5.08681e-01 4.95262e-01
2.40000e+01 3.96000e+02 -1.32400e+01 -6.84965e-01 3.11846e-01 8.86422e-01 -7.18624e-01 -4.53530e-01 2.72582e-01 9.52775e-01 -4.49054e-01 1.99206e-01 1.81201e-01 9.11457e-02 2.22803e-01 5.12618e-01 5.11625e-01 4.92109e-01 5.09713e-01 5.08681e-01 4.95262e-01
2.40000e+01 3.97000e+02 -1.57200e+01 -7.40813e-01 3.61907e-01 1.00000e+00 -4.55819e-01 -4.53530e-01 2.72582e-01 9.52775e-01 -4.49054e-01 1.99206e-01 1.81201e-01 9.11457e-02 2.22803e-01 5.12618e-01 5.11625e-01 4.92109e-01 5.09713e-01 5.08681e-01 4.95262e-01
2.40000e+01 3.98000e+02 -1.61700e+01 -3.04082e-01 2.42355e-01 9.51724e-01 -3.85322e-01 -4.53530e-01 2.72582e-01 9.52775e-01 -4.49054e-01 1.99206e-01 1.81201e-01 9.11457e-02 2.22803e-01 5.12618e-01 5.11625e-01 4.92109e-01 5.09713e-01 5.08681e-01 4.95262e-01
2.40000e+01 3.99000e+02 -2.50100e+01 -2.64052e-01 1.20468e-01 9.48321e-01 -1.98495e-01 -4.53530e-01 2.72582e-01 9.52775e-01 -4.49054e-01 1.99206e-01 1.81201e-01 9.11457e-02 2.22803e-01 5.12618e-01 5.11625e-01 4.92109e-01 5.09713e-01 5.08681e-01 4.95262e-01
2.50000e+01 4.00000e+02 -1.85500e+01 -2.33647e-01 5.51786e-03 1.00000e+00 -6.04390e-01 -3.65185e-01 1.18806e-01 9.64986e-01 -3.28058e-01 2.18064e-01 1.91512e-01 7.65131e-02 2.37182e-01 5.15355e-01 5.09646e-01 4.91145e-01 5.14679e-01 5.09850e-01 4.95828e-01
2.50000e+01 4.01000e+02 -1.69800e+01 -2.23366e-01 2.58193e-01 1.00000e+00 -8.73154e-01 -3.65185e-01 1.18806e-01 9.64986e-01 -3.28058e-01 2.18064e-01 1.91512e-01 7.65131e-02 2.37182e-01 5.15355e-01 5.09646e-01 4.91145e-01 5.14679e-01 5.09850e-01 4.95828e-01
2.50000e+01 4.02000e+02 -1.89000e+01 -4.55772e-01 -1.40788e-01 9.87319e-01 -3.52104e-01 -3.65185e-01 1.18806e-01 9.64986e-01 -3.28058e-01 2.18064e-01 1.91512e-01 7.65131e-02 2.37182e-01 5.15355e-01 5.09646e-01 4.91145e-01 5.14679e-01 5.09850e-01 4.95828e-01
2.50000e+01 4.03000e+02 -1.88900e+01 -4.62990e-01 -1.19731e-01 1.00000e+00 -3.09890e-02 -3.65185e-01 1.18806e-01 9.64986e-01 -3.28058e-01 2.18064e-01 1.91512e-01 7.65131e-02 2.37182e-01 5.15355e-01 5.09646e-01 4.91145e-01 5.14679e-01 5.09850e-01 4.95828e-01
2.50000e+01 4.04000e+02 -1.73800e+01 -5.90250e-01 1.56378e-01 9.74279e-01 -2.09012e-01 -3.65185e-01 1.18806e-01 9.64986e-01 -3.28058e-01 2.18064e-01 1.91512e-01 7.65131e-02 2.37182e-01 5.15355e-01 5.09646e-01 4.91145e-01 5.14679e-01 5.09850e-01 4.95828e-01
2.50000e+01 4.05000e+02 -1.66200e+01 -3.52646e-01 -7.26809e-02 8.85130e-01 2.36089e-02 -3.65185e-01 1.18806e-01 9.64986e-01 -3.28058e-01 2.18064e-01 1.91512e-01 7.65131e-02 2.37182e-01 5.15355e-01 5.09646e-01 4.91145e-01 5.14679e-01 5.09850e-01 4.95828e-01
2.50000e+01 4.06000e+02 -2.26700e+01 -1.26845e-01 -1.05957e-01 9.35882e-01 -7.56876e-01 -3.65185e-01 1.18806e-01 9.64986e-01 -3.28058e-01 2.18064e-01 1.91512e-01 7.65131e-02 2.37182e-01 5.15355e-01 5.09646e-01 4.91145e-01 5.14679e-01 5.09850e-01 4.95828e-01
2.50000e+01 4.07000e+02 -1.12600e+01 -3.95673e-01 1.01477e-01 9.79140e-01 -4.13973e-01 -3.65185e-01 1.18806e-01 9.64986e-01 -3.28058e-01 2.18064e-01 1.91512e-01 7.65131e-02 2.37182e-01 5.15355e-01 5.09646e-01 4.91145e-01 5.14679e-01 5.09850e-01 4.95828e-01
2.50000e+01 4.08000e+02 -2.33800e+01 -1.43779e-01 -1.77487e-01 1.00000e+00 -6.28237e-01 -3.65185e-01 1.18806e-01 9.64986e-01 -3.28058e-01 2.18064e-01 1.91512e-01 7.65131e-02 2.37182e-01 5.15355e-01 5.09646e-01 4.91145e-01 5.14679e-01 5.09850e-01 4.95828e-01
2.50000e+01 4.09000e+02 -1.51600e+01 -6.31291e-01 1.74420e-01 9.26203e-01 -4.03540e-01 -3.65185e-01 1.18806e-01 9.64986e-01 -3.28058e-01 2.18064e-01 1.91512e-01 7.65131e-02 2.37182e-01 5.15355e-01 5.09646e-01 4.91145e-01 5.14679e-01 5.09850e-01 4.95828e-01
2.50000e+01 4.10000e+02 -1.60700e+01 -2.16185e-01 -2.86130e-02 8.70853e-01 -2.90337e-01 -3.65185e-01 1.18806e-01 9.64986e-01 -3.28058e-01 2.18064e-01 1.91512e-01 7.65131e-02 2.37182e-01 5.15355e-01 5.09646e-01 4.91145e-01 5.14679e-01 5.09850e-01 4.95828e-01
2.50000e+01 4.11000e+02 -1.83000e+01 -4.91617e-01 8.24210e-02 9.52883e-01 -9.22175e-02 -3.65185e-01 1.18806e-01 9.64986e-01 -3.28058e-01 2.18064e-01 1.91512e-01 7.65131e-02 2.37182e-01 5.15355e-01 5.09646e-01 4.91145e-01 5.14679e-01 5.09850e-01 4.95828e-01
2.50000e+01 4.12000e+02 -2.05000e+01 -3.81542e-01 3.41416e-01 9.14672e-01 -3.68746e-01 -3.65185e-01 1.18806e-01 9.64986e-01 -3.28058e-01 2.18064e-01 1.91512e-01 7.65131e-02 2.37182e-01 5.15355e-01 5.09646e-01 4.91145e-01 5.14679e-01 5.09850e-01 4.95828e-01
2.50000e+01 4.13000e+02 -1.79100e+01 -4.64953e-01 -1.35063e-02 1.00000e+00 -4.87086e-01 -3.65185e-01 1.18806e-01 9.64986e-01 -3.28058e-01 2.18064e-01 1.91512e-01 7.65131e-02 2.37182e-01 5.15355e-01 5.09646e-01 4.91145e-01 5.14679e-01 5.09850e-01 4.95828e-01
2.50000e+01 4.14000e+02 -1.37200e+01 -5.61802e-01 1.28016e-01 9.76535e-01 -2.31389e-01 -3.65185e-01 1.18806e-01 9.64986e-01 -3.28058e-01 2.18064e-01 1.91512e-01 7.65131e-02 2.37182e-01 5.15355e-01 5.09646e-01 4.91145e-01 5.14679e-01 5.09850e-01 4.95828e-01
2.50000e+01 4.15000e+02 -2.07500e+01 -1.62368e-01 -3.51196e-01 1.00000e+00 3.21806e-02 -3.65185e-01 1.18806e-01 9.64986e-01 -3.28058e-01 2.18064e-01 1.91512e-01 7.65131e-02 2.37182e-01 5.15355e-01 5.09646e-01 4.91145e-01 5.14679e-01 5.09850e-01 4.95828e-01
2.60000e+01 4.16000e+02 -2.02500e+01 -3.53788e-01 4.10875e-02 9.59759e-01 -5.10492e-01 -2.17875e-01 -9.75417e-02 9.70082e-01 -4.67967e-01 2.12689e-01 2.40043e-01 6.26154e-02 2.74730e-01 5.20701e-01 5.10645e-01 4.89864e-01 5.18111e-01 5.10965e-01 4.97926e-01
2.60000e+01 4.17000e+02 -1.90600e+01 -3.19944e-01 -1.37710e-01 9.24678e-01 -3.45899e-01 -2.17875e-01 -9.75417e-02 9.70082e-01 -4.67967e-01 2.12689e-01 2.40043e-01 6.26154e-02 2.74730e-01 5.20701e-01 5.10645e-01 4.89864e-01 5.18111e-01 5.10965e-01 4.97926e-01
2.60000e+01 4.18000e+02 -2.18900e+01 -5.95956e-01 3.07767e-02 9.70160e-01 -7.70084e-01 -2.17875e-01 -9.75417e-02 9.70082e-01 -4.67967e-01 2.12689e-01 2.40043e-01 6.26154e-02 2.74730e-01 5.20701e-01 5.10645e-01 4.89864e-01 5.18111e-01 5.10965e-01 4.97926e-01
2.60000e+01 4.19000e+02 -1.75100e+01 -1.25787e-01 -3.24790e-02 9.23781e-01 -4.96802e-01 -2.17875e-01 -9.75417e-02 9.70082e-01 -4.67967e-01 2.12689e-01 2.40043e-01 6.26154e-02 2.74730e-01 5.20701e-01 5.10645e-01 4.89864e-01 5.18111e-01 5.10965e-01 4.97926e-01
2.60000e+01 4.20000e+02 -1.74700e+01 -1.74941e-01 -2.42448e-01 9.10500e-01 -5.32041e-01 -2.17875e-01 -9.75417e-02 9.70082e-01 -4.67967e-01 2.12689e-01 2.40043e-01 6.26154e-02 2.74730e-01 5.20701e-01 5.10645e-01 4.89864e-01 5.18111e-01 5.10965e-01 4.97926e-01
2.60000e+01 4.21000e+02 -1.45900e+01 -4.00954e-01 -1.74997e-01 9.19690e-01 -1.90223e-01 -2.17875e-01 -9.75417e-02 9.70082e-01 -4.67967e-01 2.12689e-01 2.40043e-01 6.26154e-02 2.74730e-01 5.20701e-01 5.10645e-01 4.89864e-01 5.18111e-01 5.10965e-01 4.97926e-01
2.60000e+01 4.22000e+02 -1.19100e+01 -2.38581e-01 -2.79379e-01 9.79388e-01 -4.96261e-01 -2.17875e-01 -9.75417e-02 9.70082e-01 -4.67967e-01 2.12689e-01 2.40043e-01 6.26154e-02 2.74730e-01 5.20701e-01 5.10645e-01 4.89864e-01 5.18111e-01 5.10965e-01 4.97926e-01
2.60000e+01 4.23000e+02 -1.64400e+01 -3.92851e-01 -1.35049e-01 9.94463e-01 -1.46596e-01 -2.17875e-01 -9.75417e-02 9.70082e-01 -4.67967e-01 2.12689e-01 2.40043e-01 6.26154e-02 2.74730e-01 5.20701e-01 5.10645e-01 4.89864e-01 5.18111e-01 5.10965e-01 4.97926e-01
2.60000e+01 4.24000e+02 -1.67700e+01 -3.62341e-01 -3.94707e-01 9.38145e-01 -3.27138e-01 -2.17875e-01 -9.75417e-02 9.70082e-01 -4.67967e-01 2.12689e-01 2.40043e-01 6.26154e-02 2.74730e-01 5.20701e-01 5.10645e-01 4.89864e-01 5.18111e-01 5.10965e-01 4.97926e-01
2.60000e+01 4.25000e+02 -1.90100e+01 -2.79956e-01 -2.79587e-01 9.65268e-01 -8.21527e-01 -2.17875e-01 -9.75417e-02 9.70082e-01 -4.67967e-01 2.12689e-01 2.40043e-01 6.26154e-02 2.74730e-01 5.20701e-01 5.10645e-01 4.89864e-01 5.18111e-01 5.10965e-01 4.97926e-01
2.60000e+01 4.26000e+02 -2.34800e+01 -3.30092e-01 1.03769e-01 9.96446e-01 -3.39440e-01 -2.17875e-01 -9.75417e-02 9.70082e-01 -4.67967e-01 2.12689e-01 2.40043e-01 6.26154e-02 2.74730e-01 5.20701e-01 5.10645e-01 4.89864e-01 5.18111e-01 5.10965e-01 4.97926e-01
2.60000e+01 4.27000e+02 -2.08900e+01 -7.13844e-01 -1.09158e-01 1.00000e+00 -4.76078e-01 -2.17875e-01 -9.75417e-02 9.70082e-01 -4.67967e-01 2.12689e-01 2.40043e-01 6.26154e-02 2.74730e-01 5.20701e-01 5.10645e-01 4.89864e-01 5.18111e-01 5.10965e-01 4.97926e-01
2.60000e+01 4.28000e+02 -1.61300e+01 -2.53061e-01 -2.24719e-01 1.00000e+00 -4.52616e-01 -2.17875e-01 -9.75417e-02 9.70082e-01 -4.67967e-01 2.12689e-01 2.40043e-01 6.26154e-02 2.74730e-01 5.20701e-01 5.10645e-01 4.89864e-01 5.18111e-01 5.10965e-01 4.97926e-01
2.60000e+01 4.29000e+02 -2.27100e+01 -2.10417e-01 -1.01071e-01 9.27458e-01 -5.27602e-01 -2.17875e-01 -9.75417e-02 9.70082e-01 -4.67967e-01 2.12689e-01 2.40043e-01 6.26154e-02 2.74730e-01 5.20701e-01 5.10645e-01 4.89864e-01 5.18111e-01 5.10965e-01 4.97926e-01
2.60000e+01 4.30000e+02 -1.29900e+01 -2.38421e-01 -2.85614e-01 9.58870e-01 -7.97453e-01 -2.17875e-01 -9.75417e-02 9.70082e-01 -4.67967e-01 2.12689e-01 2.40043e-01 6.26154e-02 2.74730e-01 5.20701e-01 5.10645e-01 4.89864e-01 5.18111e-01 5.10965e-01 4.97926e-01
2.60000e+01 4.31000e+02 -1.70100e+01 -3.22009e-01 -2.17527e-01 9.81548e-01 -8.10444e-01 -2.17875e-01 -9.75417e-02 9.70082e-01 -4.67967e-01 2.12689e-01 2.40043e-01 6.26154e-02 2.74730e-01 5.20701e-01 5.10645e-01 4.89864e-01 5.18111e-01 5.10965e-01 4.97926e-01
2.70000e+01 4.32000e+02 -1.65100e+01 -7.26533e-01 5.46232e-02 9.97121e-01 -2.39974e-01 -4.03976e-01 -2.04941e-02 9.67960e-01 -5.19427e-01 2.32103e-01 2.65762e-01 5.09286e-02 2.83183e-01 5.26464e-01 5.13221e-01 4.88489e-01 5.20352e-01 5.10447e-01 4.99236e-01
2.70000e+01 4.33000e+02 -2.03300e+01 -3.91555e-01 1.64312e-01 9.58489e-01 -3.17914e-01 -4.03976e-01 -2.04941e-02 9.67960e-01 -5.19427e-01 2.32103e-01 2.65762e-01 5.09286e-02 2.83183e-01 5.26464e-01 5.13221e-01 4.88489e-01 5.20352e-01 5.10447e-01 4.99236e-01
2.70000e+01 4.34000e+02 -1.87600e+01 -6.67807e-01 -3.40148e-01 9.76896e-01 -3.33325e-01 -4.03976e-01 -2.04941e-02 9.67960e-01 -5.19427e-01 2.32103e-01 2.65762e-01 5.09286e-02 2.83183e-01 5.26464e-01 5.13221e-01 4.88489e-01 5.20352e-01 5.10447e-01 4.99236e-01
2.70000e+01 4.35000e+02 -2.03900e+01 -4.72947e-01 -1.71248e-01 9.90075e-01 -7.22071e-01 -4.03976e-01 -2.04941e-02 9.67960e-01 -5.19427e-01 2.32103e-01 2.65762e-01 5.09286e-02 2.83183e-01 5.26464e-01 5.13221e-01 4.88489e-01 5.20352e-01 5.10447e-01 4.99236e-01
2.70000e+01 4.36000e+02 -1.63000e+01 -2.66965e-01 1.08468e-01 9.12979e-01 -7.62278e-01 -4.03976e-01 -2.04941e-02 9.67960e-01 -5.19427e-01 2.32103e-01 2.65762e-01 5.09286e-02 2.83183e-01 5.26464e-01 5.13221e-01 4.88489e-01 5.20352e-01 5.10447e-01 4.99236e-01
2.70000e+01 4.37000e+02 -1.19500e+01 -1.24531e-01 -8.67232e-02 9.36156e-01 -9.07980e-01 -4.03976e-01 -2.04941e-02 9.67960e-01 -5.19427e-01 2.32103e-01 2.65762e-01 5.09286e-02 2.83183e-01 5.26464e-01 5.13221e-01 4.88489e-01 5.20352e-01 5.10447e-01 4.99236e-01
2.70000e+01 4.38000e+02 -1.31200e+01 -6.13873e-01 1.15375e-02 9.89836e-01 -6.04723e-01 -4.03976e-01 -2.04941e-02 9.67960e-01 -5.19427e-01 2.32103e-01 2.65762e-01 5.09286e-02 2.83183e-01 5.26464e-01 5.13221e-01 4.88489e-01 5.20352e-01 5.10447e-01 4.99236e-01
2.70000e+01 4.39000e+02 -2.18300e+01 -4.22199e-01 -1.16207e-01 9.95635e-01 -7.09413e-01 -4.03976e-01 -2.04941e-02 9.67960e-01 -5.19427e-01 2.32103e-01 2.65762e-01 5.09286e-02 2.83183e-01 5.26464e-01 5.13221e-01 4.88489e-01 5.20352e-01 5.10447e-01 4.99236e-01
2.70000e+01 4.40000e+02 -1.95600e+01 -1.20670e-01 -1.88569e-01 9.26349e-01 -3.81698e-01 -4.03976e-01 -2.04941e-02 9.67960e-01 -5.19427e-01 2.32103e-01 2.65762e-01 5.09286e-02 2.83183e-01 5.26464e-01 5.13221e-01 4.88489e-01 5.20352e-01 5.10447e-01 4.99236e-01
2.70000e+01 4.41000e+02 -1.82800e+01 1.00102e-01 -1.10375e-01 1.00000e+00 -4.88606e-01 -4.03976e-01 -2.04941e-02 9.67960e-01 -5.19427e-01 2.32103e-01 2.65762e-01 5.09286e-02 2.83183e-01 5.26464e-01 5.13221e-01 4.88489e-01 5.20352e-01 5.10447e-01 4.99236e-01
2.70000e+01 4.42000e+02 -1.95800e+01 -5.74855e-01 -2.35554e-01 1.00000e+00 -7.74104e-01 -4.03976e-01 -2.04941e-02 9.67960e-01 -5.19427e-01 2.32103e-01 2.65762e-01 5.09286e-02 2.83183e-01 5.26464e-01 5.13221e-01 4.88489e-01 5.20352e-01 5.10447e-01 4.99236e-01
2.70000e+01 4.43000e+02 -1.66100e+01 -5.59051e-01 1.84660e-02 1.00000e+00 -5.69038e-01 -4.03976e-01 -2.04941e-02 9.67960e-01 -5.19427e-01 2.32103e-01 2.65762e-01 5.09286e-02 2.83183e-01 5.26464e-01 5.13221e-01 4.88489e-01 5.20352e-01 5.10447e-01 4.99236e-01
2.70000e+01 4.44000e+02 -1.87800e+01 -2.05444e-01 -1.33940e-01 9.51889e-01 -1.74891e-01 -4.03976e-01 -2.04941e-02 9.67960e-01 -5.19427e-01 2.32103e-01 2.65762e-01 5.09286e-02 2.83183e-01 5.26464e-01 5.13221e-01 4.88489e-01 5.20352e-01 5.10447e-01 4.99236e-01
2.70000e+01 4.45000e+02 -1.50000e+01 1.22924e-01 -2.61301e-01 9.53243e-01 -7.00176e-01 -4.03976e-01 -2.04941e-02 9.67960e-01 -5.19427e-01 2.32103e-01 2.65762e-01 5.09286e-02 2.83183e-01 5.26464e-01 5.13221e-01 4.88489e-01 5.20352e-01 5.10447e-01 4.99236e-01
2.70000e+01 4.46000e+02 -1.49600e+01 -3.38568e-01 2.75786e-01 9.68639e-01 -5.53989e-01 -4.03976e-01 -2.04941e-02 9.67960e-01 -5.19427e-01 2.32103e-01 2.65762e-01 5.09286e-02 2.83183e-01 5.26464e-01 5.13221e-01 4.88489e-01 5.20352e-01 5.10447e-01 4.99236e-01
2.70000e+01 4.47000e+02 -1.94400e+01 -4.06364e-01 -8.13621e-02 9.63129e-01 -2.27746e-01 -4.03976e-01 -2.04941e-02 9.67960e-01 -5.19427e-01 2.32103e-01 2.65762e-01 5.09286e-02 2.83183e-01 5.26464e-01 5.13221e-01 4.88489e-01 5.20352e-01 5.10447e-01 4.99236e-01
2.80000e+01 4.48000e+02 -2.10700e+01 -1.93817e-01 -1.27023e-01 9.93589e-01 -6.34223e-01 -3.90335e-01 -1.15133e-01 9.75446e-01 -5.12340e-01 2.30771e-01 2.53007e-01 4.10085e-02 2.67877e-01 5.29123e-01 5.15806e-01 4.89028e-01 5.23073e-01 5.08555e-01 4.98063e-01
2.80000e+01 4.49000e+02 -1.91300e+01 -4.08526e-01 -1.94868e-01 1.00000e+00 -2.04143e-01 -3.90335e-01 -1.15133e-01 9.75446e-01 -5.12340e-01 2.30771e-01 2.53007e-01 4.10085e-02 2.67877e-01 5.29123e-01 5.15806e-01 4.89028e-01 5.23073e-01 5.08555e-01 4.98063e-01
2.80000e+01 4.50000e+02 -2.01800e+01 -2.34428e-01 4.45615e-02 9.28226e-01 -3.01800e-01 -3.90335e-01 -1.15133e-01 9.75446e-01 -5.12340e-01 2.30771e-01 2.53007e-01 4.10085e-02 2.67877e-01 5.29123e-01 5.15806e-01 4.89028e-01 5.23073e-01 5.08555e-01 4.98063e-01
2.80000e+01 4.51000e+02 -1.46200e+01 -3.71841e-01 -5.59000e-02 9.65257e-01 -9.15526e-01 -3.90335e-01 -1.15133e-01 9.75446e-01 -5.12340e-01 2.30771e-01 2.53007e-01 4.10085e-02 2.67877e-01 5.29123e-01 5.15806e-01 4.89028e-01 5.23073e-01 5.08555e-01 4.98063e-01
2.80000e+01 4.52000e+02 -1.66400e+01 -4.41518e-01 -3.28156e-01 1.00000e+00 -4.14987e-01 -3.90335e-01 -1.15133e-01 9.75446e-01 -5.12340e-01 2.30771e-01 2.53007e-01 4.10085e-02 2.67877e-01 5.29123e-01 5.15806e-01 4.89028e-01 5.23073e-01 5.08555e-01 4.98063e-01
2.80000e+01 4.53000e+02 -1.78600e+01 -4.95429e-01 -1.43213e-01 9.84710e-01 -4.27076e-01 -3.90335e-01 -1.15133e-01 9.75446e-01 -5.12340e-01 2.30771e-01 2.53007e-01 4.10085e-02 2.67877e-01 5.29123e-01 5.15806e-01 4.89028e-01 5.23073e-01 5.08555e-01 4.98063e-01
2.80000e+01 4.54000e+02 -1.78000e+01 -5.12138e-01 5.03925e-02 1.00000e+00 -1.87349e-01 -3.90335e-01 -1.15133e-01 9.75446e-01 -5.12340e-01 2.30771e-01 2.53007e-01 4.10085e-02 2.67877e-01 5.29123e-01 5.15806e-01 4.89028e-01 5.23073e-01 5.08555e-01 4.98063e-01
2.80000e+01 4.55000e+02 -1.76900e+01 -8.39700e-02 1.47347e-01 9.83409e-01 -1.97283e-01 -3.90335e-01 -1.15133e-01 9.75446e-01 -5.12340e-01 2.30771e-01 2.53007e-01 4.10085e-02 2.67877e-01 5.29123e-01 5.15806e-01 4.89028e-01 5.23073e-01 5.08555e-01 4.98063e-01
2.80000e+01 4.56000e+02 -2.10900e+01 -5.44227e-01 3.68976e-02 9.30756e-01 -8.49501e-01 -3.90335e-01 -1.15133e-01 9.75446e-01 -5.12340e-01 2.30771e-01 2.53007e-01 4.10085e-02 2.67877e-01 5.29123e-01 5.15806e-01 4.89028e-01 5.23073e-01 5.08555e-01 4.98063e-01
2.80000e+01 4.57000e+02 -1.81300e+01 -3.70847e-01 8.81061e-03 1.00000e+00 -6.72690e-01 -3.90335e-01 -1.15133e-01 9.75446e-01 -5.12340e-01 2.30771e-01 2.53007e-01 4.10085e-02 2.67877e-01 5.29123e-01 5.15806e-01 4.89028e-01 5.23073e-01 5.08555e-01 4.98063e-01
2.80000e+01 4.58000e+02 -1.51300e+01 -4.90453e-01 -1.31266e-01 9.97952e-01 -6.83718e-01 -3.90335e-01 -1.15133e-01 9.75446e-01 -5.12340e-01 2.30771e-01 2.53007e-01 4.10085e-02 2.67877e-01 5.29123e-01 5.15806e-01 4.89028e-01 5.23073e-01 5.08555e-01 4.98063e-01
2.80000e+01 4.59000e+02 -1.98200e+01 -1.03060e-01 -1.75207e-01 9.85013e-01 -4.27229e-01 -3.90335e-01 -1.15133e-01 9.75446e-01 -5.12340e-01 2.30771e-01 2.53007e-01 4.10085e-02 2.67877e-01 5.29123e-01 5.15806e-01 4.89028e-01 5.23073e-01 5.08555e-01 4.98063e-01
2.80000e+01 4.60000e+02 -1.59700e+01 -4.21756e-01 7.35408e-02 9.58954e-01 -2.17341e-01 -3.90335e-01 -1.15133e-01 9.75446e-01 -5.12340e-01 2.30771e-01 2.53007e-01 4.10085e-02 2.67877e-01 5.29123e-01 5.15806e-01 4.89028e-01 5.23073e-01 5.08555e-01 4.98063e-01
2.80000e+01 4.61000e+02 -1.59400e+01 -1.35190e-01 -4.37460e-01 1.00000e+00 -7.27661e-01 -3.90335e-01 -1.15133e-01 9.75446e-01 -5.12340e-01 2.30771e-01 2.53007e-01 4.10085e-02 2.67877e-01 5.29123e-01 5.15806e-01 4.89028e-01 5.23073e-01 5.08555e-01 4.98063e-01
2.80000e+01 4.62000e+02 -1.44900e+01 -3.21630e-01 -6.14125e-02 1.00000e+00 -4.84403e-01 -3.90335e-01 -1.15133e-01 9.75446e-01 -5.12340e-01 2.30771e-01 2.53007e-01 4.10085e-02 2.67877e-01 5.29123e-01 5.15806e-01 4.89028e-01 5.23073e-01 5.08555e-01 4.98063e-01
2.80000e+01 4.63000e+02 -1.66000e+01 -7.67257e-01 -3.84067e-01 9.99539e-01 -1.00000e+00 -3.90335e-01 -1.15133e-01 9.75446e-01 -5.12340e-01 2.30771e-01 2.53007e-01 4.10085e-02 2.67877e-01 5.29123e-01 5.15806e-01 4.89028e-01 5.23073e-01 5.08555e-01 4.98063e-01
2.90000e+01 4.64000e+02 -1.30000e+01 -5.83581e-01 -4.48152e-01 9.93713e-01 -5.79832e-01 -3.10421e-01 -6.25764e-02 9.65777e-01 -5.40177e-01 2.17256e-01 2.22954e-01 3.69463e-02 2.60819e-01 5.29811e-01 5.19741e-01 4.89489e-01 5.24604e-01 5.07008e-01 4.95320e-01
2.90000e+01 4.65000e+02 -1.85900e+01 -3.99299e-01 -3.75742e-02 9.99556e-01 -8.55737e-01 -3.10421e-01 -6.25764e-02 9.65777e-01 -5.40177e-01 2.17256e-01 2.22954e-01 3.69463e-02 2.60819e-01 5.29811e-01 5.19741e-01 4.89489e-01 5.24604e-01 5.07008e-01 4.95320e-01
2.90000e+01 4.66000e+02 -1.68700e+01 -2.16115e-01 -1.34981e-01 9.82469e-01 -7.39695e-01 -3.10421e-01 -6.25764e-02 9.65777e-01 -5.40177e-01 2.17256e-01 2.22954e-01 3.69463e-02 2.60819e-01 5.29811e-01 5.19741e-01 4.89489e-01 5.24604e-01 5.07008e-01 4.95320e-01
2.90000e+01 4.67000e+02 -1.88600e+01 -3.20517e-01 -2.36213e-01 9.55417e-01 -5.10940e-01 -3.10421e-01 -6.25764e-02 9.65777e-01 -5.40177e-01 2.17256e-01 2.22954e-01 3.69463e-02 2.60819e-01 5.29811e-01 5.19741e-01 4.89489e-01 5.24604e-01 5.07008e-01 4.95320e-01
2.90000e+01 4.68000e+02 -1.80800e+01 -3.17278e-01 4.29961e-01 9.63799e-01 -6.86499e-01 -3.10421e-01 -6.25764e-02 9.65777e-01 -5.40177e-01 2.17256e-01 2.22954e-01 3.69463e-02 2.60819e-01 5.29811e-01 5.19741e-01 4.89489e-01 5.24604e-01 5.07008e-01 4.95320e-01
2.90000e+01 4.69000e+02 -1.53100e+01 -4.52842e-01 -9.99886e-02 9.60186e-01 -1.88365e-01 -3.10421e-01 -6.25764e-02 9.65777e-01 -5.40177e-01 2.17256e-01 2.22954e-01 3.69463e-02 2.60819e-01 5.29811e-01 5.19741e-01 4.89489e-01 5.24604e-01 5.07008e-01 4.95320e-01
2.90000e+01 4.70000e+02 -1.46900e+01 -2.69686e-01 -1.29592e-01 9.91134e-01 -6.68068e-01 -3.10421e-01 -6.25764e-02 9.65777e-01 -5.40177e-01 2.17256e-01 2.22954e-01 3.69463e-02 2.60819e-01 5.29811e-01 5.19741e-01 4.89489e-01 5.24604e-01 5.07008e-01 4.95320e-01
2.90000e+01 4.71000e+02 -1.65500e+01 -5.03024e-01 -8.95522e-02 9.85856e-01 -1.00000e+00 -3.10421e-01 -6.25764e-02 9.65777e-01 -5.40177e-01 2.17256e-01 2.22954e-01 3.69463e-02 2.60819e-01 5.29811e-01 5.19741e-01 4.89489e-01 5.24604e-01 5.07008e-01 4.95320e-01
2.90000e+01 4.72000e+02 -1.84300e+01 -7.49215e-02 -1.41500e-01 9.83547e-01 -8.15641e-01 -3.10421e-01 -6.25764e-02 9.65777e-01 -5.40177e-01 2.17256e-01 2.22954e-01 3.69463e-02 2.60819e-01 5.29811e-01 5.19741e-01 4.89489e-01 5.24604e-01 5.07008e-01 4.95320e-01
2.90000e+01 4.73000e+02 -1.39000e+01 -4.59541e-01 1.65975e-02 9.63678e-01 -7.09326e-01 -3.10421e-01 -6.25764e-02 9.65777e-01 -5.40177e-01 2.17256e-01 2.22954e-01 3.69463e-02 2.60819e-01 5.29811e-01 5.19741e-01 4.89489e-01 5.24604e-01 5.07008e-01 4.95320e-01
2.90000e+01 4.74000e+02 -1.81300e+01 -3.64630e-01 -4.48440e-02 9.70832e-01 -8.44177e-01 -3.10421e-01 -6.25764e-02 9.65777e-01 -5.40177e-01 2.17256e-01 2.22954e-01 3.69463e-02 2.60819e-01 5.29811e-01 5.19741e-01 4.89489e-01 5.24604e-01 5.07008e-01 4.95320e-01
2.90000e+01 4.75000e+02 -1.44000e+01 -5.30656e-01 1.33363e-01 9.54104e-01 -7.11129e-01 -3.10421e-01 -6.25764e-02 9.65777e-01 -5.40177e-01 2.17256e-01 2.22954e-01 3.69463e-02 2.60819e-01 5.29811e-01 5.19741e-01 4.89489e-01 5.24604e-01 5.07008e-01 4.95320e-01
2.90000e+01 4.76000e+02 -1.38600e+01 -2.59426e-01 -2.26001e-01 9.59115e-01 -7.30379e-01 -3.10421e-01 -6.25764e-02 9.65777e-01 -5.40177e-01 2.17256e-01 2.22954e-01 3.69463e-02 2.60819e-01 5.29811e-01 5.19741e-01 4.89489e-01 5.24604e-01 5.07008e-01 4.95320e-01
2.90000e+01 4.77000e+02 -1.67700e+01 -5.02355e-01 -4.65528e-02 9.87074e-01 -5.33662e-01 -3.10421e-01 -6.25764e-02 9.65777e-01 -5.40177e-01 2.17256e-01 2.22954e-01 3.69463e-02 2.60819e-01 5.29811e-01 5.19741e-01 4.89489e-01 5.24604e-01 5.07008e-01 4.95320e-01
2.90000e+01 4.78000e+02 -2.03900e+01 -5.06848e-01 1.62630e-01 9.85249e-01 -5.42861e-01 -3.10421e-01 -6.25764e-02 9.65777e-01 -5.40177e-01 2.17256e-01 2.22954e-01 3.69463e-02 2.60819e-01 5.29811e-01 5.19741e-01 4.89489e-01 5.24604e-01 5.07008e-01 4.95320e-01
2.90000e+01 4.79000e+02 -1.14100e+01 -6.55193e-01 -2.58241e-01 9.65750e-01 -7.05716e-01 -3.10421e-01 -6.25764e-02 9.65777e-01 -5.40177e-01 2.17256e-01 2.22954e-01 3.69463e-02 2.60819e-01 5.29811e-01 5.19741e-01 4.89489e-01 5.24604e-01 5.07008e-01 4.95320e-01
3.00000e+01 4.80000e+02 -1.17400e+01 -6.60280e-01 -1.88911e-01 9.31425e-01 -9.53041e-01 -3.55933e-01 1.30781e-02 9.78253e-01 -6.85494e-01 1.99237e-01 2.07064e-01 3.27404e-02 2.57262e-01 5.31612e-01 5.22335e-01 4.90949e-01 5.25628e-01 5.06986e-01 4.93003e-01
3.00000e+01 4.81000e+02 -1.77600e+01 -3.26332e-01 1.75782e-01 9.76501e-01 -1.00000e+00 -3.55933e-01 1.30781e-02 9.78253e-01 -6.85494e-01 1.99237e-01 2.07064e-01 3.27404e-02 2.57262e-01 5.31612e-01 5.22335e-01 4.90949e-01 5.25628e-01 5.06986e-01 4.93003e-01
3.00000e+01 4.82000e+02 -1.82800e+01 -4.52559e-01 2.13879e-01 9.94879e-01 -4.24004e-01 -3.55933e-01 1.30781e-02 9.78253e-01 -6.85494e-01 1.99237e-01 2.07064e-01 3.27404e-02 2.57262e-01 5.31612e-01 5.22335e-01 4.90949e-01 5.25628e-01 5.06986e-01 4.93003e-01
3.00000e+01 4.83000e+02 -1.67500e+01 -2.16370e-01 2.19984e-02 9.89281e-01 -7.10444e-01 -3.55933e-01 1.30781e-02 9.78253e-01 -6.85494e-01 1.99237e-01 2.07064e-01 3.27404e-02 2.57262e-01 5.31612e-01 5.22335e-01 4.90949e-01 5.25628e-01 5.06986e-01 4.93003e-01
3.00000e+01 4.84000e+02 -1.95700e+01 -3.21867e-01 2.61305e-01 9.71852e-01 -4.80113e-01 -3.55933e-01 1.30781e-02 9.78253e-01 -6.85494e-01 1.99237e-01 2.07064e-01 3.27404e-02 2.57262e-01 5.31612e-01 5.22335e-01 4.90949e-01 5.25628e-01 5.06986e-01 4.93003e-01
3.00000e+01 4.85000e+02 -1.89900e+01 -4.67615e-01 2.99691e-02 9.74340e-01 -9.57149e-01 -3.55933e-01 1.30781e-02 9.78253e-01 -6.85494e-01 1.99237e-01 2.07064e-01 3.27404e-02 2.57262e-01 5.31612e-01 5.22335e-01 4.90949e-01 5.25628e-01 5.06986e-01 4.93003e-01
3.00000e+01 4.86000e+02 -1.81600e+01 -6.22537e-01 3.24488e-01 1.00000e+00 -6.19528e-01 -3.55933e-01 1.30781e-02 9.78253e-01 -6.85494e-01 1.99237e-01 2.07064e-01 3.27404e-02 2.57262e-01 5.31612e-01 5.22335e-01 4.90949e-01 5.25628e-01 5.06986e-01 4.93003e-01
3.00000e+01 4.87000e+02 -2.19300e+01 -5.45656e-01 3.47218e-01 9.71707e-01 -7.37437e-01 -3.55933e-01 1.30781e-02 9.78253e-01 -6.85494e-01 1.99237e-01 2.07064e-01 3.27404e-02 2.57262e-01 5.31612e-01 5.22335e-01 4.90949e-01 5.25628e-01 5.06986e-01 4.93003e-01
3.00000e+01 4.88000e+02 -1.73000e+01 -5.01824e-02 -8.26311e-02 9.43087e-01 -7.04699e-01 -3.55933e-01 1.30781e-02 9.78253e-01 -6.85494e-01 1.99237e-01 2.07064e-01 3.27404e-02 2.57262e-01 5.31612e-01 5.22335e-01 4.90949e-01 5.25628e-01 5.06986e-01 4.93003e-01
3.00000e+01 4.89000e+02 -1.72400e+01 -6.84798e-01 -2.03007e-01 9.85647e-01 -9.76078e-01 -3.55933e-01 1.30781e-02 9.78253e-01 -6.85494e-01 1.99237e-01 2.07064e-01 3.27404e-02 2.57262e-01 5.31612e-01 5.22335e-01 4.90949e-01 5.25628e-01 5.06986e-01 4.93003e-01
3.00000e+01 4.90000e+02 -2.02100e+01 -3.04940e-01 1.22340e-01 9.89459e-01 -1.00000e+00 -3.55933e-01 1.30781e-02 9.78253e-01 -6.85494e-01 1.99237e-01 2.07064e-01 3.27404e-02 2.57262e-01 5.31612e-01 5.22335e-01 4.90949e-01 5.25628e-01 5.06986e-01 4.93003e-01
3.00000e+01 4.91000e+02 -1.47900e+01 -3.14937e-01 -1.62236e-01 9.98393e-01 -4.64957e-01 -3.55933e-01 1.30781e-02 9.78253e-01 -6.85494e-01 1.99237e-01 2.07064e-01 3.27404e-02 2.57262e-01 5.31612e-01 5.22335e-01 4.90949e-01 5.25628e-01 5.06986e-01 4.93003e-01
3.00000e+01 4.92000e+02 -1.81300e+01 -5.13825e-01 6.06401e-03 9.89533e-01 -6.26590e-01 -3.55933e-01 1.30781e-02 9.78253e-01 -6.85494e-01 1.99237e-01 2.07064e-01 3.27404e-02 2.57262e-01 5.31612e-01 5.22335e-01 4.90949e-01 5.25628e-01 5.06986e-01 4.93003e-01
3.00000e+01 4.93000e+02 -1.80900e+01 -6.40854e-02 -1.07112e-01 9.81153e-01 -4.17367e-01 -3.55933e-01 1.30781e-02 9.78253e-01 -6.85494e-01 1.99237e-01 2.07064e-01 3.27404e-02 2.57262e-01 5.31612e-01 5.22335e-01 4.90949e-01 5.25628e-01 5.06986e-01 4.93003e-01
3.00000e+01 4.94000e+02 -2.26600e+01 -3.29152e-01 -1.14020e-01 9.96079e-01 -6.22369e-01 -3.55933e-01 1.30781e-02 9.78253e-01 -6.85494e-01 1.99237e-01 2.07064e-01 3.27404e-02 2.57262e-01 5.31612e-01 5.22335e-01 4.90949e-01 5.25628e-01 5.06986e-01 4.93003e-01
3.00000e+01 4.95000e+02 -1.39900e+01 -1.96999e-01 2.58434e-01 9.73235e-01 -8.27436e-01 -3.55933e-01 1.30781e-02 9.78253e-01 -6.85494e-01 1.99237e-01 2.07064e-01 3.27404e-02 2.57262e-01 5.31612e-01 5.22335e-01 4.90949e-01 5.25628e-01 5.06986e-01 4.93003e-01
3.10000e+01 4.96000e+02 -1.81100e+01 -2.29524e-01 -9.14053e-02 9.88990e-01 -5.80418e-01 -4.00913e-01 1.17651e-01 9.83967e-01 -7.11083e-01 1.76772e-01 2.11704e-01 2.67036e-02 2.47792e-01 5.35274e-01 5.24300e-01 4.92884e-01 5.26122e-01 5.07923e-01 4.91612e-01
3.10000e+01 4.97000e+02 -1.87700e+01 -4.13943e-01 1.00740e-01 1.00000e+00 -6.54882e-01 -4.00913e-01 1.17651e-01 9.83967e-01 -7.11083e-01 1.76772e-01 2.11704e-01 2.67036e-02 2.47792e-01 5.35274e-01 5.24300e-01 4.92884e-01 5.26122e-01 5.07923e-01 4.91612e-01
3.10000e+01 4.98000e+02 -1.83400e+01 -2.25439e-01 1.63242e-01 9.76204e-01 -5.88230e-01 -4.00913e-01 1.17651e-01 9.83967e-01 -7.11083e-01 1.76772e-01 2.11704e-01 2.67036e-02 2.47792e-01 5.35274e-01 5.24300e-01 4.92884e-01 5.26122e-01 5.07923e-01 4.91612e-01
3.10000e+01 4.99000e+02 -1.96900e+01 -2.18560e-01 1.00873e-01 9.79109e-01 -8.46030e-01 -4.00913e-01 1.17651e-01 9.83967e-01 -7.11083e-01 1.76772e-01 2.11704e-01 2.67036e-02 2.47792e-01 5.35274e-01 5.24300e-01 4.92884e-01 5.26122e-01 5.07923e-01 4.91612e-01
3.10000e+01 5.00000e+02 -1.66100e+01 -3.32532e-01 -7.47508e-02 1.00000e+00 -7.76114e-01 -4.00913e-01 1.17651e-01 9.83967e-01 -7.11083e-01 1.76772e-01 2.11704e-01 2.67036e-02 2.47792e-01 5.35274e-01 5.24300e-01 4.92884e-01 5.26122e-01 5.07923e-01 4.91612e-01
3.10000e+01 5.01000e+02 -1.32500e+01 -4.81849e-01 1.59628e-01 9.88208e-01 -7.09771e-01 -4.00913e-01 1.17651e-01 9.83967e-01 -7.11083e-01 1.76772e-01 2.11704e-01 2.67036e-02 2.47792e-01 5.35274e-01 5.24300e-01 4.92884e-01 5.26122e-01 5.07923e-01 4.91612e-01
3.10000e+01 5.02000e+02 -2.02900e+01 -4.44005e-01 -2.77691e-02 9.94531e-01 -3.66262e-01 -4.00913e-01 1.17651e-01 9.83967e-01 -7.11083e-01 1.76772e-01 2.11704e-01 2.67036e-02 2.47792e-01 5.35274e-01 5.24300e-01 4.92884e-01 5.26122e-01 5.07923e-01 4.91612e-01
3.10000e+01 5.03000e+02 -1.49400e+01 -4.44885e-01 8.26027e-02 9.37707e-01 -4.96480e-01 -4.00913e-01 1.17651e-01 9.83967e-01 -7.11083e-01 1.76772e-01 2.11704e-01 2.67036e-02 2.47792e-01 5.35274e-01 5.24300e-01 4.92884e-01 5.26122e-01 5.07923e-01 4.91612e-01
3.10000e+01 5.04000e+02 -1.68300e+01 -4.58949e-01 -2.09827e-01 9.63724e-01 -1.00000e+00 -4.00913e-01 1.17651e-01 9.83967e-01 -7.11083e-01 1.76772e-01 2.11704e-01 2.67036e-02 2.47792e-01 5.35274e-01 5.24300e-01 4.92884e-01 5.26122e-01 5.07923e-01 4.91612e-01
3.10000e+01 5.05000e+02 -1.89200e+01 -4.42913e-01 2.36374e-02 9.29082e-01 -7.09700e-01 -4.00913e-01 1.17651e-01 9.83967e-01 -7.11083e-01 1.76772e-01 2.11704e-01 2.67036e-02 2.47792e-01 5.35274e-01 5.24300e-01 4.92884e-01 5.26122e-01 5.07923e-01 4.91612e-01
3.10000e+01 5.06000e+02 -1.75100e+01 -4.98788e-01 3.95760e-02 1.00000e+00 -6.30990e-01 -4.00913e-01 1.17651e-01 9.83967e-01 -7.11083e-01 1.76772e-01 2.11704e-01 2.67036e-02 2.47792e-01 5.35274e-01 5.24300e-01 4.92884e-01 5.26122e-01 5.07923e-01 4.91612e-01
3.10000e+01 5.07000e+02 -1.94600e+01 -5.18914e-01 2.07912e-01 1.00000e+00 -8.57436e-01 -4.00913e-01 1.17651e-01 9.83967e-01 -7.11083e-01 1.76772e-01 2.11704e-01 2.67036e-02 2.47792e-01 5.35274e-01 5.24300e-01 4.92884e-01 5.26122e-01 5.07923e-01 4.91612e-01
3.10000e+01 5.08000e+02 -1.39900e+01 -4.69925e-01 1.27871e-01 9.88263e-01 -8.64876e-01 -4.00913e-01 1.17651e-01 9.83967e-01 -7.11083e-01 1.76772e-01 2.11704e-01 2.67036e-02 2.47792e-01 5.35274e-01 5.24300e-01 4.92884e-01 5.26122e-01 5.07923e-01 4.91612e-01
3.10000e+01 5.09000e+02 -1.88800e+01 -1.37447e-01 -3.72720e-01 9.95906e-01 -3.39463e-01 -4.00913e-01 1.17651e-01 9.83967e-01 -7.11083e-01 1.76772e-01 2.11704e-01 2.67036e-02 2.47792e-01 5.35274e-01 5.24300e-01 4.92884e-01 5.26122e-01 5.07923e-01 4.91612e-01
3.10000e+01 5.10000e+02 -2.49500e+01 -4.34286e-01 3.16616e-01 1.00000e+00 -1.00000e+00 -4.00913e-01 1.17651e-01 9.83967e-01 -7.11083e-01 1.76772e-01 2.11704e-01 2.67036e-02 2.47792e-01 5.35274e-01 5.24300e-01 4.92884e-01 5.26122e-01 5.07923e-01 4.91612e-01
3.10000e+01 5.11000e+02 -1.32400e+01 -5.60734e-01 -3.21533e-02 9.88043e-01 -8.55963e-01 -4.00913e-01 1.17651e-01 9.83967e-01 -7.11083e-01 1.76772e-01 2.11704e-01 2.67036e-02 2.47792e-01 5.35274e-01 5.24300e-01 4.92884e-01 5.26122e-01 5.07923e-01 4.91612e-01
3.20000e+01 5.12000e+02 -1.59200e+01 -3.14440e-01 1.38263e-01 9.81451e-01 -6.73172e-01 -3.89081e-01 1.42793e-01 9.90889e-01 -7.73532e-01 1.55587e-01 2.22883e-01 2.33599e-02 2.54233e-01 5.40002e-01 5.24226e-01 4.95684e-01 5.26552e-01 5.13863e-01 4.89677e-01
3.20000e+01 5.13000e+02 -2.04700e+01 -3.70802e-01 2.99970e-01 9.99172e-01 -8.65013e-01 -3.89081e-01 1.42793e-01 9.90889e-01 -7.73532e-01 1.55587e-01 2.22883e-01 2.33599e-02 2.54233e-01 5.40002e-01 5.24226e-01 4.95684e-01 5.26552e-01 5.13863e-01 4.89677e-01
3.20000e+01 5.14000e+02 -2.04700e+01 -4.27034e-01 3.39550e-01 9.66489e-01 -5.55222e-01 -3.89081e-01 1.42793e-01 9.90889e-01 -7.73532e-01 1.55587e-01 2.22883e-01 2.33599e-02 2.54233e-01 5.40002e-01 5.24226e-01 4.95684e-01 5.26552e-01 5.13863e-01 4.89677e-01
3.20000e+01 5.15000e+02 -1.39600e+01 -3.17632e-01 2.09544e-01 9.93559e-01 -1.00000e+00 -3.89081e-01 1.42793e-01 9.90889e-01 -7.73532e-01 1.55587e-01 2.22883e-01 2.33599e-02 2.54233e-01 5.40002e-01 5.24226e-01 4.95684e-01 5.26552e-01 5.13863e-01 4.89677e-01
3.20000e+01 5.16000e+02 -2.11300e+01 -4.77333e-01 3.05336e-01 1.00000e+00 -5.10200e-01 -3.89081e-01 1.42793e-01 9.90889e-01 -7.73532e-01 1.55587e-01 2.22883e-01 2.33599e-02 2.54233e-01 5.40002e-01 5.24226e-01 4.95684e-01 5.26552e-01 5.13863e-01 4.89677e-01
3.20000e+01 5.17000e+02 -2.10300e+01 -4.30036e-01 2.33107e-01 9.56444e-01 -8.57843e-01 -3.89081e-01 1.42793e-01 9.90889e-01 -7.73532e-01 1.55587e-01 2.22883e-01 2.33599e-02 2.54233e-01 5.40002e-01 5.24226e-01 4.95684e-01 5.26552e-01 5.13863e-01 4.89677e-01
3.20000e+01 5.18000e+02 -1.63100e+01 -3.83093e-01 1.78376e-01 1.00000e+00 -7.16040e-01 -3.89081e-01 1.42793e-01 9.90889e-01 -7.73532e-01 1.55587e-01 2.22883e-01 2.33599e-02 2.54233e-01 5.40002e-01 5.24226e-01 4.95684e-01 5.26552e-01 5.13863e-01 4.89677e-01
3.20000e+01 5.19000e+02 -1.96700e+01 -2.97482e-01 -1.33655e-01 1.00000e+00 -6.77393e-01 -3.89081e-01 1.42793e-01 9.90889e-01 -7.73532e-01 1.55587e-01 2.22883e-01 2.33599e-02 2.54233e-01 5.40002e-01 5.24226e-01 4.95684e-01 5.26552e-01 5.13863e-01 4.89677e-01
3.20000e+01 5.20000e+02 -1.82200e+01 -3.24458e-01 1.93853e-01 9.76731e-01 -5.75618e-01 -3.89081e-01 1.42793e-01 9.90889e-01 -7.73532e-01 1.55587e-01 2.22883e-01 2.33599e-02 2.54233e-01 5.40002e-01 5.24226e-01 4.95684e-01 5.26552e-01 5.13863e-01 4.89677e-01
3.20000e+01 5.21000e+02 -1.55300e+01 -2.97091e-01 2.44120e-01 9.57730e-01 -7.87806e-01 -3.89081e-01 1.42793e-01 9.90889e-01 -7.73532e-01 1.55587e-01 2.22883e-01 2.33599e-02 2.54233e-01 5.40002e-01 5.24226e-01 4.95684e-01 5.26552e-01 5.13863e-01 4.89677e-01
3.20000e+01 5.22000e+02 -1.69300e+01 -6.42939e-02 -8.10046e-02 1.00000e+00 -8.51257e-01 -3.89081e-01 1.42793e-01 9.90889e-01 -7.73532e-01 1.55587e-01 2.22883e-01 2.33599e-02 2.54233e-01 5.40002e-01 5.24226e-01 4.95684e-01 5.26552e-01 5.13863e-01 4.89677e-01
3.20000e+01 5.23000e+02 -1.89400e+01 -2.91086e-01 -5.72630e-02 9.98485e-01 -9.48825e-01 -3.89081e-01 1.42793e-01 9.90889e-01 -7.73532e-01 1.55587e-01 2.22883e-01 2.33599e-02 2.54233e-01 5.40002e-01 5.24226e-01 4.95684e-01 5.26552e-01 5.13863e-01 4.89677e-01
3.20000e+01 5.24000e+02 -2.17300e+01 -5.09868e-01 2.94812e-01 1.00000e+00 -6.05187e-01 -3.89081e-01 1.42793e-01 9.90889e-01 -7.73532e-01 1.55587e-01 2.22883e-01 2.33599e-02 2.54233e-01 5.40002e-01 5.24226e-01 4.95684e-01 5.26552e-01 5.13863e-01 4.89677e-01
3.20000e+01 5.25000e+02 -2.34600e+01 -4.53371e-01 -1.15382e-01 1.00000e+00 -1.00000e+00 -3.89081e-01 1.42793e-01 9.90889e-01 -7.73532e-01 1.55587e-01 2.22883e-01 2.33599e-02 2.54233e-01 5.40002e-01 5.24226e-01 4.95684e-01 5.26552e-01 5.13863e-01 4.89677e-01
3.20000e+01 5.26000e+02 -1.81400e+01 -4.44925e-01 1.28194e-01 9.96896e-01 -7.98871e-01 -3.89081e-01 1.42793e-01 9.90889e-01 -7.73532e-01 1.55587e-01 2.22883e-01 2.33599e-02 2.54233e-01 5.40002e-01 5.24226e-01 4.95684e-01 5.26552e-01 5.13863e-01 4.89677e-01
3.20000e+01 5.27000e+02 -2.28200e+01 -3.98002e-01 2.43094e-01 1.00000e+00 -5.88083e-01 -3.89081e-01 1.42793e-01 9.90889e-01 -7.73532e-01 1.55587e-01 2.22883e-01 2.33599e-02 2.54233e-01 5.40002e-01 5.24226e-01 4.95684e-01 5.26552e-01 5.13863e-01 4.89677e-01
3.30000e+01 5.28000e+02 -1.66400e+01 -6.06608e-01 5.94617e-01 9.75024e-01 -4.09940e-01 -4.36773e-01 1.69759e-01 9.92650e-01 -7.31432e-01 1.31123e-01 2.27260e-01 2.17321e-02 2.58356e-01 5.44116e-01 5.23500e-01 4.98208e-01 5.27234e-01 5.17106e-01 4.88217e-01
3.30000e+01 5.29000e+02 -2.21500e+01 -2.97761e-01 3.89297e-02 9.87237e-01 -4.82351e-01 -4.36773e-01 1.69759e-01 9.92650e-01 -7.31432e-01 1.31123e-01 2.27260e-01 2.17321e-02 2.58356e-01 5.44116e-01 5.23500e-01 4.98208e-01 5.27234e-01 5.17106e-01 4.88217e-01
3.30000e+01 5.30000e+02 -2.11700e+01 -3.06203e-01 5.63613e-01 9.99747e-01 -8.56915e-01 -4.36773e-01 1.69759e-01 9.92650e-01 -7.31432e-01 1.31123e-01 2.27260e-01 2.17321e-02 2.58356e-01 5.44116e-01 5.23500e-01 4.98208e-01 5.27234e-01 5.17106e-01 4.88217e-01
3.30000e+01 5.31000e+02 -1.84400e+01 -4.25401e-01 1.57713e-01 1.00000e+00 -8.61336e-01 -4.36773e-01 1.69759e-01 9.92650e-01 -7.31432e-01 1.31123e-01 2.27260e-01 2.17321e-02 2.58356e-01 5.44116e-01 5.23500e-01 4.98208e-01 5.27234e-01 5.17106e-01 4.88217e-01
3.30000e+01 5.32000e+02 -1.40200e+01 -3.43662e-01 7.25492e-02 1.00000e+00 -7.79061e-01 -4.36773e-01 1.69759e-01 9.92650e-01 -7.31432e-01 1.31123e-01 2.27260e-01 2.17321e-02 2.58356e-01 5.44116e-01 5.23500e-01 4.98208e-01 5.27234e-01 5.17106e-01 4.88217e-01
3.30000e+01 5.33000e+02 -1.62800e+01 -3.31259e-01 2.39013e-01 9.92594e-01 -4.45661e-01 -4.36773e-01 1.69759e-01 9.92650e-01 -7.31432e-01 1.31123e-01 2.27260e-01 2.17321e-02 2.58356e-01 5.44116e-01 5.23500e-01 4.98208e-01 5.27234e-01 5.17106e-01 4.88217e-01
3.30000e+01 5.34000e+02 -1.52300e+01 -5.42422e-01 5.42262e-01 1.00000e+00 -1.00000e+00 -4.36773e-01 1.69759e-01 9.92650e-01 -7.31432e-01 1.31123e-01 2.27260e-01 2.17321e-02 2.58356e-01 5.44116e-01 5.23500e-01 4.98208e-01 5.27234e-01 5.17106e-01 4.88217e-01
3.30000e+01 5.35000e+02 -2.26800e+01 -3.61699e-01 5.81935e-02 9.89969e-01 -8.62169e-01 -4.36773e-01 1.69759e-01 9.92650e-01 -7.31432e-01 1.31123e-01 2.27260e-01 2.17321e-02 2.58356e-01 5.44116e-01 5.23500e-01 4.98208e-01 5.27234e-01 5.17106e-01 4.88217e-01
3.30000e+01 5.36000e+02 -1.73000e+01 -5.21869e-01 3.95955e-01 9.94053e-01 -1.00000e+00 -4.36773e-01 1.69759e-01 9.92650e-01 -7.31432e-01 1.31123e-01 2.27260e-01 2.17321e-02 2.58356e-01 5.44116e-01 5.23500e-01 4.98208e-01 5.27234e-01 5.17106e-01 4.88217e-01
3.30000e+01 5.37000e+02 -1.79600e+01 -4.39043e-01 -1.61263e-01 9.80825e-01 -6.35478e-01 -4.36773e-01 1.69759e-01 9.92650e-01 -7.31432e-01 1.31123e-01 2.27260e-01 2.17321e-02 2.58356e-01 5.44116e-01 5.23500e-01 4.98208e-01 5.27234e-01 5.17106e-01 4.88217e-01
3.30000e+01 5.38000e+02 -1.98100e+01 -2.47452e-01 1.52589e-01 9.81968e-01 -5.65760e-01 -4.36773e-01 1.69759e-01 9.92650e-01 -7.31432e-01 1.31123e-01 2.27260e-01 2.17321e-02 2.58356e-01 5.44116e-01 5.23500e-01 4.98208e-01 5.27234e-01 5.17106e-01 4.88217e-01
3.30000e+01 5.39000e+02 -2.22600e+01 -5.37708e-01 2.70790e-02 9.86412e-01 -1.00000e+00 -4.36773e-01 1.69759e-01 9.92650e-01 -7.31432e-01 1.31123e-01 2.27260e-01 2.17321e-02 2.58356e-01 5.44116e-01 5.23500e-01 4.98208e-01 5.27234e-01 5.17106e-01 4.88217e-01
3.30000e+01 5.40000e+02 -1.67600e+01 -5.88192e-01 -8.19493e-02 9.92887e-01 -8.93228e-01 -4.36773e-01 1.69759e-01 9.92650e-01 -7.31432e-01 1.31123e-01 2.27260e-01 2.17321e-02 2.58356e-01 5.44116e-01 5.23500e-01 4.98208e-01 5.27234e-01 5.17106e-01 4.88217e-01
3.30000e+01 5.41000e+02 -1.33500e+01 -6.41553e-01 4.21974e-02 9.65976e-01 -4.91404e-01 -4.36773e-01 1.69759e-01 9.92650e-01 -7.31432e-01 1.31123e-01 2.27260e-01 2.17321e-02 2.58356e-01 5.44116e-01 5.23500e-01 4.98208e-01 5.27234e-01 5.17106e-01 4.88217e-01
3.30000e+01 5.42000e+02 -2.17200e+01 -4.70938e-01 -2.95244e-01 9.80204e-01 -4.00001e-01 -4.36773e-01 1.69759e-01 9.92650e-01 -7.31432e-01 1.31123e-01 2.27260e-01 2.17321e-02 2.58356e-01 5.44116e-01 5.23500e-01 4.98208e-01 5.27234e-01 5.17106e-01 4.88217e-01
3.30000e+01 5.43000e+02 -1.56300e+01 -6.34803e-01 5.47381e-01 1.00000e+00 -7.80816e-01 -4.36773e-01 1.69759e-01 9.92650e-01 -7.31432e-01 1.31123e-01 2.27260e-01 2.17321e-02 2.58356e-01 5.44116e-01 5.23500e-01 4.98208e-01 5.27234e-01 5.17106e-01 4.88217e-01
3.40000e+01 5.44000e+02 -1.69100e+01 -4.92223e-01 -5.85822e-02 1.00000e+00 -4.92309e-01 -3.86346e-01 6.92166e-02 9.87999e-01 -7.15248e-01 1.20251e-01 2.48001e-01 1.84468e-02 2.56736e-01 5.44280e-01 5.20028e-01 5.00560e-01 5.27641e-01 5.19733e-01 4.86071e-01
3.40000e+01 5.45000e+02 -1.88900e+01 -3.88798e-01 -1.35464e-01 9.85743e-01 -7.44287e-01 -3.86346e-01 6.92166e-02 9.87999e-01 -7.15248e-01 1.20251e-01 2.48001e-01 1.84468e-02 2.56736e-01 5.44280e-01 5.20028e-01 5.00560e-01 5.27641e-01 5.19733e-01 4.86071e-01
3.40000e+01 5.46000e+02 -1.62400e+01 -3.36051e-01 7.26739e-02 9.94898e-01 -9.59538e-01 -3.86346e-01 6.92166e-02 9.87999e-01 -7.15248e-01 1.20251e-01 2.48001e-01 1.84468e-02 2.56736e-01 5.44280e-01 5.20028e-01 5.00560e-01 5.27641e-01 5.19733e-01 4.86071e-01
3.40000e+01 5.47000e+02 -1.67400e+01 -3.03127e-01 2.45725e-01 1.00000e+00 -3.49993e-01 -3.86346e-01 6.92166e-02 9.87999e-01 -7.15248e-01 1.20251e-01 2.48001e-01 1.84468e-02 2.56736e-01 5.44280e-01 5.20028e-01 5.00560e-01 5.27641e-01 5.19733e-01 4.86071e-01
3.40000e+01 5.48000e+02 -2.27200e+01 -5.06158e-01 1.88588e-01 9.80559e-01 -2.52368e-01 -3.86346e-01 6.92166e-02 9.87999e-01 -7.15248e-01 1.20251e-01 2.48001e-01 1.84468e-02 2.56736e-01 5.44280e-01 5.20028e-01 5.00560e-01 5.27641e-01 5.19733e-01 4.86071e-01
3.40000e+01 5.49000e+02 -1.88200e+01 -3.68620e-01 6.73653e-02 9.98966e-01 -6.63408e-01 -3.86346e-01 6.92166e-02 9.87999e-01 -7.15248e-01 1.20251e-01 2.48001e-01 1.84468e-02 2.56736e-01 5.44280e-01 5.20028e-01 5.00560e-01 5.27641e-01 5.19733e-01 4.86071e-01
3.40000e+01 5.50000e+02 -1.19600e+01 -5.15599e-01 8.21559e-02 9.88799e-01 -8.08785e-01 -3.86346e-01 6.92166e-02 9.87999e-01 -7.15248e-01 1.20251e-01 2.48001e-01 1.84468e-02 2.56736e-01 5.44280e-01 5.20028e-01 5.00560e-01 5.27641e-01 5.19733e-01 4.86071e-01
3.40000e+01 5.51000e+02 -1.32800e+01 -3.22445e-01 5.81300e-02 9.95695e-01 -7.24829e-01 -3.86346e-01 6.92166e-02 9.87999e-01 -7.15248e-01 1.20251e-01 2.48001e-01 1.84468e-02 2.56736e-01 5.44280e-01 5.20028e-01 5.00560e-01 5.27641e-01 5.19733e-01 4.86071e-01
3.40000e+01 5.52000e+02 -2.12800e+01 -4.20231e-01 2.09121e-01 9.72944e-01 -7.21804e-01 -3.86346e-01 6.92166e-02 9.87999e-01 -7.15248e-01 1.20251e-01 2.48001e-01 1.84468e-02 2.56736e-01 5.44280e-01 5.20028e-01 5.00560e-01 5.27641e-01 5.19733e-01 4.86071e-01
3.40000e+01 5.53000e+02 -2.00200e+01 -3.74953e-01 -7.48962e-03 1.00000e+00 -7.95453e-01 -3.86346e-01 6.92166e-02 9.87999e-01 -7.15248e-01 1.20251e-01 2.48001e-01 1.84468e-02 2.56736e-01 5.44280e-01 5.20028e-01 5.00560e-01 5.27641e-01 5.19733e-01 4.86071e-01
3.40000e+01 5.54000e+02 -1.68500e+01 -3.36365e-01 2.39091e-01 9.89981e-01 -1.00000e+00 -3.86346e-01 6.92166e-02 9.87999e-01 -7.15248e-01 1.20251e-01 2.48001e-01 1.84468e-02 2.56736e-01 5.44280e-01 5.20028e-01 5.00560e-01 5.27641e-01 5.19733e-01 4.86071e-01
3.40000e+01 5.55000e+02 -1.75000e+01 -2.13350e-01 2.36088e-01 9.88808e-01 -1.00000e+00 -3.86346e-01 6.92166e-02 9.87999e-01 -7.15248e-01 1.20251e-01 2.48001e-01 1.84468e-02 2.56736e-01 5.44280e-01 5.20028e-01 5.00560e-01 5.27641e-01 5.19733e-01 4.86071e-01
3.40000e+01 5.56000e+02 -1.93100e+01 -3.67252e-01 -1.92669e-01 9.99161e-01 -3.68944e-01 -3.86346e-01 6.92166e-02 9.87999e-01 -7.15248e-01 1.20251e-01 2.48001e-01 1.84468e-02 2.56736e-01 5.44280e-01 5.20028e-01 5.00560e-01 5.27641e-01 5.19733e-01 4.86071e-01
3.40000e+01 5.57000e+02 -2.12900e+01 -3.62468e-01 2.13003e-01 9.81462e-01 -6.62895e-01 -3.86346e-01 6.92166e-02 9.87999e-01 -7.15248e-01 1.20251e-01 2.48001e-01 1.84468e-02 2.56736e-01 5.44280e-01 5.20028e-01 5.00560e-01 5.27641e-01 5.19733e-01 4.86071e-01
3.40000e+01 5.58000e+02 -1.70800e+01 -2.20967e-01 4.32363e-01 9.88055e-01 -6.14463e-01 -3.86346e-01 6.92166e-02 9.87999e-01 -7.15248e-01 1.20251e-01 2.48001e-01 1.84468e-02 2.56736e-01 5.44280e-01 5.20028e-01 5.00560e-01 5.27641e-01 5.19733e-01 4.86071e-01
3.40000e+01 5.59000e+02 -1.47500e+01 -3.84640e-01 2.29567e-01 9.72768e-01 -8.38264e-01 -3.86346e-01 6.92166e-02 9.87999e-01 -7.15248e-01 1.20251e-01 2.48001e-01 1.84468e-02 2.56736e-01 5.44280e-01 5.20028e-01 5.00560e-01 5.27641e-01 5.19733e-01 4.86071e-01
3.50000e+01 5.60000e+02 -2.00300e+01 -5.24910e-01 2.42877e-01 9.81842e-01 -8.39412e-02 -4.17098e-01 1.11795e-01 9.84738e-01 -5.58347e-01 1.09861e-01 2.49881e-01 1.49800e-02 2.69762e-01 5.43376e-01 5.17886e-01 5.03590e-01 5.26224e-01 5.21396e-01 4.86677e-01
3.50000e+01 5.61000e+02 -1.67500e+01 -4.78113e-01 1.25189e-02 9.91251e-01 -3.59458e-01 -4.17098e-01 1.11795e-01 9.84738e-01 -5.58347e-01 1.09861e-01 2.49881e-01 1.49800e-02 2.69762e-01 5.43376e-01 5.17886e-01 5.03590e-01 5.26224e-01 5.21396e-01 4.86677e-01
3.50000e+01 5.62000e+02 -1.94900e+01 -6.60314e-01 -1.74724e-01 9.88252e-01 -3.73571e-01 -4.17098e-01 1.11795e-01 9.84738e-01 -5.58347e-01 1.09861e-01 2.49881e-01 1.49800e-02 2.69762e-01 5.43376e-01 5.17886e-01 5.03590e-01 5.26224e-01 5.21396e-01 4.86677e-01
3.50000e+01 5.63000e+02 -1.97200e+01 -4.45106e-01 4.75665e-01 9.82484e-01 -7.07853e-01 -4.17098e-01 1.11795e-01 9.84738e-01 -5.58347e-01 1.09861e-01 2.49881e-01 1.49800e-02 2.69762e-01 5.43376e-01 5.17886e-01 5.03590e-01 5.26224e-01 5.21396e-01 4.86677e-01
3.50000e+01 5.64000e+02 -1.70000e+01 -3.46678e-01 1.10239e-01 1.00000e+00 -4.50754e-01 -4.17098e-01 1.11795e-01 9.84738e-01 -5.58347e-01 1.09861e-01 2.49881e-01 1.49800e-02 2.69762e-01 5.43376e-01 5.17886e-01 5.03590e-01 5.26224e-01 5.21396e-01 4.86677e-01
3.50000e+01 5.65000e+02 -1.65200e+01 -3.25458e-01 1.84236e-01 9.77976e-01 -9.00766e-01 -4.17098e-01 1.11795e-01 9.84738e-01 -5.58347e-01 1.09861e-01 2.49881e-01 1.49800e-02 2.69762e-01 5.43376e-01 5.17886e-01 5.03590e-01 5.26224e-01 5.21396e-01 4.86677e-01
3.50000e+01 5.66000e+02 -2.11200e+01 -4.47648e-01 3.05633e-01 9.95756e-01 -6.21774e-01 -4.17098e-01 1.11795e-01 9.84738e-01 -5.58347e-01 1.09861e-01 2.49881e-01 1.49800e-02 2.69762e-01 5.43376e-01 5.17886e-01 5.03590e-01 5.26224e-01 5.21396e-01 4.86677e-01
3.50000e+01 5.67000e+02 -1.74200e+01 -5.29611e-01 3.32970e-01 9.97720e-01 -5.92722e-01 -4.17098e-01 1.11795e-01 9.84738e-01 -5.58347e-01 1.09861e-01 2.49881e-01 1.49800e-02 2.69762e-01 5.43376e-01 5.17886e-01 5.03590e-01 5.26224e-01 5.21396e-01 4.86677e-01
3.50000e+01 5.68000e+02 -2.10900e+01 -3.36654e-01 -2.65928e-01 9.76320e-01 -4.74918e-01 -4.17098e-01 1.11795e-01 9.84738e-01 -5.58347e-01 1.09861e-01 2.49881e-01 1.49800e-02 2.69762e-01 5.43376e-01 5.17886e-01 5.03590e-01 5.26224e-01 5.21396e-01 4.86677e-01
3.50000e+01 5.69000e+02 -2.20800e+01 -4.64383e-01 8.24962e-02 9.81246e-01 -3.09576e-01 -4.17098e-01 1.11795e-01 9.84738e-01 -5.58347e-01 1.09861e-01 2.49881e-01 1.49800e-02 2.69762e-01 5.43376e-01 5.17886e-01 5.03590e-01 5.26224e-01 5.21396e-01 4.86677e-01
3.50000e+01 5.70000e+02 -1.95800e+01 -5.42234e-01 3.41341e-03 9.81283e-01 -9.44871e-01 -4.17098e-01 1.11795e-01 9.84738e-01 -5.58347e-01 1.09861e-01 2.49881e-01 1.49800e-02 2.69762e-01 5.43376e-01 5.17886e-01 5.03590e-01 5.26224e-01 5.21396e-01 4.86677e-01
3.50000e+01 5.71000e+02 -2.10900e+01 -4.27840e-01 -4.11651e-01 9.77809e-01 -8.01661e-01 -4.17098e-01 1.11795e-01 9.84738e-01 -5.58347e-01 1.09861e-01 2.49881e-01 1.49800e-02 2.69762e-01 5.43376e-01 5.17886e-01 5.03590e-01 5.26224e-01 5.21396e-01 4.86677e-01
3.50000e+01 5.72000e+02 -2.27100e+01 -3.51782e-01 -2.62712e-02 9.83350e-01 -5.71897e-01 -4.17098e-01 1.11795e-01 9.84738e-01 -5.58347e-01 1.09861e-01 2.49881e-01 1.49800e-02 2.69762e-01 5.43376e-01 5.17886e-01 5.03590e-01 5.26224e-01 5.21396e-01 4.86677e-01
3.50000e+01 5.73000e+02 -1.88900e+01 -4.69149e-01 -9.28672e-03 9.95950e-01 -1.54585e-01 -4.17098e-01 1.11795e-01 9.84738e-01 -5.58347e-01 1.09861e-01 2.49881e-01 1.49800e-02 2.69762e-01 5.43376e-01 5.17886e-01 5.03590e-01 5.26224e-01 5.21396e-01 4.86677e-01
3.50000e+01 5.74000e+02 -1.65400e+01 -4.45201e-01 1.38933e-02 9.91675e-01 -6.03946e-01 -4.17098e-01 1.11795e-01 9.84738e-01 -5.58347e-01 1.09861e-01 2.49881e-01 1.49800e-02 2.69762e-01 5.43376e-01 5.17886e-01 5.03590e-01 5.26224e-01 5.21396e-01 4.86677e-01
3.50000e+01 5.75000e+02 -1.55800e+01 -4.73330e-01 4.75751e-01 9.89776e-01 -6.94114e-01 -4.17098e-01 1.11795e-01 9.84738e-01 -5.58347e-01 1.09861e-01 2.49881e-01 1.49800e-02 2.69762e-01 5.43376e-01 5.17886e-01 5.03590e-01 5.26224e-01 5.21396e-01 4.86677e-01
3.60000e+01 5.76000e+02 -1.73700e+01 -4.15111e-01 -2.35269e-01 9.84919e-01 -4.47821e-01 -4.23775e-01 -8.39590e-03 9.82868e-01 -5.26416e-01 9.58508e-02 2.57136e-01 1.19968e-02 2.75843e-01 5.43163e-01 5.15001e-01 5.06335e-01 5.24499e-01 5.20399e-01 4.89406e-01
3.60000e+01 5.77000e+02 -2.01400e+01 -4.13454e-01 1.88252e-01 9.79265e-01 -5.36425e-01 -4.23775e-01 -8.39590e-03 9.82868e-01 -5.26416e-01 9.58508e-02 2.57136e-01 1.19968e-02 2.75843e-01 5.43163e-01 5.15001e-01 5.06335e-01 5.24499e-01 5.20399e-01 4.89406e-01
3.60000e+01 5.78000e+02 -1.66900e+01 -5.46513e-01 7.00736e-02 9.98843e-01 -6.20980e-01 -4.23775e-01 -8.39590e-03 9.82868e-01 -5.26416e-01 9.58508e-02 2.57136e-01 1.19968e-02 2.75843e-01 5.43163e-01 5.15001e-01 5.06335e-01 5.24499e-01 5.20399e-01 4.89406e-01
3.60000e+01 5.79000e+02 -1.51200e+01 -5.06242e-01 1.17264e-01 1.00000e+00 -8.03931e-01 -4.23775e-01 -8.39590e-03 9.82868e-01 -5.26416e-01 9.58508e-02 2.57136e-01 1.19968e-02 2.75843e-01 5.43163e-01 5.15001e-01 5.06335e-01 5.24499e-01 5.20399e-01 4.89406e-01
3.60000e+01 5.80000e+02 -1.46100e+01 -3.36400e-01 -2.54616e-01 9.80888e-01 -5.37299e-01 -4.23775e-01 -8.39590e-03 9.82868e-01 -5.26416e-01 9.58508e-02 2.57136e-01 1.19968e-02 2.75843e-01 5.43163e-01 5.15001e-01 5.06335e-01 5.24499e-01 5.20399e-01 4.89406e-01
3.60000e+01 5.81000e+02 -1.53000e+01 -3.44465e-01 1.59866e-02 9.59244e-01 -3.35023e-01 -4.23775e-01 -8.39590e-03 9.82868e-01 -5.26416e-01 9.58508e-02 2.57136e-01 1.19968e-02 2.75843e-01 5.43163e-01 5.15001e-01 5.06335e-01 5.24499e-01 5.20399e-01 4.89406e-01
3.60000e+01 5.82000e+02 -2.16300e+01 -2.92126e-01 -1.05885e-01 9.84582e-01 -6.05075e-01 -4.23775e-01 -8.39590e-03 9.82868e-01 -5.26416e-01 9.58508e-02 2.57136e-01 1.19968e-02 2.75843e-01 5.43163e-01 5.15001e-01 5.06335e-01 5.24499e-01 5.20399e-01 4.89406e-01
3.60000e+01 5.83000e+02 -1.63100e+01 -3.60471e-01 -1.20950e-01 9.76464e-01 -8.02235e-01 -4.23775e-01 -8.39590e-03 9.82868e-01 -5.26416e-01 9.58508e-02 2.57136e-01 1.19968e-02 2.75843e-01 5.43163e-01 5.15001e-01 5.06335e-01 5.24499e-01 5.20399e-01 4.89406e-01
3.60000e+01 5.84000e+02 -1.32700e+01 -5.67828e-01 -1.59047e-01 9.67927e-01 -3.68405e-01 -4.23775e-01 -8.39590e-03 9.82868e-01 -5.26416e-01 9.58508e-02 2.57136e-01 1.19968e-02 2.75843e-01 5.43163e-01 5.15001e-01 5.06335e-01 5.24499e-01 5.20399e-01 4.89406e-01
3.60000e+01 5.85000e+02 -1.53900e+01 -5.16176e-01 3.70230e-01 9.87843e-01 -4.22410e-01 -4.23775e-01 -8.39590e-03 9.82868e-01 -5.26416e-01 9.58508e-02 2.57136e-01 1.19968e-02 2.75843e-01 5.43163e-01 5.15001e-01 5.06335e-01 5.24499e-01 5.20399e-01 4.89406e-01
3.60000e+01 5.86000e+02 -2.49300e+01 -3.69983e-01 1.18928e-01 9.77741e-01 -9.56440e-01 -4.23775e-01 -8.39590e-03 9.82868e-01 -5.26416e-01 9.58508e-02 2.57136e-01 1.19968e-02 2.75843e-01 5.43163e-01 5.15001e-01 5.06335e-01 5.24499e-01 5.20399e-01 4.89406e-01
3.60000e+01 5.87000e+02 -1.39800e+01 -5.03133e-01 4.94362e-02 9.86001e-01 -6.58317e-01 -4.23775e-01 -8.39590e-03 9.82868e-01 -5.26416e-01 9.58508e-02 2.57136e-01 1.19968e-02 2.75843e-01 5.43163e-01 5.15001e-01 5.06335e-01 5.24499e-01 5.20399e-01 4.89406e-01
3.60000e+01 5.88000e+02 -1.99300e+01 -2.66498e-01 -4.52276e-01 9.76197e-01 -4.70618e-01 -4.23775e-01 -8.39590e-03 9.82868e-01 -5.26416e-01 9.58508e-02 2.57136e-01 1.19968e-02 2.75843e-01 5.43163e-01 5.15001e-01 5.06335e-01 5.24499e-01 5.20399e-01 4.89406e-01
3.60000e+01 5.89000e+02 -2.49900e+01 -4.19945e-01 -5.34973e-02 9.76402e-01 -4.76234e-01 -4.23775e-01 -8.39590e-03 9.82868e-01 -5.26416e-01 9.58508e-02 2.57136e-01 1.19968e-02 2.75843e-01 5.43163e-01 5.15001e-01 5.06335e-01 5.24499e-01 5.20399e-01 4.89406e-01
3.60000e+01 5.90000e+02 -1.75900e+01 -3.54742e-01 -1.97857e-01 9.71401e-01 -2.32252e-01 -4.23775e-01 -8.39590e-03 9.82868e-01 -5.26416e-01 9.58508e-02 2.57136e-01 1.19968e-02 2.75843e-01 5.43163e-01 5.15001e-01 5.06335e-01 5.24499e-01 5.20399e-01 4.89406e-01
3.60000e+01 5.91000e+02 -1.45600e+01 -4.33200e-01 -1.96448e-01 9.85331e-01 -5.45742e-01 -4.23775e-01 -8.39590e-03 9.82868e-01 -5.26416e-01 9.58508e-02 2.57136e-01 1.19968e-02 2.75843e-01 5.43163e-01 5.15001e-01 5.06335e-01 5.24499e-01 5.20399e-01 4.89406e-01
3.70000e+01 5.92000e+02 -1.88100e+01 -3.67610e-01 8.67849e-02 9.72644e-01 -8.78625e-01 -3.66880e-01 -2.22048e-02 9.78504e-01 -6.53132e-01 8.93340e-02 2.57045e-01 9.62446e-03 2.76950e-01 5.44370e-01 5.11496e-01 5.07525e-01 5.24090e-01 5.21346e-01 4.93646e-01
3.70000e+01 5.93000e+02 -1.84200e+01 -4.56879e-01 2.25625e-01 9.77313e-01 -4.28688e-01 -3.66880e-01 -2.22048e-02 9.78504e-01 -6.53132e-01 8.93340e-02 2.57045e-01 9.62446e-03 2.76950e-01 5.44370e-01 5.11496e-01 5.07525e-01 5.24090e-01 5.21346e-01 4.93646e-01
3.70000e+01 5.94000e+02 -1.90500e+01 -4.16156e-01 -2.83742e-01 9.81041e-01 -1.16517e-01 -3.66880e-01 -2.22048e-02 9.78504e-01 -6.53132e-01 8.93340e-02 2.57045e-01 9.62446e-03 2.76950e-01 5.44370e-01 5.11496e-01 5.07525e-01 5.24090e-01 5.21346e-01 4.93646e-01
3.70000e+01 5.95000e+02 -1.81600e+01 -3.64849e-01 -5.62988e-01 9.77180e-01 -6.17399e-01 -3.66880e-01 -2.22048e-02 9.78504e-01 -6.53132e-01 8.93340e-02 2.57045e-01 9.62446e-03 2.76950e-01 5.44370e-01 5.11496e-01 5.07525e-01 5.24090e-01 5.21346e-01 4.93646e-01
3.70000e+01 5.96000e+02 -1.54800e+01 -3.75764e-01 2.43910e-02 9.67598e-01 -1.11719e-01 -3.66880e-01 -2.22048e-02 9.78504e-01 -6.53132e-01 8.93340e-02 2.57045e-01 9.62446e-03 2.76950e-01 5.44370e-01 5.11496e-01 5.07525e-01 5.24090e-01 5.21346e-01 4.93646e-01
3.70000e+01 5.97000e+02 -1.31800e+01 -3.13499e-01 1.14421e-01 9.87686e-01 -6.42963e-01 -3.66880e-01 -2.22048e-02 9.78504e-01 -6.53132e-01 8.93340e-02 2.57045e-01 9.62446e-03 2.76950e-01 5.44370e-01 5.11496e-01 5.07525e-01 5.24090e-01 5.21346e-01 4.93646e-01
3.70000e+01 5.98000e+02 -1.98800e+01 -2.95424e-01 -1.52897e-01 9.85615e-01 -6.33721e-01 -3.66880e-01 -2.22048e-02 9.78504e-01 -6.53132e-01 8.93340e-02 2.57045e-01 9.62446e-03 2.76950e-01 5.44370e-01 5.11496e-01 5.07525e-01 5.24090e-01 5.21346e-01 4.93646e-01
3.70000e+01 5.99000e+02 -1.61700e+01 -4.89620e-01 2.00622e-01 9.71568e-01 -7.74263e-01 -3.66880e-01 -2.22048e-02 9.78504e-01 -6.53132e-01 8.93340e-02 2.57045e-01 9.62446e-03 2.76950e-01 5.44370e-01 5.11496e-01 5.07525e-01 5.24090e-01 5.21346e-01 4.93646e-01
3.70000e+01 6.00000e+02 -1.96400e+01 -3.58996e-01 -1.18429e-01 9.82119e-01 -9.24493e-01 -3.66880e-01 -2.22048e-02 9.78504e-01 -6.53132e-01 8.93340e-02 2.57045e-01 9.62446e-03 2.76950e-01 5.44370e-01 5.11496e-01 5.07525e-01 5.24090e-01 5.21346e-01 4.93646e-01
3.70000e+01 6.01000e+02 -1.45900e+01 -3.37796e-01 -2.79344e-01 9.65626e-01 -9.65017e-02 -3.66880e-01 -2.22048e-02 9.78504e-01 -6.53132e-01 8.93340e-02 2.57045e-01 9.62446e-03 2.76950e-01 5.44370e-01 5.11496e-01 5.07525e-01 5.24090e-01 5.21346e-01 4.93646e-01
3.70000e+01 6.02000e+02 -1.79500e+01 -4.14643e-01 1.02590e-01 9.98778e-01 -2.48031e-01 -3.66880e-01 -2.22048e-02 9.78504e-01 -6.53132e-01 8.93340e-02 2.57045e-01 9.62446e-03 2.76950e-01 5.44370e-01 5.11496e-01 5.07525e-01 5.24090e-01 5.21346e-01 4.93646e-01
3.70000e+01 6.03000e+02 -1.73000e+01 -4.91015e-01 3.94012e-02 9.88085e-01 -9.52695e-01 -3.66880e-01 -2.22048e-02 9.78504e-01 -6.53132e-01 8.93340e-02 2.57045e-01 9.62446e-03 2.76950e-01 5.44370e-01 5.11496e-01 5.07525e-01 5.24090e-01 5.21346e-01 4.93646e-01
3.70000e+01 6.04000e+02 -1.68300e+01 -3.64057e-01 -1.81351e-01 9.85997e-01 -9.58758e-01 -3.66880e-01 -2.22048e-02 9.78504e-01 -6.53132e-01 8.93340e-02 2.57045e-01 9.62446e-03 2.76950e-01 5.44370e-01 5.11496e-01 5.07525e-01 5.24090e-01 5.21346e-01 4.93646e-01
3.70000e+01 6.05000e+02 -2.34300e+01 -3.23989e-01 -2.21777e-01 9.89966e-01 -5.38071e-01 -3.66880e-01 -2.22048e-02 9.78504e-01 -6.53132e-01 8.93340e-02 2.57045e-01 9.62446e-03 2.76950e-01 5.44370e-01 5.11496e-01 5.07525e-01 5.24090e-01 5.21346e-01 4.93646e-01
3.70000e+01 6.06000e+02 -2.41000e+01 -3.82187e-01 -2.42741e-02 9.76847e-01 -6.19285e-01 -3.66880e-01 -2.22048e-02 9.78504e-01 -6.53132e-01 8.93340e-02 2.57045e-01 9.62446e-03 2.76950e-01 5.44370e-01 5.11496e-01 5.07525e-01 5.24090e-01 5.21346e-01 4.93646e-01
3.70000e+01 6.07000e+02 -2.12000e+01 -4.86077e-01 2.28282e-01 9.78733e-01 -4.60161e-01 -3.66880e-01 -2.22048e-02 9.78504e-01 -6.53132e-01 8.93340e-02 2.57045e-01 9.62446e-03 2.76950e-01 5.44370e-01 5.11496e-01 5.07525e-01 5.24090e-01 5.21346e-01 4.93646e-01
3.80000e+01 6.08000e+02 -1.97000e+01 -4.39362e-01 1.29938e-01 9.77344e-01 -9.83483e-01 -3.74107e-01 -6.51668e-02 9.82138e-01 -5.80055e-01 8.23916e-02 2.40405e-01 8.58779e-03 2.60640e-01 5.48285e-01 5.10676e-01 5.06998e-01 5.23271e-01 5.23581e-01 4.97898e-01
3.80000e+01 6.09000e+02 -1.87600e+01 -4.16746e-01 1.94463e-02 9.81482e-01 -8.48909e-01 -3.74107e-01 -6.51668e-02 9.82138e-01 -5.80055e-01 8.23916e-02 2.40405e-01 8.58779e-03 2.60640e-01 5.48285e-01 5.10676e-01 5.06998e-01 5.23271e-01 5.23581e-01 4.97898e-01
3.80000e+01 6.10000e+02 -1.53100e+01 -3.16471e-01 -4.38334e-01 9.68456e-01 -6.87429e-01 -3.74107e-01 -6.51668e-02 9.82138e-01 -5.80055e-01 8.23916e-02 2.40405e-01 8.58779e-03 2.60640e-01 5.48285e-01 5.10676e-01 5.06998e-01 5.23271e-01 5.23581e-01 4.97898e-01
3.80000e+01 6.11000e+02 -1.89900e+01 -3.89252e-01 2.76044e-03 9.76814e-01 -7.29845e-01 -3.74107e-01 -6.51668e-02 9.82138e-01 -5.80055e-01 8.23916e-02 2.40405e-01 8.58779e-03 2.60640e-01 5.48285e-01 5.10676e-01 5.06998e-01 5.23271e-01 5.23581e-01 4.97898e-01
3.80000e+01 6.12000e+02 -2.12000e+01 -3.85747e-01 7.90673e-02 9.82197e-01 -7.78617e-01 -3.74107e-01 -6.51668e-02 9.82138e-01 -5.80055e-01 8.23916e-02 2.40405e-01 8.58779e-03 2.60640e-01 5.48285e-01 5.10676e-01 5.06998e-01 5.23271e-01 5.23581e-01 4.97898e-01
3.80000e+01 6.13000e+02 -2.19300e+01 -4.07061e-01 1.74087e-01 9.93499e-01 -5.76589e-01 -3.74107e-01 -6.51668e-02 9.82138e-01 -5.80055e-01 8.23916e-02 2.40405e-01 8.58779e-03 2.60640e-01 5.48285e-01 5.10676e-01 5.06998e-01 5.23271e-01 5.23581e-01 4.97898e-01
3.80000e+01 6.14000e+02 -1.60700e+01 -3.69830e-01 -2.78927e-01 9.81003e-01 -1.91750e-01 -3.74107e-01 -6.51668e-02 9.82138e-01 -5.80055e-01 8.23916e-02 2.40405e-01 8.58779e-03 2.60640e-01 5.48285e-01 5.10676e-01 5.06998e-01 5.23271e-01 5.23581e-01 4.97898e-01
3.80000e+01 6.15000e+02 -1.67100e+01 -3.85181e-01 -2.55012e-01 9.72248e-01 -5.33110e-01 -3.74107e-01 -6.51668e-02 9.82138e-01 -5.80055e-01 8.23916e-02 2.40405e-01 8.58779e-03 2.60640e-01 5.48285e-01 5.10676e-01 5.06998e-01 5.23271e-01 5.23581e-01 4.97898e-01
3.80000e+01 6.16000e+02 -1.72400e+01 -3.60712e-01 2.10691e-02 9.78312e-01 -6.71294e-01 -3.74107e-01 -6.51668e-02 9.82138e-01 -5.80055e-01 8.23916e-02 2.40405e-01 8.58779e-03 2.60640e-01 5.48285e-01 5.10676e-01 5.06998e-01 5.23271e-01 5.23581e-01 4.97898e-01
3.80000e+01 6.17000e+02 -1.90900e+01 -4.23216e-01 -7.41179e-02 9.66735e-01 -7.96264e-01 -3.74107e-01 -6.51668e-02 9.82138e-01 -5.80055e-01 8.23916e-02 2.40405e-01 8.58779e-03 2.60640e-01 5.48285e-01 5.10676e-01 5.06998e-01 5.23271e-01 5.23581e-01 4.97898e-01
3.80000e+01 6.18000e+02 -1.80300e+01 -3.87179e-01 6.11284e-02 9.65228e-01 -5.04279e-01 -3.74107e-01 -6.51668e-02 9.82138e-01 -5.80055e-01 8.23916e-02 2.40405e-01 8.58779e-03 2.60640e-01 5.48285e-01 5.10676e-01 5.06998e-01 5.23271e-01 5.23581e-01 4.97898e-01
3.80000e+01 6.19000e+02 -1.81300e+01 -3.35230e-01 -8.38994e-02 9.85370e-01 -6.59424e-01 -3.74107e-01 -6.51668e-02 9.82138e-01 -5.80055e-01 8.23916e-02 2.40405e-01 8.58779e-03 2.60640e-01 5.48285e-01 5.10676e-01 5.06998e-01 5.23271e-01 5.23581e-01 4.97898e-01
3.80000e+01 6.20000e+02 -2.41700e+01 -3.21991e-01 -3.03194e-01 9.82558e-01 -7.04693e-01 -3.74107e-01 -6.51668e-02 9.82138e-01 -5.80055e-01 8.23916e-02 2.40405e-01 8.58779e-03 2.60640e-01 5.48285e-01 5.10676e-01 5.06998e-01 5.23271e-01 5.23581e-01 4.97898e-01
3.80000e+01 6.21000e+02 -1.67700e+01 -4.50495e-01 1.93173e-01 9.94581e-01 -6.48868e-01 -3.74107e-01 -6.51668e-02 9.82138e-01 -5.80055e-01 8.23916e-02 2.40405e-01 8.58779e-03 2.60640e-01 5.48285e-01 5.10676e-01 5.06998e-01 5.23271e-01 5.23581e-01 4.97898e-01
3.80000e+01 6.22000e+02 -1.95700e+01 -3.25350e-01 1.51049e-01 9.78859e-01 -4.48909e-01 -3.74107e-01 -6.51668e-02 9.82138e-01 -5.80055e-01 8.23916e-02 2.40405e-01 8.58779e-03 2.60640e-01 5.48285e-01 5.10676e-01 5.06998e-01 5.23271e-01 5.23581e-01 4.97898e-01
3.80000e+01 6.23000e+02 -1.93900e+01 -4.43044e-01 1.81710e-01 9.82020e-01 -6.55782e-01 -3.74107e-01 -6.51668e-02 9.82138e-01 -5.80055e-01 8.23916e-02 2.40405e-01 8.58779e-03 2.60640e-01 5.48285e-01 5.10676e-01 5.06998e-01 5.23271e-01 5.23581e-01 4.97898e-01
3.90000e+01 6.24000e+02 -1.89400e+01 -4.07376e-01 7.77182e-02 9.91389e-01 -8.02760e-01 -3.68767e-01 -4.29194e-02 9.84050e-01 -6.92202e-01 7.05566e-02 2.31148e-01 7.85821e-03 2.32169e-01 5.54428e-01 5.09774e-01 5.05966e-01 5.22090e-01 5.24779e-01 5.00754e-01
3.90000e+01 6.25000e+02 -1.58800e+01 -3.16143e-01 6.20946e-02 9.89511e-01 -6.74805e-01 -3.68767e-01 -4.29194e-02 9.84050e-01 -6.92202e-01 7.05566e-02 2.31148e-01 7.85821e-03 2.32169e-01 5.54428e-01 5.09774e-01 5.05966e-01 5.22090e-01 5.24779e-01 5.00754e-01
3.90000e+01 6.26000e+02 -1.78000e+01 -3.99315e-01 8.37432e-02 9.88478e-01 -7.06686e-01 -3.68767e-01 -4.29194e-02 9.84050e-01 -6.92202e-01 7.05566e-02 2.31148e-01 7.85821e-03 2.32169e-01 5.54428e-01 5.09774e-01 5.05966e-01 5.22090e-01 5.24779e-01 5.00754e-01
3.90000e+01 6.27000e+02 -2.03800e+01 -3.97347e-01 -2.80706e-01 9.89118e-01 -9.11655e-01 -3.68767e-01 -4.29194e-02 9.84050e-01 -6.92202e-01 7.05566e-02 2.31148e-01 7.85821e-03 2.32169e-01 5.54428e-01 5.09774e-01 5.05966e-01 5.22090e-01 5.24779e-01 5.00754e-01
3.90000e+01 6.28000e+02 -1.55500e+01 -4.49549e-01 1.45122e-01 9.97737e-01 -9.61125e-01 -3.68767e-01 -4.29194e-02 9.84050e-01 -6.92202e-01 7.05566e-02 2.31148e-01 7.85821e-03 2.32169e-01 5.54428e-01 5.09774e-01 5.05966e-01 5.22090e-01 5.24779e-01 5.00754e-01
3.90000e+01 6.29000e+02 -1.55600e+01 -3.35208e-01 -8.62504e-02 9.85016e-01 -7.46772e-01 -3.68767e-01 -4.29194e-02 9.84050e-01 -6.92202e-01 7.05566e-02 2.31148e-01 7.85821e-03 2.32169e-01 5.54428e-01 5.09774e-01 5.05966e-01 5.22090e-01 5.24779e-01 5.00754e-01
3.90000e+01 6.30000e+02 -1.81600e+01 -4.16672e-01 -1.70768e-02 9.78951e-01 -7.20848e-01 -3.68767e-01 -4.29194e-02 9.84050e-01 -6.92202e-01 7.05566e-02 2.31148e-01 7.85821e-03 2.32169e-01 5.54428e-01 5.09774e-01 5.05966e-01 5.22090e-01 5.24779e-01 5.00754e-01
3.90000e+01 6.31000e+02 -1.41200e+01 -3.65430e-01 -2.50359e-01 9.66226e-01 -7.25675e-01 -3.68767e-01 -4.29194e-02 9.84050e-01 -6.92202e-01 7.05566e-02 2.31148e-01 7.85821e-03 2.32169e-01 5.54428e-01 5.09774e-01 5.05966e-01 5.22090e-01 5.24779e-01 5.00754e-01
3.90000e+01 6.32000e+02 -1.62900e+01 -3.14068e-01 -3.11207e-01 9.90233e-01 -6.03534e-01 -3.68767e-01 -4.29194e-02 9.84050e-01 -6.92202e-01 7.05566e-02 2.31148e-01 7.85821e-03 2.32169e-01 5.54428e-01 5.09774e-01 5.05966e-01 5.22090e-01 5.24779e-01 5.00754e-01
3.90000e+01 6.33000e+02 -1.82600e+01 -3.67460e-01 -8.65889e-02 9.79081e-01 -5.45305e-01 -3.68767e-01 -4.29194e-02 9.84050e-01 -6.92202e-01 7.05566e-02 2.31148e-01 7.85821e-03 2.32169e-01 5.54428e-01 5.09774e-01 5.05966e-01 5.22090e-01 5.24779e-01 5.00754e-01
3.90000e+01 6.34000e+02 -1.83700e+01 -3.84264e-01 -2.30913e-01 9.77156e-01 -6.56498e-01 -3.68767e-01 -4.29194e-02 9.84050e-01 -6.92202e-01 7.05566e-02 2.31148e-01 7.85821e-03 2.32169e-01 5.54428e-01 5.09774e-01 5.05966e-01 5.22090e-01 5.24779e-01 5.00754e-01
3.90000e+01 6.35000e+02 -1.53200e+01 -2.77565e-01 1.01877e-01 9.82323e-01 -4.75259e-01 -3.68767e-01 -4.29194e-02 9.84050e-01 -6.92202e-01 7.05566e-02 2.31148e-01 7.85821e-03 2.32169e-01 5.54428e-01 5.09774e-01 5.05966e-01 5.22090e-01 5.24779e-01 5.00754e-01
3.90000e+01 6.36000e+02 -1.56300e+01 -4.01710e-01 -1.22752e-01 9.81930e-01 -7.98975e-01 -3.68767e-01 -4.29194e-02 9.84050e-01 -6.92202e-01 7.05566e-02 2.31148e-01 7.85821e-03 2.32169e-01 5.54428e-01 5.09774e-01 5.05966e-01 5.22090e-01 5.24779e-01 5.00754e-01
3.90000e+01 6.37000e+02 -1.80100e+01 -4.47220e-01 -9.69440e-02 9.79556e-01 -5.42965e-01 -3.68767e-01 -4.29194e-02 9.84050e-01 -6.92202e-01 7.05566e-02 2.31148e-01 7.85821e-03 2.32169e-01 5.54428e-01 5.09774e-01 5.05966e-01 5.22090e-01 5.24779e-01 5.00754e-01
3.90000e+01 6.38000e+02 -1.69300e+01 -3.81846e-01 -3.36535e-01 9.88073e-01 -8.95047e-01 -3.68767e-01 -4.29194e-02 9.84050e-01 -6.92202e-01 7.05566e-02 2.31148e-01 7.85821e-03 2.32169e-01 5.54428e-01 5.09774e-01 5.05966e-01 5.22090e-01 5.24779e-01 5.00754e-01
3.90000e+01 6.39000e+02 -1.75800e+01 -2.93321e-01 -1.57967e-01 9.79421e-01 -5.22872e-01 -3.68767e-01 -4.29194e-02 9.84050e-01 -6.92202e-01 7.05566e-02 2.31148e-01 7.85821e-03 2.32169e-01 5.54428e-01 5.09774e-01 5.05966e-01 5.22090e-01 5.24779e-01 5.00754e-01
4.00000e+01 6.40000e+02 -1.90200e+01 -4.35272e-01 -2.63744e-01 9.82388e-01 -7.49233e-01 -3.95636e-01 -1.19891e-01 9.84636e-01 -7.39442e-01 5.91954e-02 2.23688e-01 7.11554e-03 2.04852e-01 5.58964e-01 5.08249e-01 5.07647e-01 5.21356e-01 5.22451e-01 5.01541e-01
4.00000e+01 6.41000e+02 -2.49500e+01 -3.43672e-01 7.20300e-02 9.87291e-01 -8.18139e-01 -3.95636e-01 -1.19891e-01 9.84636e-01 -7.39442e-01 5.91954e-02 2.23688e-01 7.11554e-03 2.04852e-01 5.58964e-01 5.08249e-01 5.07647e-01 5.21356e-01 5.22451e-01 5.01541e-01
4.00000e+01 6.42000e+02 -1.54100e+01 -4.56445e-01 7.92175e-02 9.79653e-01 -8.87443e-01 -3.95636e-01 -1.19891e-01 9.84636e-01 -7.39442e-01 5.91954e-02 2.23688e-01 7.11554e-03 2.04852e-01 5.58964e-01 5.08249e-01 5.07647e-01 5.21356e-01 5.22451e-01 5.01541e-01
4.00000e+01 6.43000e+02 -2.19300e+01 -4.55321e-01 3.56941e-01 9.80961e-01 -8.80025e-01 -3.95636e-01 -1.19891e-01 9.84636e-01 -7.39442e-01 5.91954e-02 2.23688e-01 7.11554e-03 2.04852e-01 5.58964e-01 5.08249e-01 5.07647e-01 5.21356e-01 5.22451e-01 5.01541e-01
4.00000e+01 6.44000e+02 -1.61600e+01 -4.52500e-01 1.15669e-01 9.82920e-01 -8.86851e-01 -3.95636e-01 -1.19891e-01 9.84636e-01 -7.39442e-01 5.91954e-02 2.23688e-01 7.11554e-03 2.04852e-01 5.58964e-01 5.08249e-01 5.07647e-01 5.21356e-01 5.22451e-01 5.01541e-01
4.00000e+01 6.45000e+02 -1.76500e+01 -4.35686e-01 -2.49456e-01 9.81133e-01 -5.71139e-01 -3.95636e-01 -1.19891e-01 9.84636e-01 -7.39442e-01 5.91954e-02 2.23688e-01 7.11554e-03 2.04852e-01 5.58964e-01 5.08249e-01 5.07647e-01 5.21356e-01 5.22451e-01 5.01541e-01
4.00000e+01 6.46000e+02 -1.62300e+01 -4.13563e-01 -1.07349e-01 9.83009e-01 -6.96311e-01 -3.95636e-01 -1.19891e-01 9.84636e-01 -7.39442e-01 5.91954e-02 2.23688e-01 7.11554e-03 2.04852e-01 5.58964e-01 5.08249e-01 5.07647e-01 5.21356e-01 5.22451e-01 5.01541e-01
4.00000e+01 6.47000e+02 -1.79300e+01 -3.57229e-01 -8.20691e-02 9.86686e-01 -6.41202e-01 -3.95636e-01 -1.19891e-01 9.84636e-01 -7.39442e-01 5.91954e-02 2.23688e-01 7.11554e-03 2.04852e-01 5.58964e-01 5.08249e-01 5.07647e-01 5.21356e-01 5.22451e-01 5.01541e-01
4.00000e+01 6.48000e+02 -1.56200e+01 -4.09324e-01 9.73673e-02 9.90479e-01 -4.87856e-01 -3.95636e-01 -1.19891e-01 9.84636e-01 -7.39442e-01 5.91954e-02 2.23688e-01 7.11554e-03 2.04852e-01 5.58964e-01 5.08249e-01 5.07647e-01 5.21356e-01 5.22451e-01 5.01541e-01
4.00000e+01 6.49000e+02 -2.25000e+01 -3.25365e-01 -1.27065e-01 9.81360e-01 -9.08446e-01 -3.95636e-01 -1.19891e-01 9.84636e-01 -7.39442e-01 5.91954e-02 2.23688e-01 7.11554e-03 2.04852e-01 5.58964e-01 5.08249e-01 5.07647e-01 5.21356e-01 5.22451e-01 5.01541e-01
4.00000e+01 6.50000e+02 -2.48900e+01 -3.88182e-01 1.33927e-01 9.88914e-01 -7.37046e-01 -3.95636e-01 -1.19891e-01 9.84636e-01 -7.39442e-01 5.91954e-02 2.23688e-01 7.11554e-03 2.04852e-01 5.58964e-01 5.08249e-01 5.07647e-01 5.21356e-01 5.22451e-01 5.01541e-01
4.00000e+01 6.51000e+02 -1.73600e+01 -3.67579e-01 -1.27835e-01 9.86284e-01 -8.54256e-01 -3.95636e-01 -1.19891e-01 9.84636e-01 -7.39442e-01 5.91954e-02 2.23688e-01 7.11554e-03 2.04852e-01 5.58964e-01 5.08249e-01 5.07647e-01 5.21356e-01 5.22451e-01 5.01541e-01
4.00000e+01 6.52000e+02 -1.73700e+01 -4.11011e-01 -1.18245e-01 9.78927e-01 -6.27006e-01 -3.95636e-01 -1.19891e-01 9.84636e-01 -7.39442e-01 5.91954e-02 2.23688e-01 7.11554e-03 2.04852e-01 5.58964e-01 5.08249e-01 5.07647e-01 5.21356e-01 5.22451e-01 5.01541e-01
4.00000e+01 6.53000e+02 -1.80900e+01 -4.26227e-01 1.01245e-01 9.79742e-01 -4.92196e-01 -3.95636e-01 -1.19891e-01 9.84636e-01 -7.39442e-01 5.91954e-02 2.23688e-01 7.11554e-03 2.04852e-01 5.58964e-01 5.08249e-01 5.07647e-01 5.21356e-01 5.22451e-01 5.01541e-01
4.00000e+01 6.54000e+02 -1.94900e+01 -4.31255e-01 -3.00353e-01 9.88171e-01 -3.89270e-01 -3.95636e-01 -1.19891e-01 9.84636e-01 -7.39442e-01 5.91954e-02 2.23688e-01 7.11554e-03 2.04852e-01 5.58964e-01 5.08249e-01 5.07647e-01 5.21356e-01 5.22451e-01 5.01541e-01
4.00000e+01 6.55000e+02 -1.99300e+01 -3.60222e-01 -2.12211e-01 9.93842e-01 -5.74546e-01 -3.95636e-01 -1.19891e-01 9.84636e-01 -7.39442e-01 5.91954e-02 2.23688e-01 7.11554e-03 2.04852e-01 5.58964e-01 5.08249e-01 5.07647e-01 5.21356e-01 5.22451e-01 5.01541e-01
4.10000e+01 6.56000e+02 -1.84100e+01 -4.26457e-01 -7.13670e-02 9.95971e-01 -1.00000e+00 -3.73242e-01 7.59059e-02 9.86106e-01 -7.97692e-01 5.45961e-02 2.36081e-01 6.28768e-03 1.79497e-01 5.60244e-01 5.06226e-01 5.09581e-01 5.20009e-01 5.21653e-01 5.02277e-01
4.10000e+01 6.57000e+02 -2.04000e+01 -3.56299e-01 8.59633e-02 9.83433e-01 -7.42883e-01 -3.73242e-01 7.59059e-02 9.86106e-01 -7.97692e-01 5.45961e-02 2.36081e-01 6.28768e-03 1.79497e-01 5.60244e-01 5.06226e-01 5.09581e-01 5.20009e-01 5.21653e-01 5.02277e-01
4.10000e+01 6.58000e+02 -1.56300e+01 -4.97471e-01 4.26707e-01 9.86909e-01 -6.43287e-01 -3.73242e-01 7.59059e-02 9.86106e-01 -7.97692e-01 5.45961e-02 2.36081e-01 6.28768e-03 1.79497e-01 5.60244e-01 5.06226e-01 5.09581e-01 5.20009e-01 5.21653e-01 5.02277e-01
4.10000e+01 6.59000e+02 -2.04800e+01 -3.83454e-01 9.32505e-02 9.77432e-01 -6.75231e-01 -3.73242e-01 7.59059e-02 9.86106e-01 -7.97692e-01 5.45961e-02 2.36081e-01 6.28768e-03 1.79497e-01 5.60244e-01 5.06226e-01 5.09581e-01 5.20009e-01 5.21653e-01 5.02277e-01
4.10000e+01 6.60000e+02 -2.18600e+01 -3.49575e-01 -5.12906e-01 9.86891e-01 -6.91044e-01 -3.73242e-01 7.59059e-02 9.86106e-01 -7.97692e-01 5.45961e-02 2.36081e-01 6.28768e-03 1.79497e-01 5.60244e-01 5.06226e-01 5.09581e-01 5.20009e-01 5.21653e-01 5.02277e-01
4.10000e+01 6.61000e+02 -1.89300e+01 -3.48655e-01 -1.21941e-01 9.93401e-01 -8.76606e-01 -3.73242e-01 7.59059e-02 9.86106e-01 -7.97692e-01 5.45961e-02 2.36081e-01 6.28768e-03 1.79497e-01 5.60244e-01 5.06226e-01 5.09581e-01 5.20009e-01 5.21653e-01 5.02277e-01
4.10000e+01 6.62000e+02 -1.74200e+01 -4.50375e-01 -1.84876e-02 9.89730e-01 -6.68589e-01 -3.73242e-01 7.59059e-02 9.86106e-01 -7.97692e-01 5.45961e-02 2.36081e-01 6.28768e-03 1.79497e-01 5.60244e-01 5.06226e-01 5.09581e-01 5.20009e-01 5.21653e-01 5.02277e-01
4.10000e+01 6.63000e+02 -1.32900e+01 -3.28125e-01 -1.25094e-01 9.84945e-01 -1.00000e+00 -3.73242e-01 7.59059e-02 9.86106e-01 -7.97692e-01 5.45961e-02 2.36081e-01 6.28768e-03 1.79497e-01 5.60244e-01 5.06226e-01 5.09581e-01 5.20009e-01 5.21653e-01 5.02277e-01
4.10000e+01 6.64000e+02 -1.60100e+01 -3.24352e-01 1.80885e-01 9.87472e-01 -8.92910e-01 -3.73242e-01 7.59059e-02 9.86106e-01 -7.97692e-01 5.45961e-02 2.36081e-01 6.28768e-03 1.79497e-01 5.60244e-01 5.06226e-01 5.09581e-01 5.20009e-01 5.21653e-01 5.02277e-01
4.10000e+01 6.65000e+02 -1.61300e+01 -3.39865e-01 -3.52954e-01 9.71565e-01 -7.96517e-01 -3.73242e-01 7.59059e-02 9.86106e-01 -7.97692e-01 5.45961e-02 2.36081e-01 6.28768e-03 1.79497e-01 5.60244e-01 5.06226e-01 5.09581e-01 5.20009e-01 5.21653e-01 5.02277e-01
4.10000e+01 6.66000e+02 -1.75300e+01 -3.89968e-01 1.97278e-01 9.85876e-01 -8.95077e-01 -3.73242e-01 7.59059e-02 9.86106e-01 -7.97692e-01 5.45961e-02 2.36081e-01 6.28768e-03 1.79497e-01 5.60244e-01 5.06226e-01 5.09581e-01 5.20009e-01 5.21653e-01 5.02277e-01
4.10000e+01 6.67000e+02 -1.60000e+01 -3.67203e-01 3.88140e-02 9.91010e-01 -9.38469e-01 -3.73242e-01 7.59059e-02 9.86106e-01 -7.97692e-01 5.45961e-02 2.36081e-01 6.28768e-03 1.79497e-01 5.60244e-01 5.06226e-01 5.09581e-01 5.20009e-01 5.21653e-01 5.02277e-01
4.10000e+01 6.68000e+02 -1.98400e+01 -4.06392e-01 3.37540e-01 9.68633e-01 -5.59609e-01 -3.73242e-01 7.59059e-02 9.86106e-01 -7.97692e-01 5.45961e-02 2.36081e-01 6.28768e-03 1.79497e-01 5.60244e-01 5.06226e-01 5.09581e-01 5.20009e-01 5.21653e-01 5.02277e-01
4.10000e+01 6.69000e+02 -1.75100e+01 -4.55878e-01 1.61483e-01 9.85354e-01 -8.45095e-01 -3.73242e-01 7.59059e-02 9.86106e-01 -7.97692e-01 5.45961e-02 2.36081e-01 6.28768e-03 1.79497e-01 5.60244e-01 5.06226e-01 5.09581e-01 5.20009e-01 5.21653e-01 5.02277e-01
4.10000e+01 6.70000e+02 -2.16600e+01 -3.14356e-01 1.14000e-01 9.79680e-01 -6.43443e-01 -3.73242e-01 7.59059e-02 9.86106e-01 -7.97692e-01 5.45961e-02 2.36081e-01 6.28768e-03 1.79497e-01 5.60244e-01 5.06226e-01 5.09581e-01 5.20009e-01 5.21653e-01 5.02277e-01
4.10000e+01 6.71000e+02 -1.60000e+01 -2.87231e-01 2.80119e-01 9.82932e-01 -8.32787e-01 -3.73242e-01 7.59059e-02 9.86106e-01 -7.97692e-01 5.45961e-02 2.36081e-01 6.28768e-03 1.79497e-01 5.60244e-01 5.06226e-01 5.09581e-01 5.20009e-01 5.21653e-01 5.02277e-01
4.20000e+01 6.72000e+02 -1.59400e+01 -3.18083e-01 1.37551e-01 9.88956e-01 -9.14815e-01 -3.56718e-01 -4.06426e-02 9.81676e-01 -6.90229e-01 4.93101e-02 2.71654e-01 7.28431e-03 1.68321e-01 5.61968e-01 5.07630e-01 5.15467e-01 5.18700e-01 5.23200e-01 5.01991e-01
4.20000e+01 6.73000e+02 -1.76100e+01 -3.47743e-01 -8.90576e-02 9.93798e-01 -8.12892e-01 -3.56718e-01 -4.06426e-02 9.81676e-01 -6.90229e-01 4.93101e-02 2.71654e-01 7.28431e-03 1.68321e-01 5.61968e-01 5.07630e-01 5.15467e-01 5.18700e-01 5.23200e-01 5.01991e-01
4.20000e+01 6.74000e+02 -1.72400e+01 -3.21439e-01 -2.12850e-01 9.77403e-01 -7.65494e-01 -3.56718e-01 -4.06426e-02 9.81676e-01 -6.90229e-01 4.93101e-02 2.71654e-01 7.28431e-03 1.68321e-01 5.61968e-01 5.07630e-01 5.15467e-01 5.18700e-01 5.23200e-01 5.01991e-01
4.20000e+01 6.75000e+02 -2.32900e+01 -4.18014e-01 -2.07751e-01 9.80399e-01 -6.66254e-01 -3.56718e-01 -4.06426e-02 9.81676e-01 -6.90229e-01 4.93101e-02 2.71654e-01 7.28431e-03 1.68321e-01 5.61968e-01 5.07630e-01 5.15467e-01 5.18700e-01 5.23200e-01 5.01991e-01
4.20000e+01 6.76000e+02 -1.09300e+01 -3.50925e-01 -7.97243e-01 9.81029e-01 -5.14804e-01 -3.56718e-01 -4.06426e-02 9.81676e-01 -6.90229e-01 4.93101e-02 2.71654e-01 7.28431e-03 1.68321e-01 5.61968e-01 5.07630e-01 5.15467e-01 5.18700e-01 5.23200e-01 5.01991e-01
4.20000e+01 6.77000e+02 -2.02400e+01 -3.73060e-01 -2.33112e-01 9.79582e-01 -5.97042e-01 -3.56718e-01 -4.06426e-02 9.81676e-01 -6.90229e-01 4.93101e-02 2.71654e-01 7.28431e-03 1.68321e-01 5.61968e-01 5.07630e-01 5.15467e-01 5.18700e-01 5.23200e-01 5.01991e-01
4.20000e+01 6.78000e+02 -2.32900e+01 -3.95810e-01 7.37194e-02 9.81821e-01 -8.42205e-01 -3.56718e-01 -4.06426e-02 9.81676e-01 -6.90229e-01 4.93101e-02 2.71654e-01 7.28431e-03 1.68321e-01 5.61968e-01 5.07630e-01 5.15467e-01 5.18700e-01 5.23200e-01 5.01991e-01
4.20000e+01 6.79000e+02 -1.61500e+01 -3.64927e-01 -1.04558e-01 9.74645e-01 -7.32128e-01 -3.56718e-01 -4.06426e-02 9.81676e-01 -6.90229e-01 4.93101e-02 2.71654e-01 7.28431e-03 1.68321e-01 5.61968e-01 5.07630e-01 5.15467e-01 5.18700e-01 5.23200e-01 5.01991e-01
4.20000e+01 6.80000e+02 -2.04100e+01 -3.36711e-01 -1.59214e-01 9.81623e-01 -6.57239e-01 -3.56718e-01 -4.06426e-02 9.81676e-01 -6.90229e-01 4.93101e-02 2.71654e-01 7.28431e-03 1.68321e-01 5.61968e-01 5.07630e-01 5.15467e-01 5.18700e-01 5.23200e-01 5.01991e-01
4.20000e+01 6.81000e+02 -1.68100e+01 -3.53252e-01 1.20337e-02 9.77167e-01 -4.39185e-01 -3.56718e-01 -4.06426e-02 9.81676e-01 -6.90229e-01 4.93101e-02 2.71654e-01 7.28431e-03 1.68321e-01 5.61968e-01 5.07630e-01 5.15467e-01 5.18700e-01 5.23200e-01 5.01991e-01
4.20000e+01 6.82000e+02 -1.83500e+01 -4.30417e-01 -4.60503e-02 9.84000e-01 -3.98689e-01 -3.56718e-01 -4.06426e-02 9.81676e-01 -6.90229e-01 4.93101e-02 2.71654e-01 7.28431e-03 1.68321e-01 5.61968e-01 5.07630e-01 5.15467e-01 5.18700e-01 5.23200e-01 5.01991e-01
4.20000e+01 6.83000e+02 -1.74500e+01 -3.34059e-01 3.17911e-02 9.81567e-01 -7.14546e-01 -3.56718e-01 -4.06426e-02 9.81676e-01 -6.90229e-01 4.93101e-02 2.71654e-01 7.28431e-03 1.68321e-01 5.61968e-01 5.07630e-01 5.15467e-01 5.18700e-01 5.23200e-01 5.01991e-01
4.20000e+01 6.84000e+02 -1.69000e+01 -3.48233e-01 -3.52543e-01 9.82928e-01 -6.33776e-01 -3.56718e-01 -4.06426e-02 9.81676e-01 -6.90229e-01 4.93101e-02 2.71654e-01 7.28431e-03 1.68321e-01 5.61968e-01 5.07630e-01 5.15467e-01 5.18700e-01 5.23200e-01 5.01991e-01
4.20000e+01 6.85000e+02 -1.76800e+01 -3.62441e-01 -1.72864e-01 9.87635e-01 -6.49284e-01 -3.56718e-01 -4.06426e-02 9.81676e-01 -6.90229e-01 4.93101e-02 2.71654e-01 7.28431e-03 1.68321e-01 5.61968e-01 5.07630e-01 5.15467e-01 5.18700e-01 5.23200e-01 5.01991e-01
4.20000e+01 6.86000e+02 -1.75900e+01 -3.46482e-01 -1.76723e-01 9.75467e-01 -7.03547e-01 -3.56718e-01 -4.06426e-02 9.81676e-01 -6.90229e-01 4.93101e-02 2.71654e-01 7.28431e-03 1.68321e-01 5.61968e-01 5.07630e-01 5.15467e-01 5.18700e-01 5.23200e-01 5.01991e-01
4.20000e+01 6.87000e+02 -1.59700e+01 -3.16443e-01 1.01276e-01 9.82450e-01 -6.04767e-01 -3.56718e-01 -4.06426e-02 9.81676e-01 -6.90229e-01 4.93101e-02 2.71654e-01 7.28431e-03 1.68321e-01 5.61968e-01 5.07630e-01 5.15467e-01 5.18700e-01 5.23200e-01 5.01991e-01
4.30000e+01 6.88000e+02 -1.35300e+01 -4.11983e-01 -7.00399e-02 9.71904e-01 -7.59195e-01 -3.91635e-01 -1.05138e-01 9.81052e-01 -7.05489e-01 4.86607e-02 2.77609e-01 6.91559e-03 1.51705e-01 5.62495e-01 5.10642e-01 5.21439e-01 5.17355e-01 5.24881e-01 5.00481e-01
4.30000e+01 6.89000e+02 -1.80800e+01 -3.84627e-01 -1.46855e-01 9.72927e-01 -5.59906e-01 -3.91635e-01 -1.05138e-01 9.81052e-01 -7.05489e-01 4.86607e-02 2.77609e-01 6.91559e-03 1.51705e-01 5.62495e-01 5.10642e-01 5.21439e-01 5.17355e-01 5.24881e-01 5.00481e-01
4.30000e+01 6.90000e+02 -1.88600e+01 -4.73988e-01 -6.69618e-02 9.82501e-01 -7.83310e-01 -3.91635e-01 -1.05138e-01 9.81052e-01 -7.05489e-01 4.86607e-02 2.77609e-01 6.91559e-03 1.51705e-01 5.62495e-01 5.10642e-01 5.21439e-01 5.17355e-01 5.24881e-01 5.00481e-01
4.30000e+01 6.91000e+02 -1.79800e+01 -3.64273e-01 -7.00575e-01 9.78041e-01 -7.52397e-01 -3.91635e-01 -1.05138e-01 9.81052e-01 -7.05489e-01 4.86607e-02 2.77609e-01 6.91559e-03 1.51705e-01 5.62495e-01 5.10642e-01 5.21439e-01 5.17355e-01 5.24881e-01 5.00481e-01
4.30000e+01 6.92000e+02 -2.19800e+01 -4.28824e-01 3.68289e-01 9.75961e-01 -7.22950e-01 -3.91635e-01 -1.05138e-01 9.81052e-01 -7.05489e-01 4.86607e-02 2.77609e-01 6.91559e-03 1.51705e-01 5.62495e-01 5.10642e-01 5.21439e-01 5.17355e-01 5.24881e-01 5.00481e-01
4.30000e+01 6.93000e+02 -1.45800e+01 -4.07939e-01 -7.74870e-01 9.87278e-01 -4.17302e-01 -3.91635e-01 -1.05138e-01 9.81052e-01 -7.05489e-01 4.86607e-02 2.77609e-01 6.91559e-03 1.51705e-01 5.62495e-01 5.10642e-01 5.21439e-01 5.17355e-01 5.24881e-01 5.00481e-01
4.30000e+01 6.94000e+02 -2.26100e+01 -4.34121e-01 2.49518e-01 9.79671e-01 -7.05973e-01 -3.91635e-01 -1.05138e-01 9.81052e-01 -7.05489e-01 4.86607e-02 2.77609e-01 6.91559e-03 1.51705e-01 5.62495e-01 5.10642e-01 5.21439e-01 5.17355e-01 5.24881e-01 5.00481e-01
4.30000e+01 6.95000e+02 -2.19500e+01 -3.49749e-01 9.14741e-03 9.73510e-01 -1.00000e+00 -3.91635e-01 -1.05138e-01 9.81052e-01 -7.05489e-01 4.86607e-02 2.77609e-01 6.91559e-03 1.51705e-01 5.62495e-01 5.10642e-01 5.21439e-01 5.17355e-01 5.24881e-01 5.00481e-01
4.30000e+01 6.96000e+02 -1.57600e+01 -4.46094e-01 5.78499e-01 9.88019e-01 -9.17656e-01 -3.91635e-01 -1.05138e-01 9.81052e-01 -7.05489e-01 4.86607e-02 2.77609e-01 6.91559e-03 1.51705e-01 5.62495e-01 5.10642e-01 5.21439e-01 5.17355e-01 5.24881e-01 5.00481e-01
4.30000e+01 6.97000e+02 -1.96900e+01 -3.92626e-01 2.40291e-01 9.81366e-01 -7.24281e-01 -3.91635e-01 -1.05138e-01 9.81052e-01 -7.05489e-01 4.86607e-02 2.77609e-01 6.91559e-03 1.51705e-01 5.62495e-01 5.10642e-01 5.21439e-01 5.17355e-01 5.24881e-01 5.00481e-01
4.30000e+01 6.98000e+02 -1.67800e+01 -4.24399e-01 -3.32611e-01 9.72204e-01 -8.61884e-01 -3.91635e-01 -1.05138e-01 9.81052e-01 -7.05489e-01 4.86607e-02 2.77609e-01 6.91559e-03 1.51705e-01 5.62495e-01 5.10642e-01 5.21439e-01 5.17355e-01 5.24881e-01 5.00481e-01
4.30000e+01 6.99000e+02 -1.68700e+01 -4.24778e-01 -4.77702e-02 9.75696e-01 -5.69692e-01 -3.91635e-01 -1.05138e-01 9.81052e-01 -7.05489e-01 4.86607e-02 2.77609e-01 6.91559e-03 1.51705e-01 5.62495e-01 5.10642e-01 5.21439e-01 5.17355e-01 5.24881e-01 5.00481e-01
4.30000e+01 7.00000e+02 -1.46500e+01 -3.90140e-01 -1.20274e-01 9.80699e-01 -6.22686e-01 -3.91635e-01 -1.05138e-01 9.81052e-01 -7.05489e-01 4.86607e-02 2.77609e-01 6.91559e-03 1.51705e-01 5.62495e-01 5.10642e-01 5.21439e-01 5.17355e-01 5.24881e-01 5.00481e-01
4.30000e+01 7.01000e+02 -1.88000e+01 -4.55956e-01 -7.72831e-02 9.92885e-01 -6.81848e-01 -3.91635e-01 -1.05138e-01 9.81052e-01 -7.05489e-01 4.86607e-02 2.77609e-01 6.91559e-03 1.51705e-01 5.62495e-01 5.10642e-01 5.21439e-01 5.17355e-01 5.24881e-01 5.00481e-01
4.30000e+01 7.02000e+02 -2.04500e+01 -3.86396e-01 -1.63605e-01 9.87294e-01 -9.61455e-01 -3.91635e-01 -1.05138e-01 9.81052e-01 -7.05489e-01 4.86607e-02 2.77609e-01 6.91559e-03 1.51705e-01 5.62495e-01 5.10642e-01 5.21439e-01 5.17355e-01 5.24881e-01 5.00481e-01
4.30000e+01 7.03000e+02 -1.90400e+01 -3.67875e-01 -2.24735e-02 9.73677e-01 -7.77270e-01 -3.91635e-01 -1.05138e-01 9.81052e-01 -7.05489e-01 4.86607e-02 2.77609e-01 6.91559e-03 1.51705e-01 5.62495e-01 5.10642e-01 5.21439e-01 5.17355e-01 5.24881e-01 5.00481e-01
4.40000e+01 7.04000e+02 -1.83300e+01 -3.58684e-01 4.60244e-01 9.72826e-01 -9.42606e-01 -4.04697e-01 1.36239e-01 9.78935e-01 -8.10944e-01 4.69300e-02 2.82114e-01 6.10346e-03 1.54950e-01 5.64173e-01 5.16196e-01 5.23002e-01 5.16706e-01 5.27733e-01 5.01971e-01
4.40000e+01 7.05000e+02 -1.32100e+01 -3.27663e-01 1.70283e-01 9.76952e-01 -7.11267e-01 -4.04697e-01 1.36239e-01 9.78935e-01 -8.10944e-01 4.69300e-02 2.82114e-01 6.10346e-03 1.54950e-01 5.64173e-01 5.16196e-01 5.23002e-01 5.16706e-01 5.27733e-01 5.01971e-01
4.40000e+01 7.06000e+02 -2.05600e+01 -3.77776e-01 -1.88746e-01 9.81420e-01 -8.43717e-01 -4.04697e-01 1.36239e-01 9.78935e-01 -8.10944e-01 4.69300e-02 2.82114e-01 6.10346e-03 1.54950e-01 5.64173e-01 5.16196e-01 5.23002e-01 5.16706e-01 5.27733e-01 5.01971e-01
4.40000e+01 7.07000e+02 -1.50900e+01 -4.51843e-01 4.53615e-01 9.79181e-01 -7.38898e-01 -4.04697e-01 1.36239e-01 9.78935e-01 -8.10944e-01 4.69300e-02 2.82114e-01 6.10346e-03 1.54950e-01 5.64173e-01 5.16196e-01 5.23002e-01 5.16706e-01 5.27733e-01 5.01971e-01
4.40000e+01 7.08000e+02 -1.54300e+01 -3.68434e-01 1.63767e-01 9.82211e-01 -9.25928e-01 -4.04697e-01 1.36239e-01 9.78935e-01 -8.10944e-01 4.69300e-02 2.82114e-01 6.10346e-03 1.54950e-01 5.64173e-01 5.16196e-01 5.23002e-01 5.16706e-01 5.27733e-01 5.01971e-01
4.40000e+01 7.09000e+02 -1.74100e+01 -3.66447e-01 4.23250e-01 9.75554e-01 -7.81518e-01 -4.04697e-01 1.36239e-01 9.78935e-01 -8.10944e-01 4.69300e-02 2.82114e-01 6.10346e-03 1.54950e-01 5.64173e-01 5.16196e-01 5.23002e-01 5.16706e-01 5.27733e-01 5.01971e-01
4.40000e+01 7.10000e+02 -2.49500e+01 -4.22986e-01 2.98242e-01 9.80761e-01 -9.49352e-01 -4.04697e-01 1.36239e-01 9.78935e-01 -8.10944e-01 4.69300e-02 2.82114e-01 6.10346e-03 1.54950e-01 5.64173e-01 5.16196e-01 5.23002e-01 5.16706e-01 5.27733e-01 5.01971e-01
4.40000e+01 7.11000e+02 -1.52600e+01 -3.75681e-01 1.87908e-01 9.74996e-01 -9.07653e-01 -4.04697e-01 1.36239e-01 9.78935e-01 -8.10944e-01 4.69300e-02 2.82114e-01 6.10346e-03 1.54950e-01 5.64173e-01 5.16196e-01 5.23002e-01 5.16706e-01 5.27733e-01 5.01971e-01
4.40000e+01 7.12000e+02 -1.82700e+01 -4.17418e-01 4.41311e-01 9.82582e-01 -9.00910e-01 -4.04697e-01 1.36239e-01 9.78935e-01 -8.10944e-01 4.69300e-02 2.82114e-01 6.10346e-03 1.54950e-01 5.64173e-01 5.16196e-01 5.23002e-01 5.16706e-01 5.27733e-01 5.01971e-01
4.40000e+01 7.13000e+02 -1.74100e+01 -3.31273e-01 4.17083e-01 9.70670e-01 -8.13352e-01 -4.04697e-01 1.36239e-01 9.78935e-01 -8.10944e-01 4.69300e-02 2.82114e-01 6.10346e-03 1.54950e-01 5.64173e-01 5.16196e-01 5.23002e-01 5.16706e-01 5.27733e-01 5.01971e-01
4.40000e+01 7.14000e+02 -1.88400e+01 -4.22746e-01 -3.64722e-01 9.75900e-01 -9.62961e-01 -4.04697e-01 1.36239e-01 9.78935e-01 -8.10944e-01 4.69300e-02 2.82114e-01 6.10346e-03 1.54950e-01 5.64173e-01 5.16196e-01 5.23002e-01 5.16706e-01 5.27733e-01 5.01971e-01
4.40000e+01 7.15000e+02 -1.89100e+01 -3.88207e-01 1.93398e-01 9.82381e-01 -8.41032e-01 -4.04697e-01 1.36239e-01 9.78935e-01 -8.10944e-01 4.69300e-02 2.82114e-01 6.10346e-03 1.54950e-01 5.64173e-01 5.16196e-01 5.23002e-01 5.16706e-01 5.27733e-01 5.01971e-01
4.40000e+01 7.16000e+02 -1.77800e+01 -3.82352e-01 3.97808e-02 9.67879e-01 -8.35138e-01 -4.04697e-01 1.36239e-01 9.78935e-01 -8.10944e-01 4.69300e-02 2.82114e-01 6.10346e-03 1.54950e-01 5.64173e-01 5.16196e-01 5.23002e-01 5.16706e-01 5.27733e-01 5.01971e-01
4.40000e+01 7.17000e+02 -1.79200e+01 -3.65189e-01 -6.35217e-02 9.81326e-01 -1.00000e+00 -4.04697e-01 1.36239e-01 9.78935e-01 -8.10944e-01 4.69300e-02 2.82114e-01 6.10346e-03 1.54950e-01 5.64173e-01 5.16196e-01 5.23002e-01 5.16706e-01 5.27733e-01 5.01971e-01
4.40000e+01 7.18000e+02 -2.34000e+01 -3.66238e-01 1.24787e-01 9.68662e-01 -1.00000e+00 -4.04697e-01 1.36239e-01 9.78935e-01 -8.10944e-01 4.69300e-02 2.82114e-01 6.10346e-03 1.54950e-01 5.64173e-01 5.16196e-01 5.23002e-01 5.16706e-01 5.27733e-01 5.01971e-01
4.40000e+01 7.19000e+02 -1.81200e+01 -3.99783e-01 5.52913e-01 9.85384e-01 -9.43621e-01 -4.04697e-01 1.36239e-01 9.78935e-01 -8.10944e-01 4.69300e-02 2.82114e-01 6.10346e-03 1.54950e-01 5.64173e-01 5.16196e-01 5.23002e-01 5.16706e-01 5.27733e-01 5.01971e-01
4.50000e+01 7.20000e+02 -1.53700e+01 -3.51235e-01 -1.71331e-01 9.77414e-01 -8.37081e-01 -3.95516e-01 1.39469e-01 9.76722e-01 -9.45772e-01 4.20410e-02 2.77278e-01 6.39049e-03 1.66679e-01 5.68336e-01 5.21840e-01 5.19426e-01 5.18676e-01 5.30705e-01 5.05467e-01
4.50000e+01 7.21000e+02 -1.65200e+01 -4.05669e-01 3.95438e-02 9.81710e-01 -1.00000e+00 -3.95516e-01 1.39469e-01 9.76722e-01 -9.45772e-01 4.20410e-02 2.77278e-01 6.39049e-03 1.66679e-01 5.68336e-01 5.21840e-01 5.19426e-01 5.18676e-01 5.30705e-01 5.05467e-01
4.50000e+01 7.22000e+02 -1.94900e+01 -3.99905e-01 8.77383e-02 9.82210e-01 -1.00000e+00 -3.95516e-01 1.39469e-01 9.76722e-01 -9.45772e-01 4.20410e-02 2.77278e-01 6.39049e-03 1.66679e-01 5.68336e-01 5.21840e-01 5.19426e-01 5.18676e-01 5.30705e-01 5.05467e-01
4.50000e+01 7.23000e+02 -2.07700e+01 -4.15014e-01 5.00656e-01 9.73459e-01 -9.52581e-01 -3.95516e-01 1.39469e-01 9.76722e-01 -9.45772e-01 4.20410e-02 2.77278e-01 6.39049e-03 1.66679e-01 5.68336e-01 5.21840e-01 5.19426e-01 5.18676e-01 5.30705e-01 5.05467e-01
4.50000e+01 7.24000e+02 -1.41300e+01 -4.49334e-01 -5.12691e-02 9.72591e-01 -9.24113e-01 -3.95516e-01 1.39469e-01 9.76722e-01 -9.45772e-01 4.20410e-02 2.77278e-01 6.39049e-03 1.66679e-01 5.68336e-01 5.21840e-01 5.19426e-01 5.18676e-01 5.30705e-01 5.05467e-01
4.50000e+01 7.25000e+02 -1.80000e+01 -3.53979e-01 -1.99563e-02 9.78207e-01 -1.00000e+00 -3.95516e-01 1.39469e-01 9.76722e-01 -9.45772e-01 4.20410e-02 2.77278e-01 6.39049e-03 1.66679e-01 5.68336e-01 5.21840e-01 5.19426e-01 5.18676e-01 5.30705e-01 5.05467e-01
4.50000e+01 7.26000e+02 -1.78900e+01 -3.76256e-01 -2.53042e-01 9.84803e-01 -7.82030e-01 -3.95516e-01 1.39469e-01 9.76722e-01 -9.45772e-01 4.20410e-02 2.77278e-01 6.39049e-03 1.66679e-01 5.68336e-01 5.21840e-01 5.19426e-01 5.18676e-01 5.30705e-01 5.05467e-01
4.50000e+01 7.27000e+02 -1.75000e+01 -3.86954e-01 2.57052e-01 9.77536e-01 -6.97125e-01 -3.95516e-01 1.39469e-01 9.76722e-01 -9.45772e-01 4.20410e-02 2.77278e-01 6.39049e-03 1.66679e-01 5.68336e-01 5.21840e-01 5.19426e-01 5.18676e-01 5.30705e-01 5.05467e-01
4.50000e+01 7.28000e+02 -2.12300e+01 -4.14877e-01 1.58893e-01 9.65796e-01 -9.80089e-01 -3.95516e-01 1.39469e-01 9.76722e-01 -9.45772e-01 4.20410e-02 2.77278e-01 6.39049e-03 1.66679e-01 5.68336e-01 5.21840e-01 5.19426e-01 5.18676e-01 5.30705e-01 5.05467e-01
4.50000e+01 7.29000e+02 -1.59200e+01 -3.67194e-01 2.37289e-02 9.77625e-01 -8.75500e-01 -3.95516e-01 1.39469e-01 9.76722e-01 -9.45772e-01 4.20410e-02 2.77278e-01 6.39049e-03 1.66679e-01 5.68336e-01 5.21840e-01 5.19426e-01 5.18676e-01 5.30705e-01 5.05467e-01
4.50000e+01 7.30000e+02 -1.81600e+01 -3.38101e-01 1.05434e-01 9.74557e-01 -8.12585e-01 -3.95516e-01 1.39469e-01 9.76722e-01 -9.45772e-01 4.20410e-02 2.77278e-01 6.39049e-03 1.66679e-01 5.68336e-01 5.21840e-01 5.19426e-01 5.18676e-01 5.30705e-01 5.05467e-01
4.50000e+01 7.31000e+02 -1.76900e+01 -4.40973e-01 8.64537e-02 9.74343e-01 -1.00000e+00 -3.95516e-01 1.39469e-01 9.76722e-01 -9.45772e-01 4.20410e-02 2.77278e-01 6.39049e-03 1.66679e-01 5.68336e-01 5.21840e-01 5.19426e-01 5.18676e-01 5.30705e-01 5.05467e-01
4.50000e+01 7.32000e+02 -2.48800e+01 -3.48820e-01 -1.58126e-01 9.71423e-01 -4.90617e-01 -3.95516e-01 1.39469e-01 9.76722e-01 -9.45772e-01 4.20410e-02 2.77278e-01 6.39049e-03 1.66679e-01 5.68336e-01 5.21840e-01 5.19426e-01 5.18676e-01 5.30705e-01 5.05467e-01
4.50000e+01 7.33000e+02 -1.68700e+01 -4.04770e-01 -1.80465e-01 9.85278e-01 -9.81117e-01 -3.95516e-01 1.39469e-01 9.76722e-01 -9.45772e-01 4.20410e-02 2.77278e-01 6.39049e-03 1.66679e-01 5.68336e-01 5.21840e-01 5.19426e-01 5.18676e-01 5.30705e-01 5.05467e-01
4.50000e+01 7.34000e+02 -1.77100e+01 -3.66522e-01 -1.38190e-02 9.83289e-01 -1.00000e+00 -3.95516e-01 1.39469e-01 9.76722e-01 -9.45772e-01 4.20410e-02 2.77278e-01 6.39049e-03 1.66679e-01 5.68336e-01 5.21840e-01 5.19426e-01 5.18676e-01 5.30705e-01 5.05467e-01
4.50000e+01 7.35000e+02 -1.54500e+01 -4.23479e-01 -1.13845e-01 9.70176e-01 -1.00000e+00 -3.95516e-01 1.39469e-01 9.76722e-01 -9.45772e-01 4.20410e-02 2.77278e-01 6.39049e-03 1.66679e-01 5.68336e-01 5.21840e-01 5.19426e-01 5.18676e-01 5.30705e-01 5.05467e-01
4.60000e+01 7.36000e+02 -1.54300e+01 -3.39052e-01 -1.50303e-01 9.68514e-01 -5.77399e-01 -3.81213e-01 6.64894e-02 9.71728e-01 -7.44555e-01 3.84963e-02 2.65893e-01 7.18463e-03 2.31589e-01 5.75050e-01 5.24872e-01 5.18502e-01 5.21954e-01 5.38130e-01 5.01314e-01
4.60000e+01 7.37000e+02 -1.89800e+01 -4.02166e-01 1.49263e-01 9.66351e-01 -6.27578e-01 -3.81213e-01 6.64894e-02 9.71728e-01 -7.44555e-01 3.84963e-02 2.65893e-01 7.18463e-03 2.31589e-01 5.75050e-01 5.24872e-01 5.18502e-01 5.21954e-01 5.38130e-01 5.01314e-01
4.60000e+01 7.38000e+02 -1.56600e+01 -4.18890e-01 2.04633e-01 9.80835e-01 -9.13724e-01 -3.81213e-01 6.64894e-02 9.71728e-01 -7.44555e-01 3.84963e-02 2.65893e-01 7.18463e-03 2.31589e-01 5.75050e-01 5.24872e-01 5.18502e-01 5.21954e-01 5.38130e-01 5.01314e-01
4.60000e+01 7.39000e+02 -1.53500e+01 -3.77054e-01 2.80619e-01 9.73589e-01 -5.39088e-01 -3.81213e-01 6.64894e-02 9.71728e-01 -7.44555e-01 3.84963e-02 2.65893e-01 7.18463e-03 2.31589e-01 5.75050e-01 5.24872e-01 5.18502e-01 5.21954e-01 5.38130e-01 5.01314e-01
4.60000e+01 7.40000e+02 -1.67100e+01 -4.29199e-01 3.91664e-02 9.74205e-01 -7.89168e-01 -3.81213e-01 6.64894e-02 9.71728e-01 -7.44555e-01 3.84963e-02 2.65893e-01 7.18463e-03 2.31589e-01 5.75050e-01 5.24872e-01 5.18502e-01 5.21954e-01 5.38130e-01 5.01314e-01
4.60000e+01 7.41000e+02 -1.88000e+01 -3.80281e-01 3.94700e-02 9.74645e-01 -6.66814e-01 -3.81213e-01 6.64894e-02 9.71728e-01 -7.44555e-01 3.84963e-02 2.65893e-01 7.18463e-03 2.31589e-01 5.75050e-01 5.24872e-01 5.18502e-01 5.21954e-01 5.38130e-01 5.01314e-01
4.60000e+01 7.42000e+02 -1.49000e+01 -3.57779e-01 -1.27731e-01 9.67780e-01 -9.87754e-01 -3.81213e-01 6.64894e-02 9.71728e-01 -7.44555e-01 3.84963e-02 2.65893e-01 7.18463e-03 2.31589e-01 5.75050e-01 5.24872e-01 5.18502e-01 5.21954e-01 5.38130e-01 5.01314e-01
4.60000e+01 7.43000e+02 -2.12000e+01 -3.80892e-01 2.04062e-01 9.68981e-01 -4.15157e-01 -3.81213e-01 6.64894e-02 9.71728e-01 -7.44555e-01 3.84963e-02 2.65893e-01 7.18463e-03 2.31589e-01 5.75050e-01 5.24872e-01 5.18502e-01 5.21954e-01 5.38130e-01 5.01314e-01
4.60000e+01 7.44000e+02 -1.94700e+01 -3.49873e-01 6.04071e-02 9.78821e-01 -7.73626e-01 -3.81213e-01 6.64894e-02 9.71728e-01 -7.44555e-01 3.84963e-02 2.65893e-01 7.18463e-03 2.31589e-01 5.75050e-01 5.24872e-01 5.18502e-01 5.21954e-01 5.38130e-01 5.01314e-01
4.60000e+01 7.45000e+02 -1.90400e+01 -3.20329e-01 -4.28029e-02 9.74007e-01 -6.22441e-01 -3.81213e-01 6.64894e-02 9.71728e-01 -7.44555e-01 3.84963e-02 2.65893e-01 7.18463e-03 2.31589e-01 5.75050e-01 5.24872e-01 5.18502e-01 5.21954e-01 5.38130e-01 5.01314e-01
4.60000e+01 7.46000e+02 -1.61600e+01 -3.71375e-01 3.27882e-01 9.69306e-01 -7.37163e-01 -3.81213e-01 6.64894e-02 9.71728e-01 -7.44555e-01 3.84963e-02 2.65893e-01 7.18463e-03 2.31589e-01 5.75050e-01 5.24872e-01 5.18502e-01 5.21954e-01 5.38130e-01 5.01314e-01
4.60000e+01 7.47000e+02 -1.82300e+01 -3.91103e-01 1.77924e-01 9.78177e-01 -6.19611e-01 -3.81213e-01 6.64894e-02 9.71728e-01 -7.44555e-01 3.84963e-02 2.65893e-01 7.18463e-03 2.31589e-01 5.75050e-01 5.24872e-01 5.18502e-01 5.21954e-01 5.38130e-01 5.01314e-01
4.60000e+01 7.48000e+02 -1.89800e+01 -3.97355e-01 7.32457e-02 9.80368e-01 -5.76684e-01 -3.81213e-01 6.64894e-02 9.71728e-01 -7.44555e-01 3.84963e-02 2.65893e-01 7.18463e-03 2.31589e-01 5.75050e-01 5.24872e-01 5.18502e-01 5.21954e-01 5.38130e-01 5.01314e-01
4.60000e+01 7.49000e+02 -1.61800e+01 -3.58161e-01 -2.49702e-01 9.77264e-01 -7.30359e-01 -3.81213e-01 6.64894e-02 9.71728e-01 -7.44555e-01 3.84963e-02 2.65893e-01 7.18463e-03 2.31589e-01 5.75050e-01 5.24872e-01 5.18502e-01 5.21954e-01 5.38130e-01 5.01314e-01
4.60000e+01 7.50000e+02 -1.56500e+01 -4.81222e-01 -1.92262e-02 9.75937e-01 -5.38503e-01 -3.81213e-01 6.64894e-02 9.71728e-01 -7.44555e-01 3.84963e-02 2.65893e-01 7.18463e-03 2.31589e-01 5.75050e-01 5.24872e-01 5.18502e-01 5.21954e-01 5.38130e-01 5.01314e-01
4.60000e+01 7.51000e+02 -2.04800e+01 -4.03011e-01 3.64834e-01 9.64461e-01 -9.09848e-01 -3.81213e-01 6.64894e-02 9.71728e-01 -7.44555e-01 3.84963e-02 2.65893e-01 7.18463e-03 2.31589e-01 5.75050e-01 5.24872e-01 5.18502e-01 5.21954e-01 5.38130e-01 5.01314e-01
4.70000e+01 7.52000e+02 -2.01200e+01 -3.53174e-01 4.03795e-02 9.69781e-01 -7.91455e-01 -3.79233e-01 1.59789e-01 9.71596e-01 -6.47405e-01 3.48077e-02 2.44957e-01 7.58964e-03 2.63122e-01 5.82324e-01 5.28418e-01 5.19147e-01 5.22538e-01 5.44330e-01 4.94747e-01
4.70000e+01 7.53000e+02 -1.58900e+01 -4.05825e-01 2.78170e-01 9.70911e-01 -7.44427e-01 -3.79233e-01 1.59789e-01 9.71596e-01 -6.47405e-01 3.48077e-02 2.44957e-01 7.58964e-03 2.63122e-01 5.82324e-01 5.28418e-01 5.19147e-01 5.22538e-01 5.44330e-01 4.94747e-01
4.70000e+01 7.54000e+02 -1.51000e+01 -3.80728e-01 -3.05017e-01 9.71821e-01 -3.89043e-01 -3.79233e-01 1.59789e-01 9.71596e-01 -6.47405e-01 3.48077e-02 2.44957e-01 7.58964e-03 2.63122e-01 5.82324e-01 5.28418e-01 5.19147e-01 5.22538e-01 5.44330e-01 4.94747e-01
4.70000e+01 7.55000e+02 -1.33500e+01 -4.30636e-01 -1.64831e-02 9.70283e-01 -5.81818e-01 -3.79233e-01 1.59789e-01 9.71596e-01 -6.47405e-01 3.48077e-02 2.44957e-01 7.58964e-03 2.63122e-01 5.82324e-01 5.28418e-01 5.19147e-01 5.22538e-01 5.44330e-01 4.94747e-01
4.70000e+01 7.56000e+02 -1.40900e+01 -3.76590e-01 -2.17707e-01 9.71396e-01 -2.94984e-01 -3.79233e-01 1.59789e-01 9.71596e-01 -6.47405e-01 3.48077e-02 2.44957e-01 7.58964e-03 2.63122e-01 5.82324e-01 5.28418e-01 5.19147e-01 5.22538e-01 5.44330e-01 4.94747e-01
4.70000e+01 7.57000e+02 -1.73300e+01 -4.13144e-01 -1.68891e-01 9.72357e-01 -9.17021e-01 -3.79233e-01 1.59789e-01 9.71596e-01 -6.47405e-01 3.48077e-02 2.44957e-01 7.58964e-03 2.63122e-01 5.82324e-01 5.28418e-01 5.19147e-01 5.22538e-01 5.44330e-01 4.94747e-01
4.70000e+01 7.58000e+02 -1.81300e+01 -3.76665e-01 9.71184e-02 9.77088e-01 -3.01613e-01 -3.79233e-01 1.59789e-01 9.71596e-01 -6.47405e-01 3.48077e-02 2.44957e-01 7.58964e-03 2.63122e-01 5.82324e-01 5.28418e-01 5.19147e-01 5.22538e-01 5.44330e-01 4.94747e-01
4.70000e+01 7.59000e+02 -1.51100e+01 -2.94257e-01 1.22689e-01 9.73994e-01 -5.53285e-01 -3.79233e-01 1.59789e-01 9.71596e-01 -6.47405e-01 3.48077e-02 2.44957e-01 7.58964e-03 2.63122e-01 5.82324e-01 5.28418e-01 5.19147e-01 5.22538e-01 5.44330e-01 4.94747e-01
4.70000e+01 7.60000e+02 -1.96900e+01 -3.35650e-01 3.27234e-01 9.70968e-01 -5.28849e-01 -3.79233e-01 1.59789e-01 9.71596e-01 -6.47405e-01 3.48077e-02 2.44957e-01 7.58964e-03 2.63122e-01 5.82324e-01 5.28418e-01 5.19147e-01 5.22538e-01 5.44330e-01 4.94747e-01
4.70000e+01 7.61000e+02 -1.68700e+01 -4.40457e-01 2.74415e-01 9.69819e-01 -5.25100e-01 -3.79233e-01 1.59789e-01 9.71596e-01 -6.47405e-01 3.48077e-02 2.44957e-01 7.58964e-03 2.63122e-01 5.82324e-01 5.28418e-01 5.19147e-01 5.22538e-01 5.44330e-01 4.94747e-01
4.70000e+01 7.62000e+02 -1.89700e+01 -3.17154e-01 2.63939e-01 9.62394e-01 -5.52351e-01 -3.79233e-01 1.59789e-01 9.71596e-01 -6.47405e-01 3.48077e-02 2.44957e-01 7.58964e-03 2.63122e-01 5.82324e-01 5.28418e-01 5.19147e-01 5.22538e-01 5.44330e-01 4.94747e-01
4.70000e+01 7.63000e+02 -2.04200e+01 -3.84209e-01 -1.84411e-01 9.74531e-01 -3.76422e-01 -3.79233e-01 1.59789e-01 9.71596e-01 -6.47405e-01 3.48077e-02 2.44957e-01 7.58964e-03 2.63122e-01 5.82324e-01 5.28418e-01 5.19147e-01 5.22538e-01 5.44330e-01 4.94747e-01
4.70000e+01 7.64000e+02 -1.61900e+01 -3.64193e-01 7.49859e-02 9.64724e-01 -7.58022e-01 -3.79233e-01 1.59789e-01 9.71596e-01 -6.47405e-01 3.48077e-02 2.44957e-01 7.58964e-03 2.63122e-01 5.82324e-01 5.28418e-01 5.19147e-01 5.22538e-01 5.44330e-01 4.94747e-01
4.70000e+01 7.65000e+02 -1.99400e+01 -3.73797e-01 5.00361e-01 9.78639e-01 -6.35662e-01 -3.79233e-01 1.59789e-01 9.71596e-01 -6.47405e-01 3.48077e-02 2.44957e-01 7.58964e-03 2.63122e-01 5.82324e-01 5.28418e-01 5.19147e-01 5.22538e-01 5.44330e-01 4.94747e-01
4.70000e+01 7.66000e+02 -2.26900e+01 -3.57417e-01 1.49900e-01 9.60846e-01 -4.73183e-01 -3.79233e-01 1.59789e-01 9.71596e-01 -6.47405e-01 3.48077e-02 2.44957e-01 7.58964e-03 2.63122e-01 5.82324e-01 5.28418e-01 5.19147e-01 5.22538e-01 5.44330e-01 4.94747e-01
4.70000e+01 7.67000e+02 -1.72300e+01 -3.79399e-01 1.02799e-01 9.77306e-01 -8.44186e-01 -3.79233e-01 1.59789e-01 9.71596e-01 -6.47405e-01 3.48077e-02 2.44957e-01 7.58964e-03 2.63122e-01 5.82324e-01 5.28418e-01 5.19147e-01 5.22538e-01 5.44330e-01 4.94747e-01
4.80000e+01 7.68000e+02 -1.59600e+01 -3.26421e-01 -9.39999e-02 9.68485e-01 -6.67959e-01 -3.58144e-01 1.56083e-01 9.68899e-01 -5.35391e-01 3.37976e-02 2.31659e-01 7.81224e-03 2.52905e-01 5.84226e-01 5.31798e-01 5.20923e-01 5.24261e-01 5.47263e-01 4.88911e-01
4.80000e+01 7.69000e+02 -2.04300e+01 -3.10534e-01 -1.48900e-02 9.64349e-01 -6.50863e-01 -3.58144e-01 1.56083e-01 9.68899e-01 -5.35391e-01 3.37976e-02 2.31659e-01 7.81224e-03 2.52905e-01 5.84226e-01 5.31798e-01 5.20923e-01 5.24261e-01 5.47263e-01 4.88911e-01
4.80000e+01 7.70000e+02 -1.93700e+01 -3.67281e-01 2.50997e-01 9.65459e-01 -4.84025e-01 -3.58144e-01 1.56083e-01 9.68899e-01 -5.35391e-01 3.37976e-02 2.31659e-01 7.81224e-03 2.52905e-01 5.84226e-01 5.31798e-01 5.20923e-01 5.24261e-01 5.47263e-01 4.88911e-01
4.80000e+01 7.71000e+02 -1.67700e+01 -3.62162e-01 5.49739e-01 9.66110e-01 -7.10333e-01 -3.58144e-01 1.56083e-01 9.68899e-01 -5.35391e-01 3.37976e-02 2.31659e-01 7.81224e-03 2.52905e-01 5.84226e-01 5.31798e-01 5.20923e-01 5.24261e-01 5.47263e-01 4.88911e-01
4.80000e+01 7.72000e+02 -2.25500e+01 -3.72950e-01 -1.73222e-01 9.68322e-01 -2.37949e-01 -3.58144e-01 1.56083e-01 9.68899e-01 -5.35391e-01 3.37976e-02 2.31659e-01 7.81224e-03 2.52905e-01 5.84226e-01 5.31798e-01 5.20923e-01 5.24261e-01 5.47263e-01 4.88911e-01
4.80000e+01 7.73000e+02 -1.97600e+01 -3.32419e-01 2.91335e-01 9.64019e-01 -4.54601e-01 -3.58144e-01 1.56083e-01 9.68899e-01 -5.35391e-01 3.37976e-02 2.31659e-01 7.81224e-03 2.52905e-01 5.84226e-01 5.31798e-01 5.20923e-01 5.24261e-01 5.47263e-01 4.88911e-01
4.80000e+01 7.74000e+02 -1.89600e+01 -3.61180e-01 2.82147e-02 9.74433e-01 -6.55283e-01 -3.58144e-01 1.56083e-01 9.68899e-01 -5.35391e-01 3.37976e-02 2.31659e-01 7.81224e-03 2.52905e-01 5.84226e-01 5.31798e-01 5.20923e-01 5.24261e-01 5.47263e-01 4.88911e-01
4.80000e+01 7.75000e+02 -2.19800e+01 -3.44842e-01 3.72487e-01 9.64204e-01 -6.41803e-01 -3.58144e-01 1.56083e-01 9.68899e-01 -5.35391e-01 3.37976e-02 2.31659e-01 7.81224e-03 2.52905e-01 5.84226e-01 5.31798e-01 5.20923e-01 5.24261e-01 5.47263e-01 4.88911e-01
4.80000e+01 7.76000e+02 -1.93400e+01 -3.83572e-01 2.24012e-01 9.69367e-01 -2.16062e-01 -3.58144e-01 1.56083e-01 9.68899e-01 -5.35391e-01 3.37976e-02 2.31659e-01 7.81224e-03 2.52905e-01 5.84226e-01 5.31798e-01 5.20923e-01 5.24261e-01 5.47263e-01 4.88911e-01
4.80000e+01 7.77000e+02 -1.75600e+01 -3.48039e-01 4.84736e-01 9.69350e-01 -4.63190e-01 -3.58144e-01 1.56083e-01 9.68899e-01 -5.35391e-01 3.37976e-02 2.31659e-01 7.81224e-03 2.52905e-01 5.84226e-01 5.31798e-01 5.20923e-01 5.24261e-01 5.47263e-01 4.88911e-01
4.80000e+01 7.78000e+02 -1.67400e+01 -3.82087e-01 1.55874e-01 9.74683e-01 -6.68980e-01 -3.58144e-01 1.56083e-01 9.68899e-01 -5.35391e-01 3.37976e-02 2.31659e-01 7.81224e-03 2.52905e-01 5.84226e-01 5.31798e-01 5.20923e-01 5.24261e-01 5.47263e-01 4.88911e-01
4.80000e+01 7.79000e+02 -1.88600e+01 -3.33600e-01 4.03132e-02 9.73906e-01 -8.88568e-01 -3.58144e-01 1.56083e-01 9.68899e-01 -5.35391e-01 3.37976e-02 2.31659e-01 7.81224e-03 2.52905e-01 5.84226e-01 5.31798e-01 5.20923e-01 5.24261e-01 5.47263e-01 4.88911e-01
4.80000e+01 7.80000e+02 -1.90700e+01 -3.48890e-01 3.55132e-01 9.70647e-01 -7.44234e-01 -3.58144e-01 1.56083e-01 9.68899e-01 -5.35391e-01 3.37976e-02 2.31659e-01 7.81224e-03 2.52905e-01 5.84226e-01 5.31798e-01 5.20923e-01 5.24261e-01 5.47263e-01 4.88911e-01
4.80000e+01 7.81000e+02 -1.61200e+01 -3.19481e-01 1.69606e-01 9.71739e-01 -5.85445e-01 -3.58144e-01 1.56083e-01 9.68899e-01 -5.35391e-01 3.37976e-02 2.31659e-01 7.81224e-03 2.52905e-01 5.84226e-01 5.31798e-01 5.20923e-01 5.24261e-01 5.47263e-01 4.88911e-01
4.80000e+01 7.82000e+02 -2.49500e+01 -3.38289e-01 1.26688e-01 9.61453e-01 -4.68209e-01 -3.58144e-01 1.56083e-01 9.68899e-01 -5.35391e-01 3.37976e-02 2.31659e-01 7.81224e-03 2.52905e-01 5.84226e-01 5.31798e-01 5.20923e-01 5.24261e-01 5.47263e-01 4.88911e-01
4.80000e+01 7.83000e+02 -2.05200e+01 -3.65985e-01 1.80825e-01 9.71516e-01 -7.80878e-01 -3.58144e-01 1.56083e-01 9.68899e-01 -5.35391e-01 3.37976e-02 2.31659e-01 7.81224e-03 2.52905e-01 5.84226e-01 5.31798e-01 5.20923e-01 5.24261e-01 5.47263e-01 4.88911e-01
4.90000e+01 7.84000e+02 -1.79900e+01 -3.73468e-01 -1.09859e-01 9.66007e-01 -5.25982e-01 -3.47500e-01 1.04313e-01 9.64685e-01 -4.88183e-01 3.23620e-02 2.30183e-01 7.48655e-03 2.36751e-01 5.81438e-01 5.34579e-01 5.24436e-01 5.29581e-01 5.51594e-01 4.84504e-01
4.90000e+01 7.85000e+02 -1.71500e+01 -3.01255e-01 7.51962e-03 9.55634e-01 -3.03221e-01 -3.47500e-01 1.04313e-01 9.64685e-01 -4.88183e-01 3.23620e-02 2.30183e-01 7.48655e-03 2.36751e-01 5.81438e-01 5.34579e-01 5.24436e-01 5.29581e-01 5.51594e-01 4.84504e-01
4.90000e+01 7.86000e+02 -1.72800e+01 -3.67769e-01 9.10912e-02 9.69072e-01 -4.59074e-01 -3.47500e-01 1.04313e-01 9.64685e-01 -4.88183e-01 3.23620e-02 2.30183e-01 7.48655e-03 2.36751e-01 5.81438e-01 5.34579e-01 5.24436e-01 5.29581e-01 5.51594e-01 4.84504e-01
4.90000e+01 7.87000e+02 -1.77200e+01 -3.24552e-01 -1.83955e-01 9.65774e-01 -2.71774e-01 -3.47500e-01 1.04313e-01 9.64685e-01 -4.88183e-01 3.23620e-02 2.30183e-01 7.48655e-03 2.36751e-01 5.81438e-01 5.34579e-01 5.24436e-01 5.29581e-01 5.51594e-01 4.84504e-01
4.90000e+01 7.88000e+02 -1.64900e+01 -3.10319e-01 -1.03510e-01 9.57547e-01 -4.23599e-01 -3.47500e-01 1.04313e-01 9.64685e-01 -4.88183e-01 3.23620e-02 2.30183e-01 7.48655e-03 2.36751e-01 5.81438e-01 5.34579e-01 5.24436e-01 5.29581e-01 5.51594e-01 4.84504e-01
4.90000e+01 7.89000e+02 -1.54400e+01 -3.32962e-01 1.74183e-01 9.69003e-01 -6.60866e-01 -3.47500e-01 1.04313e-01 9.64685e-01 -4.88183e-01 3.23620e-02 2.30183e-01 7.48655e-03 2.36751e-01 5.81438e-01 5.34579e-01 5.24436e-01 5.29581e-01 5.51594e-01 4.84504e-01
4.90000e+01 7.90000e+02 -1.79700e+01 -3.40539e-01 -8.02151e-03 9.71032e-01 -4.44369e-01 -3.47500e-01 1.04313e-01 9.64685e-01 -4.88183e-01 3.23620e-02 2.30183e-01 7.48655e-03 2.36751e-01 5.81438e-01 5.34579e-01 5.24436e-01 5.29581e-01 5.51594e-01 4.84504e-01
4.90000e+01 7.91000e+02 -2.06600e+01 -3.27159e-01 2.00535e-01 9.64364e-01 -3.28040e-01 -3.47500e-01 1.04313e-01 9.64685e-01 -4.88183e-01 3.23620e-02 2.30183e-01 7.48655e-03 2.36751e-01 5.81438e-01 5.34579e-01 5.24436e-01 5.29581e-01 5.51594e-01 4.84504e-01
4.90000e+01 7.92000e+02 -1.64000e+01 -3.63829e-01 -2.02548e-01 9.63905e-01 -7.24070e-01 -3.47500e-01 1.04313e-01 9.64685e-01 -4.88183e-01 3.23620e-02 2.30183e-01 7.48655e-03 2.36751e-01 5.81438e-01 5.34579e-01 5.24436e-01 5.29581e-01 5.51594e-01 4.84504e-01
4.90000e+01 7.93000e+02 -1.66100e+01 -3.76448e-01 5.27554e-01 9.64473e-01 -8.88074e-01 -3.47500e-01 1.04313e-01 9.64685e-01 -4.88183e-01 3.23620e-02 2.30183e-01 7.48655e-03 2.36751e-01 5.81438e-01 5.34579e-01 5.24436e-01 5.29581e-01 5.51594e-01 4.84504e-01
4.90000e+01 7.94000e+02 -2.11700e+01 -3.53713e-01 1.67899e-01 9.69267e-01 -3.52465e-01 -3.47500e-01 1.04313e-01 9.64685e-01 -4.88183e-01 3.23620e-02 2.30183e-01 7.48655e-03 2.36751e-01 5.81438e-01 5.34579e-01 5.24436e-01 5.29581e-01 5.51594e-01 4.84504e-01
4.90000e+01 7.95000e+02 -2.08400e+01 -3.71642e-01 1.66100e-01 9.62433e-01 -2.10402e-01 -3.47500e-01 1.04313e-01 9.64685e-01 -4.88183e-01 3.23620e-02 2.30183e-01 7.48655e-03 2.36751e-01 5.81438e-01 5.34579e-01 5.24436e-01 5.29581e-01 5.51594e-01 4.84504e-01
4.90000e+01 7.96000e+02 -1.47900e+01 -3.89398e-01 2.22590e-01 9.68832e-01 -5.95626e-01 -3.47500e-01 1.04313e-01 9.64685e-01 -4.88183e-01 3.23620e-02 2.30183e-01 7.48655e-03 2.36751e-01 5.81438e-01 5.34579e-01 5.24436e-01 5.29581e-01 5.51594e-01 4.84504e-01
4.90000e+01 7.97000e+02 -1.88700e+01 -3.10285e-01 4.16606e-01 9.59394e-01 -7.14487e-01 -3.47500e-01 1.04313e-01 9.64685e-01 -4.88183e-01 3.23620e-02 2.30183e-01 7.48655e-03 2.36751e-01 5.81438e-01 5.34579e-01 5.24436e-01 5.29581e-01 5.51594e-01 4.84504e-01
4.90000e+01 7.98000e+02 -1.69500e+01 -3.18435e-01 1.45922e-01 9.60986e-01 -5.42173e-01 -3.47500e-01 1.04313e-01 9.64685e-01 -4.88183e-01 3.23620e-02 2.30183e-01 7.48655e-03 2.36751e-01 5.81438e-01 5.34579e-01 5.24436e-01 5.29581e-01 5.51594e-01 4.84504e-01
4.90000e+01 7.99000e+02 -1.98800e+01 -3.96232e-01 1.85459e-01 9.65982e-01 -3.40636e-01 -3.47500e-01 1.04313e-01 9.64685e-01 -4.88183e-01 3.23620e-02 2.30183e-01 7.48655e-03 2.36751e-01 5.81438e-01 5.34579e-01 5.24436e-01 5.29581e-01 5.51594e-01 4.84504e-01
5.00000e+01 8.00000e+02 -1.86200e+01 -3.29063e-01 2.02814e-01 9.61301e-01 -1.35173e-01 -3.55552e-01 1.94460e-01 9.65141e-01 -3.41660e-01 3.27095e-02 2.16945e-01 6.59513e-03 2.30165e-01 5.78245e-01 5.37055e-01 5.28032e-01 5.36200e-01 5.55078e-01 4.84105e-01
5.00000e+01 8.01000e+02 -1.97900e+01 -3.50444e-01 1.81131e-01 9.74998e-01 -4.48434e-01 -3.55552e-01 1.94460e-01 9.65141e-01 -3.41660e-01 3.27095e-02 2.16945e-01 6.59513e-03 2.30165e-01 5.78245e-01 5.37055e-01 5.28032e-01 5.36200e-01 5.55078e-01 4.84105e-01
5.00000e+01 8.02000e+02 -1.66300e+01 -3.71314e-01 3.45086e-01 9.67211e-01 -3.37617e-01 -3.55552e-01 1.94460e-01 9.65141e-01 -3.41660e-01 3.27095e-02 2.16945e-01 6.59513e-03 2.30165e-01 5.78245e-01 5.37055e-01 5.28032e-01 5.36200e-01 5.55078e-01 4.84105e-01
5.00000e+01 8.03000e+02 -1.64100e+01 -3.42148e-01 -3.12721e-02 9.59880e-01 -5.00977e-01 -3.55552e-01 1.94460e-01 9.65141e-01 -3.41660e-01 3.27095e-02 2.16945e-01 6.59513e-03 2.30165e-01 5.78245e-01 5.37055e-01 5.28032e-01 5.36200e-01 5.55078e-01 4.84105e-01
5.00000e+01 8.04000e+02 -1.95900e+01 -3.62979e-01 8.89919e-02 9.68797e-01 -6.41204e-01 -3.55552e-01 1.94460e-01 9.65141e-01 -3.41660e-01 3.27095e-02 2.16945e-01 6.59513e-03 2.30165e-01 5.78245e-01 5.37055e-01 5.28032e-01 5.36200e-01 5.55078e-01 4.84105e-01
5.00000e+01 8.05000e+02 -1.32600e+01 -3.68745e-01 2.14984e-01 9.59786e-01 -5.97832e-01 -3.55552e-01 1.94460e-01 9.65141e-01 -3.41660e-01 3.27095e-02 2.16945e-01 6.59513e-03 2.30165e-01 5.78245e-01 5.37055e-01 5.28032e-01 5.36200e-01 5.55078e-01 4.84105e-01
5.00000e+01 8.06000e+02 -2.12200e+01 -3.62896e-01 3.71026e-01 9.61412e-01 -2.35819e-01 -3.55552e-01 1.94460e-01 9.65141e-01 -3.41660e-01 3.27095e-02 2.16945e-01 6.59513e-03 2.30165e-01 5.78245e-01 5.37055e-01 5.28032e-01 5.36200e-01 5.55078e-01 4.84105e-01
5.00000e+01 8.07000e+02 -1.63300e+01 -3.52690e-01 5.33112e-01 9.66116e-01 -6.19732e-01 -3.55552e-01 1.94460e-01 9.65141e-01 -3.41660e-01 3.27095e-02 2.16945e-01 6.59513e-03 2.30165e-01 5.78245e-01 5.37055e-01 5.28032e-01 5.36200e-01 5.55078e-01 4.84105e-01
5.00000e+01 8.08000e+02 -1.71400e+01 -3.32081e-01 -2.33342e-01 9.68557e-01 -8.33486e-02 -3.55552e-01 1.94460e-01 9.65141e-01 -3.41660e-01 3.27095e-02 2.16945e-01 6.59513e-03 2.30165e-01 5.78245e-01 5.37055e-01 5.28032e-01 5.36200e-01 5.55078e-01 4.84105e-01
5.00000e+01 8.09000e+02 -2.00700e+01 -3.81564e-01 3.90505e-01 9.64272e-01 -2.45564e-01 -3.55552e-01 1.94460e-01 9.65141e-01 -3.41660e-01 3.27095e-02 2.16945e-01 6.59513e-03 2.30165e-01 5.78245e-01 5.37055e-01 5.28032e-01 5.36200e-01 5.55078e-01 4.84105e-01
5.00000e+01 8.10000e+02 -1.74800e+01 -4.03575e-01 3.82489e-01 9.64168e-01 -1.37990e-01 -3.55552e-01 1.94460e-01 9.65141e-01 -3.41660e-01 3.27095e-02 2.16945e-01 6.59513e-03 2.30165e-01 5.78245e-01 5.37055e-01 5.28032e-01 5.36200e-01 5.55078e-01 4.84105e-01
5.00000e+01 8.11000e+02 -1.72500e+01 -3.69063e-01 4.33026e-02 9.58285e-01 -2.13750e-01 -3.55552e-01 1.94460e-01 9.65141e-01 -3.41660e-01 3.27095e-02 2.16945e-01 6.59513e-03 2.30165e-01 5.78245e-01 5.37055e-01 5.28032e-01 5.36200e-01 5.55078e-01 4.84105e-01
5.00000e+01 8.12000e+02 -1.69600e+01 -3.50286e-01 3.88318e-01 9.64304e-01 -2.63469e-01 -3.55552e-01 1.94460e-01 9.65141e-01 -3.41660e-01 3.27095e-02 2.16945e-01 6.59513e-03 2.30165e-01 5.78245e-01 5.37055e-01 5.28032e-01 5.36200e-01 5.55078e-01 4.84105e-01
5.00000e+01 8.13000e+02 -1.84000e+01 -3.32301e-01 2.94553e-01 9.65755e-01 -1.81162e-01 -3.55552e-01 1.94460e-01 9.65141e-01 -3.41660e-01 3.27095e-02 2.16945e-01 6.59513e-03 2.30165e-01 5.78245e-01 5.37055e-01 5.28032e-01 5.36200e-01 5.55078e-01 4.84105e-01
5.00000e+01 8.14000e+02 -1.42700e+01 -3.42827e-01 2.84320e-01 9.59295e-01 -6.30967e-01 -3.55552e-01 1.94460e-01 9.65141e-01 -3.41660e-01 3.27095e-02 2.16945e-01 6.59513e-03 2.30165e-01 5.78245e-01 5.37055e-01 5.28032e-01 5.36200e-01 5.55078e-01 4.84105e-01
5.00000e+01 8.15000e+02 -1.75200e+01 -4.10041e-01 3.56131e-01 9.69222e-01 -2.40830e-01 -3.55552e-01 1.94460e-01 9.65141e-01 -3.41660e-01 3.27095e-02 2.16945e-01 6.59513e-03 2.30165e-01 5.78245e-01 5.37055e-01 5.28032e-01 5.36200e-01 5.55078e-01 4.84105e-01
5.10000e+01 8.16000e+02 -1.88600e+01 -3.57001e-01 3.41353e-01 9.68147e-01 -1.10928e-01 -3.59466e-01 2.74611e-01 9.65955e-01 -3.30623e-01 2.91933e-02 1.96747e-01 5.84211e-03 2.30550e-01 5.75945e-01 5.41070e-01 5.33980e-01 5.40253e-01 5.52377e-01 4.84698e-01
5.10000e+01 8.17000e+02 -1.89000e+01 -3.39244e-01 1.50559e-01 9.59015e-01 -1.65329e-01 -3.59466e-01 2.74611e-01 9.65955e-01 -3.30623e-01 2.91933e-02 1.96747e-01 5.84211e-03 2.30550e-01 5.75945e-01 5.41070e-01 5.33980e-01 5.40253e-01 5.52377e-01 4.84698e-01
5.10000e+01 8.18000e+02 -2.19100e+01 -3.63164e-01 1.39907e-01 9.67468e-01 -4.17193e-01 -3.59466e-01 2.74611e-01 9.65955e-01 -3.30623e-01 2.91933e-02 1.96747e-01 5.84211e-03 2.30550e-01 5.75945e-01 5.41070e-01 5.33980e-01 5.40253e-01 5.52377e-01 4.84698e-01
5.10000e+01 8.19000e+02 -1.62400e+01 -3.29492e-01 6.50527e-02 9.69049e-01 -2.18166e-01 -3.59466e-01 2.74611e-01 9.65955e-01 -3.30623e-01 2.91933e-02 1.96747e-01 5.84211e-03 2.30550e-01 5.75945e-01 5.41070e-01 5.33980e-01 5.40253e-01 5.52377e-01 4.84698e-01
5.10000e+01 8.20000e+02 -1.65600e+01 -4.37047e-01 5.76704e-01 9.61825e-01 -1.71198e-01 -3.59466e-01 2.74611e-01 9.65955e-01 -3.30623e-01 2.91933e-02 1.96747e-01 5.84211e-03 2.30550e-01 5.75945e-01 5.41070e-01 5.33980e-01 5.40253e-01 5.52377e-01 4.84698e-01
5.10000e+01 8.21000e+02 -1.89000e+01 -3.67965e-01 2.49888e-01 9.68648e-01 5.18162e-03 -3.59466e-01 2.74611e-01 9.65955e-01 -3.30623e-01 2.91933e-02 1.96747e-01 5.84211e-03 2.30550e-01 5.75945e-01 5.41070e-01 5.33980e-01 5.40253e-01 5.52377e-01 4.84698e-01
5.10000e+01 8.22000e+02 -1.81900e+01 -3.85827e-01 3.33328e-01 9.66773e-01 -3.24993e-01 -3.59466e-01 2.74611e-01 9.65955e-01 -3.30623e-01 2.91933e-02 1.96747e-01 5.84211e-03 2.30550e-01 5.75945e-01 5.41070e-01 5.33980e-01 5.40253e-01 5.52377e-01 4.84698e-01
5.10000e+01 8.23000e+02 -2.21500e+01 -3.69289e-01 3.28463e-01 9.66621e-01 -4.51221e-01 -3.59466e-01 2.74611e-01 9.65955e-01 -3.30623e-01 2.91933e-02 1.96747e-01 5.84211e-03 2.30550e-01 5.75945e-01 5.41070e-01 5.33980e-01 5.40253e-01 5.52377e-01 4.84698e-01
5.10000e+01 8.24000e+02 -1.52400e+01 -3.61271e-01 4.32879e-02 9.62979e-01 -5.62308e-01 -3.59466e-01 2.74611e-01 9.65955e-01 -3.30623e-01 2.91933e-02 1.96747e-01 5.84211e-03 2.30550e-01 5.75945e-01 5.41070e-01 5.33980e-01 5.40253e-01 5.52377e-01 4.84698e-01
5.10000e+01 8.25000e+02 -1.75000e+01 -3.75486e-01 3.49279e-01 9.64242e-01 -1.20283e-02 -3.59466e-01 2.74611e-01 9.65955e-01 -3.30623e-01 2.91933e-02 1.96747e-01 5.84211e-03 2.30550e-01 5.75945e-01 5.41070e-01 5.33980e-01 5.40253e-01 5.52377e-01 4.84698e-01
5.10000e+01 8.26000e+02 -1.84900e+01 -3.64387e-01 3.66005e-01 9.65365e-01 1.86833e-01 -3.59466e-01 2.74611e-01 9.65955e-01 -3.30623e-01 2.91933e-02 1.96747e-01 5.84211e-03 2.30550e-01 5.75945e-01 5.41070e-01 5.33980e-01 5.40253e-01 5.52377e-01 4.84698e-01
5.10000e+01 8.27000e+02 -1.89400e+01 -3.58448e-01 1.43651e-01 9.60259e-01 -3.63974e-01 -3.59466e-01 2.74611e-01 9.65955e-01 -3.30623e-01 2.91933e-02 1.96747e-01 5.84211e-03 2.30550e-01 5.75945e-01 5.41070e-01 5.33980e-01 5.40253e-01 5.52377e-01 4.84698e-01
5.10000e+01 8.28000e+02 -2.19700e+01 -3.61589e-01 3.09225e-01 9.66840e-01 -3.41887e-01 -3.59466e-01 2.74611e-01 9.65955e-01 -3.30623e-01 2.91933e-02 1.96747e-01 5.84211e-03 2.30550e-01 5.75945e-01 5.41070e-01 5.33980e-01 5.40253e-01 5.52377e-01 4.84698e-01
5.10000e+01 8.29000e+02 -1.51800e+01 -3.79107e-01 5.08417e-01 9.68153e-01 -5.92038e-01 -3.59466e-01 2.74611e-01 9.65955e-01 -3.30623e-01 2.91933e-02 1.96747e-01 5.84211e-03 2.30550e-01 5.75945e-01 5.41070e-01 5.33980e-01 5.40253e-01 5.52377e-01 4.84698e-01
5.10000e+01 8.30000e+02 -1.89400e+01 -3.04519e-01 1.15756e-01 9.70548e-01 -2.24381e-01 -3.59466e-01 2.74611e-01 9.65955e-01 -3.30623e-01 2.91933e-02 1.96747e-01 5.84211e-03 2.30550e-01 5.75945e-01 5.41070e-01 5.33980e-01 5.40253e-01 5.52377e-01 4.84698e-01
5.10000e+01 8.31000e+02 -1.66500e+01 -4.00590e-01 3.20772e-01 9.64815e-01 -4.59716e-01 -3.59466e-01 2.74611e-01 9.65955e-01 -3.30623e-01 2.91933e-02 1.96747e-01 5.84211e-03 2.30550e-01 5.75945e-01 5.41070e-01 5.33980e-01 5.40253e-01 5.52377e-01 4.84698e-01
5.20000e+01 8.32000e+02 -2.26800e+01 -3.51362e-01 1.41689e-01 9.64383e-01 -3.40419e-01 -3.61068e-01 2.49537e-01 9.66646e-01 -3.58621e-01 2.32477e-02 1.74949e-01 4.96642e-03 2.20315e-01 5.74581e-01 5.45245e-01 5.39695e-01 5.41748e-01 5.46150e-01 4.84174e-01
5.20000e+01 8.33000e+02 -2.02900e+01 -3.62472e-01 -2.44393e-02 9.67626e-01 -4.17817e-01 -3.61068e-01 2.49537e-01 9.66646e-01 -3.58621e-01 2.32477e-02 1.74949e-01 4.96642e-03 2.20315e-01 5.74581e-01 5.45245e-01 5.39695e-01 5.41748e-01 5.46150e-01 4.84174e-01
5.20000e+01 8.34000e+02 -2.10800e+01 -3.48841e-01 -8.74950e-03 9.66832e-01 -3.89054e-01 -3.61068e-01 2.49537e-01 9.66646e-01 -3.58621e-01 2.32477e-02 1.74949e-01 4.96642e-03 2.20315e-01 5.74581e-01 5.45245e-01 5.39695e-01 5.41748e-01 5.46150e-01 4.84174e-01
5.20000e+01 8.35000e+02 -2.12300e+01 -3.74365e-01 1.43816e-01 9.68541e-01 -2.59196e-01 -3.61068e-01 2.49537e-01 9.66646e-01 -3.58621e-01 2.32477e-02 1.74949e-01 4.96642e-03 2.20315e-01 5.74581e-01 5.45245e-01 5.39695e-01 5.41748e-01 5.46150e-01 4.84174e-01
5.20000e+01 8.36000e+02 -1.61700e+01 -3.77118e-01 3.33870e-01 9.65018e-01 -8.09680e-02 -3.61068e-01 2.49537e-01 9.66646e-01 -3.58621e-01 2.32477e-02 1.74949e-01 4.96642e-03 2.20315e-01 5.74581e-01 5.45245e-01 5.39695e-01 5.41748e-01 5.46150e-01 4.84174e-01
5.20000e+01 8.37000e+02 -2.11100e+01 -4.00469e-01 5.61090e-01 9.64250e-01 -5.89533e-01 -3.61068e-01 2.49537e-01 9.66646e-01 -3.58621e-01 2.32477e-02 1.74949e-01 4.96642e-03 2.20315e-01 5.74581e-01 5.45245e-01 5.39695e-01 5.41748e-01 5.46150e-01 4.84174e-01
5.20000e+01 8.38000e+02 -1.62200e+01 -3.63066e-01 -2.29862e-02 9.67570e-01 -2.26781e-01 -3.61068e-01 2.49537e-01 9.66646e-01 -3.58621e-01 2.32477e-02 1.74949e-01 4.96642e-03 2.20315e-01 5.74581e-01 5.45245e-01 5.39695e-01 5.41748e-01 5.46150e-01 4.84174e-01
5.20000e+01 8.39000e+02 -2.08900e+01 -3.77720e-01 1.87959e-01 9.63517e-01 -4.32396e-01 -3.61068e-01 2.49537e-01 9.66646e-01 -3.58621e-01 2.32477e-02 1.74949e-01 4.96642e-03 2.20315e-01 5.74581e-01 5.45245e-01 5.39695e-01 5.41748e-01 5.46150e-01 4.84174e-01
5.20000e+01 8.40000e+02 -1.64000e+01 -3.42277e-01 2.78485e-01 9.64165e-01 -3.54452e-02 -3.61068e-01 2.49537e-01 9.66646e-01 -3.58621e-01 2.32477e-02 1.74949e-01 4.96642e-03 2.20315e-01 5.74581e-01 5.45245e-01 5.39695e-01 5.41748e-01 5.46150e-01 4.84174e-01
5.20000e+01 8.41000e+02 -2.17700e+01 -3.79893e-01 3.92560e-01 9.65339e-01 -4.63154e-01 -3.61068e-01 2.49537e-01 9.66646e-01 -3.58621e-01 2.32477e-02 1.74949e-01 4.96642e-03 2.20315e-01 5.74581e-01 5.45245e-01 5.39695e-01 5.41748e-01 5.46150e-01 4.84174e-01
5.20000e+01 8.42000e+02 -1.37600e+01 -3.74270e-01 2.81859e-01 9.58398e-01 1.33503e-02 -3.61068e-01 2.49537e-01 9.66646e-01 -3.58621e-01 2.32477e-02 1.74949e-01 4.96642e-03 2.20315e-01 5.74581e-01 5.45245e-01 5.39695e-01 5.41748e-01 5.46150e-01 4.84174e-01
5.20000e+01 8.43000e+02 -1.48700e+01 -3.40343e-01 1.79887e-01 9.68805e-01 -5.41870e-01 -3.61068e-01 2.49537e-01 9.66646e-01 -3.58621e-01 2.32477e-02 1.74949e-01 4.96642e-03 2.20315e-01 5.74581e-01 5.45245e-01 5.39695e-01 5.41748e-01 5.46150e-01 4.84174e-01
5.20000e+01 8.44000e+02 -2.30800e+01 -3.53455e-01 3.94403e-01 9.58063e-01 -1.08833e-01 -3.61068e-01 2.49537e-01 9.66646e-01 -3.58621e-01 2.32477e-02 1.74949e-01 4.96642e-03 2.20315e-01 5.74581e-01 5.45245e-01 5.39695e-01 5.41748e-01 5.46150e-01 4.84174e-01
5.20000e+01 8.45000e+02 -1.45100e+01 -3.32719e-01 2.51058e-01 9.66830e-01 -3.26340e-01 -3.61068e-01 2.49537e-01 9.66646e-01 -3.58621e-01 2.32477e-02 1.74949e-01 4.96642e-03 2.20315e-01 5.74581e-01 5.45245e-01 5.39695e-01 5.41748e-01 5.46150e-01 4.84174e-01
5.20000e+01 8.46000e+02 -2.12300e+01 -3.79456e-01 8.24639e-02 9.67043e-01 -3.32797e-01 -3.61068e-01 2.49537e-01 9.66646e-01 -3.58621e-01 2.32477e-02 1.74949e-01 4.96642e-03 2.20315e-01 5.74581e-01 5.45245e-01 5.39695e-01 5.41748e-01 5.46150e-01 4.84174e-01
5.20000e+01 8.47000e+02 -2.05500e+01 -3.28185e-01 2.53791e-01 9.64785e-01 -4.27256e-01 -3.61068e-01 2.49537e-01 9.66646e-01 -3.58621e-01 2.32477e-02 1.74949e-01 4.96642e-03 2.20315e-01 5.74581e-01 5.45245e-01 5.39695e-01 5.41748e-01 5.46150e-01 4.84174e-01
5.30000e+01 8.48000e+02 -2.18300e+01 -3.84552e-01 3.83643e-01 9.68611e-01 -3.63031e-01 -3.65065e-01 2.35542e-01 9.64355e-01 -3.48803e-01 2.05640e-02 1.68698e-01 4.37378e-03 1.96346e-01 5.74340e-01 5.50792e-01 5.45573e-01 5.41871e-01 5.40611e-01 4.81327e-01
5.30000e+01 8.49000e+02 -1.81600e+01 -3.59470e-01 1.81145e-01 9.69332e-01 -2.02274e-01 -3.65065e-01 2.35542e-01 9.64355e-01 -3.48803e-01 2.05640e-02 1.68698e-01 4.37378e-03 1.96346e-01 5.74340e-01 5.50792e-01 5.45573e-01 5.41871e-01 5.40611e-01 4.81327e-01
5.30000e+01 8.50000e+02 -2.13300e+01 -3.55619e-01 4.58604e-01 9.65857e-01 -4.54610e-01 -3.65065e-01 2.35542e-01 9.64355e-01 -3.48803e-01 2.05640e-02 1.68698e-01 4.37378e-03 1.96346e-01 5.74340e-01 5.50792e-01 5.45573e-01 5.41871e-01 5.40611e-01 4.81327e-01
5.30000e+01 8.51000e+02 -2.08900e+01 -3.55843e-01 3.09790e-02 9.65501e-01 -2.23990e-01 -3.65065e-01 2.35542e-01 9.64355e-01 -3.48803e-01 2.05640e-02 1.68698e-01 4.37378e-03 1.96346e-01 5.74340e-01 5.50792e-01 5.45573e-01 5.41871e-01 5.40611e-01 4.81327e-01
5.30000e+01 8.52000e+02 -2.11900e+01 -3.64735e-01 1.40754e-01 9.65279e-01 -4.72308e-01 -3.65065e-01 2.35542e-01 9.64355e-01 -3.48803e-01 2.05640e-02 1.68698e-01 4.37378e-03 1.96346e-01 5.74340e-01 5.50792e-01 5.45573e-01 5.41871e-01 5.40611e-01 4.81327e-01
5.30000e+01 8.53000e+02 -1.40000e+01 -3.54846e-01 3.12445e-01 9.63988e-01 -4.90686e-01 -3.65065e-01 2.35542e-01 9.64355e-01 -3.48803e-01 2.05640e-02 1.68698e-01 4.37378e-03 1.96346e-01 5.74340e-01 5.50792e-01 5.45573e-01 5.41871e-01 5.40611e-01 4.81327e-01
5.30000e+01 8.54000e+02 -1.96100e+01 -3.74317e-01 1.75589e-01 9.65970e-01 -3.08830e-01 -3.65065e-01 2.35542e-01 9.64355e-01 -3.48803e-01 2.05640e-02 1.68698e-01 4.37378e-03 1.96346e-01 5.74340e-01 5.50792e-01 5.45573e-01 5.41871e-01 5.40611e-01 4.81327e-01
5.30000e+01 8.55000e+02 -1.73200e+01 -3.88514e-01 6.33397e-02 9.70789e-01 -5.18197e-01 -3.65065e-01 2.35542e-01 9.64355e-01 -3.48803e-01 2.05640e-02 1.68698e-01 4.37378e-03 1.96346e-01 5.74340e-01 5.50792e-01 5.45573e-01 5.41871e-01 5.40611e-01 4.81327e-01
5.30000e+01 8.56000e+02 -1.59400e+01 -3.45620e-01 2.14577e-01 9.61920e-01 -5.91932e-01 -3.65065e-01 2.35542e-01 9.64355e-01 -3.48803e-01 2.05640e-02 1.68698e-01 4.37378e-03 1.96346e-01 5.74340e-01 5.50792e-01 5.45573e-01 5.41871e-01 5.40611e-01 4.81327e-01
5.30000e+01 8.57000e+02 -1.75400e+01 -3.53960e-01 1.75905e-01 9.66028e-01 -2.15530e-01 -3.65065e-01 2.35542e-01 9.64355e-01 -3.48803e-01 2.05640e-02 1.68698e-01 4.37378e-03 1.96346e-01 5.74340e-01 5.50792e-01 5.45573e-01 5.41871e-01 5.40611e-01 4.81327e-01
5.30000e+01 8.58000e+02 -1.48500e+01 -3.78471e-01 2.98978e-01 9.70734e-01 -1.40978e-01 -3.65065e-01 2.35542e-01 9.64355e-01 -3.48803e-01 2.05640e-02 1.68698e-01 4.37378e-03 1.96346e-01 5.74340e-01 5.50792e-01 5.45573e-01 5.41871e-01 5.40611e-01 4.81327e-01
5.30000e+01 8.59000e+02 -1.55500e+01 -3.47350e-01 8.46455e-02 9.64337e-01 -3.18805e-01 -3.65065e-01 2.35542e-01 9.64355e-01 -3.48803e-01 2.05640e-02 1.68698e-01 4.37378e-03 1.96346e-01 5.74340e-01 5.50792e-01 5.45573e-01 5.41871e-01 5.40611e-01 4.81327e-01
5.30000e+01 8.60000e+02 -2.40700e+01 -3.54415e-01 1.57313e-01 9.68843e-01 -4.16363e-01 -3.65065e-01 2.35542e-01 9.64355e-01 -3.48803e-01 2.05640e-02 1.68698e-01 4.37378e-03 1.96346e-01 5.74340e-01 5.50792e-01 5.45573e-01 5.41871e-01 5.40611e-01 4.81327e-01
5.30000e+01 8.61000e+02 -1.89200e+01 -3.69982e-01 3.08878e-01 9.63838e-01 -6.57114e-01 -3.65065e-01 2.35542e-01 9.64355e-01 -3.48803e-01 2.05640e-02 1.68698e-01 4.37378e-03 1.96346e-01 5.74340e-01 5.50792e-01 5.45573e-01 5.41871e-01 5.40611e-01 4.81327e-01
5.30000e+01 8.62000e+02 -2.49300e+01 -3.79795e-01 2.58474e-01 9.66903e-01 -4.26264e-01 -3.65065e-01 2.35542e-01 9.64355e-01 -3.48803e-01 2.05640e-02 1.68698e-01 4.37378e-03 1.96346e-01 5.74340e-01 5.50792e-01 5.45573e-01 5.41871e-01 5.40611e-01 4.81327e-01
5.30000e+01 8.63000e+02 -1.98300e+01 -3.64792e-01 1.66269e-01 9.62930e-01 -4.07702e-01 -3.65065e-01 2.35542e-01 9.64355e-01 -3.48803e-01 2.05640e-02 1.68698e-01 4.37378e-03 1.96346e-01 5.74340e-01 5.50792e-01 5.45573e-01 5.41871e-01 5.40611e-01 4.81327e-01
5.40000e+01 8.64000e+02 -1.47200e+01 -3.76237e-01 2.01002e-01 9.69985e-01 -1.43183e-01 -3.67583e-01 2.35748e-01 9.67039e-01 -4.02560e-01 1.88670e-02 1.64366e-01 3.99525e-03 1.65024e-01 5.75873e-01 5.55517e-01 5.52226e-01 5.42162e-01 5.38021e-01 4.77924e-01
5.40000e+01 8.65000e+02 -1.33300e+01 -3.47320e-01 2.64652e-01 9.67857e-01 -3.67936e-01 -3.67583e-01 2.35748e-01 9.67039e-01 -4.02560e-01 1.88670e-02 1.64366e-01 3.99525e-03 1.65024e-01 5.75873e-01 5.55517e-01 5.52226e-01 5.42162e-01 5.38021e-01 4.77924e-01
5.40000e+01 8.66000e+02 -1.80700e+01 -3.63803e-01 1.17768e-01 9.68781e-01 -4.44909e-01 -3.67583e-01 2.35748e-01 9.67039e-01 -4.02560e-01 1.88670e-02 1.64366e-01 3.99525e-03 1.65024e-01 5.75873e-01 5.55517e-01 5.52226e-01 5.42162e-01 5.38021e-01 4.77924e-01
5.40000e+01 8.67000e+02 -2.18400e+01 -3.79426e-01 2.25632e-01 9.66441e-01 -3.45934e-01 -3.67583e-01 2.35748e-01 9.67039e-01 -4.02560e-01 1.88670e-02 1.64366e-01 3.99525e-03 1.65024e-01 5.75873e-01 5.55517e-01 5.52226e-01 5.42162e-01 5.38021e-01 4.77924e-01
5.40000e+01 8.68000e+02 -1.81800e+01 -3.69423e-01 4.60101e-01 9.66376e-01 -3.49932e-01 -3.67583e-01 2.35748e-01 9.67039e-01 -4.02560e-01 1.88670e-02 1.64366e-01 3.99525e-03 1.65024e-01 5.75873e-01 5.55517e-01 5.52226e-01 5.42162e-01 5.38021e-01 4.77924e-01
5.40000e+01 8.69000e+02 -1.75000e+01 -3.53170e-01 1.18397e-01 9.64275e-01 -2.79711e-01 -3.67583e-01 2.35748e-01 9.67039e-01 -4.02560e-01 1.88670e-02 1.64366e-01 3.99525e-03 1.65024e-01 5.75873e-01 5.55517e-01 5.52226e-01 5.42162e-01 5.38021e-01 4.77924e-01
5.40000e+01 8.70000e+02 -1.59600e+01 -3.61301e-01 3.90428e-02 9.61931e-01 -5.29556e-01 -3.67583e-01 2.35748e-01 9.67039e-01 -4.02560e-01 1.88670e-02 1.64366e-01 3.99525e-03 1.65024e-01 5.75873e-01 5.55517e-01 5.52226e-01 5.42162e-01 5.38021e-01 4.77924e-01
5.40000e+01 8.71000e+02 -1.96500e+01 -3.46815e-01 2.57867e-01 9.68809e-01 -1.94011e-01 -3.67583e-01 2.35748e-01 9.67039e-01 -4.02560e-01 1.88670e-02 1.64366e-01 3.99525e-03 1.65024e-01 5.75873e-01 5.55517e-01 5.52226e-01 5.42162e-01 5.38021e-01 4.77924e-01
5.40000e+01 8.72000e+02 -1.39300e+01 -3.65538e-01 5.18106e-01 9.62883e-01 -2.27041e-01 -3.67583e-01 2.35748e-01 9.67039e-01 -4.02560e-01 1.88670e-02 1.64366e-01 3.99525e-03 1.65024e-01 5.75873e-01 5.55517e-01 5.52226e-01 5.42162e-01 5.38021e-01 4.77924e-01
5.40000e+01 8.73000e+02 -1.82700e+01 -3.72969e-01 1.97050e-01 9.67466e-01 -3.76257e-01 -3.67583e-01 2.35748e-01 9.67039e-01 -4.02560e-01 1.88670e-02 1.64366e-01 3.99525e-03 1.65024e-01 5.75873e-01 5.55517e-01 5.52226e-01 5.42162e-01 5.38021e-01 4.77924e-01
5.40000e+01 8.74000e+02 -2.04100e+01 -3.53075e-01 1.17891e-01 9.66814e-01 -3.85398e-01 -3.67583e-01 2.35748e-01 9.67039e-01 -4.02560e-01 1.88670e-02 1.64366e-01 3.99525e-03 1.65024e-01 5.75873e-01 5.55517e-01 5.52226e-01 5.42162e-01 5.38021e-01 4.77924e-01
5.40000e+01 8.75000e+02 -2.07600e+01 -3.85917e-01 1.05384e-01 9.65264e-01 -4.48849e-01 -3.67583e-01 2.35748e-01 9.67039e-01 -4.02560e-01 1.88670e-02 1.64366e-01 3.99525e-03 1.65024e-01 5.75873e-01 5.55517e-01 5.52226e-01 5.42162e-01 5.38021e-01 4.77924e-01
5.40000e+01 8.76000e+02 -1.90200e+01 -3.71167e-01 2.23315e-01 9.68161e-01 -3.61813e-01 -3.67583e-01 2.35748e-01 9.67039e-01 -4.02560e-01 1.88670e-02 1.64366e-01 3.99525e-03 1.65024e-01 5.75873e-01 5.55517e-01 5.52226e-01 5.42162e-01 5.38021e-01 4.77924e-01
5.40000e+01 8.77000e+02 -1.78600e+01 -3.75621e-01 4.06045e-01 9.64943e-01 -4.22665e-01 -3.67583e-01 2.35748e-01 9.67039e-01 -4.02560e-01 1.88670e-02 1.64366e-01 3.99525e-03 1.65024e-01 5.75873e-01 5.55517e-01 5.52226e-01 5.42162e-01 5.38021e-01 4.77924e-01
5.40000e+01 8.78000e+02 -1.77400e+01 -3.64116e-01 3.09663e-01 9.66115e-01 -4.62716e-01 -3.67583e-01 2.35748e-01 9.67039e-01 -4.02560e-01 1.88670e-02 1.64366e-01 3.99525e-03 1.65024e-01 5.75873e-01 5.55517e-01 5.52226e-01 5.42162e-01 5.38021e-01 4.77924e-01
5.40000e+01 8.79000e+02 -1.91800e+01 -3.63364e-01 2.98288e-01 9.61754e-01 -4.85517e-01 -3.67583e-01 2.35748e-01 9.67039e-01 -4.02560e-01 1.88670e-02 1.64366e-01 3.99525e-03 1.65024e-01 5.75873e-01 5.55517e-01 5.52226e-01 5.42162e-01 5.38021e-01 4.77924e-01
5.50000e+01 8.80000e+02 -2.18600e+01 -3.67473e-01 4.92474e-01 9.72771e-01 -4.04483e-01 -3.69458e-01 1.95491e-01 9.66329e-01 -3.70654e-01 1.79055e-02 1.51343e-01 3.41815e-03 1.37972e-01 5.75011e-01 5.56819e-01 5.55119e-01 5.40399e-01 5.35071e-01 4.73526e-01
5.50000e+01 8.81000e+02 -1.63100e+01 -3.75388e-01 2.21312e-01 9.68483e-01 -3.49145e-01 -3.69458e-01 1.95491e-01 9.66329e-01 -3.70654e-01 1.79055e-02 1.51343e-01 3.41815e-03 1.37972e-01 5.75011e-01 5.56819e-01 5.55119e-01 5.40399e-01 5.35071e-01 4.73526e-01
5.50000e+01 8.82000e+02 -1.45500e+01 -3.73928e-01 -5.12168e-02 9.64276e-01 -2.77607e-01 -3.69458e-01 1.95491e-01 9.66329e-01 -3.70654e-01 1.79055e-02 1.51343e-01 3.41815e-03 1.37972e-01 5.75011e-01 5.56819e-01 5.55119e-01 5.40399e-01 5.35071e-01 4.73526e-01
5.50000e+01 8.83000e+02 -2.34200e+01 -3.53335e-01 3.25890e-01 9.64344e-01 -3.80523e-01 -3.69458e-01 1.95491e-01 9.66329e-01 -3.70654e-01 1.79055e-02 1.51343e-01 3.41815e-03 1.37972e-01 5.75011e-01 5.56819e-01 5.55119e-01 5.40399e-01 5.35071e-01 4.73526e-01
5.50000e+01 8.84000e+02 -2.27500e+01 -3.87249e-01 1.41517e-01 9.67447e-01 -2.57538e-01 -3.69458e-01 1.95491e-01 9.66329e-01 -3.70654e-01 1.79055e-02 1.51343e-01 3.41815e-03 1.37972e-01 5.75011e-01 5.56819e-01 5.55119e-01 5.40399e-01 5.35071e-01 4.73526e-01
5.50000e+01 8.85000e+02 -1.68100e+01 -3.64871e-01 6.95549e-02 9.70883e-01 -4.88106e-01 -3.69458e-01 1.95491e-01 9.66329e-01 -3.70654e-01 1.79055e-02 1.51343e-01 3.41815e-03 1.37972e-01 5.75011e-01 5.56819e-01 5.55119e-01 5.40399e-01 5.35071e-01 4.73526e-01
5.50000e+01 8.86000e+02 -1.58900e+01 -3.53921e-01 -2.28414e-02 9.67679e-01 -2.19370e-01 -3.69458e-01 1.95491e-01 9.66329e-01 -3.70654e-01 1.79055e-02 1.51343e-01 3.41815e-03 1.37972e-01 5.75011e-01 5.56819e-01 5.55119e-01 5.40399e-01 5.35071e-01 4.73526e-01
5.50000e+01 8.87000e+02 -1.82900e+01 -3.60566e-01 5.32536e-02 9.69282e-01 -3.94732e-01 -3.69458e-01 1.95491e-01 9.66329e-01 -3.70654e-01 1.79055e-02 1.51343e-01 3.41815e-03 1.37972e-01 5.75011e-01 5.56819e-01 5.55119e-01 5.40399e-01 5.35071e-01 4.73526e-01
5.50000e+01 8.88000e+02 -1.87900e+01 -3.72322e-01 4.12219e-01 9.70062e-01 -3.71188e-01 -3.69458e-01 1.95491e-01 9.66329e-01 -3.70654e-01 1.79055e-02 1.51343e-01 3.41815e-03 1.37972e-01 5.75011e-01 5.56819e-01 5.55119e-01 5.40399e-01 5.35071e-01 4.73526e-01
5.50000e+01 8.89000e+02 -2.50100e+01 -3.85357e-01 3.04958e-01 9.67154e-01 -4.78746e-01 -3.69458e-01 1.95491e-01 9.66329e-01 -3.70654e-01 1.79055e-02 1.51343e-01 3.41815e-03 1.37972e-01 5.75011e-01 5.56819e-01 5.55119e-01 5.40399e-01 5.35071e-01 4.73526e-01
5.50000e+01 8.90000e+02 -2.00400e+01 -3.70174e-01 1.10296e-01 9.68901e-01 -2.67392e-01 -3.69458e-01 1.95491e-01 9.66329e-01 -3.70654e-01 1.79055e-02 1.51343e-01 3.41815e-03 1.37972e-01 5.75011e-01 5.56819e-01 5.55119e-01 5.40399e-01 5.35071e-01 4.73526e-01
5.50000e+01 8.91000e+02 -2.27100e+01 -3.65390e-01 1.48008e-01 9.63864e-01 -3.39660e-01 -3.69458e-01 1.95491e-01 9.66329e-01 -3.70654e-01 1.79055e-02 1.51343e-01 3.41815e-03 1.37972e-01 5.75011e-01 5.56819e-01 5.55119e-01 5.40399e-01 5.35071e-01 4.73526e-01
5.50000e+01 8.92000e+02 -1.74900e+01 -3.77247e-01 2.27623e-01 9.65178e-01 -3.29377e-01 -3.69458e-01 1.95491e-01 9.66329e-01 -3.70654e-01 1.79055e-02 1.51343e-01 3.41815e-03 1.37972e-01 5.75011e-01 5.56819e-01 5.55119e-01 5.40399e-01 5.35071e-01 4.73526e-01
5.50000e+01 8.93000e+02 -1.82000e+01 -3.49688e-01 2.75207e-01 9.60687e-01 -1.26173e-01 -3.69458e-01 1.95491e-01 9.66329e-01 -3.70654e-01 1.79055e-02 1.51343e-01 3.41815e-03 1.37972e-01 5.75011e-01 5.56819e-01 5.55119e-01 5.40399e-01 5.35071e-01 4.73526e-01
5.50000e+01 8.94000e+02 -1.69300e+01 -3.55431e-01 8.13757e-02 9.62509e-01 -2.43345e-01 -3.69458e-01 1.95491e-01 9.66329e-01 -3.70654e-01 1.79055e-02 1.51343e-01 3.41815e-03 1.37972e-01 5.75011e-01 5.56819e-01 5.55119e-01 5.40399e-01 5.35071e-01 4.73526e-01
5.50000e+01 8.95000e+02 -1.81000e+01 -3.79524e-01 1.37682e-01 9.63526e-01 -1.56729e-01 -3.69458e-01 1.95491e-01 9.66329e-01 -3.70654e-01 1.79055e-02 1.51343e-01 3.41815e-03 1.37972e-01 5.75011e-01 5.56819e-01 5.55119e-01 5.40399e-01 5.35071e-01 4.73526e-01
5.60000e+01 8.96000e+02 -2.32100e+01 -3.54322e-01 1.93542e-01 9.67890e-01 -3.40552e-01 -3.72788e-01 2.70640e-01 9.66866e-01 -3.78527e-01 1.73388e-02 1.50776e-01 3.11970e-03 1.15846e-01 5.70578e-01 5.50923e-01 5.53935e-01 5.38847e-01 5.34206e-01 4.69766e-01
5.60000e+01 8.97000e+02 -1.74600e+01 -3.79658e-01 4.76348e-01 9.64465e-01 -5.02283e-01 -3.72788e-01 2.70640e-01 9.66866e-01 -3.78527e-01 1.73388e-02 1.50776e-01 3.11970e-03 1.15846e-01 5.70578e-01 5.50923e-01 5.53935e-01 5.38847e-01 5.34206e-01 4.69766e-01
5.60000e+01 8.98000e+02 -1.70200e+01 -3.73504e-01 2.91752e-01 9.59475e-01 -2.19886e-01 -3.72788e-01 2.70640e-01 9.66866e-01 -3.78527e-01 1.73388e-02 1.50776e-01 3.11970e-03 1.15846e-01 5.70578e-01 5.50923e-01 5.53935e-01 5.38847e-01 5.34206e-01 4.69766e-01
5.60000e+01 8.99000e+02 -2.34400e+01 -3.46695e-01 1.07732e-01 9.65653e-01 -3.47666e-01 -3.72788e-01 2.70640e-01 9.66866e-01 -3.78527e-01 1.73388e-02 1.50776e-01 3.11970e-03 1.15846e-01 5.70578e-01 5.50923e-01 5.53935e-01 5.38847e-01 5.34206e-01 4.69766e-01
5.60000e+01 9.00000e+02 -2.11900e+01 -3.71908e-01 2.85600e-01 9.65431e-01 -3.69408e-01 -3.72788e-01 2.70640e-01 9.66866e-01 -3.78527e-01 1.73388e-02 1.50776e-01 3.11970e-03 1.15846e-01 5.70578e-01 5.50923e-01 5.53935e-01 5.38847e-01 5.34206e-01 4.69766e-01
5.60000e+01 9.01000e+02 -1.89600e+01 -3.75443e-01 2.62316e-01 9.67601e-01 -2.53270e-01 -3.72788e-01 2.70640e-01 9.66866e-01 -3.78527e-01 1.73388e-02 1.50776e-01 3.11970e-03 1.15846e-01 5.70578e-01 5.50923e-01 5.53935e-01 5.38847e-01 5.34206e-01 4.69766e-01
5.60000e+01 9.02000e+02 -1.75100e+01 -3.81219e-01 2.55752e-01 9.65444e-01 -4.78697e-01 -3.72788e-01 2.70640e-01 9.66866e-01 -3.78527e-01 1.73388e-02 1.50776e-01 3.11970e-03 1.15846e-01 5.70578e-01 5.50923e-01 5.53935e-01 5.38847e-01 5.34206e-01 4.69766e-01
5.60000e+01 9.03000e+02 -1.54900e+01 -3.89531e-01 2.88882e-01 9.66875e-01 -2.96407e-01 -3.72788e-01 2.70640e-01 9.66866e-01 -3.78527e-01 1.73388e-02 1.50776e-01 3.11970e-03 1.15846e-01 5.70578e-01 5.50923e-01 5.53935e-01 5.38847e-01 5.34206e-01 4.69766e-01
5.60000e+01 9.04000e+02 -1.62400e+01 -3.89453e-01 4.28387e-02 9.69680e-01 -5.00217e-01 -3.72788e-01 2.70640e-01 9.66866e-01 -3.78527e-01 1.73388e-02 1.50776e-01 3.11970e-03 1.15846e-01 5.70578e-01 5.50923e-01 5.53935e-01 5.38847e-01 5.34206e-01 4.69766e-01
5.60000e+01 9.05000e+02 -2.04400e+01 -3.58551e-01 -8.38783e-02 9.66769e-01 -3.82276e-01 -3.72788e-01 2.70640e-01 9.66866e-01 -3.78527e-01 1.73388e-02 1.50776e-01 3.11970e-03 1.15846e-01 5.70578e-01 5.50923e-01 5.53935e-01 5.38847e-01 5.34206e-01 4.69766e-01
5.60000e+01 9.06000e+02 -1.81600e+01 -3.59742e-01 5.17472e-01 9.61231e-01 -2.22508e-01 -3.72788e-01 2.70640e-01 9.66866e-01 -3.78527e-01 1.73388e-02 1.50776e-01 3.11970e-03 1.15846e-01 5.70578e-01 5.50923e-01 5.53935e-01 5.38847e-01 5.34206e-01 4.69766e-01
5.60000e+01 9.07000e+02 -1.81900e+01 -3.94406e-01 1.45353e-01 9.69961e-01 -2.62590e-01 -3.72788e-01 2.70640e-01 9.66866e-01 -3.78527e-01 1.73388e-02 1.50776e-01 3.11970e-03 1.15846e-01 5.70578e-01 5.50923e-01 5.53935e-01 5.38847e-01 5.34206e-01 4.69766e-01
5.60000e+01 9.08000e+02 -1.49600e+01 -3.87486e-01 2.56315e-01 9.66983e-01 -5.80856e-01 -3.72788e-01 2.70640e-01 9.66866e-01 -3.78527e-01 1.73388e-02 1.50776e-01 3.11970e-03 1.15846e-01 5.70578e-01 5.50923e-01 5.53935e-01 5.38847e-01 5.34206e-01 4.69766e-01
5.60000e+01 9.09000e+02 -1.68600e+01 -3.82371e-01 3.96711e-01 9.68531e-01 -3.65435e-01 -3.72788e-01 2.70640e-01 9.66866e-01 -3.78527e-01 1.73388e-02 1.50776e-01 3.11970e-03 1.15846e-01 5.70578e-01 5.50923e-01 5.53935e-01 5.38847e-01 5.34206e-01 4.69766e-01
5.60000e+01 9.10000e+02 -1.69300e+01 -3.90725e-01 2.67936e-01 9.72058e-01 -5.16561e-01 -3.72788e-01 2.70640e-01 9.66866e-01 -3.78527e-01 1.73388e-02 1.50776e-01 3.11970e-03 1.15846e-01 5.70578e-01 5.50923e-01 5.53935e-01 5.38847e-01 5.34206e-01 4.69766e-01
5.60000e+01 9.11000e+02 -1.74900e+01 -3.49023e-01 1.33060e-01 9.62667e-01 -2.39447e-01 -3.72788e-01 2.70640e-01 9.66866e-01 -3.78527e-01 1.73388e-02 1.50776e-01 3.11970e-03 1.15846e-01 5.70578e-01 5.50923e-01 5.53935e-01 5.38847e-01 5.34206e-01 4.69766e-01
5.70000e+01 9.12000e+02 -2.21900e+01 -3.62140e-01 2.20199e-01 9.61141e-01 -3.70074e-01 -3.56453e-01 1.47571e-01 9.66540e-01 -3.50386e-01 1.84637e-02 1.60858e-01 2.74856e-03 9.42481e-02 5.71706e-01 5.44313e-01 5.52327e-01 5.39574e-01 5.35037e-01 4.66573e-01
5.70000e+01 9.13000e+02 -1.60700e+01 -3.40351e-01 -1.11901e-01 9.68197e-01 -3.90415e-01 -3.56453e-01 1.47571e-01 9.66540e-01 -3.50386e-01 1.84637e-02 1.60858e-01 2.74856e-03 9.42481e-02 5.71706e-01 5.44313e-01 5.52327e-01 5.39574e-01 5.35037e-01 4.66573e-01
5.70000e+01 9.14000e+02 -1.18400e+01 -3.54034e-01 -1.10057e-01 9.67649e-01 -3.84055e-01 -3.56453e-01 1.47571e-01 9.66540e-01 -3.50386e-01 1.84637e-02 1.60858e-01 2.74856e-03 9.42481e-02 5.71706e-01 5.44313e-01 5.52327e-01 5.39574e-01 5.35037e-01 4.66573e-01
5.70000e+01 9.15000e+02 -2.19200e+01 -3.74651e-01 1.59699e-01 9.65854e-01 -4.48673e-01 -3.56453e-01 1.47571e-01 9.66540e-01 -3.50386e-01 1.84637e-02 1.60858e-01 2.74856e-03 9.42481e-02 5.71706e-01 5.44313e-01 5.52327e-01 5.39574e-01 5.35037e-01 4.66573e-01
5.70000e+01 9.16000e+02 -2.04100e+01 -3.31270e-01 3.87341e-02 9.66792e-01 -2.61322e-01 -3.56453e-01 1.47571e-01 9.66540e-01 -3.50386e-01 1.84637e-02 1.60858e-01 2.74856e-03 9.42481e-02 5.71706e-01 5.44313e-01 5.52327e-01 5.39574e-01 5.35037e-01 4.66573e-01
5.70000e+01 9.17000e+02 -1.38900e+01 -3.86316e-01 1.00578e-01 9.64251e-01 -2.93330e-01 -3.56453e-01 1.47571e-01 9.66540e-01 -3.50386e-01 1.84637e-02 1.60858e-01 2.74856e-03 9.42481e-02 5.71706e-01 5.44313e-01 5.52327e-01 5.39574e-01 5.35037e-01 4.66573e-01
5.70000e+01 9.18000e+02 -2.11300e+01 -3.56251e-01 1.51007e-01 9.68163e-01 -3.06981e-01 -3.56453e-01 1.47571e-01 9.66540e-01 -3.50386e-01 1.84637e-02 1.60858e-01 2.74856e-03 9.42481e-02 5.71706e-01 5.44313e-01 5.52327e-01 5.39574e-01 5.35037e-01 4.66573e-01
5.70000e+01 9.19000e+02 -2.50300e+01 -3.53089e-01 1.67164e-01 9.67019e-01 -3.96069e-01 -3.56453e-01 1.47571e-01 9.66540e-01 -3.50386e-01 1.84637e-02 1.60858e-01 2.74856e-03 9.42481e-02 5.71706e-01 5.44313e-01 5.52327e-01 5.39574e-01 5.35037e-01 4.66573e-01
5.70000e+01 9.20000e+02 -1.95300e+01 -3.55424e-01 -4.63829e-02 9.66876e-01 -4.26730e-01 -3.56453e-01 1.47571e-01 9.66540e-01 -3.50386e-01 1.84637e-02 1.60858e-01 2.74856e-03 9.42481e-02 5.71706e-01 5.44313e-01 5.52327e-01 5.39574e-01 5.35037e-01 4.66573e-01
5.70000e+01 9.21000e+02 -2.01500e+01 -3.69257e-01 2.42024e-01 9.64277e-01 -2.33822e-01 -3.56453e-01 1.47571e-01 9.66540e-01 -3.50386e-01 1.84637e-02 1.60858e-01 2.74856e-03 9.42481e-02 5.71706e-01 5.44313e-01 5.52327e-01 5.39574e-01 5.35037e-01 4.66573e-01
5.70000e+01 9.22000e+02 -1.48200e+01 -3.60769e-01 1.69928e-01 9.68809e-01 -2.19286e-01 -3.56453e-01 1.47571e-01 9.66540e-01 -3.50386e-01 1.84637e-02 1.60858e-01 2.74856e-03 9.42481e-02 5.71706e-01 5.44313e-01 5.52327e-01 5.39574e-01 5.35037e-01 4.66573e-01
5.70000e+01 9.23000e+02 -1.69300e+01 -3.61253e-01 -3.00765e-02 9.68477e-01 -4.37505e-01 -3.56453e-01 1.47571e-01 9.66540e-01 -3.50386e-01 1.84637e-02 1.60858e-01 2.74856e-03 9.42481e-02 5.71706e-01 5.44313e-01 5.52327e-01 5.39574e-01 5.35037e-01 4.66573e-01
5.70000e+01 9.24000e+02 -2.12200e+01 -3.70483e-01 2.16167e-01 9.69114e-01 -3.73185e-01 -3.56453e-01 1.47571e-01 9.66540e-01 -3.50386e-01 1.84637e-02 1.60858e-01 2.74856e-03 9.42481e-02 5.71706e-01 5.44313e-01 5.52327e-01 5.39574e-01 5.35037e-01 4.66573e-01
5.70000e+01 9.25000e+02 -1.65000e+01 -3.73735e-01 2.56812e-01 9.67899e-01 -3.16889e-01 -3.56453e-01 1.47571e-01 9.66540e-01 -3.50386e-01 1.84637e-02 1.60858e-01 2.74856e-03 9.42481e-02 5.71706e-01 5.44313e-01 5.52327e-01 5.39574e-01 5.35037e-01 4.66573e-01
5.70000e+01 9.26000e+02 -1.95900e+01 -3.69497e-01 1.27467e-01 9.65780e-01 -3.51156e-01 -3.56453e-01 1.47571e-01 9.66540e-01 -3.50386e-01 1.84637e-02 1.60858e-01 2.74856e-03 9.42481e-02 5.71706e-01 5.44313e-01 5.52327e-01 5.39574e-01 5.35037e-01 4.66573e-01
5.70000e+01 9.27000e+02 -1.62800e+01 -3.55802e-01 1.68880e-01 9.65508e-01 -5.23930e-01 -3.56453e-01 1.47571e-01 9.66540e-01 -3.50386e-01 1.84637e-02 1.60858e-01 2.74856e-03 9.42481e-02 5.71706e-01 5.44313e-01 5.52327e-01 5.39574e-01 5.35037e-01 4.66573e-01
5.80000e+01 9.28000e+02 -2.18400e+01 -3.45508e-01 4.24679e-03 9.68014e-01 -3.46109e-01 -3.59890e-01 1.62841e-01 9.66068e-01 -3.65923e-01 1.71503e-02 1.47538e-01 2.59059e-03 7.99257e-02 5.75874e-01 5.41204e-01 5.49645e-01 5.38107e-01 5.35253e-01 4.62118e-01
5.80000e+01 9.29000e+02 -1.98000e+01 -3.54922e-01 -1.42971e-02 9.66891e-01 -3.93143e-01 -3.59890e-01 1.62841e-01 9.66068e-01 -3.65923e-01 1.71503e-02 1.47538e-01 2.59059e-03 7.99257e-02 5.75874e-01 5.41204e-01 5.49645e-01 5.38107e-01 5.35253e-01 4.62118e-01
5.80000e+01 9.30000e+02 -1.69900e+01 -3.59209e-01 6.77513e-02 9.64307e-01 -3.47016e-01 -3.59890e-01 1.62841e-01 9.66068e-01 -3.65923e-01 1.71503e-02 1.47538e-01 2.59059e-03 7.99257e-02 5.75874e-01 5.41204e-01 5.49645e-01 5.38107e-01 5.35253e-01 4.62118e-01
5.80000e+01 9.31000e+02 -2.12200e+01 -3.62955e-01 1.06252e-01 9.67554e-01 -4.09780e-01 -3.59890e-01 1.62841e-01 9.66068e-01 -3.65923e-01 1.71503e-02 1.47538e-01 2.59059e-03 7.99257e-02 5.75874e-01 5.41204e-01 5.49645e-01 5.38107e-01 5.35253e-01 4.62118e-01
5.80000e+01 9.32000e+02 -1.91300e+01 -3.50906e-01 3.42627e-01 9.66001e-01 -3.75586e-01 -3.59890e-01 1.62841e-01 9.66068e-01 -3.65923e-01 1.71503e-02 1.47538e-01 2.59059e-03 7.99257e-02 5.75874e-01 5.41204e-01 5.49645e-01 5.38107e-01 5.35253e-01 4.62118e-01
5.80000e+01 9.33000e+02 -1.84500e+01 -3.62197e-01 2.45733e-01 9.66915e-01 -3.83792e-01 -3.59890e-01 1.62841e-01 9.66068e-01 -3.65923e-01 1.71503e-02 1.47538e-01 2.59059e-03 7.99257e-02 5.75874e-01 5.41204e-01 5.49645e-01 5.38107e-01 5.35253e-01 4.62118e-01
5.80000e+01 9.34000e+02 -1.70300e+01 -3.53955e-01 1.03097e-01 9.66163e-01 -3.62705e-01 -3.59890e-01 1.62841e-01 9.66068e-01 -3.65923e-01 1.71503e-02 1.47538e-01 2.59059e-03 7.99257e-02 5.75874e-01 5.41204e-01 5.49645e-01 5.38107e-01 5.35253e-01 4.62118e-01
5.80000e+01 9.35000e+02 -2.47500e+01 -3.56148e-01 2.03755e-01 9.66405e-01 -3.63640e-01 -3.59890e-01 1.62841e-01 9.66068e-01 -3.65923e-01 1.71503e-02 1.47538e-01 2.59059e-03 7.99257e-02 5.75874e-01 5.41204e-01 5.49645e-01 5.38107e-01 5.35253e-01 4.62118e-01
5.80000e+01 9.36000e+02 -1.68000e+01 -3.57922e-01 1.37821e-01 9.68228e-01 -3.71303e-01 -3.59890e-01 1.62841e-01 9.66068e-01 -3.65923e-01 1.71503e-02 1.47538e-01 2.59059e-03 7.99257e-02 5.75874e-01 5.41204e-01 5.49645e-01 5.38107e-01 5.35253e-01 4.62118e-01
5.80000e+01 9.37000e+02 -1.92100e+01 -3.72855e-01 2.78514e-01 9.68119e-01 -3.39475e-01 -3.59890e-01 1.62841e-01 9.66068e-01 -3.65923e-01 1.71503e-02 1.47538e-01 2.59059e-03 7.99257e-02 5.75874e-01 5.41204e-01 5.49645e-01 5.38107e-01 5.35253e-01 4.62118e-01
5.80000e+01 9.38000e+02 -2.11100e+01 -3.86880e-01 6.06796e-02 9.71138e-01 -3.47654e-01 -3.59890e-01 1.62841e-01 9.66068e-01 -3.65923e-01 1.71503e-02 1.47538e-01 2.59059e-03 7.99257e-02 5.75874e-01 5.41204e-01 5.49645e-01 5.38107e-01 5.35253e-01 4.62118e-01
5.80000e+01 9.39000e+02 -1.97900e+01 -3.62213e-01 1.45531e-01 9.65885e-01 -3.82434e-01 -3.59890e-01 1.62841e-01 9.66068e-01 -3.65923e-01 1.71503e-02 1.47538e-01 2.59059e-03 7.99257e-02 5.75874e-01 5.41204e-01 5.49645e-01 5.38107e-01 5.35253e-01 4.62118e-01
5.80000e+01 9.40000e+02 -1.59600e+01 -3.42581e-01 -7.62713e-02 9.65649e-01 -4.74163e-01 -3.59890e-01 1.62841e-01 9.66068e-01 -3.65923e-01 1.71503e-02 1.47538e-01 2.59059e-03 7.99257e-02 5.75874e-01 5.41204e-01 5.49645e-01 5.38107e-01 5.35253e-01 4.62118e-01
5.80000e+01 9.41000e+02 -1.52700e+01 -3.66898e-01 5.84454e-02 9.65652e-01 -4.61362e-01 -3.59890e-01 1.62841e-01 9.66068e-01 -3.65923e-01 1.71503e-02 1.47538e-01 2.59059e-03 7.99257e-02 5.75874e-01 5.41204e-01 5.49645e-01 5.38107e-01 5.35253e-01 4.62118e-01
5.80000e+01 9.42000e+02 -1.56300e+01 -3.62101e-01 2.16368e-01 9.65354e-01 -2.68940e-01 -3.59890e-01 1.62841e-01 9.66068e-01 -3.65923e-01 1.71503e-02 1.47538e-01 2.59059e-03 7.99257e-02 5.75874e-01 5.41204e-01 5.49645e-01 5.38107e-01 5.35253e-01 4.62118e-01
5.80000e+01 9.43000e+02 -1.74800e+01 -3.38089e-01 5.81064e-02 9.66128e-01 -3.62716e-01 -3.59890e-01 1.62841e-01 9.66068e-01 -3.65923e-01 1.71503e-02 1.47538e-01 2.59059e-03 7.99257e-02 5.75874e-01 5.41204e-01 5.49645e-01 5.38107e-01 5.35253e-01 4.62118e-01
5.90000e+01 9.44000e+02 -2.03700e+01 -3.53887e-01 -3.85475e-02 9.70380e-01 -4.17959e-01 -3.60117e-01 1.20595e-01 9.67568e-01 -3.67539e-01 1.49726e-02 1.26565e-01 2.59488e-03 6.60322e-02 5.78032e-01 5.43473e-01 5.46653e-01 5.38593e-01 5.35271e-01 4.59045e-01
5.90000e+01 9.45000e+02 -1.95000e+01 -3.82952e-01 1.45593e-01 9.67481e-01 -3.23943e-01 -3.60117e-01 1.20595e-01 9.67568e-01 -3.67539e-01 1.49726e-02 1.26565e-01 2.59488e-03 6.60322e-02 5.78032e-01 5.43473e-01 5.46653e-01 5.38593e-01 5.35271e-01 4.59045e-01
5.90000e+01 9.46000e+02 -1.52300e+01 -3.68100e-01 9.94877e-02 9.69282e-01 -3.66246e-01 -3.60117e-01 1.20595e-01 9.67568e-01 -3.67539e-01 1.49726e-02 1.26565e-01 2.59488e-03 6.60322e-02 5.78032e-01 5.43473e-01 5.46653e-01 5.38593e-01 5.35271e-01 4.59045e-01
5.90000e+01 9.47000e+02 -2.12200e+01 -3.67582e-01 2.15749e-02 9.68827e-01 -3.87851e-01 -3.60117e-01 1.20595e-01 9.67568e-01 -3.67539e-01 1.49726e-02 1.26565e-01 2.59488e-03 6.60322e-02 5.78032e-01 5.43473e-01 5.46653e-01 5.38593e-01 5.35271e-01 4.59045e-01
5.90000e+01 9.48000e+02 -1.96100e+01 -3.78134e-01 1.79046e-01 9.66745e-01 -3.71827e-01 -3.60117e-01 1.20595e-01 9.67568e-01 -3.67539e-01 1.49726e-02 1.26565e-01 2.59488e-03 6.60322e-02 5.78032e-01 5.43473e-01 5.46653e-01 5.38593e-01 5.35271e-01 4.59045e-01
5.90000e+01 9.49000e+02 -2.09500e+01 -3.79956e-01 1.48597e-01 9.65312e-01 -4.10197e-01 -3.60117e-01 1.20595e-01 9.67568e-01 -3.67539e-01 1.49726e-02 1.26565e-01 2.59488e-03 6.60322e-02 5.78032e-01 5.43473e-01 5.46653e-01 5.38593e-01 5.35271e-01 4.59045e-01
5.90000e+01 9.50000e+02 -2.03600e+01 -3.54467e-01 8.75364e-02 9.69624e-01 -3.62212e-01 -3.60117e-01 1.20595e-01 9.67568e-01 -3.67539e-01 1.49726e-02 1.26565e-01 2.59488e-03 6.60322e-02 5.78032e-01 5.43473e-01 5.46653e-01 5.38593e-01 5.35271e-01 4.59045e-01
5.90000e+01 9.51000e+02 -1.85800e+01 -3.55092e-01 1.91778e-01 9.70302e-01 -4.30451e-01 -3.60117e-01 1.20595e-01 9.67568e-01 -3.67539e-01 1.49726e-02 1.26565e-01 2.59488e-03 6.60322e-02 5.78032e-01 5.43473e-01 5.46653e-01 5.38593e-01 5.35271e-01 4.59045e-01
5.90000e+01 9.52000e+02 -1.74900e+01 -3.54422e-01 6.07588e-02 9.61291e-01 -3.14160e-01 -3.60117e-01 1.20595e-01 9.67568e-01 -3.67539e-01 1.49726e-02 1.26565e-01 2.59488e-03 6.60322e-02 5.78032e-01 5.43473e-01 5.46653e-01 5.38593e-01 5.35271e-01 4.59045e-01
5.90000e+01 9.53000e+02 -1.64300e+01 -3.55904e-01 4.91604e-02 9.70715e-01 -3.13459e-01 -3.60117e-01 1.20595e-01 9.67568e-01 -3.67539e-01 1.49726e-02 1.26565e-01 2.59488e-03 6.60322e-02 5.78032e-01 5.43473e-01 5.46653e-01 5.38593e-01 5.35271e-01 4.59045e-01
5.90000e+01 9.54000e+02 -2.12000e+01 -3.48462e-01 1.04417e-01 9.68062e-01 -3.06649e-01 -3.60117e-01 1.20595e-01 9.67568e-01 -3.67539e-01 1.49726e-02 1.26565e-01 2.59488e-03 6.60322e-02 5.78032e-01 5.43473e-01 5.46653e-01 5.38593e-01 5.35271e-01 4.59045e-01
5.90000e+01 9.55000e+02 -2.00100e+01 -3.86938e-01 5.36383e-03 9.69585e-01 -4.53071e-01 -3.60117e-01 1.20595e-01 9.67568e-01 -3.67539e-01 1.49726e-02 1.26565e-01 2.59488e-03 6.60322e-02 5.78032e-01 5.43473e-01 5.46653e-01 5.38593e-01 5.35271e-01 4.59045e-01
5.90000e+01 9.56000e+02 -2.27200e+01 -3.48770e-01 -9.82830e-02 9.67145e-01 -3.65036e-01 -3.60117e-01 1.20595e-01 9.67568e-01 -3.67539e-01 1.49726e-02 1.26565e-01 2.59488e-03 6.60322e-02 5.78032e-01 5.43473e-01 5.46653e-01 5.38593e-01 5.35271e-01 4.59045e-01
5.90000e+01 9.57000e+02 -2.04800e+01 -3.45579e-01 5.41708e-02 9.69548e-01 -5.08958e-01 -3.60117e-01 1.20595e-01 9.67568e-01 -3.67539e-01 1.49726e-02 1.26565e-01 2.59488e-03 6.60322e-02 5.78032e-01 5.43473e-01 5.46653e-01 5.38593e-01 5.35271e-01 4.59045e-01
5.90000e+01 9.58000e+02 -1.56200e+01 -3.53202e-01 -1.18307e-01 9.66122e-01 -3.93120e-01 -3.60117e-01 1.20595e-01 9.67568e-01 -3.67539e-01 1.49726e-02 1.26565e-01 2.59488e-03 6.60322e-02 5.78032e-01 5.43473e-01 5.46653e-01 5.38593e-01 5.35271e-01 4.59045e-01
5.90000e+01 9.59000e+02 -1.39300e+01 -3.70131e-01 3.83684e-02 9.68873e-01 -3.74810e-01 -3.60117e-01 1.20595e-01 9.67568e-01 -3.67539e-01 1.49726e-02 1.26565e-01 2.59488e-03 6.60322e-02 5.78032e-01 5.43473e-01 5.46653e-01 5.38593e-01 5.35271e-01 4.59045e-01
6.00000e+01 9.60000e+02 -1.92100e+01 -3.44626e-01 -1.15346e-01 9.67520e-01 -2.70208e-01 -3.60118e-01 3.28525e-02 9.68117e-01 -3.87301e-01 1.51109e-02 1.25849e-01 2.35473e-03 6.01052e-02 5.78679e-01 5.47762e-01 5.45428e-01 5.38057e-01 5.30416e-01 4.57578e-01
6.00000e+01 9.61000e+02 -2.02500e+01 -3.79868e-01 3.37156e-02 9.71085e-01 -3.72039e-01 -3.60118e-01 3.28525e-02 9.68117e-01 -3.87301e-01 1.51109e-02 1.25849e-01 2.35473e-03 6.01052e-02 5.78679e-01 5.47762e-01 5.45428e-01 5.38057e-01 5.30416e-01 4.57578e-01
6.00000e+01 9.62000e+02 -1.51400e+01 -3.53155e-01 -1.22102e-01 9.65349e-01 -3.94074e-01 -3.60118e-01 3.28525e-02 9.68117e-01 -3.87301e-01 1.51109e-02 1.25849e-01 2.35473e-03 6.01052e-02 5.78679e-01 5.47762e-01 5.45428e-01 5.38057e-01 5.30416e-01 4.57578e-01
6.00000e+01 9.63000e+02 -1.94200e+01 -3.61354e-01 4.56139e-02 9.71864e-01 -4.48071e-01 -3.60118e-01 3.28525e-02 9.68117e-01 -3.87301e-01 1.51109e-02 1.25849e-01 2.35473e-03 6.01052e-02 5.78679e-01 5.47762e-01 5.45428e-01 5.38057e-01 5.30416e-01 4.57578e-01
6.00000e+01 9.64000e+02 -1.71800e+01 -3.49474e-01 2.48788e-02 9.68767e-01 -4.11497e-01 -3.60118e-01 3.28525e-02 9.68117e-01 -3.87301e-01 1.51109e-02 1.25849e-01 2.35473e-03 6.01052e-02 5.78679e-01 5.47762e-01 5.45428e-01 5.38057e-01 5.30416e-01 4.57578e-01
6.00000e+01 9.65000e+02 -2.05900e+01 -3.54807e-01 3.08907e-02 9.65795e-01 -3.82074e-01 -3.60118e-01 3.28525e-02 9.68117e-01 -3.87301e-01 1.51109e-02 1.25849e-01 2.35473e-03 6.01052e-02 5.78679e-01 5.47762e-01 5.45428e-01 5.38057e-01 5.30416e-01 4.57578e-01
6.00000e+01 9.66000e+02 -2.49900e+01 -3.58680e-01 -1.31351e-01 9.72181e-01 -4.19050e-01 -3.60118e-01 3.28525e-02 9.68117e-01 -3.87301e-01 1.51109e-02 1.25849e-01 2.35473e-03 6.01052e-02 5.78679e-01 5.47762e-01 5.45428e-01 5.38057e-01 5.30416e-01 4.57578e-01
6.00000e+01 9.67000e+02 -1.59800e+01 -3.48300e-01 2.41664e-02 9.67283e-01 -2.88851e-01 -3.60118e-01 3.28525e-02 9.68117e-01 -3.87301e-01 1.51109e-02 1.25849e-01 2.35473e-03 6.01052e-02 5.78679e-01 5.47762e-01 5.45428e-01 5.38057e-01 5.30416e-01 4.57578e-01
6.00000e+01 9.68000e+02 -1.72300e+01 -3.75307e-01 1.80297e-01 9.66531e-01 -4.06285e-01 -3.60118e-01 3.28525e-02 9.68117e-01 -3.87301e-01 1.51109e-02 1.25849e-01 2.35473e-03 6.01052e-02 5.78679e-01 5.47762e-01 5.45428e-01 5.38057e-01 5.30416e-01 4.57578e-01
6.00000e+01 9.69000e+02 -1.81100e+01 -3.39623e-01 -1.44891e-01 9.69551e-01 -2.44430e-01 -3.60118e-01 3.28525e-02 9.68117e-01 -3.87301e-01 1.51109e-02 1.25849e-01 2.35473e-03 6.01052e-02 5.78679e-01 5.47762e-01 5.45428e-01 5.38057e-01 5.30416e-01 4.57578e-01
6.00000e+01 9.70000e+02 -1.91000e+01 -3.60781e-01 8.95340e-02 9.68973e-01 -4.26251e-01 -3.60118e-01 3.28525e-02 9.68117e-01 -3.87301e-01 1.51109e-02 1.25849e-01 2.35473e-03 6.01052e-02 5.78679e-01 5.47762e-01 5.45428e-01 5.38057e-01 5.30416e-01 4.57578e-01
6.00000e+01 9.71000e+02 -1.59100e+01 -3.64564e-01 -1.35552e-01 9.66805e-01 -4.04047e-01 -3.60118e-01 3.28525e-02 9.68117e-01 -3.87301e-01 1.51109e-02 1.25849e-01 2.35473e-03 6.01052e-02 5.78679e-01 5.47762e-01 5.45428e-01 5.38057e-01 5.30416e-01 4.57578e-01
6.00000e+01 9.72000e+02 -1.50900e+01 -3.64275e-01 2.94118e-02 9.68394e-01 -4.06002e-01 -3.60118e-01 3.28525e-02 9.68117e-01 -3.87301e-01 1.51109e-02 1.25849e-01 2.35473e-03 6.01052e-02 5.78679e-01 5.47762e-01 5.45428e-01 5.38057e-01 5.30416e-01 4.57578e-01
6.00000e+01 9.73000e+02 -1.76100e+01 -3.59458e-01 8.39483e-03 9.66724e-01 -3.79459e-01 -3.60118e-01 3.28525e-02 9.68117e-01 -3.87301e-01 1.51109e-02 1.25849e-01 2.35473e-03 6.01052e-02 5.78679e-01 5.47762e-01 5.45428e-01 5.38057e-01 5.30416e-01 4.57578e-01
6.00000e+01 9.74000e+02 -1.84200e+01 -3.87126e-01 1.32015e-01 9.67965e-01 -3.62525e-01 -3.60118e-01 3.28525e-02 9.68117e-01 -3.87301e-01 1.51109e-02 1.25849e-01 2.35473e-03 6.01052e-02 5.78679e-01 5.47762e-01 5.45428e-01 5.38057e-01 5.30416e-01 4.57578e-01
6.00000e+01 9.75000e+02 -1.61700e+01 -3.69385e-01 6.83159e-02 9.70299e-01 -3.90323e-01 -3.60118e-01 3.28525e-02 9.68117e-01 -3.87301e-01 1.51109e-02 1.25849e-01 2.35473e-03 6.01052e-02 5.78679e-01 5.47762e-01 5.45428e-01 5.38057e-01 5.30416e-01 4.57578e-01
6.10000e+01 9.76000e+02 -1.98500e+01 -3.63041e-01 2.08153e-03 9.65674e-01 -3.75748e-01 -3.60904e-01 -4.66128e-02 9.70344e-01 -3.97727e-01 1.43520e-02 1.34853e-01 2.68637e-03 5.78817e-02 5.79885e-01 5.56932e-01 5.48791e-01 5.37715e-01 5.23686e-01 4.56508e-01
6.10000e+01 9.77000e+02 -1.23700e+01 -3.67297e-01 -4.51118e-02 9.73232e-01 -4.02569e-01 -3.60904e-01 -4.66128e-02 9.70344e-01 -3.97727e-01 1.43520e-02 1.34853e-01 2.68637e-03 5.78817e-02 5.79885e-01 5.56932e-01 5.48791e-01 5.37715e-01 5.23686e-01 4.56508e-01
6.10000e+01 9.78000e+02 -1.83800e+01 -3.66578e-01 -2.09527e-02 9.69835e-01 -3.22774e-01 -3.60904e-01 -4.66128e-02 9.70344e-01 -3.97727e-01 1.43520e-02 1.34853e-01 2.68637e-03 5.78817e-02 5.79885e-01 5.56932e-01 5.48791e-01 5.37715e-01 5.23686e-01 4.56508e-01
6.10000e+01 9.79000e+02 -1.68400e+01 -3.62466e-01 4.99497e-02 9.67827e-01 -3.51522e-01 -3.60904e-01 -4.66128e-02 9.70344e-01 -3.97727e-01 1.43520e-02 1.34853e-01 2.68637e-03 5.78817e-02 5.79885e-01 5.56932e-01 5.48791e-01 5.37715e-01 5.23686e-01 4.56508e-01
6.10000e+01 9.80000e+02 -1.73600e+01 -3.67727e-01 -7.04029e-02 9.69170e-01 -4.76662e-01 -3.60904e-01 -4.66128e-02 9.70344e-01 -3.97727e-01 1.43520e-02 1.34853e-01 2.68637e-03 5.78817e-02 5.79885e-01 5.56932e-01 5.48791e-01 5.37715e-01 5.23686e-01 4.56508e-01
6.10000e+01 9.81000e+02 -2.16900e+01 -3.59585e-01 -3.89361e-01 9.66324e-01 -3.49512e-01 -3.60904e-01 -4.66128e-02 9.70344e-01 -3.97727e-01 1.43520e-02 1.34853e-01 2.68637e-03 5.78817e-02 5.79885e-01 5.56932e-01 5.48791e-01 5.37715e-01 5.23686e-01 4.56508e-01
6.10000e+01 9.82000e+02 -2.48500e+01 -3.58576e-01 -1.04685e-01 9.67755e-01 -3.33733e-01 -3.60904e-01 -4.66128e-02 9.70344e-01 -3.97727e-01 1.43520e-02 1.34853e-01 2.68637e-03 5.78817e-02 5.79885e-01 5.56932e-01 5.48791e-01 5.37715e-01 5.23686e-01 4.56508e-01
6.10000e+01 9.83000e+02 -1.83900e+01 -3.58319e-01 -1.06376e-01 9.73444e-01 -3.54154e-01 -3.60904e-01 -4.66128e-02 9.70344e-01 -3.97727e-01 1.43520e-02 1.34853e-01 2.68637e-03 5.78817e-02 5.79885e-01 5.56932e-01 5.48791e-01 5.37715e-01 5.23686e-01 4.56508e-01
6.10000e+01 9.84000e+02 -1.42100e+01 -3.76274e-01 -2.27845e-01 9.74063e-01 -3.28191e-01 -3.60904e-01 -4.66128e-02 9.70344e-01 -3.97727e-01 1.43520e-02 1.34853e-01 2.68637e-03 5.78817e-02 5.79885e-01 5.56932e-01 5.48791e-01 5.37715e-01 5.23686e-01 4.56508e-01
6.10000e+01 9.85000e+02 -1.78100e+01 -3.49916e-01 -1.03485e-01 9.72270e-01 -4.09112e-01 -3.60904e-01 -4.66128e-02 9.70344e-01 -3.97727e-01 1.43520e-02 1.34853e-01 2.68637e-03 5.78817e-02 5.79885e-01 5.56932e-01 5.48791e-01 5.37715e-01 5.23686e-01 4.56508e-01
6.10000e+01 9.86000e+02 -1.75000e+01 -3.49399e-01 8.28469e-02 9.67383e-01 -3.31425e-01 -3.60904e-01 -4.66128e-02 9.70344e-01 -3.97727e-01 1.43520e-02 1.34853e-01 2.68637e-03 5.78817e-02 5.79885e-01 5.56932e-01 5.48791e-01 5.37715e-01 5.23686e-01 4.56508e-01
6.10000e+01 9.87000e+02 -1.50500e+01 -3.68640e-01 2.51730e-02 9.72658e-01 -4.16770e-01 -3.60904e-01 -4.66128e-02 9.70344e-01 -3.97727e-01 1.43520e-02 1.34853e-01 2.68637e-03 5.78817e-02 5.79885e-01 5.56932e-01 5.48791e-01 5.37715e-01 5.23686e-01 4.56508e-01
6.10000e+01 9.88000e+02 -1.80800e+01 -3.82419e-01 -3.85822e-02 9.68346e-01 -3.50084e-01 -3.60904e-01 -4.66128e-02 9.70344e-01 -3.97727e-01 1.43520e-02 1.34853e-01 2.68637e-03 5.78817e-02 5.79885e-01 5.56932e-01 5.48791e-01 5.37715e-01 5.23686e-01 4.56508e-01
6.10000e+01 9.89000e+02 -1.99200e+01 -3.61755e-01 -1.35303e-01 9.72721e-01 -5.17208e-01 -3.60904e-01 -4.66128e-02 9.70344e-01 -3.97727e-01 1.43520e-02 1.34853e-01 2.68637e-03 5.78817e-02 5.79885e-01 5.56932e-01 5.48791e-01 5.37715e-01 5.23686e-01 4.56508e-01
6.10000e+01 9.90000e+02 -1.38200e+01 -3.50844e-01 -8.86405e-02 9.71136e-01 -3.39695e-01 -3.60904e-01 -4.66128e-02 9.70344e-01 -3.97727e-01 1.43520e-02 1.34853e-01 2.68637e-03 5.78817e-02 5.79885e-01 5.56932e-01 5.48791e-01 5.37715e-01 5.23686e-01 4.56508e-01
6.10000e+01 9.91000e+02 -1.61800e+01 -3.55974e-01 -4.30167e-02 9.68926e-01 -3.63002e-01 -3.60904e-01 -4.66128e-02 9.70344e-01 -3.97727e-01 1.43520e-02 1.34853e-01 2.68637e-03 5.78817e-02 5.79885e-01 5.56932e-01 5.48791e-01 5.37715e-01 5.23686e-01 4.56508e-01
6.20000e+01 9.92000e+02 -2.15800e+01 -3.55658e-01 -2.76233e-01 9.66297e-01 -3.27882e-01 -3.60581e-01 -1.55020e-01 9.68185e-01 -3.67435e-01 1.16820e-02 1.65575e-01 3.42445e-03 6.13186e-02 5.79991e-01 5.59762e-01 5.57026e-01 5.37630e-01 5.20022e-01 4.55985e-01
6.20000e+01 9.93000e+02 -1.87300e+01 -3.62091e-01 -7.44682e-02 9.67866e-01 -3.63543e-01 -3.60581e-01 -1.55020e-01 9.68185e-01 -3.67435e-01 1.16820e-02 1.65575e-01 3.42445e-03 6.13186e-02 5.79991e-01 5.59762e-01 5.57026e-01 5.37630e-01 5.20022e-01 4.55985e-01
6.20000e+01 9.94000e+02 -1.64400e+01 -3.70125e-01 -3.84334e-01 9.71307e-01 -3.40256e-01 -3.60581e-01 -1.55020e-01 9.68185e-01 -3.67435e-01 1.16820e-02 1.65575e-01 3.42445e-03 6.13186e-02 5.79991e-01 5.59762e-01 5.57026e-01 5.37630e-01 5.20022e-01 4.55985e-01
6.20000e+01 9.95000e+02 -1.48600e+01 -3.64800e-01 7.09019e-02 9.69804e-01 -4.65243e-01 -3.60581e-01 -1.55020e-01 9.68185e-01 -3.67435e-01 1.16820e-02 1.65575e-01 3.42445e-03 6.13186e-02 5.79991e-01 5.59762e-01 5.57026e-01 5.37630e-01 5.20022e-01 4.55985e-01
6.20000e+01 9.96000e+02 -1.78100e+01 -3.58781e-01 -1.73829e-01 9.70074e-01 -3.21663e-01 -3.60581e-01 -1.55020e-01 9.68185e-01 -3.67435e-01 1.16820e-02 1.65575e-01 3.42445e-03 6.13186e-02 5.79991e-01 5.59762e-01 5.57026e-01 5.37630e-01 5.20022e-01 4.55985e-01
6.20000e+01 9.97000e+02 -1.95500e+01 -3.58548e-01 -8.28664e-02 9.66587e-01 -3.77575e-01 -3.60581e-01 -1.55020e-01 9.68185e-01 -3.67435e-01 1.16820e-02 1.65575e-01 3.42445e-03 6.13186e-02 5.79991e-01 5.59762e-01 5.57026e-01 5.37630e-01 5.20022e-01 4.55985e-01
6.20000e+01 9.98000e+02 -1.89800e+01 -3.64080e-01 4.72321e-02 9.73013e-01 -4.61219e-01 -3.60581e-01 -1.55020e-01 9.68185e-01 -3.67435e-01 1.16820e-02 1.65575e-01 3.42445e-03 6.13186e-02 5.79991e-01 5.59762e-01 5.57026e-01 5.37630e-01 5.20022e-01 4.55985e-01
6.20000e+01 9.99000e+02 -1.75600e+01 -3.54550e-01 -1.85009e-01 9.70800e-01 -4.11336e-01 -3.60581e-01 -1.55020e-01 9.68185e-01 -3.67435e-01 1.16820e-02 1.65575e-01 3.42445e-03 6.13186e-02 5.79991e-01 5.59762e-01 5.57026e-01 5.37630e-01 5.20022e-01 4.55985e-01
6.20000e+01 1.00000e+03 -1.74400e+01 -3.66684e-01 -1.44258e-01 9.70806e-01 -3.77072e-01 -3.60581e-01 -1.55020e-01 9.68185e-01 -3.67435e-01 1.16820e-02 1.65575e-01 3.42445e-03 6.13186e-02 5.79991e-01 5.59762e-01 5.57026e-01 5.37630e-01 5.20022e-01 4.55985e-01
6.20000e+01 1.00100e+03 -1.56500e+01 -3.65684e-01 -3.19395e-02 9.66641e-01 -4.28341e-01 -3.60581e-01 -1.55020e-01 9.68185e-01 -3.67435e-01 1.16820e-02 1.65575e-01 3.42445e-03 6.13186e-02 5.79991e-01 5.59762e-01 5.57026e-01 5.37630e-01 5.20022e-01 4.55985e-01
6.20000e+01 1.00200e+03 -2.50000e+01 -3.64015e-01 -8.85514e-02 9.70464e-01 -2.84726e-01 -3.60581e-01 -1.55020e-01 9.68185e-01 -3.67435e-01 1.16820e-02 1.65575e-01 3.42445e-03 6.13186e-02 5.79991e-01 5.59762e-01 5.57026e-01 5.37630e-01 5.20022e-01 4.55985e-01
6.20000e+01 1.00300e+03 -1.82500e+01 -3.60768e-01 -2.08051e-01 9.66618e-01 -3.26677e-01 -3.60581e-01 -1.55020e-01 9.68185e-01 -3.67435e-01 1.16820e-02 1.65575e-01 3.42445e-03 6.13186e-02 5.79991e-01 5.59762e-01 5.57026e-01 5.37630e-01 5.20022e-01 4.55985e-01
6.20000e+01 1.00400e+03 -2.39000e+01 -3.70254e-01 2.66202e-02 9.68179e-01 -3.17357e-01 -3.60581e-01 -1.55020e-01 9.68185e-01 -3.67435e-01 1.16820e-02 1.65575e-01 3.42445e-03 6.13186e-02 5.79991e-01 5.59762e-01 5.57026e-01 5.37630e-01 5.20022e-01 4.55985e-01
6.20000e+01 1.00500e+03 -2.49500e+01 -3.64956e-01 -1.35412e-01 9.70652e-01 -4.93595e-01 -3.60581e-01 -1.55020e-01 9.68185e-01 -3.67435e-01 1.16820e-02 1.65575e-01 3.42445e-03 6.13186e-02 5.79991e-01 5.59762e-01 5.57026e-01 5.37630e-01 5.20022e-01 4.55985e-01
6.20000e+01 1.00600e+03 -1.88300e+01 -3.52887e-01 -2.40838e-01 9.72877e-01 -3.57364e-01 -3.60581e-01 -1.55020e-01 9.68185e-01 -3.67435e-01 1.16820e-02 1.65575e-01 3.42445e-03 6.13186e-02 5.79991e-01 5.59762e-01 5.57026e-01 5.37630e-01 5.20022e-01 4.55985e-01
6.20000e+01 1.00700e+03 -1.79100e+01 -3.54569e-01 -2.42348e-01 9.67617e-01 -4.31599e-01 -3.60581e-01 -1.55020e-01 9.68185e-01 -3.67435e-01 1.16820e-02 1.65575e-01 3.42445e-03 6.13186e-02 5.79991e-01 5.59762e-01 5.57026e-01 5.37630e-01 5.20022e-01 4.55985e-01
6.30000e+01 1.00800e+03 -1.95500e+01 -3.56803e-01 1.52301e-01 9.68292e-01 -4.22117e-01 -3.64698e-01 -9.75349e-02 9.69364e-01 -3.63201e-01 9.14377e-03 1.83273e-01 3.25198e-03 7.86933e-02 5.81923e-01 5.57320e-01 5.62983e-01 5.39761e-01 5.16300e-01 4.57441e-01
6.30000e+01 1.00900e+03 -2.07800e+01 -3.51536e-01 -1.39150e-01 9.66328e-01 -3.64617e-01 -3.64698e-01 -9.75349e-02 9.69364e-01 -3.63201e-01 9.14377e-03 1.83273e-01 3.25198e-03 7.86933e-02 5.81923e-01 5.57320e-01 5.62983e-01 5.39761e-01 5.16300e-01 4.57441e-01
6.30000e+01 1.01000e+03 -1.97400e+01 -3.70793e-01 -4.98445e-02 9.69723e-01 -3.85261e-01 -3.64698e-01 -9.75349e-02 9.69364e-01 -3.63201e-01 9.14377e-03 1.83273e-01 3.25198e-03 7.86933e-02 5.81923e-01 5.57320e-01 5.62983e-01 5.39761e-01 5.16300e-01 4.57441e-01
6.30000e+01 1.01100e+03 -1.61500e+01 -3.74182e-01 -6.52229e-02 9.69620e-01 -4.30151e-01 -3.64698e-01 -9.75349e-02 9.69364e-01 -3.63201e-01 9.14377e-03 1.83273e-01 3.25198e-03 7.86933e-02 5.81923e-01 5.57320e-01 5.62983e-01 5.39761e-01 5.16300e-01 4.57441e-01
6.30000e+01 1.01200e+03 -1.81800e+01 -3.49565e-01 -1.08710e-01 9.69499e-01 -4.43305e-01 -3.64698e-01 -9.75349e-02 9.69364e-01 -3.63201e-01 9.14377e-03 1.83273e-01 3.25198e-03 7.86933e-02 5.81923e-01 5.57320e-01 5.62983e-01 5.39761e-01 5.16300e-01 4.57441e-01
6.30000e+01 1.01300e+03 -1.60800e+01 -3.55368e-01 -1.32474e-02 9.66725e-01 -2.65428e-01 -3.64698e-01 -9.75349e-02 9.69364e-01 -3.63201e-01 9.14377e-03 1.83273e-01 3.25198e-03 7.86933e-02 5.81923e-01 5.57320e-01 5.62983e-01 5.39761e-01 5.16300e-01 4.57441e-01
6.30000e+01 1.01400e+03 -1.81900e+01 -3.76620e-01 1.32805e-01 9.65695e-01 -5.00647e-01 -3.64698e-01 -9.75349e-02 9.69364e-01 -3.63201e-01 9.14377e-03 1.83273e-01 3.25198e-03 7.86933e-02 5.81923e-01 5.57320e-01 5.62983e-01 5.39761e-01 5.16300e-01 4.57441e-01
6.30000e+01 1.01500e+03 -1.90300e+01 -3.64712e-01 -3.18582e-02 9.74228e-01 -4.13719e-01 -3.64698e-01 -9.75349e-02 9.69364e-01 -3.63201e-01 9.14377e-03 1.83273e-01 3.25198e-03 7.86933e-02 5.81923e-01 5.57320e-01 5.62983e-01 5.39761e-01 5.16300e-01 4.57441e-01
6.30000e+01 1.01600e+03 -1.66000e+01 -3.64262e-01 2.04357e-02 9.69747e-01 -3.93552e-01 -3.64698e-01 -9.75349e-02 9.69364e-01 -3.63201e-01 9.14377e-03 1.83273e-01 3.25198e-03 7.86933e-02 5.81923e-01 5.57320e-01 5.62983e-01 5.39761e-01 5.16300e-01 4.57441e-01
6.30000e+01 1.01700e+03 -1.61900e+01 -3.54165e-01 -2.65254e-01 9.67260e-01 -3.84126e-01 -3.64698e-01 -9.75349e-02 9.69364e-01 -3.63201e-01 9.14377e-03 1.83273e-01 3.25198e-03 7.86933e-02 5.81923e-01 5.57320e-01 5.62983e-01 5.39761e-01 5.16300e-01 4.57441e-01
6.30000e+01 1.01800e+03 -1.95100e+01 -3.55120e-01 -2.80801e-01 9.68076e-01 -3.04880e-01 -3.64698e-01 -9.75349e-02 9.69364e-01 -3.63201e-01 9.14377e-03 1.83273e-01 3.25198e-03 7.86933e-02 5.81923e-01 5.57320e-01 5.62983e-01 5.39761e-01 5.16300e-01 4.57441e-01
6.30000e+01 1.01900e+03 -1.87100e+01 -3.72376e-01 -1.89659e-01 9.75898e-01 -4.60722e-01 -3.64698e-01 -9.75349e-02 9.69364e-01 -3.63201e-01 9.14377e-03 1.83273e-01 3.25198e-03 7.86933e-02 5.81923e-01 5.57320e-01 5.62983e-01 5.39761e-01 5.16300e-01 4.57441e-01
6.30000e+01 1.02000e+03 -1.25200e+01 -3.54180e-01 4.85335e-03 9.67145e-01 -4.44375e-01 -3.64698e-01 -9.75349e-02 9.69364e-01 -3.63201e-01 9.14377e-03 1.83273e-01 3.25198e-03 7.86933e-02 5.81923e-01 5.57320e-01 5.62983e-01 5.39761e-01 5.16300e-01 4.57441e-01
6.30000e+01 1.02100e+03 -1.86400e+01 -3.65138e-01 1.79665e-01 9.63026e-01 -3.29393e-01 -3.64698e-01 -9.75349e-02 9.69364e-01 -3.63201e-01 9.14377e-03 1.83273e-01 3.25198e-03 7.86933e-02 5.81923e-01 5.57320e-01 5.62983e-01 5.39761e-01 5.16300e-01 4.57441e-01
6.30000e+01 1.02200e+03 -1.61500e+01 -3.78138e-01 -1.50886e-01 9.67698e-01 -4.07847e-01 -3.64698e-01 -9.75349e-02 9.69364e-01 -3.63201e-01 9.14377e-03 1.83273e-01 3.25198e-03 7.86933e-02 5.81923e-01 5.57320e-01 5.62983e-01 5.39761e-01 5.16300e-01 4.57441e-01
6.30000e+01 1.02300e+03 -2.19700e+01 -3.67121e-01 6.52609e-02 9.73220e-01 -4.22395e-01 -3.64698e-01 -9.75349e-02 9.69364e-01 -3.63201e-01 9.14377e-03 1.83273e-01 3.25198e-03 7.86933e-02 5.81923e-01 5.57320e-01 5.62983e-01 5.39761e-01 5.16300e-01 4.57441e-01
6.40000e+01 1.02400e+03 -2.38200e+01 -3.77344e-01 3.58886e-01 9.73462e-01 -4.83109e-01 -3.62063e-01 -3.13830e-02 9.69979e-01 -3.92598e-01 8.50272e-03 1.79743e-01 3.15702e-03 8.26057e-02 5.83736e-01 5.54509e-01 5.68027e-01 5.45396e-01 5.16586e-01 4.59381e-01
6.40000e+01 1.02500e+03 -1.58600e+01 -3.74824e-01 -3.67044e-01 9.73304e-01 -3.63777e-01 -3.62063e-01 -3.13830e-02 9.69979e-01 -3.92598e-01 8.50272e-03 1.79743e-01 3.15702e-03 8.26057e-02 5.83736e-01 5.54509e-01 5.68027e-01 5.45396e-01 5.16586e-01 4.59381e-01
6.40000e+01 1.02600e+03 -1.89300e+01 -3.61597e-01 7.93384e-02 9.71100e-01 -4.45079e-01 -3.62063e-01 -3.13830e-02 9.69979e-01 -3.92598e-01 8.50272e-03 1.79743e-01 3.15702e-03 8.26057e-02 5.83736e-01 5.54509e-01 5.68027e-01 5.45396e-01 5.16586e-01 4.59381e-01
6.40000e+01 1.02700e+03 -1.46000e+01 -3.72649e-01 -1.20592e-01 9.69338e-01 -3.05665e-01 -3.62063e-01 -3.13830e-02 9.69979e-01 -3.92598e-01 8.50272e-03 1.79743e-01 3.15702e-03 8.26057e-02 5.83736e-01 5.54509e-01 5.68027e-01 5.45396e-01 5.16586e-01 4.59381e-01
6.40000e+01 1.02800e+03 -1.88500e+01 -3.48779e-01 1.00604e-01 9.68040e-01 -4.58229e-01 -3.62063e-01 -3.13830e-02 9.69979e-01 -3.92598e-01 8.50272e-03 1.79743e-01 3.15702e-03 8.26057e-02 5.83736e-01 5.54509e-01 5.68027e-01 5.45396e-01 5.16586e-01 4.59381e-01
6.40000e+01 1.02900e+03 -1.56200e+01 -3.68750e-01 4.12907e-02 9.72736e-01 -4.60664e-01 -3.62063e-01 -3.13830e-02 9.69979e-01 -3.92598e-01 8.50272e-03 1.79743e-01 3.15702e-03 8.26057e-02 5.83736e-01 5.54509e-01 5.68027e-01 5.45396e-01 5.16586e-01 4.59381e-01
6.40000e+01 1.03000e+03 -1.60800e+01 -3.70444e-01 1.39864e-01 9.67851e-01 -2.75987e-01 -3.62063e-01 -3.13830e-02 9.69979e-01 -3.92598e-01 8.50272e-03 1.79743e-01 3.15702e-03 8.26057e-02 5.83736e-01 5.54509e-01 5.68027e-01 5.45396e-01 5.16586e-01 4.59381e-01
6.40000e+01 1.03100e+03 -1.72800e+01 -3.50382e-01 -2.92291e-01 9.71158e-01 -4.90583e-01 -3.62063e-01 -3.13830e-02 9.69979e-01 -3.92598e-01 8.50272e-03 1.79743e-01 3.15702e-03 8.26057e-02 5.83736e-01 5.54509e-01 5.68027e-01 5.45396e-01 5.16586e-01 4.59381e-01
6.40000e+01 1.03200e+03 -1.76500e+01 -3.58678e-01 2.11944e-01 9.68046e-01 -4.18394e-01 -3.62063e-01 -3.13830e-02 9.69979e-01 -3.92598e-01 8.50272e-03 1.79743e-01 3.15702e-03 8.26057e-02 5.83736e-01 5.54509e-01 5.68027e-01 5.45396e-01 5.16586e-01 4.59381e-01
6.40000e+01 1.03300e+03 -1.45700e+01 -3.61608e-01 -1.85434e-02 9.69994e-01 -5.28995e-01 -3.62063e-01 -3.13830e-02 9.69979e-01 -3.92598e-01 8.50272e-03 1.79743e-01 3.15702e-03 8.26057e-02 5.83736e-01 5.54509e-01 5.68027e-01 5.45396e-01 5.16586e-01 4.59381e-01
6.40000e+01 1.03400e+03 -1.60100e+01 -3.49084e-01 -1.12567e-01 9.73307e-01 -3.94957e-01 -3.62063e-01 -3.13830e-02 9.69979e-01 -3.92598e-01 8.50272e-03 1.79743e-01 3.15702e-03 8.26057e-02 5.83736e-01 5.54509e-01 5.68027e-01 5.45396e-01 5.16586e-01 4.59381e-01
6.40000e+01 1.03500e+03 -1.76600e+01 -3.72451e-01 -2.22677e-01 9.67570e-01 -4.57794e-01 -3.62063e-01 -3.13830e-02 9.69979e-01 -3.92598e-01 8.50272e-03 1.79743e-01 3.15702e-03 8.26057e-02 5.83736e-01 5.54509e-01 5.68027e-01 5.45396e-01 5.16586e-01 4.59381e-01
6.40000e+01 1.03600e+03 -1.88500e+01 -3.56309e-01 -1.43807e-01 9.69379e-01 -4.30039e-01 -3.62063e-01 -3.13830e-02 9.69979e-01 -3.92598e-01 8.50272e-03 1.79743e-01 3.15702e-03 8.26057e-02 5.83736e-01 5.54509e-01 5.68027e-01 5.45396e-01 5.16586e-01 4.59381e-01
6.40000e+01 1.03700e+03 -1.97700e+01 -3.58393e-01 1.01734e-01 9.67270e-01 -5.43721e-01 -3.62063e-01 -3.13830e-02 9.69979e-01 -3.92598e-01 8.50272e-03 1.79743e-01 3.15702e-03 8.26057e-02 5.83736e-01 5.54509e-01 5.68027e-01 5.45396e-01 5.16586e-01 4.59381e-01
6.40000e+01 1.03800e+03 -1.91400e+01 -3.73128e-01 3.45997e-01 9.69582e-01 -1.68380e-01 -3.62063e-01 -3.13830e-02 9.69979e-01 -3.92598e-01 8.50272e-03 1.79743e-01 3.15702e-03 8.26057e-02 5.83736e-01 5.54509e-01 5.68027e-01 5.45396e-01 5.16586e-01 4.59381e-01
6.40000e+01 1.03900e+03 -2.04800e+01 -3.65487e-01 1.94077e-01 9.64854e-01 -3.24063e-01 -3.62063e-01 -3.13830e-02 9.69979e-01 -3.92598e-01 8.50272e-03 1.79743e-01 3.15702e-03 8.26057e-02 5.83736e-01 5.54509e-01 5.68027e-01 5.45396e-01 5.16586e-01 4.59381e-01
6.50000e+01 1.04000e+03 -2.11700e+01 -3.58409e-01 2.25713e-01 9.65702e-01 -3.20182e-01 -3.67910e-01 2.23367e-01 9.69985e-01 -4.27331e-01 9.42463e-03 2.16214e-01 3.43508e-03 9.14758e-02 5.92760e-01 5.51453e-01 5.73237e-01 5.55942e-01 5.19043e-01 4.61870e-01
6.50000e+01 1.04100e+03 -1.84800e+01 -3.71279e-01 -6.18700e-02 9.73450e-01 -5.09057e-01 -3.67910e-01 2.23367e-01 9.69985e-01 -4.27331e-01 9.42463e-03 2.16214e-01 3.43508e-03 9.14758e-02 5.92760e-01 5.51453e-01 5.73237e-01 5.55942e-01 5.19043e-01 4.61870e-01
6.50000e+01 1.04200e+03 -2.34400e+01 -3.63847e-01 2.18046e-01 9.67353e-01 -3.54740e-01 -3.67910e-01 2.23367e-01 9.69985e-01 -4.27331e-01 9.42463e-03 2.16214e-01 3.43508e-03 9.14758e-02 5.92760e-01 5.51453e-01 5.73237e-01 5.55942e-01 5.19043e-01 4.61870e-01
6.50000e+01 1.04300e+03 -1.97000e+01 -3.81034e-01 5.20186e-01 9.71602e-01 -3.65809e-01 -3.67910e-01 2.23367e-01 9.69985e-01 -4.27331e-01 9.42463e-03 2.16214e-01 3.43508e-03 9.14758e-02 5.92760e-01 5.51453e-01 5.73237e-01 5.55942e-01 5.19043e-01 4.61870e-01
6.50000e+01 1.04400e+03 -1.87700e+01 -3.68556e-01 2.43933e-01 9.70419e-01 -4.96813e-01 -3.67910e-01 2.23367e-01 9.69985e-01 -4.27331e-01 9.42463e-03 2.16214e-01 3.43508e-03 9.14758e-02 5.92760e-01 5.51453e-01 5.73237e-01 5.55942e-01 5.19043e-01 4.61870e-01
6.50000e+01 1.04500e+03 -1.98300e+01 -3.74927e-01 2.67917e-01 9.68222e-01 -5.43134e-01 -3.67910e-01 2.23367e-01 9.69985e-01 -4.27331e-01 9.42463e-03 2.16214e-01 3.43508e-03 9.14758e-02 5.92760e-01 5.51453e-01 5.73237e-01 5.55942e-01 5.19043e-01 4.61870e-01
6.50000e+01 1.04600e+03 -2.33300e+01 -3.68783e-01 -3.77608e-02 9.65093e-01 -3.54168e-01 -3.67910e-01 2.23367e-01 9.69985e-01 -4.27331e-01 9.42463e-03 2.16214e-01 3.43508e-03 9.14758e-02 5.92760e-01 5.51453e-01 5.73237e-01 5.55942e-01 5.19043e-01 4.61870e-01
6.50000e+01 1.04700e+03 -1.40700e+01 -3.65468e-01 3.38479e-01 9.73247e-01 -5.17359e-01 -3.67910e-01 2.23367e-01 9.69985e-01 -4.27331e-01 9.42463e-03 2.16214e-01 3.43508e-03 9.14758e-02 5.92760e-01 5.51453e-01 5.73237e-01 5.55942e-01 5.19043e-01 4.61870e-01
6.50000e+01 1.04800e+03 -1.89700e+01 -3.50135e-01 2.75830e-01 9.72889e-01 -3.45729e-01 -3.67910e-01 2.23367e-01 9.69985e-01 -4.27331e-01 9.42463e-03 2.16214e-01 3.43508e-03 9.14758e-02 5.92760e-01 5.51453e-01 5.73237e-01 5.55942e-01 5.19043e-01 4.61870e-01
6.50000e+01 1.04900e+03 -2.50200e+01 -3.64908e-01 2.43273e-01 9.67176e-01 -3.57134e-01 -3.67910e-01 2.23367e-01 9.69985e-01 -4.27331e-01 9.42463e-03 2.16214e-01 3.43508e-03 9.14758e-02 5.92760e-01 5.51453e-01 5.73237e-01 5.55942e-01 5.19043e-01 4.61870e-01
6.50000e+01 1.05000e+03 -2.12000e+01 -3.80342e-01 2.74704e-01 9.70262e-01 -3.93379e-01 -3.67910e-01 2.23367e-01 9.69985e-01 -4.27331e-01 9.42463e-03 2.16214e-01 3.43508e-03 9.14758e-02 5.92760e-01 5.51453e-01 5.73237e-01 5.55942e-01 5.19043e-01 4.61870e-01
6.50000e+01 1.05100e+03 -1.73000e+01 -3.68955e-01 1.02940e-01 9.67767e-01 -4.12804e-01 -3.67910e-01 2.23367e-01 9.69985e-01 -4.27331e-01 9.42463e-03 2.16214e-01 3.43508e-03 9.14758e-02 5.92760e-01 5.51453e-01 5.73237e-01 5.55942e-01 5.19043e-01 4.61870e-01
6.50000e+01 1.05200e+03 -1.73400e+01 -3.63153e-01 3.77946e-01 9.68885e-01 -4.16266e-01 -3.67910e-01 2.23367e-01 9.69985e-01 -4.27331e-01 9.42463e-03 2.16214e-01 3.43508e-03 9.14758e-02 5.92760e-01 5.51453e-01 5.73237e-01 5.55942e-01 5.19043e-01 4.61870e-01
6.50000e+01 1.05300e+03 -1.54100e+01 -3.62722e-01 2.84479e-02 9.74854e-01 -4.88558e-01 -3.67910e-01 2.23367e-01 9.69985e-01 -4.27331e-01 9.42463e-03 2.16214e-01 3.43508e-03 9.14758e-02 5.92760e-01 5.51453e-01 5.73237e-01 5.55942e-01 5.19043e-01 4.61870e-01
6.50000e+01 1.05400e+03 -1.63100e+01 -3.51630e-01 2.31085e-01 9.67090e-01 -4.35231e-01 -3.67910e-01 2.23367e-01 9.69985e-01 -4.27331e-01 9.42463e-03 2.16214e-01 3.43508e-03 9.14758e-02 5.92760e-01 5.51453e-01 5.73237e-01 5.55942e-01 5.19043e-01 4.61870e-01
6.50000e+01 1.05500e+03 -2.49600e+01 -3.52967e-01 2.96611e-01 9.68476e-01 -3.57269e-01 -3.67910e-01 2.23367e-01 9.69985e-01 -4.27331e-01 9.42463e-03 2.16214e-01 3.43508e-03 9.14758e-02 5.92760e-01 5.51453e-01 5.73237e-01 5.55942e-01 5.19043e-01 4.61870e-01
6.60000e+01 1.05600e+03 -1.82100e+01 -3.44193e-01 1.18328e-01 9.67031e-01 -3.12445e-01 -3.63103e-01 2.04818e-01 9.67297e-01 -3.57361e-01 1.02410e-02 2.39515e-01 3.53363e-03 9.55944e-02 6.00372e-01 5.46406e-01 5.80600e-01 5.66028e-01 5.20224e-01 4.60530e-01
6.60000e+01 1.05700e+03 -1.90900e+01 -3.76993e-01 5.17348e-01 9.64605e-01 -4.82834e-01 -3.63103e-01 2.04818e-01 9.67297e-01 -3.57361e-01 1.02410e-02 2.39515e-01 3.53363e-03 9.55944e-02 6.00372e-01 5.46406e-01 5.80600e-01 5.66028e-01 5.20224e-01 4.60530e-01
6.60000e+01 1.05800e+03 -1.75900e+01 -3.54900e-01 9.30296e-02 9.68766e-01 -4.29180e-01 -3.63103e-01 2.04818e-01 9.67297e-01 -3.57361e-01 1.02410e-02 2.39515e-01 3.53363e-03 9.55944e-02 6.00372e-01 5.46406e-01 5.80600e-01 5.66028e-01 5.20224e-01 4.60530e-01
6.60000e+01 1.05900e+03 -1.63200e+01 -3.62501e-01 -2.64182e-01 9.73307e-01 -2.88689e-01 -3.63103e-01 2.04818e-01 9.67297e-01 -3.57361e-01 1.02410e-02 2.39515e-01 3.53363e-03 9.55944e-02 6.00372e-01 5.46406e-01 5.80600e-01 5.66028e-01 5.20224e-01 4.60530e-01
6.60000e+01 1.06000e+03 -1.94000e+01 -3.58088e-01 -4.76639e-02 9.65751e-01 -3.64919e-01 -3.63103e-01 2.04818e-01 9.67297e-01 -3.57361e-01 1.02410e-02 2.39515e-01 3.53363e-03 9.55944e-02 6.00372e-01 5.46406e-01 5.80600e-01 5.66028e-01 5.20224e-01 4.60530e-01
6.60000e+01 1.06100e+03 -2.10900e+01 -3.55609e-01 -1.03591e-03 9.64420e-01 -3.07640e-01 -3.63103e-01 2.04818e-01 9.67297e-01 -3.57361e-01 1.02410e-02 2.39515e-01 3.53363e-03 9.55944e-02 6.00372e-01 5.46406e-01 5.80600e-01 5.66028e-01 5.20224e-01 4.60530e-01
6.60000e+01 1.06200e+03 -1.39900e+01 -3.59971e-01 -2.55123e-01 9.65349e-01 -3.61803e-01 -3.63103e-01 2.04818e-01 9.67297e-01 -3.57361e-01 1.02410e-02 2.39515e-01 3.53363e-03 9.55944e-02 6.00372e-01 5.46406e-01 5.80600e-01 5.66028e-01 5.20224e-01 4.60530e-01
6.60000e+01 1.06300e+03 -1.82100e+01 -3.70620e-01 1.22253e-01 9.67875e-01 -4.31932e-01 -3.63103e-01 2.04818e-01 9.67297e-01 -3.57361e-01 1.02410e-02 2.39515e-01 3.53363e-03 9.55944e-02 6.00372e-01 5.46406e-01 5.80600e-01 5.66028e-01 5.20224e-01 4.60530e-01
6.60000e+01 1.06400e+03 -2.26100e+01 -3.63838e-01 5.17498e-01 9.60163e-01 -4.69732e-01 -3.63103e-01 2.04818e-01 9.67297e-01 -3.57361e-01 1.02410e-02 2.39515e-01 3.53363e-03 9.55944e-02 6.00372e-01 5.46406e-01 5.80600e-01 5.66028e-01 5.20224e-01 4.60530e-01
6.60000e+01 1.06500e+03 -1.49300e+01 -3.53664e-01 2.29152e-01 9.69639e-01 -4.01781e-01 -3.63103e-01 2.04818e-01 9.67297e-01 -3.57361e-01 1.02410e-02 2.39515e-01 3.53363e-03 9.55944e-02 6.00372e-01 5.46406e-01 5.80600e-01 5.66028e-01 5.20224e-01 4.60530e-01
6.60000e+01 1.06600e+03 -1.63200e+01 -3.63849e-01 1.35234e-01 9.64882e-01 -2.23017e-01 -3.63103e-01 2.04818e-01 9.67297e-01 -3.57361e-01 1.02410e-02 2.39515e-01 3.53363e-03 9.55944e-02 6.00372e-01 5.46406e-01 5.80600e-01 5.66028e-01 5.20224e-01 4.60530e-01
6.60000e+01 1.06700e+03 -1.62000e+01 -3.40007e-01 2.68949e-01 9.68267e-01 -4.82355e-01 -3.63103e-01 2.04818e-01 9.67297e-01 -3.57361e-01 1.02410e-02 2.39515e-01 3.53363e-03 9.55944e-02 6.00372e-01 5.46406e-01 5.80600e-01 5.66028e-01 5.20224e-01 4.60530e-01
6.60000e+01 1.06800e+03 -1.97100e+01 -3.66240e-01 2.75920e-01 9.73706e-01 -3.32845e-01 -3.63103e-01 2.04818e-01 9.67297e-01 -3.57361e-01 1.02410e-02 2.39515e-01 3.53363e-03 9.55944e-02 6.00372e-01 5.46406e-01 5.80600e-01 5.66028e-01 5.20224e-01 4.60530e-01
6.60000e+01 1.06900e+03 -1.81500e+01 -3.62578e-01 1.08799e-01 9.65305e-01 -3.41011e-01 -3.63103e-01 2.04818e-01 9.67297e-01 -3.57361e-01 1.02410e-02 2.39515e-01 3.53363e-03 9.55944e-02 6.00372e-01 5.46406e-01 5.80600e-01 5.66028e-01 5.20224e-01 4.60530e-01
6.60000e+01 1.07000e+03 -1.41500e+01 -3.66168e-01 4.85531e-01 9.64122e-01 -2.35324e-01 -3.63103e-01 2.04818e-01 9.67297e-01 -3.57361e-01 1.02410e-02 2.39515e-01 3.53363e-03 9.55944e-02 6.00372e-01 5.46406e-01 5.80600e-01 5.66028e-01 5.20224e-01 4.60530e-01
6.60000e+01 1.07100e+03 -2.29700e+01 -3.57734e-01 2.21859e-01 9.66525e-01 -3.34450e-01 -3.63103e-01 2.04818e-01 9.67297e-01 -3.57361e-01 1.02410e-02 2.39515e-01 3.53363e-03 9.55944e-02 6.00372e-01 5.46406e-01 5.80600e-01 5.66028e-01 5.20224e-01 4.60530e-01
6.70000e+01 1.07200e+03 -1.96200e+01 -3.64416e-01 3.20218e-01 9.67907e-01 -2.59965e-01 -3.61049e-01 2.60921e-01 9.64966e-01 -3.78055e-01 9.14898e-03 2.36512e-01 4.21438e-03 9.18660e-02 6.03433e-01 5.48214e-01 5.79405e-01 5.69990e-01 5.25866e-01 4.56495e-01
6.70000e+01 1.07300e+03 -1.64000e+01 -3.62594e-01 3.81901e-01 9.64529e-01 -5.26806e-01 -3.61049e-01 2.60921e-01 9.64966e-01 -3.78055e-01 9.14898e-03 2.36512e-01 4.21438e-03 9.18660e-02 6.03433e-01 5.48214e-01 5.79405e-01 5.69990e-01 5.25866e-01 4.56495e-01
6.70000e+01 1.07400e+03 -2.49000e+01 -3.52693e-01 2.16580e-01 9.61091e-01 -3.54004e-01 -3.61049e-01 2.60921e-01 9.64966e-01 -3.78055e-01 9.14898e-03 2.36512e-01 4.21438e-03 9.18660e-02 6.03433e-01 5.48214e-01 5.79405e-01 5.69990e-01 5.25866e-01 4.56495e-01
6.70000e+01 1.07500e+03 -2.35000e+01 -3.69295e-01 4.13199e-01 9.68967e-01 -3.37447e-01 -3.61049e-01 2.60921e-01 9.64966e-01 -3.78055e-01 9.14898e-03 2.36512e-01 4.21438e-03 9.18660e-02 6.03433e-01 5.48214e-01 5.79405e-01 5.69990e-01 5.25866e-01 4.56495e-01
6.70000e+01 1.07600e+03 -1.84900e+01 -3.74873e-01 3.21420e-01 9.64576e-01 -4.30355e-01 -3.61049e-01 2.60921e-01 9.64966e-01 -3.78055e-01 9.14898e-03 2.36512e-01 4.21438e-03 9.18660e-02 6.03433e-01 5.48214e-01 5.79405e-01 5.69990e-01 5.25866e-01 4.56495e-01
6.70000e+01 1.07700e+03 -1.60900e+01 -3.45776e-01 4.98333e-01 9.60193e-01 -3.60220e-01 -3.61049e-01 2.60921e-01 9.64966e-01 -3.78055e-01 9.14898e-03 2.36512e-01 4.21438e-03 9.18660e-02 6.03433e-01 5.48214e-01 5.79405e-01 5.69990e-01 5.25866e-01 4.56495e-01
6.70000e+01 1.07800e+03 -1.63300e+01 -3.59285e-01 4.20853e-01 9.63130e-01 -3.83394e-01 -3.61049e-01 2.60921e-01 9.64966e-01 -3.78055e-01 9.14898e-03 2.36512e-01 4.21438e-03 9.18660e-02 6.03433e-01 5.48214e-01 5.79405e-01 5.69990e-01 5.25866e-01 4.56495e-01
6.70000e+01 1.07900e+03 -1.89600e+01 -3.54700e-01 1.24792e-01 9.60983e-01 -2.68925e-01 -3.61049e-01 2.60921e-01 9.64966e-01 -3.78055e-01 9.14898e-03 2.36512e-01 4.21438e-03 9.18660e-02 6.03433e-01 5.48214e-01 5.79405e-01 5.69990e-01 5.25866e-01 4.56495e-01
6.70000e+01 1.08000e+03 -1.95300e+01 -3.59528e-01 3.89437e-01 9.60484e-01 -2.92576e-01 -3.61049e-01 2.60921e-01 9.64966e-01 -3.78055e-01 9.14898e-03 2.36512e-01 4.21438e-03 9.18660e-02 6.03433e-01 5.48214e-01 5.79405e-01 5.69990e-01 5.25866e-01 4.56495e-01
6.70000e+01 1.08100e+03 -1.79900e+01 -3.50632e-01 1.54589e-01 9.67235e-01 -3.29517e-01 -3.61049e-01 2.60921e-01 9.64966e-01 -3.78055e-01 9.14898e-03 2.36512e-01 4.21438e-03 9.18660e-02 6.03433e-01 5.48214e-01 5.79405e-01 5.69990e-01 5.25866e-01 4.56495e-01
6.70000e+01 1.08200e+03 -2.33300e+01 -3.57443e-01 7.47049e-02 9.62127e-01 -3.42671e-01 -3.61049e-01 2.60921e-01 9.64966e-01 -3.78055e-01 9.14898e-03 2.36512e-01 4.21438e-03 9.18660e-02 6.03433e-01 5.48214e-01 5.79405e-01 5.69990e-01 5.25866e-01 4.56495e-01
6.70000e+01 1.08300e+03 -2.27000e+01 -3.59798e-01 4.54884e-01 9.63721e-01 -3.64531e-01 -3.61049e-01 2.60921e-01 9.64966e-01 -3.78055e-01 9.14898e-03 2.36512e-01 4.21438e-03 9.18660e-02 6.03433e-01 5.48214e-01 5.79405e-01 5.69990e-01 5.25866e-01 4.56495e-01
6.70000e+01 1.08400e+03 -1.98300e+01 -3.63111e-01 1.10796e-01 9.61260e-01 -2.16919e-01 -3.61049e-01 2.60921e-01 9.64966e-01 -3.78055e-01 9.14898e-03 2.36512e-01 4.21438e-03 9.18660e-02 6.03433e-01 5.48214e-01 5.79405e-01 5.69990e-01 5.25866e-01 4.56495e-01
6.70000e+01 1.08500e+03 -1.60600e+01 -3.65322e-01 4.96500e-02 9.68814e-01 -4.19271e-01 -3.61049e-01 2.60921e-01 9.64966e-01 -3.78055e-01 9.14898e-03 2.36512e-01 4.21438e-03 9.18660e-02 6.03433e-01 5.48214e-01 5.79405e-01 5.69990e-01 5.25866e-01 4.56495e-01
6.70000e+01 1.08600e+03 -1.56000e+01 -3.61515e-01 2.61665e-01 9.63431e-01 -3.96784e-01 -3.61049e-01 2.60921e-01 9.64966e-01 -3.78055e-01 9.14898e-03 2.36512e-01 4.21438e-03 9.18660e-02 6.03433e-01 5.48214e-01 5.79405e-01 5.69990e-01 5.25866e-01 4.56495e-01
6.70000e+01 1.08700e+03 -2.09200e+01 -3.61938e-01 -1.31303e-01 9.70400e-01 -4.14481e-01 -3.61049e-01 2.60921e-01 9.64966e-01 -3.78055e-01 9.14898e-03 2.36512e-01 4.21438e-03 9.18660e-02 6.03433e-01 5.48214e-01 5.79405e-01 5.69990e-01 5.25866e-01 4.56495e-01
6.80000e+01 1.08800e+03 -1.73100e+01 -3.68377e-01 2.41309e-01 9.61224e-01 -2.89516e-01 -3.59607e-01 2.42960e-01 9.64263e-01 -3.50029e-01 7.75396e-03 2.29455e-01 4.63461e-03 8.00121e-02 6.05363e-01 5.54310e-01 5.74868e-01 5.75257e-01 5.31857e-01 4.53891e-01
6.80000e+01 1.08900e+03 -1.74900e+01 -3.50639e-01 4.07047e-01 9.59979e-01 -3.92779e-01 -3.59607e-01 2.42960e-01 9.64263e-01 -3.50029e-01 7.75396e-03 2.29455e-01 4.63461e-03 8.00121e-02 6.05363e-01 5.54310e-01 5.74868e-01 5.75257e-01 5.31857e-01 4.53891e-01
6.80000e+01 1.09000e+03 -1.86000e+01 -3.66914e-01 3.33796e-01 9.58810e-01 -3.03132e-01 -3.59607e-01 2.42960e-01 9.64263e-01 -3.50029e-01 7.75396e-03 2.29455e-01 4.63461e-03 8.00121e-02 6.05363e-01 5.54310e-01 5.74868e-01 5.75257e-01 5.31857e-01 4.53891e-01
6.80000e+01 1.09100e+03 -2.04500e+01 -3.55771e-01 1.35460e-01 9.57737e-01 -3.37832e-01 -3.59607e-01 2.42960e-01 9.64263e-01 -3.50029e-01 7.75396e-03 2.29455e-01 4.63461e-03 8.00121e-02 6.05363e-01 5.54310e-01 5.74868e-01 5.75257e-01 5.31857e-01 4.53891e-01
6.80000e+01 1.09200e+03 -1.50500e+01 -3.61631e-01 1.67735e-01 9.67452e-01 -4.63765e-01 -3.59607e-01 2.42960e-01 9.64263e-01 -3.50029e-01 7.75396e-03 2.29455e-01 4.63461e-03 8.00121e-02 6.05363e-01 5.54310e-01 5.74868e-01 5.75257e-01 5.31857e-01 4.53891e-01
6.80000e+01 1.09300e+03 -1.52200e+01 -3.61894e-01 3.94983e-01 9.68310e-01 -3.01343e-01 -3.59607e-01 2.42960e-01 9.64263e-01 -3.50029e-01 7.75396e-03 2.29455e-01 4.63461e-03 8.00121e-02 6.05363e-01 5.54310e-01 5.74868e-01 5.75257e-01 5.31857e-01 4.53891e-01
6.80000e+01 1.09400e+03 -1.51000e+01 -3.72773e-01 1.12979e-02 9.69203e-01 -3.33577e-01 -3.59607e-01 2.42960e-01 9.64263e-01 -3.50029e-01 7.75396e-03 2.29455e-01 4.63461e-03 8.00121e-02 6.05363e-01 5.54310e-01 5.74868e-01 5.75257e-01 5.31857e-01 4.53891e-01
6.80000e+01 1.09500e+03 -1.88600e+01 -3.54413e-01 -2.06633e-01 9.61269e-01 -2.93569e-01 -3.59607e-01 2.42960e-01 9.64263e-01 -3.50029e-01 7.75396e-03 2.29455e-01 4.63461e-03 8.00121e-02 6.05363e-01 5.54310e-01 5.74868e-01 5.75257e-01 5.31857e-01 4.53891e-01
6.80000e+01 1.09600e+03 -1.82400e+01 -3.52462e-01 4.01358e-01 9.68348e-01 -3.82236e-01 -3.59607e-01 2.42960e-01 9.64263e-01 -3.50029e-01 7.75396e-03 2.29455e-01 4.63461e-03 8.00121e-02 6.05363e-01 5.54310e-01 5.74868e-01 5.75257e-01 5.31857e-01 4.53891e-01
6.80000e+01 1.09700e+03 -1.96800e+01 -3.66828e-01 1.64459e-01 9.61044e-01 -3.32374e-01 -3.59607e-01 2.42960e-01 9.64263e-01 -3.50029e-01 7.75396e-03 2.29455e-01 4.63461e-03 8.00121e-02 6.05363e-01 5.54310e-01 5.74868e-01 5.75257e-01 5.31857e-01 4.53891e-01
6.80000e+01 1.09800e+03 -2.07700e+01 -3.70907e-01 4.69709e-01 9.63774e-01 -4.44233e-01 -3.59607e-01 2.42960e-01 9.64263e-01 -3.50029e-01 7.75396e-03 2.29455e-01 4.63461e-03 8.00121e-02 6.05363e-01 5.54310e-01 5.74868e-01 5.75257e-01 5.31857e-01 4.53891e-01
6.80000e+01 1.09900e+03 -1.73400e+01 -3.79956e-01 4.24684e-01 9.67365e-01 -2.84718e-01 -3.59607e-01 2.42960e-01 9.64263e-01 -3.50029e-01 7.75396e-03 2.29455e-01 4.63461e-03 8.00121e-02 6.05363e-01 5.54310e-01 5.74868e-01 5.75257e-01 5.31857e-01 4.53891e-01
6.80000e+01 1.10000e+03 -1.83900e+01 -3.59177e-01 2.55628e-01 9.65115e-01 -4.54893e-01 -3.59607e-01 2.42960e-01 9.64263e-01 -3.50029e-01 7.75396e-03 2.29455e-01 4.63461e-03 8.00121e-02 6.05363e-01 5.54310e-01 5.74868e-01 5.75257e-01 5.31857e-01 4.53891e-01
6.80000e+01 1.10100e+03 -2.01100e+01 -3.51869e-01 2.15852e-01 9.55031e-01 -3.07712e-01 -3.59607e-01 2.42960e-01 9.64263e-01 -3.50029e-01 7.75396e-03 2.29455e-01 4.63461e-03 8.00121e-02 6.05363e-01 5.54310e-01 5.74868e-01 5.75257e-01 5.31857e-01 4.53891e-01
6.80000e+01 1.10200e+03 -2.03900e+01 -3.62924e-01 3.10784e-01 9.67523e-01 -3.74885e-01 -3.59607e-01 2.42960e-01 9.64263e-01 -3.50029e-01 7.75396e-03 2.29455e-01 4.63461e-03 8.00121e-02 6.05363e-01 5.54310e-01 5.74868e-01 5.75257e-01 5.31857e-01 4.53891e-01
6.80000e+01 1.10300e+03 -2.42700e+01 -3.55880e-01 2.74475e-01 9.63090e-01 -3.46185e-01 -3.59607e-01 2.42960e-01 9.64263e-01 -3.50029e-01 7.75396e-03 2.29455e-01 4.63461e-03 8.00121e-02 6.05363e-01 5.54310e-01 5.74868e-01 5.75257e-01 5.31857e-01 4.53891e-01
6.90000e+01 1.10400e+03 -2.00700e+01 -3.71892e-01 2.74569e-01 9.61293e-01 -3.43510e-01 -3.59412e-01 2.66809e-01 9.62011e-01 -3.57331e-01 7.20560e-03 2.11771e-01 4.69662e-03 6.57290e-02 6.07776e-01 5.58427e-01 5.72933e-01 5.82233e-01 5.35856e-01 4.49093e-01
6.90000e+01 1.10500e+03 -1.90300e+01 -3.67410e-01 3.97885e-01 9.58109e-01 -2.43631e-01 -3.59412e-01 2.66809e-01 9.62011e-01 -3.57331e-01 7.20560e-03 2.11771e-01 4.69662e-03 6.57290e-02 6.07776e-01 5.58427e-01 5.72933e-01 5.82233e-01 5.35856e-01 4.49093e-01
6.90000e+01 1.10600e+03 -2.25100e+01 -3.57444e-01 2.37343e-01 9.65616e-01 -3.26771e-01 -3.59412e-01 2.66809e-01 9.62011e-01 -3.57331e-01 7.20560e-03 2.11771e-01 4.69662e-03 6.57290e-02 6.07776e-01 5.58427e-01 5.72933e-01 5.82233e-01 5.35856e-01 4.49093e-01
6.90000e+01 1.10700e+03 -1.67300e+01 -3.73663e-01 2.57390e-01 9.67878e-01 -4.44421e-01 -3.59412e-01 2.66809e-01 9.62011e-01 -3.57331e-01 7.20560e-03 2.11771e-01 4.69662e-03 6.57290e-02 6.07776e-01 5.58427e-01 5.72933e-01 5.82233e-01 5.35856e-01 4.49093e-01
6.90000e+01 1.10800e+03 -2.27000e+01 -3.65591e-01 1.25431e-01 9.58802e-01 -3.38069e-01 -3.59412e-01 2.66809e-01 9.62011e-01 -3.57331e-01 7.20560e-03 2.11771e-01 4.69662e-03 6.57290e-02 6.07776e-01 5.58427e-01 5.72933e-01 5.82233e-01 5.35856e-01 4.49093e-01
6.90000e+01 1.10900e+03 -1.34500e+01 -3.48934e-01 -5.78153e-02 9.64415e-01 -3.53551e-01 -3.59412e-01 2.66809e-01 9.62011e-01 -3.57331e-01 7.20560e-03 2.11771e-01 4.69662e-03 6.57290e-02 6.07776e-01 5.58427e-01 5.72933e-01 5.82233e-01 5.35856e-01 4.49093e-01
6.90000e+01 1.11000e+03 -1.88200e+01 -3.62396e-01 5.01143e-01 9.64919e-01 -4.83681e-01 -3.59412e-01 2.66809e-01 9.62011e-01 -3.57331e-01 7.20560e-03 2.11771e-01 4.69662e-03 6.57290e-02 6.07776e-01 5.58427e-01 5.72933e-01 5.82233e-01 5.35856e-01 4.49093e-01
6.90000e+01 1.11100e+03 -1.98600e+01 -3.65253e-01 3.67222e-01 9.55787e-01 -2.84726e-01 -3.59412e-01 2.66809e-01 9.62011e-01 -3.57331e-01 7.20560e-03 2.11771e-01 4.69662e-03 6.57290e-02 6.07776e-01 5.58427e-01 5.72933e-01 5.82233e-01 5.35856e-01 4.49093e-01
6.90000e+01 1.11200e+03 -1.82100e+01 -3.60219e-01 1.18792e-01 9.60229e-01 -3.43109e-01 -3.59412e-01 2.66809e-01 9.62011e-01 -3.57331e-01 7.20560e-03 2.11771e-01 4.69662e-03 6.57290e-02 6.07776e-01 5.58427e-01 5.72933e-01 5.82233e-01 5.35856e-01 4.49093e-01
6.90000e+01 1.11300e+03 -2.49600e+01 -3.49560e-01 2.87210e-01 9.63603e-01 -3.53963e-01 -3.59412e-01 2.66809e-01 9.62011e-01 -3.57331e-01 7.20560e-03 2.11771e-01 4.69662e-03 6.57290e-02 6.07776e-01 5.58427e-01 5.72933e-01 5.82233e-01 5.35856e-01 4.49093e-01
6.90000e+01 1.11400e+03 -1.96400e+01 -3.62346e-01 5.62753e-01 9.69859e-01 -4.12225e-01 -3.59412e-01 2.66809e-01 9.62011e-01 -3.57331e-01 7.20560e-03 2.11771e-01 4.69662e-03 6.57290e-02 6.07776e-01 5.58427e-01 5.72933e-01 5.82233e-01 5.35856e-01 4.49093e-01
6.90000e+01 1.11500e+03 -1.59200e+01 -3.70028e-01 4.60798e-01 9.64134e-01 -3.41929e-01 -3.59412e-01 2.66809e-01 9.62011e-01 -3.57331e-01 7.20560e-03 2.11771e-01 4.69662e-03 6.57290e-02 6.07776e-01 5.58427e-01 5.72933e-01 5.82233e-01 5.35856e-01 4.49093e-01
6.90000e+01 1.11600e+03 -2.06100e+01 -3.59596e-01 1.20243e-01 9.65632e-01 -3.14828e-01 -3.59412e-01 2.66809e-01 9.62011e-01 -3.57331e-01 7.20560e-03 2.11771e-01 4.69662e-03 6.57290e-02 6.07776e-01 5.58427e-01 5.72933e-01 5.82233e-01 5.35856e-01 4.49093e-01
6.90000e+01 1.11700e+03 -1.82800e+01 -3.56710e-01 9.52921e-02 9.59164e-01 -3.20694e-01 -3.59412e-01 2.66809e-01 9.62011e-01 -3.57331e-01 7.20560e-03 2.11771e-01 4.69662e-03 6.57290e-02 6.07776e-01 5.58427e-01 5.72933e-01 5.82233e-01 5.35856e-01 4.49093e-01
6.90000e+01 1.11800e+03 -1.45900e+01 -3.58199e-01 1.23641e-01 9.62575e-01 -3.87274e-01 -3.59412e-01 2.66809e-01 9.62011e-01 -3.57331e-01 7.20560e-03 2.11771e-01 4.69662e-03 6.57290e-02 6.07776e-01 5.58427e-01 5.72933e-01 5.82233e-01 5.35856e-01 4.49093e-01
6.90000e+01 1.11900e+03 -1.75300e+01 -3.65197e-01 1.05016e-01 9.65793e-01 -2.55082e-01 -3.59412e-01 2.66809e-01 9.62011e-01 -3.57331e-01 7.20560e-03 2.11771e-01 4.69662e-03 6.57290e-02 6.07776e-01 5.58427e-01 5.72933e-01 5.82233e-01 5.35856e-01 4.49093e-01
7.00000e+01 1.12000e+03 -1.66500e+01 -3.61919e-01 4.27950e-01 9.58294e-01 -2.75475e-01 -3.58275e-01 2.42416e-01 9.62851e-01 -3.38973e-01 8.40473e-03 1.88059e-01 4.78663e-03 5.38736e-02 6.05988e-01 5.56719e-01 5.72394e-01 5.81403e-01 5.40184e-01 4.44073e-01
7.00000e+01 1.12100e+03 -1.69300e+01 -3.52859e-01 2.66230e-01 9.59924e-01 -4.07167e-01 -3.58275e-01 2.42416e-01 9.62851e-01 -3.38973e-01 8.40473e-03 1.88059e-01 4.78663e-03 5.38736e-02 6.05988e-01 5.56719e-01 5.72394e-01 5.81403e-01 5.40184e-01 4.44073e-01
7.00000e+01 1.12200e+03 -1.89300e+01 -3.62947e-01 1.52891e-01 9.66777e-01 -4.06330e-01 -3.58275e-01 2.42416e-01 9.62851e-01 -3.38973e-01 8.40473e-03 1.88059e-01 4.78663e-03 5.38736e-02 6.05988e-01 5.56719e-01 5.72394e-01 5.81403e-01 5.40184e-01 4.44073e-01
7.00000e+01 1.12300e+03 -2.27400e+01 -3.45435e-01 3.05116e-01 9.63963e-01 -3.05515e-01 -3.58275e-01 2.42416e-01 9.62851e-01 -3.38973e-01 8.40473e-03 1.88059e-01 4.78663e-03 5.38736e-02 6.05988e-01 5.56719e-01 5.72394e-01 5.81403e-01 5.40184e-01 4.44073e-01
7.00000e+01 1.12400e+03 -2.02700e+01 -3.66528e-01 3.51691e-01 9.60121e-01 -3.60524e-01 -3.58275e-01 2.42416e-01 9.62851e-01 -3.38973e-01 8.40473e-03 1.88059e-01 4.78663e-03 5.38736e-02 6.05988e-01 5.56719e-01 5.72394e-01 5.81403e-01 5.40184e-01 4.44073e-01
7.00000e+01 1.12500e+03 -2.49800e+01 -3.58196e-01 2.80954e-01 9.65933e-01 -3.59597e-01 -3.58275e-01 2.42416e-01 9.62851e-01 -3.38973e-01 8.40473e-03 1.88059e-01 4.78663e-03 5.38736e-02 6.05988e-01 5.56719e-01 5.72394e-01 5.81403e-01 5.40184e-01 4.44073e-01
7.00000e+01 1.12600e+03 -1.80700e+01 -3.58253e-01 3.13848e-01 9.59497e-01 -3.37556e-01 -3.58275e-01 2.42416e-01 9.62851e-01 -3.38973e-01 8.40473e-03 1.88059e-01 4.78663e-03 5.38736e-02 6.05988e-01 5.56719e-01 5.72394e-01 5.81403e-01 5.40184e-01 4.44073e-01
7.00000e+01 1.12700e+03 -2.18600e+01 -3.57647e-01 3.34153e-01 9.66067e-01 -3.46902e-01 -3.58275e-01 2.42416e-01 9.62851e-01 -3.38973e-01 8.40473e-03 1.88059e-01 4.78663e-03 5.38736e-02 6.05988e-01 5.56719e-01 5.72394e-01 5.81403e-01 5.40184e-01 4.44073e-01
7.00000e+01 1.12800e+03 -1.90200e+01 -3.51585e-01 4.11947e-01 9.64457e-01 -3.52148e-01 -3.58275e-01 2.42416e-01 9.62851e-01 -3.38973e-01 8.40473e-03 1.88059e-01 4.78663e-03 5.38736e-02 6.05988e-01 5.56719e-01 5.72394e-01 5.81403e-01 5.40184e-01 4.44073e-01
7.00000e+01 1.12900e+03 -2.26400e+01 -3.51006e-01 3.78040e-02 9.63533e-01 -3.85774e-01 -3.58275e-01 2.42416e-01 9.62851e-01 -3.38973e-01 8.40473e-03 1.88059e-01 4.78663e-03 5.38736e-02 6.05988e-01 5.56719e-01 5.72394e-01 5.81403e-01 5.40184e-01 4.44073e-01
7.00000e+01 1.13000e+03 -2.33800e+01 -3.52583e-01 2.58983e-02 9.54676e-01 -2.60128e-01 -3.58275e-01 2.42416e-01 9.62851e-01 -3.38973e-01 8.40473e-03 1.88059e-01 4.78663e-03 5.38736e-02 6.05988e-01 5.56719e-01 5.72394e-01 5.81403e-01 5.40184e-01 4.44073e-01
7.00000e+01 1.13100e+03 -2.04900e+01 -3.61539e-01 3.61022e-01 9.66220e-01 -4.26407e-01 -3.58275e-01 2.42416e-01 9.62851e-01 -3.38973e-01 8.40473e-03 1.88059e-01 4.78663e-03 5.38736e-02 6.05988e-01 5.56719e-01 5.72394e-01 5.81403e-01 5.40184e-01 4.44073e-01
7.00000e+01 1.13200e+03 -1.57600e+01 -3.57530e-01 3.20563e-01 9.62807e-01 -2.72752e-01 -3.58275e-01 2.42416e-01 9.62851e-01 -3.38973e-01 8.40473e-03 1.88059e-01 4.78663e-03 5.38736e-02 6.05988e-01 5.56719e-01 5.72394e-01 5.81403e-01 5.40184e-01 4.44073e-01
7.00000e+01 1.13300e+03 -1.97500e+01 -3.53629e-01 1.85515e-01 9.62302e-01 -3.23484e-01 -3.58275e-01 2.42416e-01 9.62851e-01 -3.38973e-01 8.40473e-03 1.88059e-01 4.78663e-03 5.38736e-02 6.05988e-01 5.56719e-01 5.72394e-01 5.81403e-01 5.40184e-01 4.44073e-01
7.00000e+01 1.13400e+03 -2.02200e+01 -3.38780e-01 1.03508e-02 9.59364e-01 -3.21788e-01 -3.58275e-01 2.42416e-01 9.62851e-01 -3.38973e-01 8.40473e-03 1.88059e-01 4.78663e-03 5.38736e-02 6.05988e-01 5.56719e-01 5.72394e-01 5.81403e-01 5.40184e-01 4.44073e-01
7.00000e+01 1.13500e+03 -1.88700e+01 -3.56511e-01 1.21570e-01 9.65448e-01 -3.51914e-01 -3.58275e-01 2.42416e-01 9.62851e-01 -3.38973e-01 8.40473e-03 1.88059e-01 4.78663e-03 5.38736e-02 6.05988e-01 5.56719e-01 5.72394e-01 5.81403e-01 5.40184e-01 4.44073e-01
7.10000e+01 1.13600e+03 -2.09300e+01 -3.60064e-01 3.50499e-01 9.56977e-01 -3.37766e-01 -3.53705e-01 1.99930e-01 9.62777e-01 -3.34427e-01 8.85124e-03 1.72423e-01 4.86634e-03 4.79242e-02 6.03176e-01 5.47488e-01 5.76458e-01 5.77727e-01 5.43057e-01 4.39528e-01
7.10000e+01 1.13700e+03 -2.05900e+01 -3.52552e-01 2.73191e-01 9.54398e-01 -3.38123e-01 -3.53705e-01 1.99930e-01 9.62777e-01 -3.34427e-01 8.85124e-03 1.72423e-01 4.86634e-03 4.79242e-02 6.03176e-01 5.47488e-01 5.76458e-01 5.77727e-01 5.43057e-01 4.39528e-01
7.10000e+01 1.13800e+03 -1.96700e+01 -3.54439e-01 3.93122e-01 9.65461e-01 -3.00228e-01 -3.53705e-01 1.99930e-01 9.62777e-01 -3.34427e-01 8.85124e-03 1.72423e-01 4.86634e-03 4.79242e-02 6.03176e-01 5.47488e-01 5.76458e-01 5.77727e-01 5.43057e-01 4.39528e-01
7.10000e+01 1.13900e+03 -1.55300e+01 -3.46758e-01 3.80473e-01 9.59272e-01 -3.64121e-01 -3.53705e-01 1.99930e-01 9.62777e-01 -3.34427e-01 8.85124e-03 1.72423e-01 4.86634e-03 4.79242e-02 6.03176e-01 5.47488e-01 5.76458e-01 5.77727e-01 5.43057e-01 4.39528e-01
7.10000e+01 1.14000e+03 -1.88700e+01 -3.53510e-01 3.64605e-01 9.61805e-01 -2.97179e-01 -3.53705e-01 1.99930e-01 9.62777e-01 -3.34427e-01 8.85124e-03 1.72423e-01 4.86634e-03 4.79242e-02 6.03176e-01 5.47488e-01 5.76458e-01 5.77727e-01 5.43057e-01 4.39528e-01
7.10000e+01 1.14100e+03 -2.01900e+01 -3.49470e-01 2.02227e-01 9.53109e-01 -3.47645e-01 -3.53705e-01 1.99930e-01 9.62777e-01 -3.34427e-01 8.85124e-03 1.72423e-01 4.86634e-03 4.79242e-02 6.03176e-01 5.47488e-01 5.76458e-01 5.77727e-01 5.43057e-01 4.39528e-01
7.10000e+01 1.14200e+03 -2.18100e+01 -3.57967e-01 2.28966e-01 9.63818e-01 -3.22829e-01 -3.53705e-01 1.99930e-01 9.62777e-01 -3.34427e-01 8.85124e-03 1.72423e-01 4.86634e-03 4.79242e-02 6.03176e-01 5.47488e-01 5.76458e-01 5.77727e-01 5.43057e-01 4.39528e-01
7.10000e+01 1.14300e+03 -1.22800e+01 -3.57004e-01 2.74673e-01 9.65630e-01 -3.68536e-01 -3.53705e-01 1.99930e-01 9.62777e-01 -3.34427e-01 8.85124e-03 1.72423e-01 4.86634e-03 4.79242e-02 6.03176e-01 5.47488e-01 5.76458e-01 5.77727e-01 5.43057e-01 4.39528e-01
7.10000e+01 1.14400e+03 -1.40500e+01 -3.54804e-01 2.61043e-01 9.64066e-01 -3.59966e-01 -3.53705e-01 1.99930e-01 9.62777e-01 -3.34427e-01 8.85124e-03 1.72423e-01 4.86634e-03 4.79242e-02 6.03176e-01 5.47488e-01 5.76458e-01 5.77727e-01 5.43057e-01 4.39528e-01
7.10000e+01 1.14500e+03 -1.67400e+01 -3.56181e-01 2.83763e-01 9.58522e-01 -2.55902e-01 -3.53705e-01 1.99930e-01 9.62777e-01 -3.34427e-01 8.85124e-03 1.72423e-01 4.86634e-03 4.79242e-02 6.03176e-01 5.47488e-01 5.76458e-01 5.77727e-01 5.43057e-01 4.39528e-01
7.10000e+01 1.14600e+03 -1.71100e+01 -3.61944e-01 2.57308e-01 9.59518e-01 -3.32702e-01 -3.53705e-01 1.99930e-01 9.62777e-01 -3.34427e-01 8.85124e-03 1.72423e-01 4.86634e-03 4.79242e-02 6.03176e-01 5.47488e-01 5.76458e-01 5.77727e-01 5.43057e-01 4.39528e-01
7.10000e+01 1.14700e+03 -2.26000e+01 -3.52349e-01 2.52817e-01 9.58168e-01 -3.15870e-01 -3.53705e-01 1.99930e-01 9.62777e-01 -3.34427e-01 8.85124e-03 1.72423e-01 4.86634e-03 4.79242e-02 6.03176e-01 5.47488e-01 5.76458e-01 5.77727e-01 5.43057e-01 4.39528e-01
7.10000e+01 1.14800e+03 -2.34100e+01 -3.42743e-01 1.93682e-01 9.63572e-01 -3.11856e-01 -3.53705e-01 1.99930e-01 9.62777e-01 -3.34427e-01 8.85124e-03 1.72423e-01 4.86634e-03 4.79242e-02 6.03176e-01 5.47488e-01 5.76458e-01 5.77727e-01 5.43057e-01 4.39528e-01
7.10000e+01 1.14900e+03 -1.66700e+01 -3.42419e-01 -5.38567e-02 9.61241e-01 -3.22056e-01 -3.53705e-01 1.99930e-01 9.62777e-01 -3.34427e-01 8.85124e-03 1.72423e-01 4.86634e-03 4.79242e-02 6.03176e-01 5.47488e-01 5.76458e-01 5.77727e-01 5.43057e-01 4.39528e-01
7.10000e+01 1.15000e+03 -1.73200e+01 -3.49849e-01 3.87480e-01 9.61962e-01 -4.06327e-01 -3.53705e-01 1.99930e-01 9.62777e-01 -3.34427e-01 8.85124e-03 1.72423e-01 4.86634e-03 4.79242e-02 6.03176e-01 5.47488e-01 5.76458e-01 5.77727e-01 5.43057e-01 4.39528e-01
7.10000e+01 1.15100e+03 -2.16100e+01 -3.67170e-01 2.35956e-01 9.63066e-01 -3.59338e-01 -3.53705e-01 1.99930e-01 9.62777e-01 -3.34427e-01 8.85124e-03 1.72423e-01 4.86634e-03 4.79242e-02 6.03176e-01 5.47488e-01 5.76458e-01 5.77727e-01 5.43057e-01 4.39528e-01
7.20000e+01 1.15200e+03 -1.93900e+01 -3.42981e-01 5.66020e-02 9.65754e-01 -2.94725e-01 -3.53791e-01 2.49554e-01 9.60401e-01 -3.27530e-01 8.95881e-03 1.51629e-01 5.10627e-03 4.23567e-02 6.01320e-01 5.39776e-01 5.79507e-01 5.73004e-01 5.43553e-01 4.33151e-01
7.20000e+01 1.15300e+03 -2.09800e+01 -3.58262e-01 4.88228e-01 9.60405e-01 -3.43300e-01 -3.53791e-01 2.49554e-01 9.60401e-01 -3.27530e-01 8.95881e-03 1.51629e-01 5.10627e-03 4.23567e-02 6.01320e-01 5.39776e-01 5.79507e-01 5.73004e-01 5.43553e-01 4.33151e-01
7.20000e+01 1.15400e+03 -2.12600e+01 -3.48707e-01 1.23584e-01 9.66186e-01 -3.06724e-01 -3.53791e-01 2.49554e-01 9.60401e-01 -3.27530e-01 8.95881e-03 1.51629e-01 5.10627e-03 4.23567e-02 6.01320e-01 5.39776e-01 5.79507e-01 5.73004e-01 5.43553e-01 4.33151e-01
7.20000e+01 1.15500e+03 -1.71600e+01 -3.55682e-01 6.10924e-02 9.59170e-01 -3.00455e-01 -3.53791e-01 2.49554e-01 9.60401e-01 -3.27530e-01 8.95881e-03 1.51629e-01 5.10627e-03 4.23567e-02 6.01320e-01 5.39776e-01 5.79507e-01 5.73004e-01 5.43553e-01 4.33151e-01
7.20000e+01 1.15600e+03 -2.12000e+01 -3.57579e-01 3.03159e-01 9.63705e-01 -3.60054e-01 -3.53791e-01 2.49554e-01 9.60401e-01 -3.27530e-01 8.95881e-03 1.51629e-01 5.10627e-03 4.23567e-02 6.01320e-01 5.39776e-01 5.79507e-01 5.73004e-01 5.43553e-01 4.33151e-01
7.20000e+01 1.15700e+03 -1.48400e+01 -3.62936e-01 3.53279e-02 9.72121e-01 -3.75601e-01 -3.53791e-01 2.49554e-01 9.60401e-01 -3.27530e-01 8.95881e-03 1.51629e-01 5.10627e-03 4.23567e-02 6.01320e-01 5.39776e-01 5.79507e-01 5.73004e-01 5.43553e-01 4.33151e-01
7.20000e+01 1.15800e+03 -1.57500e+01 -3.51148e-01 3.51288e-01 9.57804e-01 -2.91857e-01 -3.53791e-01 2.49554e-01 9.60401e-01 -3.27530e-01 8.95881e-03 1.51629e-01 5.10627e-03 4.23567e-02 6.01320e-01 5.39776e-01 5.79507e-01 5.73004e-01 5.43553e-01 4.33151e-01
7.20000e+01 1.15900e+03 -1.75100e+01 -3.52631e-01 3.69231e-01 9.57680e-01 -3.09867e-01 -3.53791e-01 2.49554e-01 9.60401e-01 -3.27530e-01 8.95881e-03 1.51629e-01 5.10627e-03 4.23567e-02 6.01320e-01 5.39776e-01 5.79507e-01 5.73004e-01 5.43553e-01 4.33151e-01
7.20000e+01 1.16000e+03 -1.99100e+01 -3.51158e-01 1.14416e-01 9.56838e-01 -3.52732e-01 -3.53791e-01 2.49554e-01 9.60401e-01 -3.27530e-01 8.95881e-03 1.51629e-01 5.10627e-03 4.23567e-02 6.01320e-01 5.39776e-01 5.79507e-01 5.73004e-01 5.43553e-01 4.33151e-01
7.20000e+01 1.16100e+03 -1.67300e+01 -3.61845e-01 3.15655e-01 9.60827e-01 -2.86809e-01 -3.53791e-01 2.49554e-01 9.60401e-01 -3.27530e-01 8.95881e-03 1.51629e-01 5.10627e-03 4.23567e-02 6.01320e-01 5.39776e-01 5.79507e-01 5.73004e-01 5.43553e-01 4.33151e-01
7.20000e+01 1.16200e+03 -1.80500e+01 -3.63501e-01 1.75444e-01 9.58544e-01 -3.72268e-01 -3.53791e-01 2.49554e-01 9.60401e-01 -3.27530e-01 8.95881e-03 1.51629e-01 5.10627e-03 4.23567e-02 6.01320e-01 5.39776e-01 5.79507e-01 5.73004e-01 5.43553e-01 4.33151e-01
7.20000e+01 1.16300e+03 -1.91200e+01 -3.46685e-01 1.33895e-01 9.67038e-01 -3.13744e-01 -3.53791e-01 2.49554e-01 9.60401e-01 -3.27530e-01 8.95881e-03 1.51629e-01 5.10627e-03 4.23567e-02 6.01320e-01 5.39776e-01 5.79507e-01 5.73004e-01 5.43553e-01 4.33151e-01
7.20000e+01 1.16400e+03 -1.89600e+01 -3.58059e-01 2.90846e-01 9.60582e-01 -2.95539e-01 -3.53791e-01 2.49554e-01 9.60401e-01 -3.27530e-01 8.95881e-03 1.51629e-01 5.10627e-03 4.23567e-02 6.01320e-01 5.39776e-01 5.79507e-01 5.73004e-01 5.43553e-01 4.33151e-01
7.20000e+01 1.16500e+03 -1.61400e+01 -3.54994e-01 3.17387e-01 9.52343e-01 -2.65230e-01 -3.53791e-01 2.49554e-01 9.60401e-01 -3.27530e-01 8.95881e-03 1.51629e-01 5.10627e-03 4.23567e-02 6.01320e-01 5.39776e-01 5.79507e-01 5.73004e-01 5.43553e-01 4.33151e-01
7.20000e+01 1.16600e+03 -1.89600e+01 -3.47148e-01 3.09070e-01 9.65074e-01 -2.98673e-01 -3.53791e-01 2.49554e-01 9.60401e-01 -3.27530e-01 8.95881e-03 1.51629e-01 5.10627e-03 4.23567e-02 6.01320e-01 5.39776e-01 5.79507e-01 5.73004e-01 5.43553e-01 4.33151e-01
7.20000e+01 1.16700e+03 -1.90600e+01 -3.58948e-01 3.39443e-01 9.55682e-01 -3.46245e-01 -3.53791e-01 2.49554e-01 9.60401e-01 -3.27530e-01 8.95881e-03 1.51629e-01 5.10627e-03 4.23567e-02 6.01320e-01 5.39776e-01 5.79507e-01 5.73004e-01 5.43553e-01 4.33151e-01
7.30000e+01 1.16800e+03 -2.10200e+01 -3.48663e-01 2.51676e-01 9.54674e-01 -3.20097e-01 -3.53049e-01 2.53154e-01 9.62684e-01 -3.31220e-01 8.05731e-03 1.40279e-01 5.31353e-03 3.64412e-02 6.02352e-01 5.37564e-01 5.78090e-01 5.65706e-01 5.44871e-01 4.24380e-01
7.30000e+01 1.16900e+03 -1.91600e+01 -3.66323e-01 3.29407e-01 9.67170e-01 -3.22861e-01 -3.53049e-01 2.53154e-01 9.62684e-01 -3.31220e-01 8.05731e-03 1.40279e-01 5.31353e-03 3.64412e-02 6.02352e-01 5.37564e-01 5.78090e-01 5.65706e-01 5.44871e-01 4.24380e-01
7.30000e+01 1.17000e+03 -2.12000e+01 -3.48946e-01 3.49500e-01 9.68103e-01 -3.66345e-01 -3.53049e-01 2.53154e-01 9.62684e-01 -3.31220e-01 8.05731e-03 1.40279e-01 5.31353e-03 3.64412e-02 6.02352e-01 5.37564e-01 5.78090e-01 5.65706e-01 5.44871e-01 4.24380e-01
7.30000e+01 1.17100e+03 -1.77900e+01 -3.47391e-01 3.47714e-01 9.67176e-01 -3.08420e-01 -3.53049e-01 2.53154e-01 9.62684e-01 -3.31220e-01 8.05731e-03 1.40279e-01 5.31353e-03 3.64412e-02 6.02352e-01 5.37564e-01 5.78090e-01 5.65706e-01 5.44871e-01 4.24380e-01
7.30000e+01 1.17200e+03 -2.11600e+01 -3.52446e-01 3.05709e-01 9.64471e-01 -2.92602e-01 -3.53049e-01 2.53154e-01 9.62684e-01 -3.31220e-01 8.05731e-03 1.40279e-01 5.31353e-03 3.64412e-02 6.02352e-01 5.37564e-01 5.78090e-01 5.65706e-01 5.44871e-01 4.24380e-01
7.30000e+01 1.17300e+03 -1.97200e+01 -3.57883e-01 4.11076e-01 9.61586e-01 -3.36204e-01 -3.53049e-01 2.53154e-01 9.62684e-01 -3.31220e-01 8.05731e-03 1.40279e-01 5.31353e-03 3.64412e-02 6.02352e-01 5.37564e-01 5.78090e-01 5.65706e-01 5.44871e-01 4.24380e-01
7.30000e+01 1.17400e+03 -1.89500e+01 -3.52003e-01 7.97551e-02 9.62251e-01 -3.27869e-01 -3.53049e-01 2.53154e-01 9.62684e-01 -3.31220e-01 8.05731e-03 1.40279e-01 5.31353e-03 3.64412e-02 6.02352e-01 5.37564e-01 5.78090e-01 5.65706e-01 5.44871e-01 4.24380e-01
7.30000e+01 1.17500e+03 -2.03500e+01 -3.51164e-01 2.87093e-01 9.60774e-01 -3.26181e-01 -3.53049e-01 2.53154e-01 9.62684e-01 -3.31220e-01 8.05731e-03 1.40279e-01 5.31353e-03 3.64412e-02 6.02352e-01 5.37564e-01 5.78090e-01 5.65706e-01 5.44871e-01 4.24380e-01
7.30000e+01 1.17600e+03 -1.50000e+01 -3.52330e-01 2.57082e-01 9.63191e-01 -3.44145e-01 -3.53049e-01 2.53154e-01 9.62684e-01 -3.31220e-01 8.05731e-03 1.40279e-01 5.31353e-03 3.64412e-02 6.02352e-01 5.37564e-01 5.78090e-01 5.65706e-01 5.44871e-01 4.24380e-01
7.30000e+01 1.17700e+03 -1.88400e+01 -3.45849e-01 3.29704e-01 9.60883e-01 -3.18027e-01 -3.53049e-01 2.53154e-01 9.62684e-01 -3.31220e-01 8.05731e-03 1.40279e-01 5.31353e-03 3.64412e-02 6.02352e-01 5.37564e-01 5.78090e-01 5.65706e-01 5.44871e-01 4.24380e-01
7.30000e+01 1.17800e+03 -2.11200e+01 -3.62372e-01 4.13814e-01 9.67805e-01 -3.32330e-01 -3.53049e-01 2.53154e-01 9.62684e-01 -3.31220e-01 8.05731e-03 1.40279e-01 5.31353e-03 3.64412e-02 6.02352e-01 5.37564e-01 5.78090e-01 5.65706e-01 5.44871e-01 4.24380e-01
7.30000e+01 1.17900e+03 -2.25200e+01 -3.57480e-01 3.11820e-01 9.69317e-01 -3.72114e-01 -3.53049e-01 2.53154e-01 9.62684e-01 -3.31220e-01 8.05731e-03 1.40279e-01 5.31353e-03 3.64412e-02 6.02352e-01 5.37564e-01 5.78090e-01 5.65706e-01 5.44871e-01 4.24380e-01
7.30000e+01 1.18000e+03 -1.88600e+01 -3.58653e-01 5.51296e-02 9.72536e-01 -3.31820e-01 -3.53049e-01 2.53154e-01 9.62684e-01 -3.31220e-01 8.05731e-03 1.40279e-01 5.31353e-03 3.64412e-02 6.02352e-01 5.37564e-01 5.78090e-01 5.65706e-01 5.44871e-01 4.24380e-01
7.30000e+01 1.18100e+03 -2.25600e+01 -3.46088e-01 2.36196e-01 9.55414e-01 -3.18038e-01 -3.53049e-01 2.53154e-01 9.62684e-01 -3.31220e-01 8.05731e-03 1.40279e-01 5.31353e-03 3.64412e-02 6.02352e-01 5.37564e-01 5.78090e-01 5.65706e-01 5.44871e-01 4.24380e-01
7.30000e+01 1.18200e+03 -2.19900e+01 -3.52822e-01 1.73067e-01 9.63158e-01 -3.29881e-01 -3.53049e-01 2.53154e-01 9.62684e-01 -3.31220e-01 8.05731e-03 1.40279e-01 5.31353e-03 3.64412e-02 6.02352e-01 5.37564e-01 5.78090e-01 5.65706e-01 5.44871e-01 4.24380e-01
7.30000e+01 1.18300e+03 -2.00600e+01 -3.44260e-01 3.31585e-01 9.63790e-01 -3.19585e-01 -3.53049e-01 2.53154e-01 9.62684e-01 -3.31220e-01 8.05731e-03 1.40279e-01 5.31353e-03 3.64412e-02 6.02352e-01 5.37564e-01 5.78090e-01 5.65706e-01 5.44871e-01 4.24380e-01
7.40000e+01 1.18400e+03 -2.06400e+01 -3.48258e-01 1.70471e-01 9.56436e-01 -3.37339e-01 -3.52398e-01 2.79331e-01 9.63067e-01 -3.35574e-01 6.78463e-03 1.29823e-01 5.58088e-03 3.21355e-02 6.05724e-01 5.35721e-01 5.77203e-01 5.63017e-01 5.46438e-01 4.16527e-01
7.40000e+01 1.18500e+03 -1.56000e+01 -3.60278e-01 2.38079e-01 9.67783e-01 -3.68427e-01 -3.52398e-01 2.79331e-01 9.63067e-01 -3.35574e-01 6.78463e-03 1.29823e-01 5.58088e-03 3.21355e-02 6.05724e-01 5.35721e-01 5.77203e-01 5.63017e-01 5.46438e-01 4.16527e-01
7.40000e+01 1.18600e+03 -1.56200e+01 -3.42119e-01 2.17897e-01 9.64368e-01 -3.17171e-01 -3.52398e-01 2.79331e-01 9.63067e-01 -3.35574e-01 6.78463e-03 1.29823e-01 5.58088e-03 3.21355e-02 6.05724e-01 5.35721e-01 5.77203e-01 5.63017e-01 5.46438e-01 4.16527e-01
7.40000e+01 1.18700e+03 -2.03700e+01 -3.42127e-01 1.60507e-01 9.63404e-01 -3.39592e-01 -3.52398e-01 2.79331e-01 9.63067e-01 -3.35574e-01 6.78463e-03 1.29823e-01 5.58088e-03 3.21355e-02 6.05724e-01 5.35721e-01 5.77203e-01 5.63017e-01 5.46438e-01 4.16527e-01
7.40000e+01 1.18800e+03 -1.70900e+01 -3.57680e-01 1.31189e-01 9.69617e-01 -3.73246e-01 -3.52398e-01 2.79331e-01 9.63067e-01 -3.35574e-01 6.78463e-03 1.29823e-01 5.58088e-03 3.21355e-02 6.05724e-01 5.35721e-01 5.77203e-01 5.63017e-01 5.46438e-01 4.16527e-01
7.40000e+01 1.18900e+03 -1.98700e+01 -3.50461e-01 2.10970e-01 9.63667e-01 -3.03151e-01 -3.52398e-01 2.79331e-01 9.63067e-01 -3.35574e-01 6.78463e-03 1.29823e-01 5.58088e-03 3.21355e-02 6.05724e-01 5.35721e-01 5.77203e-01 5.63017e-01 5.46438e-01 4.16527e-01
7.40000e+01 1.19000e+03 -1.74900e+01 -3.51102e-01 3.48880e-01 9.59297e-01 -3.28138e-01 -3.52398e-01 2.79331e-01 9.63067e-01 -3.35574e-01 6.78463e-03 1.29823e-01 5.58088e-03 3.21355e-02 6.05724e-01 5.35721e-01 5.77203e-01 5.63017e-01 5.46438e-01 4.16527e-01
7.40000e+01 1.19100e+03 -1.85600e+01 -3.59655e-01 2.99681e-01 9.62003e-01 -3.44262e-01 -3.52398e-01 2.79331e-01 9.63067e-01 -3.35574e-01 6.78463e-03 1.29823e-01 5.58088e-03 3.21355e-02 6.05724e-01 5.35721e-01 5.77203e-01 5.63017e-01 5.46438e-01 4.16527e-01
7.40000e+01 1.19200e+03 -2.49800e+01 -3.49553e-01 2.86443e-01 9.57816e-01 -3.73020e-01 -3.52398e-01 2.79331e-01 9.63067e-01 -3.35574e-01 6.78463e-03 1.29823e-01 5.58088e-03 3.21355e-02 6.05724e-01 5.35721e-01 5.77203e-01 5.63017e-01 5.46438e-01 4.16527e-01
7.40000e+01 1.19300e+03 -1.80500e+01 -3.54670e-01 3.66912e-01 9.63550e-01 -3.35017e-01 -3.52398e-01 2.79331e-01 9.63067e-01 -3.35574e-01 6.78463e-03 1.29823e-01 5.58088e-03 3.21355e-02 6.05724e-01 5.35721e-01 5.77203e-01 5.63017e-01 5.46438e-01 4.16527e-01
7.40000e+01 1.19400e+03 -2.12500e+01 -3.44860e-01 2.08447e-01 9.61559e-01 -3.08441e-01 -3.52398e-01 2.79331e-01 9.63067e-01 -3.35574e-01 6.78463e-03 1.29823e-01 5.58088e-03 3.21355e-02 6.05724e-01 5.35721e-01 5.77203e-01 5.63017e-01 5.46438e-01 4.16527e-01
7.40000e+01 1.19500e+03 -1.63300e+01 -3.52053e-01 2.47393e-01 9.63538e-01 -3.74853e-01 -3.52398e-01 2.79331e-01 9.63067e-01 -3.35574e-01 6.78463e-03 1.29823e-01 5.58088e-03 3.21355e-02 6.05724e-01 5.35721e-01 5.77203e-01 5.63017e-01 5.46438e-01 4.16527e-01
7.40000e+01 1.19600e+03 -1.28300e+01 -3.51241e-01 2.08529e-01 9.69741e-01 -3.41129e-01 -3.52398e-01 2.79331e-01 9.63067e-01 -3.35574e-01 6.78463e-03 1.29823e-01 5.58088e-03 3.21355e-02 6.05724e-01 5.35721e-01 5.77203e-01 5.63017e-01 5.46438e-01 4.16527e-01
7.40000e+01 1.19700e+03 -1.98400e+01 -3.50357e-01 1.81946e-01 9.60188e-01 -3.00930e-01 -3.52398e-01 2.79331e-01 9.63067e-01 -3.35574e-01 6.78463e-03 1.29823e-01 5.58088e-03 3.21355e-02 6.05724e-01 5.35721e-01 5.77203e-01 5.63017e-01 5.46438e-01 4.16527e-01
7.40000e+01 1.19800e+03 -2.17200e+01 -3.51869e-01 2.21801e-01 9.59863e-01 -3.23970e-01 -3.52398e-01 2.79331e-01 9.63067e-01 -3.35574e-01 6.78463e-03 1.29823e-01 5.58088e-03 3.21355e-02 6.05724e-01 5.35721e-01 5.77203e-01 5.63017e-01 5.46438e-01 4.16527e-01
7.40000e+01 1.19900e+03 -1.60000e+01 -3.53847e-01 3.90030e-01 9.68156e-01 -3.27196e-01 -3.52398e-01 2.79331e-01 9.63067e-01 -3.35574e-01 6.78463e-03 1.29823e-01 5.58088e-03 3.21355e-02 6.05724e-01 5.35721e-01 5.77203e-01 5.63017e-01 5.46438e-01 4.16527e-01
7.50000e+01 1.20000e+03 -2.12700e+01 -3.48514e-01 2.66789e-01 9.50491e-01 -3.39312e-01 -3.48553e-01 2.26699e-01 9.59669e-01 -3.38288e-01 6.06065e-03 1.13489e-01 5.63007e-03 3.15965e-02 6.11359e-01 5.32756e-01 5.72799e-01 5.65829e-01 5.48495e-01 4.15012e-01
7.50000e+01 1.20100e+03 -2.10500e+01 -3.44586e-01 3.67535e-01 9.57574e-01 -3.11723e-01 -3.48553e-01 2.26699e-01 9.59669e-01 -3.38288e-01 6.06065e-03 1.13489e-01 5.63007e-03 3.15965e-02 6.11359e-01 5.32756e-01 5.72799e-01 5.65829e-01 5.48495e-01 4.15012e-01
7.50000e+01 1.20200e+03 -2.12900e+01 -3.47344e-01 1.70517e-01 9.61021e-01 -3.42924e-01 -3.48553e-01 2.26699e-01 9.59669e-01 -3.38288e-01 6.06065e-03 1.13489e-01 5.63007e-03 3.15965e-02 6.11359e-01 5.32756e-01 5.72799e-01 5.65829e-01 5.48495e-01 4.15012e-01
7.50000e+01 1.20300e+03 -2.04400e+01 -3.45057e-01 1.79173e-01 9.63802e-01 -3.11777e-01 -3.48553e-01 2.26699e-01 9.59669e-01 -3.38288e-01 6.06065e-03 1.13489e-01 5.63007e-03 3.15965e-02 6.11359e-01 5.32756e-01 5.72799e-01 5.65829e-01 5.48495e-01 4.15012e-01
7.50000e+01 1.20400e+03 -1.10800e+01 -3.52769e-01 2.44086e-01 9.59729e-01 -3.57324e-01 -3.48553e-01 2.26699e-01 9.59669e-01 -3.38288e-01 6.06065e-03 1.13489e-01 5.63007e-03 3.15965e-02 6.11359e-01 5.32756e-01 5.72799e-01 5.65829e-01 5.48495e-01 4.15012e-01
7.50000e+01 1.20500e+03 -2.07300e+01 -3.49813e-01 3.96529e-01 9.69620e-01 -3.93237e-01 -3.48553e-01 2.26699e-01 9.59669e-01 -3.38288e-01 6.06065e-03 1.13489e-01 5.63007e-03 3.15965e-02 6.11359e-01 5.32756e-01 5.72799e-01 5.65829e-01 5.48495e-01 4.15012e-01
7.50000e+01 1.20600e+03 -2.06300e+01 -3.55630e-01 2.24878e-01 9.60141e-01 -3.95154e-01 -3.48553e-01 2.26699e-01 9.59669e-01 -3.38288e-01 6.06065e-03 1.13489e-01 5.63007e-03 3.15965e-02 6.11359e-01 5.32756e-01 5.72799e-01 5.65829e-01 5.48495e-01 4.15012e-01
7.50000e+01 1.20700e+03 -1.67700e+01 -3.54230e-01 4.68747e-01 9.66839e-01 -3.15291e-01 -3.48553e-01 2.26699e-01 9.59669e-01 -3.38288e-01 6.06065e-03 1.13489e-01 5.63007e-03 3.15965e-02 6.11359e-01 5.32756e-01 5.72799e-01 5.65829e-01 5.48495e-01 4.15012e-01
7.50000e+01 1.20800e+03 -1.82300e+01 -3.46139e-01 9.26633e-02 9.63398e-01 -3.28816e-01 -3.48553e-01 2.26699e-01 9.59669e-01 -3.38288e-01 6.06065e-03 1.13489e-01 5.63007e-03 3.15965e-02 6.11359e-01 5.32756e-01 5.72799e-01 5.65829e-01 5.48495e-01 4.15012e-01
7.50000e+01 1.20900e+03 -2.04700e+01 -3.51492e-01 3.09679e-01 9.61813e-01 -3.44780e-01 -3.48553e-01 2.26699e-01 9.59669e-01 -3.38288e-01 6.06065e-03 1.13489e-01 5.63007e-03 3.15965e-02 6.11359e-01 5.32756e-01 5.72799e-01 5.65829e-01 5.48495e-01 4.15012e-01
7.50000e+01 1.21000e+03 -2.48800e+01 -3.50618e-01 2.45423e-01 9.55914e-01 -3.56844e-01 -3.48553e-01 2.26699e-01 9.59669e-01 -3.38288e-01 6.06065e-03 1.13489e-01 5.63007e-03 3.15965e-02 6.11359e-01 5.32756e-01 5.72799e-01 5.65829e-01 5.48495e-01 4.15012e-01
7.50000e+01 1.21100e+03 -2.19600e+01 -3.45960e-01 1.99920e-01 9.61109e-01 -3.05094e-01 -3.48553e-01 2.26699e-01 9.59669e-01 -3.38288e-01 6.06065e-03 1.13489e-01 5.63007e-03 3.15965e-02 6.11359e-01 5.32756e-01 5.72799e-01 5.65829e-01 5.48495e-01 4.15012e-01
7.50000e+01 1.21200e+03 -1.29600e+01 -3.58738e-01 2.04347e-01 9.65040e-01 -3.89967e-01 -3.48553e-01 2.26699e-01 9.59669e-01 -3.38288e-01 6.06065e-03 1.13489e-01 5.63007e-03 3.15965e-02 6.11359e-01 5.32756e-01 5.72799e-01 5.65829e-01 5.48495e-01 4.15012e-01
7.50000e+01 1.21300e+03 -1.82900e+01 -3.49655e-01 4.51868e-01 9.55369e-01 -3.56468e-01 -3.48553e-01 2.26699e-01 9.59669e-01 -3.38288e-01 6.06065e-03 1.13489e-01 5.63007e-03 3.15965e-02 6.11359e-01 5.32756e-01 5.72799e-01 5.65829e-01 5.48495e-01 4.15012e-01
7.50000e+01 1.21400e+03 -2.04600e+01 -3.46522e-01 3.10817e-01 9.51266e-01 -3.54771e-01 -3.48553e-01 2.26699e-01 9.59669e-01 -3.38288e-01 6.06065e-03 1.13489e-01 5.63007e-03 3.15965e-02 6.11359e-01 5.32756e-01 5.72799e-01 5.65829e-01 5.48495e-01 4.15012e-01
7.50000e+01 1.21500e+03 -1.69500e+01 -3.49790e-01 1.68784e-01 9.64877e-01 -3.19590e-01 -3.48553e-01 2.26699e-01 9.59669e-01 -3.38288e-01 6.06065e-03 1.13489e-01 5.63007e-03 3.15965e-02 6.11359e-01 5.32756e-01 5.72799e-01 5.65829e-01 5.48495e-01 4.15012e-01
7.60000e+01 1.21600e+03 -1.34200e+01 -3.48212e-01 1.80299e-01 9.65868e-01 -3.72566e-01 -3.48720e-01 2.58156e-01 9.58519e-01 -3.44794e-01 5.40000e-03 9.81959e-02 5.66202e-03 3.27391e-02 6.14505e-01 5.30438e-01 5.66152e-01 5.67388e-01 5.51067e-01 4.13728e-01
7.60000e+01 1.21700e+03 -2.27000e+01 -3.52280e-01 2.33380e-01 9.52329e-01 -3.51994e-01 -3.48720e-01 2.58156e-01 9.58519e-01 -3.44794e-01 5.40000e-03 9.81959e-02 5.66202e-03 3.27391e-02 6.14505e-01 5.30438e-01 5.66152e-01 5.67388e-01 5.51067e-01 4.13728e-01
7.60000e+01 1.21800e+03 -1.93400e+01 -3.46626e-01 1.17632e-01 9.54864e-01 -3.62026e-01 -3.48720e-01 2.58156e-01 9.58519e-01 -3.44794e-01 5.40000e-03 9.81959e-02 5.66202e-03 3.27391e-02 6.14505e-01 5.30438e-01 5.66152e-01 5.67388e-01 5.51067e-01 4.13728e-01
7.60000e+01 1.21900e+03 -1.54600e+01 -3.49799e-01 2.38605e-01 9.63276e-01 -3.54967e-01 -3.48720e-01 2.58156e-01 9.58519e-01 -3.44794e-01 5.40000e-03 9.81959e-02 5.66202e-03 3.27391e-02 6.14505e-01 5.30438e-01 5.66152e-01 5.67388e-01 5.51067e-01 4.13728e-01
7.60000e+01 1.22000e+03 -1.63600e+01 -3.48701e-01 2.51141e-01 9.53859e-01 -3.64496e-01 -3.48720e-01 2.58156e-01 9.58519e-01 -3.44794e-01 5.40000e-03 9.81959e-02 5.66202e-03 3.27391e-02 6.14505e-01 5.30438e-01 5.66152e-01 5.67388e-01 5.51067e-01 4.13728e-01
7.60000e+01 1.22100e+03 -1.59200e+01 -3.41816e-01 7.94351e-02 9.57400e-01 -3.45639e-01 -3.48720e-01 2.58156e-01 9.58519e-01 -3.44794e-01 5.40000e-03 9.81959e-02 5.66202e-03 3.27391e-02 6.14505e-01 5.30438e-01 5.66152e-01 5.67388e-01 5.51067e-01 4.13728e-01
7.60000e+01 1.22200e+03 -2.35100e+01 -3.46529e-01 1.98702e-01 9.59137e-01 -3.29475e-01 -3.48720e-01 2.58156e-01 9.58519e-01 -3.44794e-01 5.40000e-03 9.81959e-02 5.66202e-03 3.27391e-02 6.14505e-01 5.30438e-01 5.66152e-01 5.67388e-01 5.51067e-01 4.13728e-01
7.60000e+01 1.22300e+03 -1.39000e+01 -3.45906e-01 2.48343e-01 9.61890e-01 -3.24890e-01 -3.48720e-01 2.58156e-01 9.58519e-01 -3.44794e-01 5.40000e-03 9.81959e-02 5.66202e-03 3.27391e-02 6.14505e-01 5.30438e-01 5.66152e-01 5.67388e-01 5.51067e-01 4.13728e-01
7.60000e+01 1.22400e+03 -1.26800e+01 -3.50839e-01 2.33755e-01 9.63381e-01 -3.45780e-01 -3.48720e-01 2.58156e-01 9.58519e-01 -3.44794e-01 5.40000e-03 9.81959e-02 5.66202e-03 3.27391e-02 6.14505e-01 5.30438e-01 5.66152e-01 5.67388e-01 5.51067e-01 4.13728e-01
7.60000e+01 1.22500e+03 -2.20600e+01 -3.44119e-01 1.62265e-01 9.63145e-01 -3.21064e-01 -3.48720e-01 2.58156e-01 9.58519e-01 -3.44794e-01 5.40000e-03 9.81959e-02 5.66202e-03 3.27391e-02 6.14505e-01 5.30438e-01 5.66152e-01 5.67388e-01 5.51067e-01 4.13728e-01
7.60000e+01 1.22600e+03 -2.45500e+01 -3.45357e-01 2.01740e-01 9.53943e-01 -3.48021e-01 -3.48720e-01 2.58156e-01 9.58519e-01 -3.44794e-01 5.40000e-03 9.81959e-02 5.66202e-03 3.27391e-02 6.14505e-01 5.30438e-01 5.66152e-01 5.67388e-01 5.51067e-01 4.13728e-01
7.60000e+01 1.22700e+03 -1.77800e+01 -3.49141e-01 4.43326e-01 9.53596e-01 -3.71635e-01 -3.48720e-01 2.58156e-01 9.58519e-01 -3.44794e-01 5.40000e-03 9.81959e-02 5.66202e-03 3.27391e-02 6.14505e-01 5.30438e-01 5.66152e-01 5.67388e-01 5.51067e-01 4.13728e-01
7.60000e+01 1.22800e+03 -1.92100e+01 -3.47798e-01 2.26861e-01 9.54333e-01 -3.89343e-01 -3.48720e-01 2.58156e-01 9.58519e-01 -3.44794e-01 5.40000e-03 9.81959e-02 5.66202e-03 3.27391e-02 6.14505e-01 5.30438e-01 5.66152e-01 5.67388e-01 5.51067e-01 4.13728e-01
7.60000e+01 1.22900e+03 -1.99500e+01 -3.47804e-01 1.97988e-01 9.58455e-01 -2.99096e-01 -3.48720e-01 2.58156e-01 9.58519e-01 -3.44794e-01 5.40000e-03 9.81959e-02 5.66202e-03 3.27391e-02 6.14505e-01 5.30438e-01 5.66152e-01 5.67388e-01 5.51067e-01 4.13728e-01
7.60000e+01 1.23000e+03 -2.12300e+01 -3.49386e-01 2.65486e-01 9.61510e-01 -3.15976e-01 -3.48720e-01 2.58156e-01 9.58519e-01 -3.44794e-01 5.40000e-03 9.81959e-02 5.66202e-03 3.27391e-02 6.14505e-01 5.30438e-01 5.66152e-01 5.67388e-01 5.51067e-01 4.13728e-01
7.60000e+01 1.23100e+03 -2.16000e+01 -3.53587e-01 2.75116e-01 9.59952e-01 -3.47253e-01 -3.48720e-01 2.58156e-01 9.58519e-01 -3.44794e-01 5.40000e-03 9.81959e-02 5.66202e-03 3.27391e-02 6.14505e-01 5.30438e-01 5.66152e-01 5.67388e-01 5.51067e-01 4.13728e-01
7.70000e+01 1.23200e+03 -1.76400e+01 -3.49708e-01 2.31824e-01 9.61468e-01 -3.64825e-01 -3.48000e-01 2.13655e-01 9.57521e-01 -3.37219e-01 4.67829e-03 8.39199e-02 5.59252e-03 3.08668e-02 6.16440e-01 5.28225e-01 5.57944e-01 5.65990e-01 5.53852e-01 4.11392e-01
7.70000e+01 1.23300e+03 -1.76000e+01 -3.53097e-01 3.56813e-01 9.56710e-01 -3.20650e-01 -3.48000e-01 2.13655e-01 9.57521e-01 -3.37219e-01 4.67829e-03 8.39199e-02 5.59252e-03 3.08668e-02 6.16440e-01 5.28225e-01 5.57944e-01 5.65990e-01 5.53852e-01 4.11392e-01
7.70000e+01 1.23400e+03 -1.64000e+01 -3.45117e-01 1.79349e-01 9.56069e-01 -3.17465e-01 -3.48000e-01 2.13655e-01 9.57521e-01 -3.37219e-01 4.67829e-03 8.39199e-02 5.59252e-03 3.08668e-02 6.16440e-01 5.28225e-01 5.57944e-01 5.65990e-01 5.53852e-01 4.11392e-01
7.70000e+01 1.23500e+03 -2.04700e+01 -3.48036e-01 1.43228e-01 9.56512e-01 -3.25373e-01 -3.48000e-01 2.13655e-01 9.57521e-01 -3.37219e-01 4.67829e-03 8.39199e-02 5.59252e-03 3.08668e-02 6.16440e-01 5.28225e-01 5.57944e-01 5.65990e-01 5.53852e-01 4.11392e-01
7.70000e+01 1.23600e+03 -1.85800e+01 -3.48844e-01 1.85928e-01 9.52744e-01 -3.47728e-01 -3.48000e-01 2.13655e-01 9.57521e-01 -3.37219e-01 4.67829e-03 8.39199e-02 5.59252e-03 3.08668e-02 6.16440e-01 5.28225e-01 5.57944e-01 5.65990e-01 5.53852e-01 4.11392e-01
7.70000e+01 1.23700e+03 -1.82000e+01 -3.44495e-01 9.05858e-02 9.48127e-01 -3.22342e-01 -3.48000e-01 2.13655e-01 9.57521e-01 -3.37219e-01 4.67829e-03 8.39199e-02 5.59252e-03 3.08668e-02 6.16440e-01 5.28225e-01 5.57944e-01 5.65990e-01 5.53852e-01 4.11392e-01
7.70000e+01 1.23800e+03 -2.11900e+01 -3.48545e-01 1.84797e-01 9.60960e-01 -3.49106e-01 -3.48000e-01 2.13655e-01 9.57521e-01 -3.37219e-01 4.67829e-03 8.39199e-02 5.59252e-03 3.08668e-02 6.16440e-01 5.28225e-01 5.57944e-01 5.65990e-01 5.53852e-01 4.11392e-01
7.70000e+01 1.23900e+03 -1.19700e+01 -3.51042e-01 2.73152e-01 9.58725e-01 -3.95409e-01 -3.48000e-01 2.13655e-01 9.57521e-01 -3.37219e-01 4.67829e-03 8.39199e-02 5.59252e-03 3.08668e-02 6.16440e-01 5.28225e-01 5.57944e-01 5.65990e-01 5.53852e-01 4.11392e-01
7.70000e+01 1.24000e+03 -1.67400e+01 -3.45681e-01 1.07877e-01 9.63247e-01 -3.21335e-01 -3.48000e-01 2.13655e-01 9.57521e-01 -3.37219e-01 4.67829e-03 8.39199e-02 5.59252e-03 3.08668e-02 6.16440e-01 5.28225e-01 5.57944e-01 5.65990e-01 5.53852e-01 4.11392e-01
7.70000e+01 1.24100e+03 -2.06700e+01 -3.45802e-01 1.59894e-01 9.53694e-01 -3.31988e-01 -3.48000e-01 2.13655e-01 9.57521e-01 -3.37219e-01 4.67829e-03 8.39199e-02 5.59252e-03 3.08668e-02 6.16440e-01 5.28225e-01 5.57944e-01 5.65990e-01 5.53852e-01 4.11392e-01
7.70000e+01 1.24200e+03 -2.42700e+01 -3.44954e-01 1.96880e-01 9.56664e-01 -3.40212e-01 -3.48000e-01 2.13655e-01 9.57521e-01 -3.37219e-01 4.67829e-03 8.39199e-02 5.59252e-03 3.08668e-02 6.16440e-01 5.28225e-01 5.57944e-01 5.65990e-01 5.53852e-01 4.11392e-01
7.70000e+01 1.24300e+03 -2.01800e+01 -3.38797e-01 9.92594e-02 9.50542e-01 -3.26901e-01 -3.48000e-01 2.13655e-01 9.57521e-01 -3.37219e-01 4.67829e-03 8.39199e-02 5.59252e-03 3.08668e-02 6.16440e-01 5.28225e-01 5.57944e-01 5.65990e-01 5.53852e-01 4.11392e-01
7.70000e+01 1.24400e+03 -1.66400e+01 -3.48113e-01 3.46150e-01 9.68610e-01 -3.50661e-01 -3.48000e-01 2.13655e-01 9.57521e-01 -3.37219e-01 4.67829e-03 8.39199e-02 5.59252e-03 3.08668e-02 6.16440e-01 5.28225e-01 5.57944e-01 5.65990e-01 5.53852e-01 4.11392e-01
7.70000e+01 1.24500e+03 -1.60700e+01 -3.51639e-01 2.72870e-01 9.65762e-01 -3.87701e-01 -3.48000e-01 2.13655e-01 9.57521e-01 -3.37219e-01 4.67829e-03 8.39199e-02 5.59252e-03 3.08668e-02 6.16440e-01 5.28225e-01 5.57944e-01 5.65990e-01 5.53852e-01 4.11392e-01
7.70000e+01 1.24600e+03 -2.21700e+01 -3.41457e-01 1.72804e-01 9.57243e-01 -3.24936e-01 -3.48000e-01 2.13655e-01 9.57521e-01 -3.37219e-01 4.67829e-03 8.39199e-02 5.59252e-03 3.08668e-02 6.16440e-01 5.28225e-01 5.57944e-01 5.65990e-01 5.53852e-01 4.11392e-01
7.70000e+01 1.24700e+03 -1.46900e+01 -3.44135e-01 1.07820e-01 9.56308e-01 -3.35389e-01 -3.48000e-01 2.13655e-01 9.57521e-01 -3.37219e-01 4.67829e-03 8.39199e-02 5.59252e-03 3.08668e-02 6.16440e-01 5.28225e-01 5.57944e-01 5.65990e-01 5.53852e-01 4.11392e-01
7.80000e+01 1.24800e+03 -1.90800e+01 -3.40139e-01 1.69477e-01 9.55454e-01 -3.39280e-01 -3.44696e-01 1.70279e-01 9.56405e-01 -3.34632e-01 4.57591e-03 7.09605e-02 5.05156e-03 2.51933e-02 6.22097e-01 5.24690e-01 5.50934e-01 5.67351e-01 5.55533e-01 4.09353e-01
7.80000e+01 1.24900e+03 -1.68900e+01 -3.39906e-01 1.27847e-01 9.57124e-01 -3.60572e-01 -3.44696e-01 1.70279e-01 9.56405e-01 -3.34632e-01 4.57591e-03 7.09605e-02 5.05156e-03 2.51933e-02 6.22097e-01 5.24690e-01 5.50934e-01 5.67351e-01 5.55533e-01 4.09353e-01
7.80000e+01 1.25000e+03 -1.74500e+01 -3.44991e-01 3.54608e-01 9.49213e-01 -3.51167e-01 -3.44696e-01 1.70279e-01 9.56405e-01 -3.34632e-01 4.57591e-03 7.09605e-02 5.05156e-03 2.51933e-02 6.22097e-01 5.24690e-01 5.50934e-01 5.67351e-01 5.55533e-01 4.09353e-01
7.80000e+01 1.25100e+03 -1.82000e+01 -3.45355e-01 1.76368e-01 9.49114e-01 -3.12714e-01 -3.44696e-01 1.70279e-01 9.56405e-01 -3.34632e-01 4.57591e-03 7.09605e-02 5.05156e-03 2.51933e-02 6.22097e-01 5.24690e-01 5.50934e-01 5.67351e-01 5.55533e-01 4.09353e-01
7.80000e+01 1.25200e+03 -2.42400e+01 -3.43609e-01 5.90362e-02 9.57825e-01 -2.84108e-01 -3.44696e-01 1.70279e-01 9.56405e-01 -3.34632e-01 4.57591e-03 7.09605e-02 5.05156e-03 2.51933e-02 6.22097e-01 5.24690e-01 5.50934e-01 5.67351e-01 5.55533e-01 4.09353e-01
7.80000e+01 1.25300e+03 -1.19900e+01 -3.52049e-01 2.49649e-01 9.53006e-01 -3.87775e-01 -3.44696e-01 1.70279e-01 9.56405e-01 -3.34632e-01 4.57591e-03 7.09605e-02 5.05156e-03 2.51933e-02 6.22097e-01 5.24690e-01 5.50934e-01 5.67351e-01 5.55533e-01 4.09353e-01
7.80000e+01 1.25400e+03 -1.80900e+01 -3.45638e-01 9.10675e-02 9.54648e-01 -3.02900e-01 -3.44696e-01 1.70279e-01 9.56405e-01 -3.34632e-01 4.57591e-03 7.09605e-02 5.05156e-03 2.51933e-02 6.22097e-01 5.24690e-01 5.50934e-01 5.67351e-01 5.55533e-01 4.09353e-01
7.80000e+01 1.25500e+03 -2.19400e+01 -3.43156e-01 1.56498e-01 9.57767e-01 -3.61291e-01 -3.44696e-01 1.70279e-01 9.56405e-01 -3.34632e-01 4.57591e-03 7.09605e-02 5.05156e-03 2.51933e-02 6.22097e-01 5.24690e-01 5.50934e-01 5.67351e-01 5.55533e-01 4.09353e-01
7.80000e+01 1.25600e+03 -2.11900e+01 -3.48660e-01 1.66833e-01 9.53462e-01 -3.16159e-01 -3.44696e-01 1.70279e-01 9.56405e-01 -3.34632e-01 4.57591e-03 7.09605e-02 5.05156e-03 2.51933e-02 6.22097e-01 5.24690e-01 5.50934e-01 5.67351e-01 5.55533e-01 4.09353e-01
7.80000e+01 1.25700e+03 -2.33900e+01 -3.39141e-01 8.95338e-02 9.53380e-01 -3.22533e-01 -3.44696e-01 1.70279e-01 9.56405e-01 -3.34632e-01 4.57591e-03 7.09605e-02 5.05156e-03 2.51933e-02 6.22097e-01 5.24690e-01 5.50934e-01 5.67351e-01 5.55533e-01 4.09353e-01
7.80000e+01 1.25800e+03 -1.96700e+01 -3.45145e-01 1.18898e-01 9.61494e-01 -3.48772e-01 -3.44696e-01 1.70279e-01 9.56405e-01 -3.34632e-01 4.57591e-03 7.09605e-02 5.05156e-03 2.51933e-02 6.22097e-01 5.24690e-01 5.50934e-01 5.67351e-01 5.55533e-01 4.09353e-01
7.80000e+01 1.25900e+03 -2.34600e+01 -3.47621e-01 1.37955e-01 9.62764e-01 -3.62055e-01 -3.44696e-01 1.70279e-01 9.56405e-01 -3.34632e-01 4.57591e-03 7.09605e-02 5.05156e-03 2.51933e-02 6.22097e-01 5.24690e-01 5.50934e-01 5.67351e-01 5.55533e-01 4.09353e-01
7.80000e+01 1.26000e+03 -2.19700e+01 -3.43903e-01 1.58801e-01 9.55009e-01 -3.26523e-01 -3.44696e-01 1.70279e-01 9.56405e-01 -3.34632e-01 4.57591e-03 7.09605e-02 5.05156e-03 2.51933e-02 6.22097e-01 5.24690e-01 5.50934e-01 5.67351e-01 5.55533e-01 4.09353e-01
7.80000e+01 1.26100e+03 -1.76200e+01 -3.43439e-01 1.14468e-01 9.53062e-01 -3.01159e-01 -3.44696e-01 1.70279e-01 9.56405e-01 -3.34632e-01 4.57591e-03 7.09605e-02 5.05156e-03 2.51933e-02 6.22097e-01 5.24690e-01 5.50934e-01 5.67351e-01 5.55533e-01 4.09353e-01
7.80000e+01 1.26200e+03 -1.89300e+01 -3.42058e-01 2.01511e-01 9.47101e-01 -3.02364e-01 -3.44696e-01 1.70279e-01 9.56405e-01 -3.34632e-01 4.57591e-03 7.09605e-02 5.05156e-03 2.51933e-02 6.22097e-01 5.24690e-01 5.50934e-01 5.67351e-01 5.55533e-01 4.09353e-01
7.80000e+01 1.26300e+03 -1.61800e+01 -3.41109e-01 1.11626e-01 9.48691e-01 -3.02825e-01 -3.44696e-01 1.70279e-01 9.56405e-01 -3.34632e-01 4.57591e-03 7.09605e-02 5.05156e-03 2.51933e-02 6.22097e-01 5.24690e-01 5.50934e-01 5.67351e-01 5.55533e-01 4.09353e-01
7.90000e+01 1.26400e+03 -1.61400e+01 -3.41437e-01 1.43697e-02 9.56221e-01 -3.09754e-01 -3.43985e-01 1.16644e-01 9.57234e-01 -3.26480e-01 4.29859e-03 6.84884e-02 4.42969e-03 2.53844e-02 6.30091e-01 5.23821e-01 5.47655e-01 5.73218e-01 5.61586e-01 4.09077e-01
7.90000e+01 1.26500e+03 -1.68700e+01 -3.45152e-01 1.29815e-01 9.57989e-01 -3.55136e-01 -3.43985e-01 1.16644e-01 9.57234e-01 -3.26480e-01 4.29859e-03 6.84884e-02 4.42969e-03 2.53844e-02 6.30091e-01 5.23821e-01 5.47655e-01 5.73218e-01 5.61586e-01 4.09077e-01
7.90000e+01 1.26600e+03 -1.89500e+01 -3.39139e-01 1.12358e-02 9.61625e-01 -3.05929e-01 -3.43985e-01 1.16644e-01 9.57234e-01 -3.26480e-01 4.29859e-03 6.84884e-02 4.42969e-03 2.53844e-02 6.30091e-01 5.23821e-01 5.47655e-01 5.73218e-01 5.61586e-01 4.09077e-01
7.90000e+01 1.26700e+03 -1.79000e+01 -3.48897e-01 1.91245e-01 9.57799e-01 -3.89037e-01 -3.43985e-01 1.16644e-01 9.57234e-01 -3.26480e-01 4.29859e-03 6.84884e-02 4.42969e-03 2.53844e-02 6.30091e-01 5.23821e-01 5.47655e-01 5.73218e-01 5.61586e-01 4.09077e-01
7.90000e+01 1.26800e+03 -1.81700e+01 -3.45717e-01 1.51869e-01 9.58700e-01 -3.61605e-01 -3.43985e-01 1.16644e-01 9.57234e-01 -3.26480e-01 4.29859e-03 6.84884e-02 4.42969e-03 2.53844e-02 6.30091e-01 5.23821e-01 5.47655e-01 5.73218e-01 5.61586e-01 4.09077e-01
7.90000e+01 1.26900e+03 -1.96700e+01 -3.51458e-01 1.17836e-01 9.61068e-01 -2.92042e-01 -3.43985e-01 1.16644e-01 9.57234e-01 -3.26480e-01 4.29859e-03 6.84884e-02 4.42969e-03 2.53844e-02 6.30091e-01 5.23821e-01 5.47655e-01 5.73218e-01 5.61586e-01 4.09077e-01
7.90000e+01 1.27000e+03 -1.63500e+01 -3.41431e-01 1.22830e-01 9.57845e-01 -3.14368e-01 -3.43985e-01 1.16644e-01 9.57234e-01 -3.26480e-01 4.29859e-03 6.84884e-02 4.42969e-03 2.53844e-02 6.30091e-01 5.23821e-01 5.47655e-01 5.73218e-01 5.61586e-01 4.09077e-01
7.90000e+01 1.27100e+03 -2.04100e+01 -3.48709e-01 1.82456e-01 9.55670e-01 -3.46194e-01 -3.43985e-01 1.16644e-01 9.57234e-01 -3.26480e-01 4.29859e-03 6.84884e-02 4.42969e-03 2.53844e-02 6.30091e-01 5.23821e-01 5.47655e-01 5.73218e-01 5.61586e-01 4.09077e-01
7.90000e+01 1.27200e+03 -1.54000e+01 -3.47301e-01 1.56647e-01 9.60016e-01 -3.49249e-01 -3.43985e-01 1.16644e-01 9.57234e-01 -3.26480e-01 4.29859e-03 6.84884e-02 4.42969e-03 2.53844e-02 6.30091e-01 5.23821e-01 5.47655e-01 5.73218e-01 5.61586e-01 4.09077e-01
7.90000e+01 1.27300e+03 -1.77100e+01 -3.42876e-01 3.79377e-02 9.57706e-01 -3.20875e-01 -3.43985e-01 1.16644e-01 9.57234e-01 -3.26480e-01 4.29859e-03 6.84884e-02 4.42969e-03 2.53844e-02 6.30091e-01 5.23821e-01 5.47655e-01 5.73218e-01 5.61586e-01 4.09077e-01
7.90000e+01 1.27400e+03 -2.01400e+01 -3.40252e-01 5.04465e-02 9.60243e-01 -2.86758e-01 -3.43985e-01 1.16644e-01 9.57234e-01 -3.26480e-01 4.29859e-03 6.84884e-02 4.42969e-03 2.53844e-02 6.30091e-01 5.23821e-01 5.47655e-01 5.73218e-01 5.61586e-01 4.09077e-01
7.90000e+01 1.27500e+03 -1.55200e+01 -3.44005e-01 9.21529e-02 9.57638e-01 -3.73235e-01 -3.43985e-01 1.16644e-01 9.57234e-01 -3.26480e-01 4.29859e-03 6.84884e-02 4.42969e-03 2.53844e-02 6.30091e-01 5.23821e-01 5.47655e-01 5.73218e-01 5.61586e-01 4.09077e-01
7.90000e+01 1.27600e+03 -1.80600e+01 -3.39607e-01 3.06242e-03 9.55518e-01 -2.96118e-01 -3.43985e-01 1.16644e-01 9.57234e-01 -3.26480e-01 4.29859e-03 6.84884e-02 4.42969e-03 2.53844e-02 6.30091e-01 5.23821e-01 5.47655e-01 5.73218e-01 5.61586e-01 4.09077e-01
7.90000e+01 1.27700e+03 -1.68000e+01 -3.46465e-01 1.25506e-01 9.61489e-01 -3.41163e-01 -3.43985e-01 1.16644e-01 9.57234e-01 -3.26480e-01 4.29859e-03 6.84884e-02 4.42969e-03 2.53844e-02 6.30091e-01 5.23821e-01 5.47655e-01 5.73218e-01 5.61586e-01 4.09077e-01
7.90000e+01 1.27800e+03 -2.50300e+01 -3.43981e-01 1.78875e-01 9.64463e-01 -3.38533e-01 -3.43985e-01 1.16644e-01 9.57234e-01 -3.26480e-01 4.29859e-03 6.84884e-02 4.42969e-03 2.53844e-02 6.30091e-01 5.23821e-01 5.47655e-01 5.73218e-01 5.61586e-01 4.09077e-01
7.90000e+01 1.27900e+03 -1.67900e+01 -3.46855e-01 1.26383e-01 9.59200e-01 -3.43444e-01 -3.43985e-01 1.16644e-01 9.57234e-01 -3.26480e-01 4.29859e-03 6.84884e-02 4.42969e-03 2.53844e-02 6.30091e-01 5.23821e-01 5.47655e-01 5.73218e-01 5.61586e-01 4.09077e-01
8.00000e+01 1.28000e+03 -2.40200e+01 -3.48903e-01 2.32269e-01 9.58058e-01 -3.28156e-01 -3.44784e-01 1.43253e-01 9.61787e-01 -3.24973e-01 4.17407e-03 7.45054e-02 5.03003e-03 2.72277e-02 6.37789e-01 5.20137e-01 5.45383e-01 5.75043e-01 5.71260e-01 4.09702e-01
8.00000e+01 1.28100e+03 -1.97100e+01 -3.47895e-01 1.33797e-01 9.64188e-01 -3.25302e-01 -3.44784e-01 1.43253e-01 9.61787e-01 -3.24973e-01 4.17407e-03 7.45054e-02 5.03003e-03 2.72277e-02 6.37789e-01 5.20137e-01 5.45383e-01 5.75043e-01 5.71260e-01 4.09702e-01
8.00000e+01 1.28200e+03 -1.60400e+01 -3.47085e-01 1.50739e-01 9.62459e-01 -3.03661e-01 -3.44784e-01 1.43253e-01 9.61787e-01 -3.24973e-01 4.17407e-03 7.45054e-02 5.03003e-03 2.72277e-02 6.37789e-01 5.20137e-01 5.45383e-01 5.75043e-01 5.71260e-01 4.09702e-01
8.00000e+01 1.28300e+03 -2.18700e+01 -3.40118e-01 1.70585e-01 9.63747e-01 -3.15252e-01 -3.44784e-01 1.43253e-01 9.61787e-01 -3.24973e-01 4.17407e-03 7.45054e-02 5.03003e-03 2.72277e-02 6.37789e-01 5.20137e-01 5.45383e-01 5.75043e-01 5.71260e-01 4.09702e-01
8.00000e+01 1.28400e+03 -1.75200e+01 -3.44394e-01 1.19838e-01 9.65925e-01 -3.50952e-01 -3.44784e-01 1.43253e-01 9.61787e-01 -3.24973e-01 4.17407e-03 7.45054e-02 5.03003e-03 2.72277e-02 6.37789e-01 5.20137e-01 5.45383e-01 5.75043e-01 5.71260e-01 4.09702e-01
8.00000e+01 1.28500e+03 -1.93400e+01 -3.45251e-01 2.14141e-01 9.67011e-01 -3.20122e-01 -3.44784e-01 1.43253e-01 9.61787e-01 -3.24973e-01 4.17407e-03 7.45054e-02 5.03003e-03 2.72277e-02 6.37789e-01 5.20137e-01 5.45383e-01 5.75043e-01 5.71260e-01 4.09702e-01
8.00000e+01 1.28600e+03 -1.95500e+01 -3.42145e-01 1.28232e-01 9.67898e-01 -3.39505e-01 -3.44784e-01 1.43253e-01 9.61787e-01 -3.24973e-01 4.17407e-03 7.45054e-02 5.03003e-03 2.72277e-02 6.37789e-01 5.20137e-01 5.45383e-01 5.75043e-01 5.71260e-01 4.09702e-01
8.00000e+01 1.28700e+03 -1.63400e+01 -3.42472e-01 8.35876e-02 9.64368e-01 -3.19425e-01 -3.44784e-01 1.43253e-01 9.61787e-01 -3.24973e-01 4.17407e-03 7.45054e-02 5.03003e-03 2.72277e-02 6.37789e-01 5.20137e-01 5.45383e-01 5.75043e-01 5.71260e-01 4.09702e-01
8.00000e+01 1.28800e+03 -2.13700e+01 -3.41070e-01 -1.16040e-02 9.64453e-01 -3.04374e-01 -3.44784e-01 1.43253e-01 9.61787e-01 -3.24973e-01 4.17407e-03 7.45054e-02 5.03003e-03 2.72277e-02 6.37789e-01 5.20137e-01 5.45383e-01 5.75043e-01 5.71260e-01 4.09702e-01
8.00000e+01 1.28900e+03 -1.69900e+01 -3.45800e-01 1.23498e-01 9.61782e-01 -3.21294e-01 -3.44784e-01 1.43253e-01 9.61787e-01 -3.24973e-01 4.17407e-03 7.45054e-02 5.03003e-03 2.72277e-02 6.37789e-01 5.20137e-01 5.45383e-01 5.75043e-01 5.71260e-01 4.09702e-01
8.00000e+01 1.29000e+03 -2.05000e+01 -3.44486e-01 9.68466e-02 9.61735e-01 -3.17216e-01 -3.44784e-01 1.43253e-01 9.61787e-01 -3.24973e-01 4.17407e-03 7.45054e-02 5.03003e-03 2.72277e-02 6.37789e-01 5.20137e-01 5.45383e-01 5.75043e-01 5.71260e-01 4.09702e-01
8.00000e+01 1.29100e+03 -1.89400e+01 -3.49112e-01 8.15998e-02 9.64505e-01 -3.02522e-01 -3.44784e-01 1.43253e-01 9.61787e-01 -3.24973e-01 4.17407e-03 7.45054e-02 5.03003e-03 2.72277e-02 6.37789e-01 5.20137e-01 5.45383e-01 5.75043e-01 5.71260e-01 4.09702e-01
8.00000e+01 1.29200e+03 -1.78500e+01 -3.45874e-01 1.30011e-01 9.62608e-01 -2.98306e-01 -3.44784e-01 1.43253e-01 9.61787e-01 -3.24973e-01 4.17407e-03 7.45054e-02 5.03003e-03 2.72277e-02 6.37789e-01 5.20137e-01 5.45383e-01 5.75043e-01 5.71260e-01 4.09702e-01
8.00000e+01 1.29300e+03 -1.67700e+01 -3.48798e-01 1.34099e-01 9.62276e-01 -3.45061e-01 -3.44784e-01 1.43253e-01 9.61787e-01 -3.24973e-01 4.17407e-03 7.45054e-02 5.03003e-03 2.72277e-02 6.37789e-01 5.20137e-01 5.45383e-01 5.75043e-01 5.71260e-01 4.09702e-01
8.00000e+01 1.29400e+03 -1.63900e+01 -3.47250e-01 1.97164e-01 9.65185e-01 -3.44081e-01 -3.44784e-01 1.43253e-01 9.61787e-01 -3.24973e-01 4.17407e-03 7.45054e-02 5.03003e-03 2.72277e-02 6.37789e-01 5.20137e-01 5.45383e-01 5.75043e-01 5.71260e-01 4.09702e-01
8.00000e+01 1.29500e+03 -2.18900e+01 -3.48998e-01 2.13699e-01 9.62295e-01 -3.10508e-01 -3.44784e-01 1.43253e-01 9.61787e-01 -3.24973e-01 4.17407e-03 7.45054e-02 5.03003e-03 2.72277e-02 6.37789e-01 5.20137e-01 5.45383e-01 5.75043e-01 5.71260e-01 4.09702e-01
8.10000e+01 1.29600e+03 -2.49800e+01 -3.51912e-01 2.12479e-01 9.65840e-01 -3.33830e-01 -3.45489e-01 1.62318e-01 9.61814e-01 -3.18281e-01 4.34338e-03 8.12177e-02 5.26868e-03 2.48613e-02 6.45380e-01 5.20113e-01 5.43750e-01 5.68400e-01 5.79363e-01 4.09769e-01
8.10000e+01 1.29700e+03 -1.79100e+01 -3.43560e-01 1.46108e-01 9.54337e-01 -3.45073e-01 -3.45489e-01 1.62318e-01 9.61814e-01 -3.18281e-01 4.34338e-03 8.12177e-02 5.26868e-03 2.48613e-02 6.45380e-01 5.20113e-01 5.43750e-01 5.68400e-01 5.79363e-01 4.09769e-01
8.10000e+01 1.29800e+03 -1.79300e+01 -3.52264e-01 1.77852e-01 9.66593e-01 -3.32281e-01 -3.45489e-01 1.62318e-01 9.61814e-01 -3.18281e-01 4.34338e-03 8.12177e-02 5.26868e-03 2.48613e-02 6.45380e-01 5.20113e-01 5.43750e-01 5.68400e-01 5.79363e-01 4.09769e-01
8.10000e+01 1.29900e+03 -2.16300e+01 -3.46371e-01 2.29287e-01 9.61046e-01 -3.07542e-01 -3.45489e-01 1.62318e-01 9.61814e-01 -3.18281e-01 4.34338e-03 8.12177e-02 5.26868e-03 2.48613e-02 6.45380e-01 5.20113e-01 5.43750e-01 5.68400e-01 5.79363e-01 4.09769e-01
8.10000e+01 1.30000e+03 -1.95600e+01 -3.43166e-01 1.65959e-01 9.62124e-01 -2.79595e-01 -3.45489e-01 1.62318e-01 9.61814e-01 -3.18281e-01 4.34338e-03 8.12177e-02 5.26868e-03 2.48613e-02 6.45380e-01 5.20113e-01 5.43750e-01 5.68400e-01 5.79363e-01 4.09769e-01
8.10000e+01 1.30100e+03 -2.11000e+01 -3.46513e-01 1.20810e-01 9.55782e-01 -2.91082e-01 -3.45489e-01 1.62318e-01 9.61814e-01 -3.18281e-01 4.34338e-03 8.12177e-02 5.26868e-03 2.48613e-02 6.45380e-01 5.20113e-01 5.43750e-01 5.68400e-01 5.79363e-01 4.09769e-01
8.10000e+01 1.30200e+03 -2.05000e+01 -3.44691e-01 2.17029e-01 9.58727e-01 -2.97202e-01 -3.45489e-01 1.62318e-01 9.61814e-01 -3.18281e-01 4.34338e-03 8.12177e-02 5.26868e-03 2.48613e-02 6.45380e-01 5.20113e-01 5.43750e-01 5.68400e-01 5.79363e-01 4.09769e-01
8.10000e+01 1.30300e+03 -1.33800e+01 -3.45572e-01 2.23828e-01 9.63755e-01 -3.40454e-01 -3.45489e-01 1.62318e-01 9.61814e-01 -3.18281e-01 4.34338e-03 8.12177e-02 5.26868e-03 2.48613e-02 6.45380e-01 5.20113e-01 5.43750e-01 5.68400e-01 5.79363e-01 4.09769e-01
8.10000e+01 1.30400e+03 -2.12500e+01 -3.51919e-01 2.72977e-01 9.57411e-01 -3.31876e-01 -3.45489e-01 1.62318e-01 9.61814e-01 -3.18281e-01 4.34338e-03 8.12177e-02 5.26868e-03 2.48613e-02 6.45380e-01 5.20113e-01 5.43750e-01 5.68400e-01 5.79363e-01 4.09769e-01
8.10000e+01 1.30500e+03 -1.81300e+01 -3.44853e-01 6.25522e-02 9.60240e-01 -2.89220e-01 -3.45489e-01 1.62318e-01 9.61814e-01 -3.18281e-01 4.34338e-03 8.12177e-02 5.26868e-03 2.48613e-02 6.45380e-01 5.20113e-01 5.43750e-01 5.68400e-01 5.79363e-01 4.09769e-01
8.10000e+01 1.30600e+03 -1.75300e+01 -3.44430e-01 -5.21627e-02 9.63517e-01 -3.13936e-01 -3.45489e-01 1.62318e-01 9.61814e-01 -3.18281e-01 4.34338e-03 8.12177e-02 5.26868e-03 2.48613e-02 6.45380e-01 5.20113e-01 5.43750e-01 5.68400e-01 5.79363e-01 4.09769e-01
8.10000e+01 1.30700e+03 -2.00900e+01 -3.45515e-01 1.25203e-01 9.69193e-01 -3.23382e-01 -3.45489e-01 1.62318e-01 9.61814e-01 -3.18281e-01 4.34338e-03 8.12177e-02 5.26868e-03 2.48613e-02 6.45380e-01 5.20113e-01 5.43750e-01 5.68400e-01 5.79363e-01 4.09769e-01
8.10000e+01 1.30800e+03 -2.33000e+01 -3.47011e-01 1.94973e-01 9.58329e-01 -3.40799e-01 -3.45489e-01 1.62318e-01 9.61814e-01 -3.18281e-01 4.34338e-03 8.12177e-02 5.26868e-03 2.48613e-02 6.45380e-01 5.20113e-01 5.43750e-01 5.68400e-01 5.79363e-01 4.09769e-01
8.10000e+01 1.30900e+03 -1.93300e+01 -3.40697e-01 1.87416e-01 9.64216e-01 -3.45411e-01 -3.45489e-01 1.62318e-01 9.61814e-01 -3.18281e-01 4.34338e-03 8.12177e-02 5.26868e-03 2.48613e-02 6.45380e-01 5.20113e-01 5.43750e-01 5.68400e-01 5.79363e-01 4.09769e-01
8.10000e+01 1.31000e+03 -1.88200e+01 -3.45352e-01 1.56018e-01 9.60621e-01 -3.07512e-01 -3.45489e-01 1.62318e-01 9.61814e-01 -3.18281e-01 4.34338e-03 8.12177e-02 5.26868e-03 2.48613e-02 6.45380e-01 5.20113e-01 5.43750e-01 5.68400e-01 5.79363e-01 4.09769e-01
8.10000e+01 1.31100e+03 -1.89500e+01 -3.42441e-01 1.39756e-01 9.68101e-01 -3.08406e-01 -3.45489e-01 1.62318e-01 9.61814e-01 -3.18281e-01 4.34338e-03 8.12177e-02 5.26868e-03 2.48613e-02 6.45380e-01 5.20113e-01 5.43750e-01 5.68400e-01 5.79363e-01 4.09769e-01
8.20000e+01 1.31200e+03 -2.48700e+01 -3.46542e-01 2.18868e-01 9.58927e-01 -3.37572e-01 -3.48930e-01 2.05834e-01 9.61295e-01 -3.25486e-01 4.60517e-03 7.72741e-02 4.93948e-03 2.20320e-02 6.53709e-01 5.23821e-01 5.42370e-01 5.61579e-01 5.85065e-01 4.07242e-01
8.20000e+01 1.31300e+03 -2.27600e+01 -3.58433e-01 2.76077e-01 9.67691e-01 -3.36828e-01 -3.48930e-01 2.05834e-01 9.61295e-01 -3.25486e-01 4.60517e-03 7.72741e-02 4.93948e-03 2.20320e-02 6.53709e-01 5.23821e-01 5.42370e-01 5.61579e-01 5.85065e-01 4.07242e-01
8.20000e+01 1.31400e+03 -2.19100e+01 -3.47843e-01 2.01830e-01 9.60933e-01 -3.04154e-01 -3.48930e-01 2.05834e-01 9.61295e-01 -3.25486e-01 4.60517e-03 7.72741e-02 4.93948e-03 2.20320e-02 6.53709e-01 5.23821e-01 5.42370e-01 5.61579e-01 5.85065e-01 4.07242e-01
8.20000e+01 1.31500e+03 -2.40500e+01 -3.47324e-01 2.88253e-01 9.66176e-01 -3.26073e-01 -3.48930e-01 2.05834e-01 9.61295e-01 -3.25486e-01 4.60517e-03 7.72741e-02 4.93948e-03 2.20320e-02 6.53709e-01 5.23821e-01 5.42370e-01 5.61579e-01 5.85065e-01 4.07242e-01
8.20000e+01 1.31600e+03 -2.49800e+01 -3.49369e-01 2.07380e-01 9.60503e-01 -3.45849e-01 -3.48930e-01 2.05834e-01 9.61295e-01 -3.25486e-01 4.60517e-03 7.72741e-02 4.93948e-03 2.20320e-02 6.53709e-01 5.23821e-01 5.42370e-01 5.61579e-01 5.85065e-01 4.07242e-01
8.20000e+01 1.31700e+03 -1.96300e+01 -3.46202e-01 1.70556e-01 9.58045e-01 -3.23544e-01 -3.48930e-01 2.05834e-01 9.61295e-01 -3.25486e-01 4.60517e-03 7.72741e-02 4.93948e-03 2.20320e-02 6.53709e-01 5.23821e-01 5.42370e-01 5.61579e-01 5.85065e-01 4.07242e-01
8.20000e+01 1.31800e+03 -1.37000e+01 -3.51855e-01 2.24485e-01 9.63829e-01 -3.40964e-01 -3.48930e-01 2.05834e-01 9.61295e-01 -3.25486e-01 4.60517e-03 7.72741e-02 4.93948e-03 2.20320e-02 6.53709e-01 5.23821e-01 5.42370e-01 5.61579e-01 5.85065e-01 4.07242e-01
8.20000e+01 1.31900e+03 -2.14100e+01 -3.48015e-01 1.24429e-01 9.64644e-01 -3.22326e-01 -3.48930e-01 2.05834e-01 9.61295e-01 -3.25486e-01 4.60517e-03 7.72741e-02 4.93948e-03 2.20320e-02 6.53709e-01 5.23821e-01 5.42370e-01 5.61579e-01 5.85065e-01 4.07242e-01
8.20000e+01 1.32000e+03 -1.69200e+01 -3.50778e-01 1.20637e-01 9.60790e-01 -2.98278e-01 -3.48930e-01 2.05834e-01 9.61295e-01 -3.25486e-01 4.60517e-03 7.72741e-02 4.93948e-03 2.20320e-02 6.53709e-01 5.23821e-01 5.42370e-01 5.61579e-01 5.85065e-01 4.07242e-01
8.20000e+01 1.32100e+03 -1.82100e+01 -3.46009e-01 1.59129e-01 9.64940e-01 -3.32552e-01 -3.48930e-01 2.05834e-01 9.61295e-01 -3.25486e-01 4.60517e-03 7.72741e-02 4.93948e-03 2.20320e-02 6.53709e-01 5.23821e-01 5.42370e-01 5.61579e-01 5.85065e-01 4.07242e-01
8.20000e+01 1.32200e+03 -1.91800e+01 -3.50039e-01 1.81020e-01 9.60133e-01 -3.09583e-01 -3.48930e-01 2.05834e-01 9.61295e-01 -3.25486e-01 4.60517e-03 7.72741e-02 4.93948e-03 2.20320e-02 6.53709e-01 5.23821e-01 5.42370e-01 5.61579e-01 5.85065e-01 4.07242e-01
8.20000e+01 1.32300e+03 -2.28900e+01 -3.47445e-01 2.92509e-01 9.64549e-01 -3.37098e-01 -3.48930e-01 2.05834e-01 9.61295e-01 -3.25486e-01 4.60517e-03 7.72741e-02 4.93948e-03 2.20320e-02 6.53709e-01 5.23821e-01 5.42370e-01 5.61579e-01 5.85065e-01 4.07242e-01
8.20000e+01 1.32400e+03 -2.50100e+01 -3.51638e-01 2.66116e-01 9.59630e-01 -3.47116e-01 -3.48930e-01 2.05834e-01 9.61295e-01 -3.25486e-01 4.60517e-03 7.72741e-02 4.93948e-03 2.20320e-02 6.53709e-01 5.23821e-01 5.42370e-01 5.61579e-01 5.85065e-01 4.07242e-01
8.20000e+01 1.32500e+03 -2.05000e+01 -3.48971e-01 2.53616e-01 9.54504e-01 -3.15299e-01 -3.48930e-01 2.05834e-01 9.61295e-01 -3.25486e-01 4.60517e-03 7.72741e-02 4.93948e-03 2.20320e-02 6.53709e-01 5.23821e-01 5.42370e-01 5.61579e-01 5.85065e-01 4.07242e-01
8.20000e+01 1.32600e+03 -2.19700e+01 -3.48473e-01 2.24260e-01 9.57240e-01 -3.27119e-01 -3.48930e-01 2.05834e-01 9.61295e-01 -3.25486e-01 4.60517e-03 7.72741e-02 4.93948e-03 2.20320e-02 6.53709e-01 5.23821e-01 5.42370e-01 5.61579e-01 5.85065e-01 4.07242e-01
8.20000e+01 1.32700e+03 -1.91100e+01 -3.53868e-01 2.88093e-01 9.59209e-01 -3.37654e-01 -3.48930e-01 2.05834e-01 9.61295e-01 -3.25486e-01 4.60517e-03 7.72741e-02 4.93948e-03 2.20320e-02 6.53709e-01 5.23821e-01 5.42370e-01 5.61579e-01 5.85065e-01 4.07242e-01
8.30000e+01 1.32800e+03 -1.83200e+01 -3.45853e-01 1.23877e-01 9.55460e-01 -3.19321e-01 -3.49440e-01 2.45443e-01 9.61780e-01 -3.37113e-01 4.47823e-03 7.17613e-02 4.47543e-03 1.99965e-02 6.59333e-01 5.23738e-01 5.39013e-01 5.59870e-01 5.89286e-01 4.05006e-01
8.30000e+01 1.32900e+03 -1.49100e+01 -3.49827e-01 1.93269e-01 9.69517e-01 -3.51214e-01 -3.49440e-01 2.45443e-01 9.61780e-01 -3.37113e-01 4.47823e-03 7.17613e-02 4.47543e-03 1.99965e-02 6.59333e-01 5.23738e-01 5.39013e-01 5.59870e-01 5.89286e-01 4.05006e-01
8.30000e+01 1.33000e+03 -2.49700e+01 -3.49576e-01 2.42471e-01 9.67302e-01 -3.09304e-01 -3.49440e-01 2.45443e-01 9.61780e-01 -3.37113e-01 4.47823e-03 7.17613e-02 4.47543e-03 1.99965e-02 6.59333e-01 5.23738e-01 5.39013e-01 5.59870e-01 5.89286e-01 4.05006e-01
8.30000e+01 1.33100e+03 -1.67200e+01 -3.46629e-01 1.78270e-01 9.59644e-01 -3.04070e-01 -3.49440e-01 2.45443e-01 9.61780e-01 -3.37113e-01 4.47823e-03 7.17613e-02 4.47543e-03 1.99965e-02 6.59333e-01 5.23738e-01 5.39013e-01 5.59870e-01 5.89286e-01 4.05006e-01
8.30000e+01 1.33200e+03 -1.96100e+01 -3.42548e-01 9.86489e-02 9.65400e-01 -3.11794e-01 -3.49440e-01 2.45443e-01 9.61780e-01 -3.37113e-01 4.47823e-03 7.17613e-02 4.47543e-03 1.99965e-02 6.59333e-01 5.23738e-01 5.39013e-01 5.59870e-01 5.89286e-01 4.05006e-01
8.30000e+01 1.33300e+03 -1.99000e+01 -3.43703e-01 2.48417e-01 9.61293e-01 -3.28397e-01 -3.49440e-01 2.45443e-01 9.61780e-01 -3.37113e-01 4.47823e-03 7.17613e-02 4.47543e-03 1.99965e-02 6.59333e-01 5.23738e-01 5.39013e-01 5.59870e-01 5.89286e-01 4.05006e-01
8.30000e+01 1.33400e+03 -2.12600e+01 -3.50550e-01 2.80042e-01 9.60148e-01 -3.24896e-01 -3.49440e-01 2.45443e-01 9.61780e-01 -3.37113e-01 4.47823e-03 7.17613e-02 4.47543e-03 1.99965e-02 6.59333e-01 5.23738e-01 5.39013e-01 5.59870e-01 5.89286e-01 4.05006e-01
8.30000e+01 1.33500e+03 -2.34500e+01 -3.54862e-01 2.73573e-01 9.63826e-01 -3.21258e-01 -3.49440e-01 2.45443e-01 9.61780e-01 -3.37113e-01 4.47823e-03 7.17613e-02 4.47543e-03 1.99965e-02 6.59333e-01 5.23738e-01 5.39013e-01 5.59870e-01 5.89286e-01 4.05006e-01
8.30000e+01 1.33600e+03 -1.63200e+01 -3.54826e-01 2.88313e-01 9.65335e-01 -3.69984e-01 -3.49440e-01 2.45443e-01 9.61780e-01 -3.37113e-01 4.47823e-03 7.17613e-02 4.47543e-03 1.99965e-02 6.59333e-01 5.23738e-01 5.39013e-01 5.59870e-01 5.89286e-01 4.05006e-01
8.30000e+01 1.33700e+03 -2.19200e+01 -3.51913e-01 1.56185e-01 9.57421e-01 -3.09898e-01 -3.49440e-01 2.45443e-01 9.61780e-01 -3.37113e-01 4.47823e-03 7.17613e-02 4.47543e-03 1.99965e-02 6.59333e-01 5.23738e-01 5.39013e-01 5.59870e-01 5.89286e-01 4.05006e-01
8.30000e+01 1.33800e+03 -2.13100e+01 -3.47666e-01 1.80521e-01 9.58710e-01 -3.09671e-01 -3.49440e-01 2.45443e-01 9.61780e-01 -3.37113e-01 4.47823e-03 7.17613e-02 4.47543e-03 1.99965e-02 6.59333e-01 5.23738e-01 5.39013e-01 5.59870e-01 5.89286e-01 4.05006e-01
8.30000e+01 1.33900e+03 -1.91300e+01 -3.50908e-01 1.84091e-01 9.59424e-01 -3.24660e-01 -3.49440e-01 2.45443e-01 9.61780e-01 -3.37113e-01 4.47823e-03 7.17613e-02 4.47543e-03 1.99965e-02 6.59333e-01 5.23738e-01 5.39013e-01 5.59870e-01 5.89286e-01 4.05006e-01
8.30000e+01 1.34000e+03 -2.27500e+01 -3.54425e-01 2.90313e-01 9.58196e-01 -3.49346e-01 -3.49440e-01 2.45443e-01 9.61780e-01 -3.37113e-01 4.47823e-03 7.17613e-02 4.47543e-03 1.99965e-02 6.59333e-01 5.23738e-01 5.39013e-01 5.59870e-01 5.89286e-01 4.05006e-01
8.30000e+01 1.34100e+03 -1.60800e+01 -3.48197e-01 2.93729e-01 9.57883e-01 -3.29821e-01 -3.49440e-01 2.45443e-01 9.61780e-01 -3.37113e-01 4.47823e-03 7.17613e-02 4.47543e-03 1.99965e-02 6.59333e-01 5.23738e-01 5.39013e-01 5.59870e-01 5.89286e-01 4.05006e-01
8.30000e+01 1.34200e+03 -2.34700e+01 -3.50455e-01 2.00830e-01 9.63829e-01 -3.32861e-01 -3.49440e-01 2.45443e-01 9.61780e-01 -3.37113e-01 4.47823e-03 7.17613e-02 4.47543e-03 1.99965e-02 6.59333e-01 5.23738e-01 5.39013e-01 5.59870e-01 5.89286e-01 4.05006e-01
8.30000e+01 1.34300e+03 -1.97400e+01 -3.57203e-01 2.83197e-01 9.59023e-01 -3.22126e-01 -3.49440e-01 2.45443e-01 9.61780e-01 -3.37113e-01 4.47823e-03 7.17613e-02 4.47543e-03 1.99965e-02 6.59333e-01 5.23738e-01 5.39013e-01 5.59870e-01 5.89286e-01 4.05006e-01
8.40000e+01 1.34400e+03 -2.49800e+01 -3.51002e-01 2.46248e-01 9.59937e-01 -3.38867e-01 -3.51550e-01 2.36960e-01 9.62681e-01 -3.22582e-01 4.21570e-03 6.74536e-02 4.36524e-03 2.10339e-02 6.62411e-01 5.20213e-01 5.30996e-01 5.58626e-01 5.94217e-01 4.07459e-01
8.40000e+01 1.34500e+03 -2.03700e+01 -3.48341e-01 1.94529e-01 9.60688e-01 -3.31142e-01 -3.51550e-01 2.36960e-01 9.62681e-01 -3.22582e-01 4.21570e-03 6.74536e-02 4.36524e-03 2.10339e-02 6.62411e-01 5.20213e-01 5.30996e-01 5.58626e-01 5.94217e-01 4.07459e-01
8.40000e+01 1.34600e+03 -1.63900e+01 -3.53112e-01 3.39199e-01 9.63530e-01 -3.48215e-01 -3.51550e-01 2.36960e-01 9.62681e-01 -3.22582e-01 4.21570e-03 6.74536e-02 4.36524e-03 2.10339e-02 6.62411e-01 5.20213e-01 5.30996e-01 5.58626e-01 5.94217e-01 4.07459e-01
8.40000e+01 1.34700e+03 -2.09800e+01 -3.53122e-01 2.93357e-01 9.66611e-01 -3.25646e-01 -3.51550e-01 2.36960e-01 9.62681e-01 -3.22582e-01 4.21570e-03 6.74536e-02 4.36524e-03 2.10339e-02 6.62411e-01 5.20213e-01 5.30996e-01 5.58626e-01 5.94217e-01 4.07459e-01
8.40000e+01 1.34800e+03 -2.46000e+01 -3.51737e-01 2.65090e-01 9.68809e-01 -3.25092e-01 -3.51550e-01 2.36960e-01 9.62681e-01 -3.22582e-01 4.21570e-03 6.74536e-02 4.36524e-03 2.10339e-02 6.62411e-01 5.20213e-01 5.30996e-01 5.58626e-01 5.94217e-01 4.07459e-01
8.40000e+01 1.34900e+03 -2.19800e+01 -3.49412e-01 2.42629e-01 9.57241e-01 -3.15623e-01 -3.51550e-01 2.36960e-01 9.62681e-01 -3.22582e-01 4.21570e-03 6.74536e-02 4.36524e-03 2.10339e-02 6.62411e-01 5.20213e-01 5.30996e-01 5.58626e-01 5.94217e-01 4.07459e-01
8.40000e+01 1.35000e+03 -2.20400e+01 -3.45315e-01 2.78361e-01 9.61236e-01 -3.18318e-01 -3.51550e-01 2.36960e-01 9.62681e-01 -3.22582e-01 4.21570e-03 6.74536e-02 4.36524e-03 2.10339e-02 6.62411e-01 5.20213e-01 5.30996e-01 5.58626e-01 5.94217e-01 4.07459e-01
8.40000e+01 1.35100e+03 -2.03600e+01 -3.50405e-01 2.97454e-01 9.63827e-01 -3.17471e-01 -3.51550e-01 2.36960e-01 9.62681e-01 -3.22582e-01 4.21570e-03 6.74536e-02 4.36524e-03 2.10339e-02 6.62411e-01 5.20213e-01 5.30996e-01 5.58626e-01 5.94217e-01 4.07459e-01
8.40000e+01 1.35200e+03 -2.35500e+01 -3.52787e-01 2.50792e-01 9.65047e-01 -3.16040e-01 -3.51550e-01 2.36960e-01 9.62681e-01 -3.22582e-01 4.21570e-03 6.74536e-02 4.36524e-03 2.10339e-02 6.62411e-01 5.20213e-01 5.30996e-01 5.58626e-01 5.94217e-01 4.07459e-01
8.40000e+01 1.35300e+03 -2.50300e+01 -3.51983e-01 2.38929e-01 9.66483e-01 -3.11932e-01 -3.51550e-01 2.36960e-01 9.62681e-01 -3.22582e-01 4.21570e-03 6.74536e-02 4.36524e-03 2.10339e-02 6.62411e-01 5.20213e-01 5.30996e-01 5.58626e-01 5.94217e-01 4.07459e-01
8.40000e+01 1.35400e+03 -2.42800e+01 -3.48773e-01 2.28925e-01 9.67161e-01 -2.98298e-01 -3.51550e-01 2.36960e-01 9.62681e-01 -3.22582e-01 4.21570e-03 6.74536e-02 4.36524e-03 2.10339e-02 6.62411e-01 5.20213e-01 5.30996e-01 5.58626e-01 5.94217e-01 4.07459e-01
8.40000e+01 1.35500e+03 -1.94700e+01 -3.57950e-01 3.57572e-01 9.63215e-01 -3.16571e-01 -3.51550e-01 2.36960e-01 9.62681e-01 -3.22582e-01 4.21570e-03 6.74536e-02 4.36524e-03 2.10339e-02 6.62411e-01 5.20213e-01 5.30996e-01 5.58626e-01 5.94217e-01 4.07459e-01
8.40000e+01 1.35600e+03 -1.60600e+01 -3.53880e-01 2.62172e-01 9.60071e-01 -3.67982e-01 -3.51550e-01 2.36960e-01 9.62681e-01 -3.22582e-01 4.21570e-03 6.74536e-02 4.36524e-03 2.10339e-02 6.62411e-01 5.20213e-01 5.30996e-01 5.58626e-01 5.94217e-01 4.07459e-01
8.40000e+01 1.35700e+03 -2.49300e+01 -3.55526e-01 2.80874e-01 9.69793e-01 -3.41701e-01 -3.51550e-01 2.36960e-01 9.62681e-01 -3.22582e-01 4.21570e-03 6.74536e-02 4.36524e-03 2.10339e-02 6.62411e-01 5.20213e-01 5.30996e-01 5.58626e-01 5.94217e-01 4.07459e-01
8.40000e+01 1.35800e+03 -1.54300e+01 -3.46505e-01 1.26193e-01 9.65540e-01 -3.20432e-01 -3.51550e-01 2.36960e-01 9.62681e-01 -3.22582e-01 4.21570e-03 6.74536e-02 4.36524e-03 2.10339e-02 6.62411e-01 5.20213e-01 5.30996e-01 5.58626e-01 5.94217e-01 4.07459e-01
8.40000e+01 1.35900e+03 -2.18800e+01 -3.53592e-01 1.75246e-01 9.62046e-01 -3.43679e-01 -3.51550e-01 2.36960e-01 9.62681e-01 -3.22582e-01 4.21570e-03 6.74536e-02 4.36524e-03 2.10339e-02 6.62411e-01 5.20213e-01 5.30996e-01 5.58626e-01 5.94217e-01 4.07459e-01
8.50000e+01 1.36000e+03 -2.33000e+01 -3.54794e-01 2.05421e-01 9.62189e-01 -3.32496e-01 -3.51772e-01 2.51071e-01 9.65692e-01 -3.23282e-01 3.84291e-03 5.81694e-02 4.84982e-03 2.05142e-02 6.65953e-01 5.14639e-01 5.21107e-01 5.58847e-01 5.96016e-01 4.09206e-01
8.50000e+01 1.36100e+03 -1.88300e+01 -3.52438e-01 2.51814e-01 9.70949e-01 -3.29304e-01 -3.51772e-01 2.51071e-01 9.65692e-01 -3.23282e-01 3.84291e-03 5.81694e-02 4.84982e-03 2.05142e-02 6.65953e-01 5.14639e-01 5.21107e-01 5.58847e-01 5.96016e-01 4.09206e-01
8.50000e+01 1.36200e+03 -1.89100e+01 -3.51931e-01 2.36987e-01 9.61575e-01 -2.99692e-01 -3.51772e-01 2.51071e-01 9.65692e-01 -3.23282e-01 3.84291e-03 5.81694e-02 4.84982e-03 2.05142e-02 6.65953e-01 5.14639e-01 5.21107e-01 5.58847e-01 5.96016e-01 4.09206e-01
8.50000e+01 1.36300e+03 -2.19800e+01 -3.59185e-01 3.46928e-01 9.68201e-01 -3.27423e-01 -3.51772e-01 2.51071e-01 9.65692e-01 -3.23282e-01 3.84291e-03 5.81694e-02 4.84982e-03 2.05142e-02 6.65953e-01 5.14639e-01 5.21107e-01 5.58847e-01 5.96016e-01 4.09206e-01
8.50000e+01 1.36400e+03 -2.26900e+01 -3.47108e-01 2.51064e-01 9.60524e-01 -3.06432e-01 -3.51772e-01 2.51071e-01 9.65692e-01 -3.23282e-01 3.84291e-03 5.81694e-02 4.84982e-03 2.05142e-02 6.65953e-01 5.14639e-01 5.21107e-01 5.58847e-01 5.96016e-01 4.09206e-01
8.50000e+01 1.36500e+03 -1.34200e+01 -3.47836e-01 2.49285e-01 9.62114e-01 -3.31159e-01 -3.51772e-01 2.51071e-01 9.65692e-01 -3.23282e-01 3.84291e-03 5.81694e-02 4.84982e-03 2.05142e-02 6.65953e-01 5.14639e-01 5.21107e-01 5.58847e-01 5.96016e-01 4.09206e-01
8.50000e+01 1.36600e+03 -2.50200e+01 -3.47982e-01 2.19637e-01 9.69126e-01 -2.97558e-01 -3.51772e-01 2.51071e-01 9.65692e-01 -3.23282e-01 3.84291e-03 5.81694e-02 4.84982e-03 2.05142e-02 6.65953e-01 5.14639e-01 5.21107e-01 5.58847e-01 5.96016e-01 4.09206e-01
8.50000e+01 1.36700e+03 -2.19000e+01 -3.46791e-01 2.23246e-01 9.58221e-01 -3.11220e-01 -3.51772e-01 2.51071e-01 9.65692e-01 -3.23282e-01 3.84291e-03 5.81694e-02 4.84982e-03 2.05142e-02 6.65953e-01 5.14639e-01 5.21107e-01 5.58847e-01 5.96016e-01 4.09206e-01
8.50000e+01 1.36800e+03 -2.42200e+01 -3.49418e-01 1.89944e-01 9.69212e-01 -3.27355e-01 -3.51772e-01 2.51071e-01 9.65692e-01 -3.23282e-01 3.84291e-03 5.81694e-02 4.84982e-03 2.05142e-02 6.65953e-01 5.14639e-01 5.21107e-01 5.58847e-01 5.96016e-01 4.09206e-01
8.50000e+01 1.36900e+03 -2.00500e+01 -3.52007e-01 2.97132e-01 9.68700e-01 -3.23849e-01 -3.51772e-01 2.51071e-01 9.65692e-01 -3.23282e-01 3.84291e-03 5.81694e-02 4.84982e-03 2.05142e-02 6.65953e-01 5.14639e-01 5.21107e-01 5.58847e-01 5.96016e-01 4.09206e-01
8.50000e+01 1.37000e+03 -2.19300e+01 -3.44279e-01 1.96607e-01 9.64509e-01 -3.05661e-01 -3.51772e-01 2.51071e-01 9.65692e-01 -3.23282e-01 3.84291e-03 5.81694e-02 4.84982e-03 2.05142e-02 6.65953e-01 5.14639e-01 5.21107e-01 5.58847e-01 5.96016e-01 4.09206e-01
8.50000e+01 1.37100e+03 -2.14100e+01 -3.50899e-01 3.08002e-01 9.62196e-01 -3.53441e-01 -3.51772e-01 2.51071e-01 9.65692e-01 -3.23282e-01 3.84291e-03 5.81694e-02 4.84982e-03 2.05142e-02 6.65953e-01 5.14639e-01 5.21107e-01 5.58847e-01 5.96016e-01 4.09206e-01
8.50000e+01 1.37200e+03 -2.33900e+01 -3.47703e-01 2.29904e-01 9.63690e-01 -2.91208e-01 -3.51772e-01 2.51071e-01 9.65692e-01 -3.23282e-01 3.84291e-03 5.81694e-02 4.84982e-03 2.05142e-02 6.65953e-01 5.14639e-01 5.21107e-01 5.58847e-01 5.96016e-01 4.09206e-01
8.50000e+01 1.37300e+03 -2.40400e+01 -3.50109e-01 2.02716e-01 9.64076e-01 -3.21566e-01 -3.51772e-01 2.51071e-01 9.65692e-01 -3.23282e-01 3.84291e-03 5.81694e-02 4.84982e-03 2.05142e-02 6.65953e-01 5.14639e-01 5.21107e-01 5.58847e-01 5.96016e-01 4.09206e-01
8.50000e+01 1.37400e+03 -2.05200e+01 -3.49288e-01 2.40823e-01 9.61928e-01 -2.80339e-01 -3.51772e-01 2.51071e-01 9.65692e-01 -3.23282e-01 3.84291e-03 5.81694e-02 4.84982e-03 2.05142e-02 6.65953e-01 5.14639e-01 5.21107e-01 5.58847e-01 5.96016e-01 4.09206e-01
8.50000e+01 1.37500e+03 -2.42600e+01 -3.47501e-01 2.04538e-01 9.60898e-01 -3.28836e-01 -3.51772e-01 2.51071e-01 9.65692e-01 -3.23282e-01 3.84291e-03 5.81694e-02 4.84982e-03 2.05142e-02 6.65953e-01 5.14639e-01 5.21107e-01 5.58847e-01 5.96016e-01 4.09206e-01
8.60000e+01 1.37600e+03 -2.49900e+01 -3.50287e-01 2.06655e-01 9.62638e-01 -3.41784e-01 -3.49203e-01 2.14203e-01 9.64950e-01 -3.15236e-01 3.78090e-03 5.12473e-02 5.00695e-03 1.94333e-02 6.69043e-01 5.09326e-01 5.10939e-01 5.60886e-01 5.90262e-01 4.07004e-01
8.60000e+01 1.37700e+03 -2.21600e+01 -3.49879e-01 2.11665e-01 9.63396e-01 -2.96381e-01 -3.49203e-01 2.14203e-01 9.64950e-01 -3.15236e-01 3.78090e-03 5.12473e-02 5.00695e-03 1.94333e-02 6.69043e-01 5.09326e-01 5.10939e-01 5.60886e-01 5.90262e-01 4.07004e-01
8.60000e+01 1.37800e+03 -2.23900e+01 -3.47697e-01 2.04054e-01 9.65988e-01 -3.10135e-01 -3.49203e-01 2.14203e-01 9.64950e-01 -3.15236e-01 3.78090e-03 5.12473e-02 5.00695e-03 1.94333e-02 6.69043e-01 5.09326e-01 5.10939e-01 5.60886e-01 5.90262e-01 4.07004e-01
8.60000e+01 1.37900e+03 -2.48800e+01 -3.51704e-01 2.50711e-01 9.63819e-01 -3.34081e-01 -3.49203e-01 2.14203e-01 9.64950e-01 -3.15236e-01 3.78090e-03 5.12473e-02 5.00695e-03 1.94333e-02 6.69043e-01 5.09326e-01 5.10939e-01 5.60886e-01 5.90262e-01 4.07004e-01
8.60000e+01 1.38000e+03 -2.14900e+01 -3.46687e-01 1.98396e-01 9.66961e-01 -3.09605e-01 -3.49203e-01 2.14203e-01 9.64950e-01 -3.15236e-01 3.78090e-03 5.12473e-02 5.00695e-03 1.94333e-02 6.69043e-01 5.09326e-01 5.10939e-01 5.60886e-01 5.90262e-01 4.07004e-01
8.60000e+01 1.38100e+03 -1.66100e+01 -3.45534e-01 1.60805e-01 9.65062e-01 -3.00125e-01 -3.49203e-01 2.14203e-01 9.64950e-01 -3.15236e-01 3.78090e-03 5.12473e-02 5.00695e-03 1.94333e-02 6.69043e-01 5.09326e-01 5.10939e-01 5.60886e-01 5.90262e-01 4.07004e-01
8.60000e+01 1.38200e+03 -2.17200e+01 -3.49840e-01 1.79766e-01 9.69962e-01 -2.95553e-01 -3.49203e-01 2.14203e-01 9.64950e-01 -3.15236e-01 3.78090e-03 5.12473e-02 5.00695e-03 1.94333e-02 6.69043e-01 5.09326e-01 5.10939e-01 5.60886e-01 5.90262e-01 4.07004e-01
8.60000e+01 1.38300e+03 -2.06000e+01 -3.48811e-01 1.93299e-01 9.67851e-01 -3.08848e-01 -3.49203e-01 2.14203e-01 9.64950e-01 -3.15236e-01 3.78090e-03 5.12473e-02 5.00695e-03 1.94333e-02 6.69043e-01 5.09326e-01 5.10939e-01 5.60886e-01 5.90262e-01 4.07004e-01
8.60000e+01 1.38400e+03 -2.50200e+01 -3.47986e-01 2.43345e-01 9.61278e-01 -3.19019e-01 -3.49203e-01 2.14203e-01 9.64950e-01 -3.15236e-01 3.78090e-03 5.12473e-02 5.00695e-03 1.94333e-02 6.69043e-01 5.09326e-01 5.10939e-01 5.60886e-01 5.90262e-01 4.07004e-01
8.60000e+01 1.38500e+03 -2.49200e+01 -3.49306e-01 2.05653e-01 9.67916e-01 -3.26474e-01 -3.49203e-01 2.14203e-01 9.64950e-01 -3.15236e-01 3.78090e-03 5.12473e-02 5.00695e-03 1.94333e-02 6.69043e-01 5.09326e-01 5.10939e-01 5.60886e-01 5.90262e-01 4.07004e-01
8.60000e+01 1.38600e+03 -1.62100e+01 -3.48533e-01 2.75869e-01 9.72426e-01 -3.42525e-01 -3.49203e-01 2.14203e-01 9.64950e-01 -3.15236e-01 3.78090e-03 5.12473e-02 5.00695e-03 1.94333e-02 6.69043e-01 5.09326e-01 5.10939e-01 5.60886e-01 5.90262e-01 4.07004e-01
8.60000e+01 1.38700e+03 -1.78600e+01 -3.44767e-01 1.88601e-01 9.55886e-01 -2.79754e-01 -3.49203e-01 2.14203e-01 9.64950e-01 -3.15236e-01 3.78090e-03 5.12473e-02 5.00695e-03 1.94333e-02 6.69043e-01 5.09326e-01 5.10939e-01 5.60886e-01 5.90262e-01 4.07004e-01
8.60000e+01 1.38800e+03 -2.50200e+01 -3.50906e-01 2.47325e-01 9.66147e-01 -3.11861e-01 -3.49203e-01 2.14203e-01 9.64950e-01 -3.15236e-01 3.78090e-03 5.12473e-02 5.00695e-03 1.94333e-02 6.69043e-01 5.09326e-01 5.10939e-01 5.60886e-01 5.90262e-01 4.07004e-01
8.60000e+01 1.38900e+03 -2.04200e+01 -3.47405e-01 1.92971e-01 9.57444e-01 -2.89233e-01 -3.49203e-01 2.14203e-01 9.64950e-01 -3.15236e-01 3.78090e-03 5.12473e-02 5.00695e-03 1.94333e-02 6.69043e-01 5.09326e-01 5.10939e-01 5.60886e-01 5.90262e-01 4.07004e-01
8.60000e+01 1.39000e+03 -1.82300e+01 -3.45803e-01 1.41456e-01 9.66286e-01 -2.98546e-01 -3.49203e-01 2.14203e-01 9.64950e-01 -3.15236e-01 3.78090e-03 5.12473e-02 5.00695e-03 1.94333e-02 6.69043e-01 5.09326e-01 5.10939e-01 5.60886e-01 5.90262e-01 4.07004e-01
8.60000e+01 1.39100e+03 -2.42100e+01 -3.47786e-01 1.59720e-01 9.63923e-01 -2.71901e-01 -3.49203e-01 2.14203e-01 9.64950e-01 -3.15236e-01 3.78090e-03 5.12473e-02 5.00695e-03 1.94333e-02 6.69043e-01 5.09326e-01 5.10939e-01 5.60886e-01 5.90262e-01 4.07004e-01
8.70000e+01 1.39200e+03 -1.83600e+01 -3.46612e-01 2.55759e-01 9.66963e-01 -3.37834e-01 -3.49655e-01 2.20344e-01 9.64342e-01 -3.18324e-01 3.20043e-03 4.45452e-02 4.34445e-03 2.11733e-02 6.71687e-01 5.07837e-01 5.02525e-01 5.61774e-01 5.85556e-01 4.01999e-01
8.70000e+01 1.39300e+03 -2.18600e+01 -3.47961e-01 1.80145e-01 9.65615e-01 -3.09517e-01 -3.49655e-01 2.20344e-01 9.64342e-01 -3.18324e-01 3.20043e-03 4.45452e-02 4.34445e-03 2.11733e-02 6.71687e-01 5.07837e-01 5.02525e-01 5.61774e-01 5.85556e-01 4.01999e-01
8.70000e+01 1.39400e+03 -1.97100e+01 -3.45710e-01 1.73157e-01 9.67774e-01 -3.16329e-01 -3.49655e-01 2.20344e-01 9.64342e-01 -3.18324e-01 3.20043e-03 4.45452e-02 4.34445e-03 2.11733e-02 6.71687e-01 5.07837e-01 5.02525e-01 5.61774e-01 5.85556e-01 4.01999e-01
8.70000e+01 1.39500e+03 -2.49000e+01 -3.47561e-01 2.34977e-01 9.65428e-01 -3.13447e-01 -3.49655e-01 2.20344e-01 9.64342e-01 -3.18324e-01 3.20043e-03 4.45452e-02 4.34445e-03 2.11733e-02 6.71687e-01 5.07837e-01 5.02525e-01 5.61774e-01 5.85556e-01 4.01999e-01
8.70000e+01 1.39600e+03 -2.35200e+01 -3.45221e-01 2.17299e-01 9.69624e-01 -2.83125e-01 -3.49655e-01 2.20344e-01 9.64342e-01 -3.18324e-01 3.20043e-03 4.45452e-02 4.34445e-03 2.11733e-02 6.71687e-01 5.07837e-01 5.02525e-01 5.61774e-01 5.85556e-01 4.01999e-01
8.70000e+01 1.39700e+03 -1.79000e+01 -3.49841e-01 2.63251e-01 9.67433e-01 -3.28253e-01 -3.49655e-01 2.20344e-01 9.64342e-01 -3.18324e-01 3.20043e-03 4.45452e-02 4.34445e-03 2.11733e-02 6.71687e-01 5.07837e-01 5.02525e-01 5.61774e-01 5.85556e-01 4.01999e-01
8.70000e+01 1.39800e+03 -1.91300e+01 -3.47646e-01 1.58671e-01 9.62388e-01 -3.17192e-01 -3.49655e-01 2.20344e-01 9.64342e-01 -3.18324e-01 3.20043e-03 4.45452e-02 4.34445e-03 2.11733e-02 6.71687e-01 5.07837e-01 5.02525e-01 5.61774e-01 5.85556e-01 4.01999e-01
8.70000e+01 1.39900e+03 -2.13000e+01 -3.50020e-01 1.19918e-01 9.64027e-01 -3.37462e-01 -3.49655e-01 2.20344e-01 9.64342e-01 -3.18324e-01 3.20043e-03 4.45452e-02 4.34445e-03 2.11733e-02 6.71687e-01 5.07837e-01 5.02525e-01 5.61774e-01 5.85556e-01 4.01999e-01
8.70000e+01 1.40000e+03 -1.97100e+01 -3.47346e-01 1.16177e-01 9.64721e-01 -3.22063e-01 -3.49655e-01 2.20344e-01 9.64342e-01 -3.18324e-01 3.20043e-03 4.45452e-02 4.34445e-03 2.11733e-02 6.71687e-01 5.07837e-01 5.02525e-01 5.61774e-01 5.85556e-01 4.01999e-01
8.70000e+01 1.40100e+03 -1.87500e+01 -3.46164e-01 2.31580e-01 9.63508e-01 -3.50364e-01 -3.49655e-01 2.20344e-01 9.64342e-01 -3.18324e-01 3.20043e-03 4.45452e-02 4.34445e-03 2.11733e-02 6.71687e-01 5.07837e-01 5.02525e-01 5.61774e-01 5.85556e-01 4.01999e-01
8.70000e+01 1.40200e+03 -2.50200e+01 -3.52283e-01 2.67264e-01 9.65418e-01 -3.25477e-01 -3.49655e-01 2.20344e-01 9.64342e-01 -3.18324e-01 3.20043e-03 4.45452e-02 4.34445e-03 2.11733e-02 6.71687e-01 5.07837e-01 5.02525e-01 5.61774e-01 5.85556e-01 4.01999e-01
8.70000e+01 1.40300e+03 -1.75900e+01 -3.44652e-01 1.34414e-01 9.63652e-01 -2.89853e-01 -3.49655e-01 2.20344e-01 9.64342e-01 -3.18324e-01 3.20043e-03 4.45452e-02 4.34445e-03 2.11733e-02 6.71687e-01 5.07837e-01 5.02525e-01 5.61774e-01 5.85556e-01 4.01999e-01
8.70000e+01 1.40400e+03 -2.34500e+01 -3.51536e-01 2.67502e-01 9.59571e-01 -3.29052e-01 -3.49655e-01 2.20344e-01 9.64342e-01 -3.18324e-01 3.20043e-03 4.45452e-02 4.34445e-03 2.11733e-02 6.71687e-01 5.07837e-01 5.02525e-01 5.61774e-01 5.85556e-01 4.01999e-01
8.70000e+01 1.40500e+03 -2.30100e+01 -3.52655e-01 2.85573e-01 9.63980e-01 -3.40467e-01 -3.49655e-01 2.20344e-01 9.64342e-01 -3.18324e-01 3.20043e-03 4.45452e-02 4.34445e-03 2.11733e-02 6.71687e-01 5.07837e-01 5.02525e-01 5.61774e-01 5.85556e-01 4.01999e-01
8.70000e+01 1.40600e+03 -2.49800e+01 -3.52891e-01 2.80931e-01 9.64363e-01 -3.49905e-01 -3.49655e-01 2.20344e-01 9.64342e-01 -3.18324e-01 3.20043e-03 4.45452e-02 4.34445e-03 2.11733e-02 6.71687e-01 5.07837e-01 5.02525e-01 5.61774e-01 5.85556e-01 4.01999e-01
8.70000e+01 1.40700e+03 -2.50200e+01 -3.53042e-01 2.47022e-01 9.64258e-01 -3.25903e-01 -3.49655e-01 2.20344e-01 9.64342e-01 -3.18324e-01 3.20043e-03 4.45452e-02 4.34445e-03 2.11733e-02 6.71687e-01 5.07837e-01 5.02525e-01 5.61774e-01 5.85556e-01 4.01999e-01
8.80000e+01 1.40800e+03 -1.98700e+01 -3.52418e-01 2.22578e-01 9.67359e-01 -2.96260e-01 -3.50869e-01 2.55261e-01 9.64774e-01 -3.24669e-01 2.88107e-03 4.05416e-02 3.57179e-03 2.16474e-02 6.74628e-01 5.07678e-01 4.93433e-01 5.56115e-01 5.85216e-01 3.91391e-01
8.80000e+01 1.40900e+03 -2.12000e+01 -3.46944e-01 1.73880e-01 9.63647e-01 -3.12934e-01 -3.50869e-01 2.55261e-01 9.64774e-01 -3.24669e-01 2.88107e-03 4.05416e-02 3.57179e-03 2.16474e-02 6.74628e-01 5.07678e-01 4.93433e-01 5.56115e-01 5.85216e-01 3.91391e-01
8.80000e+01 1.41000e+03 -2.50200e+01 -3.51413e-01 2.47004e-01 9.65908e-01 -3.15751e-01 -3.50869e-01 2.55261e-01 9.64774e-01 -3.24669e-01 2.88107e-03 4.05416e-02 3.57179e-03 2.16474e-02 6.74628e-01 5.07678e-01 4.93433e-01 5.56115e-01 5.85216e-01 3.91391e-01
8.80000e+01 1.41100e+03 -1.99800e+01 -3.47295e-01 1.73669e-01 9.66374e-01 -3.08392e-01 -3.50869e-01 2.55261e-01 9.64774e-01 -3.24669e-01 2.88107e-03 4.05416e-02 3.57179e-03 2.16474e-02 6.74628e-01 5.07678e-01 4.93433e-01 5.56115e-01 5.85216e-01 3.91391e-01
8.80000e+01 1.41200e+03 -1.78700e+01 -3.52713e-01 3.02115e-01 9.64535e-01 -3.13751e-01 -3.50869e-01 2.55261e-01 9.64774e-01 -3.24669e-01 2.88107e-03 4.05416e-02 3.57179e-03 2.16474e-02 6.74628e-01 5.07678e-01 4.93433e-01 5.56115e-01 5.85216e-01 3.91391e-01
8.80000e+01 1.41300e+03 -1.71500e+01 -3.49772e-01 2.30660e-01 9.67284e-01 -3.24701e-01 -3.50869e-01 2.55261e-01 9.64774e-01 -3.24669e-01 2.88107e-03 4.05416e-02 3.57179e-03 2.16474e-02 6.74628e-01 5.07678e-01 4.93433e-01 5.56115e-01 5.85216e-01 3.91391e-01
8.80000e+01 1.41400e+03 -1.91100e+01 -3.52028e-01 2.93672e-01 9.58021e-01 -3.18800e-01 -3.50869e-01 2.55261e-01 9.64774e-01 -3.24669e-01 2.88107e-03 4.05416e-02 3.57179e-03 2.16474e-02 6.74628e-01 5.07678e-01 4.93433e-01 5.56115e-01 5.85216e-01 3.91391e-01
8.80000e+01 1.41500e+03 -2.13000e+01 -3.52662e-01 3.19655e-01 9.63877e-01 -3.23818e-01 -3.50869e-01 2.55261e-01 9.64774e-01 -3.24669e-01 2.88107e-03 4.05416e-02 3.57179e-03 2.16474e-02 6.74628e-01 5.07678e-01 4.93433e-01 5.56115e-01 5.85216e-01 3.91391e-01
8.80000e+01 1.41600e+03 -1.78200e+01 -3.57098e-01 3.43502e-01 9.67039e-01 -3.39656e-01 -3.50869e-01 2.55261e-01 9.64774e-01 -3.24669e-01 2.88107e-03 4.05416e-02 3.57179e-03 2.16474e-02 6.74628e-01 5.07678e-01 4.93433e-01 5.56115e-01 5.85216e-01 3.91391e-01
8.80000e+01 1.41700e+03 -2.11600e+01 -3.51612e-01 2.79554e-01 9.63620e-01 -3.22559e-01 -3.50869e-01 2.55261e-01 9.64774e-01 -3.24669e-01 2.88107e-03 4.05416e-02 3.57179e-03 2.16474e-02 6.74628e-01 5.07678e-01 4.93433e-01 5.56115e-01 5.85216e-01 3.91391e-01
8.80000e+01 1.41800e+03 -2.04400e+01 -3.46620e-01 1.70914e-01 9.65156e-01 -3.12802e-01 -3.50869e-01 2.55261e-01 9.64774e-01 -3.24669e-01 2.88107e-03 4.05416e-02 3.57179e-03 2.16474e-02 6.74628e-01 5.07678e-01 4.93433e-01 5.56115e-01 5.85216e-01 3.91391e-01
8.80000e+01 1.41900e+03 -2.50200e+01 -3.53255e-01 2.68641e-01 9.65612e-01 -3.31071e-01 -3.50869e-01 2.55261e-01 9.64774e-01 -3.24669e-01 2.88107e-03 4.05416e-02 3.57179e-03 2.16474e-02 6.74628e-01 5.07678e-01 4.93433e-01 5.56115e-01 5.85216e-01 3.91391e-01
8.80000e+01 1.42000e+03 -2.49900e+01 -3.53221e-01 2.51683e-01 9.65443e-01 -3.27016e-01 -3.50869e-01 2.55261e-01 9.64774e-01 -3.24669e-01 2.88107e-03 4.05416e-02 3.57179e-03 2.16474e-02 6.74628e-01 5.07678e-01 4.93433e-01 5.56115e-01 5.85216e-01 3.91391e-01
8.80000e+01 1.42100e+03 -2.50400e+01 -3.51277e-01 2.65474e-01 9.64057e-01 -3.23713e-01 -3.50869e-01 2.55261e-01 9.64774e-01 -3.24669e-01 2.88107e-03 4.05416e-02 3.57179e-03 2.16474e-02 6.74628e-01 5.07678e-01 4.93433e-01 5.56115e-01 5.85216e-01 3.91391e-01
8.80000e+01 1.42200e+03 -2.50400e+01 -3.48178e-01 2.09150e-01 9.65007e-01 -3.15987e-01 -3.50869e-01 2.55261e-01 9.64774e-01 -3.24669e-01 2.88107e-03 4.05416e-02 3.57179e-03 2.16474e-02 6.74628e-01 5.07678e-01 4.93433e-01 5.56115e-01 5.85216e-01 3.91391e-01
8.80000e+01 1.42300e+03 -2.41800e+01 -3.48578e-01 2.12787e-01 9.63538e-01 -3.04675e-01 -3.50869e-01 2.55261e-01 9.64774e-01 -3.24669e-01 2.88107e-03 4.05416e-02 3.57179e-03 2.16474e-02 6.74628e-01 5.07678e-01 4.93433e-01 5.56115e-01 5.85216e-01 3.91391e-01
8.90000e+01 1.42400e+03 -2.19400e+01 -3.50756e-01 3.08842e-01 9.67299e-01 -3.10163e-01 -3.51083e-01 2.43676e-01 9.64985e-01 -3.20322e-01 2.68395e-03 3.56515e-02 2.80458e-03 1.83000e-02 6.79738e-01 5.07913e-01 4.85149e-01 5.50200e-01 5.89314e-01 3.78460e-01
8.90000e+01 1.42500e+03 -2.50300e+01 -3.55041e-01 2.53404e-01 9.67712e-01 -3.19584e-01 -3.51083e-01 2.43676e-01 9.64985e-01 -3.20322e-01 2.68395e-03 3.56515e-02 2.80458e-03 1.83000e-02 6.79738e-01 5.07913e-01 4.85149e-01 5.50200e-01 5.89314e-01 3.78460e-01
8.90000e+01 1.42600e+03 -2.49500e+01 -3.50943e-01 2.76089e-01 9.65392e-01 -3.39004e-01 -3.51083e-01 2.43676e-01 9.64985e-01 -3.20322e-01 2.68395e-03 3.56515e-02 2.80458e-03 1.83000e-02 6.79738e-01 5.07913e-01 4.85149e-01 5.50200e-01 5.89314e-01 3.78460e-01
8.90000e+01 1.42700e+03 -1.77300e+01 -3.55015e-01 3.09785e-01 9.63166e-01 -3.63452e-01 -3.51083e-01 2.43676e-01 9.64985e-01 -3.20322e-01 2.68395e-03 3.56515e-02 2.80458e-03 1.83000e-02 6.79738e-01 5.07913e-01 4.85149e-01 5.50200e-01 5.89314e-01 3.78460e-01
8.90000e+01 1.42800e+03 -2.20100e+01 -3.54304e-01 2.80150e-01 9.68450e-01 -3.08743e-01 -3.51083e-01 2.43676e-01 9.64985e-01 -3.20322e-01 2.68395e-03 3.56515e-02 2.80458e-03 1.83000e-02 6.79738e-01 5.07913e-01 4.85149e-01 5.50200e-01 5.89314e-01 3.78460e-01
8.90000e+01 1.42900e+03 -2.50000e+01 -3.51624e-01 2.33075e-01 9.62239e-01 -3.30915e-01 -3.51083e-01 2.43676e-01 9.64985e-01 -3.20322e-01 2.68395e-03 3.56515e-02 2.80458e-03 1.83000e-02 6.79738e-01 5.07913e-01 4.85149e-01 5.50200e-01 5.89314e-01 3.78460e-01
8.90000e+01 1.43000e+03 -1.70500e+01 -3.50584e-01 1.77718e-01 9.67608e-01 -2.82780e-01 -3.51083e-01 2.43676e-01 9.64985e-01 -3.20322e-01 2.68395e-03 3.56515e-02 2.80458e-03 1.83000e-02 6.79738e-01 5.07913e-01 4.85149e-01 5.50200e-01 5.89314e-01 3.78460e-01
8.90000e+01 1.43100e+03 -2.49600e+01 -3.48365e-01 2.57636e-01 9.63576e-01 -3.23377e-01 -3.51083e-01 2.43676e-01 9.64985e-01 -3.20322e-01 2.68395e-03 3.56515e-02 2.80458e-03 1.83000e-02 6.79738e-01 5.07913e-01 4.85149e-01 5.50200e-01 5.89314e-01 3.78460e-01
8.90000e+01 1.43200e+03 -2.34900e+01 -3.50894e-01 2.78015e-01 9.64127e-01 -3.30868e-01 -3.51083e-01 2.43676e-01 9.64985e-01 -3.20322e-01 2.68395e-03 3.56515e-02 2.80458e-03 1.83000e-02 6.79738e-01 5.07913e-01 4.85149e-01 5.50200e-01 5.89314e-01 3.78460e-01
8.90000e+01 1.43300e+03 -2.31400e+01 -3.53589e-01 2.58747e-01 9.65824e-01 -3.08829e-01 -3.51083e-01 2.43676e-01 9.64985e-01 -3.20322e-01 2.68395e-03 3.56515e-02 2.80458e-03 1.83000e-02 6.79738e-01 5.07913e-01 4.85149e-01 5.50200e-01 5.89314e-01 3.78460e-01
8.90000e+01 1.43400e+03 -2.01500e+01 -3.47196e-01 1.65802e-01 9.64391e-01 -2.97502e-01 -3.51083e-01 2.43676e-01 9.64985e-01 -3.20322e-01 2.68395e-03 3.56515e-02 2.80458e-03 1.83000e-02 6.79738e-01 5.07913e-01 4.85149e-01 5.50200e-01 5.89314e-01 3.78460e-01
8.90000e+01 1.43500e+03 -2.25900e+01 -3.53430e-01 2.92743e-01 9.62981e-01 -3.46713e-01 -3.51083e-01 2.43676e-01 9.64985e-01 -3.20322e-01 2.68395e-03 3.56515e-02 2.80458e-03 1.83000e-02 6.79738e-01 5.07913e-01 4.85149e-01 5.50200e-01 5.89314e-01 3.78460e-01
8.90000e+01 1.43600e+03 -2.49900e+01 -3.54619e-01 2.54945e-01 9.69888e-01 -3.17475e-01 -3.51083e-01 2.43676e-01 9.64985e-01 -3.20322e-01 2.68395e-03 3.56515e-02 2.80458e-03 1.83000e-02 6.79738e-01 5.07913e-01 4.85149e-01 5.50200e-01 5.89314e-01 3.78460e-01
8.90000e+01 1.43700e+03 -1.97500e+01 -3.54157e-01 2.65515e-01 9.63691e-01 -3.03498e-01 -3.51083e-01 2.43676e-01 9.64985e-01 -3.20322e-01 2.68395e-03 3.56515e-02 2.80458e-03 1.83000e-02 6.79738e-01 5.07913e-01 4.85149e-01 5.50200e-01 5.89314e-01 3.78460e-01
8.90000e+01 1.43800e+03 -2.35000e+01 -3.51661e-01 2.82403e-01 9.63747e-01 -3.37742e-01 -3.51083e-01 2.43676e-01 9.64985e-01 -3.20322e-01 2.68395e-03 3.56515e-02 2.80458e-03 1.83000e-02 6.79738e-01 5.07913e-01 4.85149e-01 5.50200e-01 5.89314e-01 3.78460e-01
8.90000e+01 1.43900e+03 -2.49100e+01 -3.52115e-01 2.58314e-01 9.69205e-01 -3.18425e-01 -3.51083e-01 2.43676e-01 9.64985e-01 -3.20322e-01 2.68395e-03 3.56515e-02 2.80458e-03 1.83000e-02 6.79738e-01 5.07913e-01 4.85149e-01 5.50200e-01 5.89314e-01 3.78460e-01
9.00000e+01 1.44000e+03 -2.45000e+01 -3.54395e-01 2.64506e-01 9.68012e-01 -3.18700e-01 -3.52093e-01 2.58332e-01 9.66047e-01 -3.25315e-01 2.70702e-03 2.96996e-02 2.62461e-03 1.48989e-02 6.82865e-01 5.09145e-01 4.75166e-01 5.52722e-01 5.97706e-01 3.71745e-01
9.00000e+01 1.44100e+03 -2.50100e+01 -3.52720e-01 2.55887e-01 9.71442e-01 -3.04148e-01 -3.52093e-01 2.58332e-01 9.66047e-01 -3.25315e-01 2.70702e-03 2.96996e-02 2.62461e-03 1.48989e-02 6.82865e-01 5.09145e-01 4.75166e-01 5.52722e-01 5.97706e-01 3.71745e-01
9.00000e+01 1.44200e+03 -2.49800e+01 -3.52364e-01 2.63441e-01 9.68585e-01 -3.19385e-01 -3.52093e-01 2.58332e-01 9.66047e-01 -3.25315e-01 2.70702e-03 2.96996e-02 2.62461e-03 1.48989e-02 6.82865e-01 5.09145e-01 4.75166e-01 5.52722e-01 5.97706e-01 3.71745e-01
9.00000e+01 1.44300e+03 -2.48900e+01 -3.52835e-01 2.57419e-01 9.63588e-01 -3.40327e-01 -3.52093e-01 2.58332e-01 9.66047e-01 -3.25315e-01 2.70702e-03 2.96996e-02 2.62461e-03 1.48989e-02 6.82865e-01 5.09145e-01 4.75166e-01 5.52722e-01 5.97706e-01 3.71745e-01
9.00000e+01 1.44400e+03 -2.50200e+01 -3.51732e-01 2.45358e-01 9.63329e-01 -3.23732e-01 -3.52093e-01 2.58332e-01 9.66047e-01 -3.25315e-01 2.70702e-03 2.96996e-02 2.62461e-03 1.48989e-02 6.82865e-01 5.09145e-01 4.75166e-01 5.52722e-01 5.97706e-01 3.71745e-01
9.00000e+01 1.44500e+03 -1.63100e+01 -3.49012e-01 2.35762e-01 9.64988e-01 -3.23649e-01 -3.52093e-01 2.58332e-01 9.66047e-01 -3.25315e-01 2.70702e-03 2.96996e-02 2.62461e-03 1.48989e-02 6.82865e-01 5.09145e-01 4.75166e-01 5.52722e-01 5.97706e-01 3.71745e-01
9.00000e+01 1.44600e+03 -1.79400e+01 -3.56744e-01 3.05830e-01 9.64123e-01 -3.13252e-01 -3.52093e-01 2.58332e-01 9.66047e-01 -3.25315e-01 2.70702e-03 2.96996e-02 2.62461e-03 1.48989e-02 6.82865e-01 5.09145e-01 4.75166e-01 5.52722e-01 5.97706e-01 3.71745e-01
9.00000e+01 1.44700e+03 -1.46600e+01 -3.47728e-01 2.19040e-01 9.67984e-01 -3.17228e-01 -3.52093e-01 2.58332e-01 9.66047e-01 -3.25315e-01 2.70702e-03 2.96996e-02 2.62461e-03 1.48989e-02 6.82865e-01 5.09145e-01 4.75166e-01 5.52722e-01 5.97706e-01 3.71745e-01
9.00000e+01 1.44800e+03 -2.42700e+01 -3.51032e-01 2.31209e-01 9.64625e-01 -3.12509e-01 -3.52093e-01 2.58332e-01 9.66047e-01 -3.25315e-01 2.70702e-03 2.96996e-02 2.62461e-03 1.48989e-02 6.82865e-01 5.09145e-01 4.75166e-01 5.52722e-01 5.97706e-01 3.71745e-01
9.00000e+01 1.44900e+03 -1.20600e+01 -3.52665e-01 2.42599e-01 9.67383e-01 -3.26897e-01 -3.52093e-01 2.58332e-01 9.66047e-01 -3.25315e-01 2.70702e-03 2.96996e-02 2.62461e-03 1.48989e-02 6.82865e-01 5.09145e-01 4.75166e-01 5.52722e-01 5.97706e-01 3.71745e-01
9.00000e+01 1.45000e+03 -2.50200e+01 -3.50229e-01 2.26616e-01 9.64810e-01 -3.16117e-01 -3.52093e-01 2.58332e-01 9.66047e-01 -3.25315e-01 2.70702e-03 2.96996e-02 2.62461e-03 1.48989e-02 6.82865e-01 5.09145e-01 4.75166e-01 5.52722e-01 5.97706e-01 3.71745e-01
9.00000e+01 1.45100e+03 -2.49100e+01 -3.53781e-01 2.51986e-01 9.70684e-01 -3.16680e-01 -3.52093e-01 2.58332e-01 9.66047e-01 -3.25315e-01 2.70702e-03 2.96996e-02 2.62461e-03 1.48989e-02 6.82865e-01 5.09145e-01 4.75166e-01 5.52722e-01 5.97706e-01 3.71745e-01
9.00000e+01 1.45200e+03 -1.85900e+01 -3.51370e-01 2.42951e-01 9.65893e-01 -3.31667e-01 -3.52093e-01 2.58332e-01 9.66047e-01 -3.25315e-01 2.70702e-03 2.96996e-02 2.62461e-03 1.48989e-02 6.82865e-01 5.09145e-01 4.75166e-01 5.52722e-01 5.97706e-01 3.71745e-01
9.00000e+01 1.45300e+03 -1.41400e+01 -3.54601e-01 2.35999e-01 9.69448e-01 -3.52776e-01 -3.52093e-01 2.58332e-01 9.66047e-01 -3.25315e-01 2.70702e-03 2.96996e-02 2.62461e-03 1.48989e-02 6.82865e-01 5.09145e-01 4.75166e-01 5.52722e-01 5.97706e-01 3.71745e-01
9.00000e+01 1.45400e+03 -2.49800e+01 -3.53129e-01 2.40310e-01 9.65549e-01 -3.26256e-01 -3.52093e-01 2.58332e-01 9.66047e-01 -3.25315e-01 2.70702e-03 2.96996e-02 2.62461e-03 1.48989e-02 6.82865e-01 5.09145e-01 4.75166e-01 5.52722e-01 5.97706e-01 3.71745e-01
9.00000e+01 1.45500e+03 -2.34900e+01 -3.50353e-01 2.59712e-01 9.65715e-01 -3.08460e-01 -3.52093e-01 2.58332e-01 9.66047e-01 -3.25315e-01 2.70702e-03 2.96996e-02 2.62461e-03 1.48989e-02 6.82865e-01 5.09145e-01 4.75166e-01 5.52722e-01 5.97706e-01 3.71745e-01
9.10000e+01 1.45600e+03 -2.27700e+01 -3.53880e-01 2.32656e-01 9.65311e-01 -3.19231e-01 -3.52331e-01 2.49323e-01 9.66694e-01 -3.19152e-01 2.42873e-03 2.50909e-02 2.96366e-03 1.35622e-02 6.83950e-01 5.09732e-01 4.60245e-01 5.60447e-01 6.05557e-01 3.71377e-01
9.10000e+01 1.45700e+03 -2.50100e+01 -3.50060e-01 2.51617e-01 9.67772e-01 -3.06851e-01 -3.52331e-01 2.49323e-01 9.66694e-01 -3.19152e-01 2.42873e-03 2.50909e-02 2.96366e-03 1.35622e-02 6.83950e-01 5.09732e-01 4.60245e-01 5.60447e-01 6.05557e-01 3.71377e-01
9.10000e+01 1.45800e+03 -2.27300e+01 -3.49420e-01 2.18382e-01 9.64307e-01 -3.08343e-01 -3.52331e-01 2.49323e-01 9.66694e-01 -3.19152e-01 2.42873e-03 2.50909e-02 2.96366e-03 1.35622e-02 6.83950e-01 5.09732e-01 4.60245e-01 5.60447e-01 6.05557e-01 3.71377e-01
9.10000e+01 1.45900e+03 -1.68100e+01 -3.49137e-01 2.36849e-01 9.65169e-01 -3.24299e-01 -3.52331e-01 2.49323e-01 9.66694e-01 -3.19152e-01 2.42873e-03 2.50909e-02 2.96366e-03 1.35622e-02 6.83950e-01 5.09732e-01 4.60245e-01 5.60447e-01 6.05557e-01 3.71377e-01
9.10000e+01 1.46000e+03 -2.50100e+01 -3.53347e-01 2.46410e-01 9.65765e-01 -3.22767e-01 -3.52331e-01 2.49323e-01 9.66694e-01 -3.19152e-01 2.42873e-03 2.50909e-02 2.96366e-03 1.35622e-02 6.83950e-01 5.09732e-01 4.60245e-01 5.60447e-01 6.05557e-01 3.71377e-01
9.10000e+01 1.46100e+03 -2.01600e+01 -3.54575e-01 2.65883e-01 9.61352e-01 -3.24474e-01 -3.52331e-01 2.49323e-01 9.66694e-01 -3.19152e-01 2.42873e-03 2.50909e-02 2.96366e-03 1.35622e-02 6.83950e-01 5.09732e-01 4.60245e-01 5.60447e-01 6.05557e-01 3.71377e-01
9.10000e+01 1.46200e+03 -2.50300e+01 -3.50974e-01 2.57843e-01 9.63660e-01 -3.20329e-01 -3.52331e-01 2.49323e-01 9.66694e-01 -3.19152e-01 2.42873e-03 2.50909e-02 2.96366e-03 1.35622e-02 6.83950e-01 5.09732e-01 4.60245e-01 5.60447e-01 6.05557e-01 3.71377e-01
9.10000e+01 1.46300e+03 -2.04800e+01 -3.49521e-01 2.71344e-01 9.62708e-01 -3.09427e-01 -3.52331e-01 2.49323e-01 9.66694e-01 -3.19152e-01 2.42873e-03 2.50909e-02 2.96366e-03 1.35622e-02 6.83950e-01 5.09732e-01 4.60245e-01 5.60447e-01 6.05557e-01 3.71377e-01
9.10000e+01 1.46400e+03 -1.54000e+01 -3.52346e-01 2.56601e-01 9.65889e-01 -3.39645e-01 -3.52331e-01 2.49323e-01 9.66694e-01 -3.19152e-01 2.42873e-03 2.50909e-02 2.96366e-03 1.35622e-02 6.83950e-01 5.09732e-01 4.60245e-01 5.60447e-01 6.05557e-01 3.71377e-01
9.10000e+01 1.46500e+03 -2.05500e+01 -3.53521e-01 2.16368e-01 9.68729e-01 -3.07977e-01 -3.52331e-01 2.49323e-01 9.66694e-01 -3.19152e-01 2.42873e-03 2.50909e-02 2.96366e-03 1.35622e-02 6.83950e-01 5.09732e-01 4.60245e-01 5.60447e-01 6.05557e-01 3.71377e-01
9.10000e+01 1.46600e+03 -1.79300e+01 -3.52925e-01 2.36211e-01 9.68259e-01 -3.27258e-01 -3.52331e-01 2.49323e-01 9.66694e-01 -3.19152e-01 2.42873e-03 2.50909e-02 2.96366e-03 1.35622e-02 6.83950e-01 5.09732e-01 4.60245e-01 5.60447e-01 6.05557e-01 3.71377e-01
9.10000e+01 1.46700e+03 -2.50000e+01 -3.51191e-01 2.53332e-01 9.65083e-01 -3.20617e-01 -3.52331e-01 2.49323e-01 9.66694e-01 -3.19152e-01 2.42873e-03 2.50909e-02 2.96366e-03 1.35622e-02 6.83950e-01 5.09732e-01 4.60245e-01 5.60447e-01 6.05557e-01 3.71377e-01
9.10000e+01 1.46800e+03 -2.49700e+01 -3.51567e-01 2.67523e-01 9.66855e-01 -3.25969e-01 -3.52331e-01 2.49323e-01 9.66694e-01 -3.19152e-01 2.42873e-03 2.50909e-02 2.96366e-03 1.35622e-02 6.83950e-01 5.09732e-01 4.60245e-01 5.60447e-01 6.05557e-01 3.71377e-01
9.10000e+01 1.46900e+03 -2.49700e+01 -3.52109e-01 2.49008e-01 9.67123e-01 -3.18855e-01 -3.52331e-01 2.49323e-01 9.66694e-01 -3.19152e-01 2.42873e-03 2.50909e-02 2.96366e-03 1.35622e-02 6.83950e-01 5.09732e-01 4.60245e-01 5.60447e-01 6.05557e-01 3.71377e-01
9.10000e+01 1.47000e+03 -2.25700e+01 -3.53598e-01 2.40511e-01 9.62813e-01 -3.18037e-01 -3.52331e-01 2.49323e-01 9.66694e-01 -3.19152e-01 2.42873e-03 2.50909e-02 2.96366e-03 1.35622e-02 6.83950e-01 5.09732e-01 4.60245e-01 5.60447e-01 6.05557e-01 3.71377e-01
9.10000e+01 1.47100e+03 -2.50200e+01 -3.49328e-01 2.47926e-01 9.63530e-01 -3.14917e-01 -3.52331e-01 2.49323e-01 9.66694e-01 -3.19152e-01 2.42873e-03 2.50909e-02 2.96366e-03 1.35622e-02 6.83950e-01 5.09732e-01 4.60245e-01 5.60447e-01 6.05557e-01 3.71377e-01
9.20000e+01 1.47200e+03 -2.45100e+01 -3.51363e-01 2.31579e-01 9.63388e-01 -3.19858e-01 -3.51298e-01 2.51577e-01 9.65572e-01 -3.18330e-01 2.26434e-03 2.06577e-02 2.89399e-03 1.18273e-02 6.79624e-01 5.10255e-01 4.45963e-01 5.69285e-01 6.09969e-01 3.69974e-01
9.20000e+01 1.47300e+03 -2.50000e+01 -3.52039e-01 2.54031e-01 9.66224e-01 -3.20121e-01 -3.51298e-01 2.51577e-01 9.65572e-01 -3.18330e-01 2.26434e-03 2.06577e-02 2.89399e-03 1.18273e-02 6.79624e-01 5.10255e-01 4.45963e-01 5.69285e-01 6.09969e-01 3.69974e-01
9.20000e+01 1.47400e+03 -2.34200e+01 -3.55626e-01 2.88255e-01 9.66476e-01 -3.24719e-01 -3.51298e-01 2.51577e-01 9.65572e-01 -3.18330e-01 2.26434e-03 2.06577e-02 2.89399e-03 1.18273e-02 6.79624e-01 5.10255e-01 4.45963e-01 5.69285e-01 6.09969e-01 3.69974e-01
9.20000e+01 1.47500e+03 -2.49900e+01 -3.47134e-01 2.32459e-01 9.62381e-01 -3.16796e-01 -3.51298e-01 2.51577e-01 9.65572e-01 -3.18330e-01 2.26434e-03 2.06577e-02 2.89399e-03 1.18273e-02 6.79624e-01 5.10255e-01 4.45963e-01 5.69285e-01 6.09969e-01 3.69974e-01
9.20000e+01 1.47600e+03 -2.20200e+01 -3.50923e-01 2.24725e-01 9.65436e-01 -3.05268e-01 -3.51298e-01 2.51577e-01 9.65572e-01 -3.18330e-01 2.26434e-03 2.06577e-02 2.89399e-03 1.18273e-02 6.79624e-01 5.10255e-01 4.45963e-01 5.69285e-01 6.09969e-01 3.69974e-01
9.20000e+01 1.47700e+03 -2.26600e+01 -3.51556e-01 2.42350e-01 9.62635e-01 -2.98350e-01 -3.51298e-01 2.51577e-01 9.65572e-01 -3.18330e-01 2.26434e-03 2.06577e-02 2.89399e-03 1.18273e-02 6.79624e-01 5.10255e-01 4.45963e-01 5.69285e-01 6.09969e-01 3.69974e-01
9.20000e+01 1.47800e+03 -2.25700e+01 -3.51114e-01 2.25520e-01 9.64792e-01 -3.11053e-01 -3.51298e-01 2.51577e-01 9.65572e-01 -3.18330e-01 2.26434e-03 2.06577e-02 2.89399e-03 1.18273e-02 6.79624e-01 5.10255e-01 4.45963e-01 5.69285e-01 6.09969e-01 3.69974e-01
9.20000e+01 1.47900e+03 -2.38200e+01 -3.48737e-01 2.12609e-01 9.62296e-01 -3.06523e-01 -3.51298e-01 2.51577e-01 9.65572e-01 -3.18330e-01 2.26434e-03 2.06577e-02 2.89399e-03 1.18273e-02 6.79624e-01 5.10255e-01 4.45963e-01 5.69285e-01 6.09969e-01 3.69974e-01
9.20000e+01 1.48000e+03 -2.49700e+01 -3.48199e-01 2.47852e-01 9.67993e-01 -3.04231e-01 -3.51298e-01 2.51577e-01 9.65572e-01 -3.18330e-01 2.26434e-03 2.06577e-02 2.89399e-03 1.18273e-02 6.79624e-01 5.10255e-01 4.45963e-01 5.69285e-01 6.09969e-01 3.69974e-01
9.20000e+01 1.48100e+03 -2.11800e+01 -3.53323e-01 2.66923e-01 9.62522e-01 -3.23450e-01 -3.51298e-01 2.51577e-01 9.65572e-01 -3.18330e-01 2.26434e-03 2.06577e-02 2.89399e-03 1.18273e-02 6.79624e-01 5.10255e-01 4.45963e-01 5.69285e-01 6.09969e-01 3.69974e-01
9.20000e+01 1.48200e+03 -2.32600e+01 -3.53134e-01 2.58933e-01 9.64821e-01 -3.13164e-01 -3.51298e-01 2.51577e-01 9.65572e-01 -3.18330e-01 2.26434e-03 2.06577e-02 2.89399e-03 1.18273e-02 6.79624e-01 5.10255e-01 4.45963e-01 5.69285e-01 6.09969e-01 3.69974e-01
9.20000e+01 1.48300e+03 -2.49100e+01 -3.48878e-01 2.40997e-01 9.69054e-01 -3.05276e-01 -3.51298e-01 2.51577e-01 9.65572e-01 -3.18330e-01 2.26434e-03 2.06577e-02 2.89399e-03 1.18273e-02 6.79624e-01 5.10255e-01 4.45963e-01 5.69285e-01 6.09969e-01 3.69974e-01
9.20000e+01 1.48400e+03 -2.49000e+01 -3.49677e-01 2.49628e-01 9.66839e-01 -3.16525e-01 -3.51298e-01 2.51577e-01 9.65572e-01 -3.18330e-01 2.26434e-03 2.06577e-02 2.89399e-03 1.18273e-02 6.79624e-01 5.10255e-01 4.45963e-01 5.69285e-01 6.09969e-01 3.69974e-01
9.20000e+01 1.48500e+03 -2.07700e+01 -3.51849e-01 2.94181e-01 9.66408e-01 -3.32205e-01 -3.51298e-01 2.51577e-01 9.65572e-01 -3.18330e-01 2.26434e-03 2.06577e-02 2.89399e-03 1.18273e-02 6.79624e-01 5.10255e-01 4.45963e-01 5.69285e-01 6.09969e-01 3.69974e-01
9.20000e+01 1.48600e+03 -2.50100e+01 -3.51865e-01 2.53354e-01 9.65960e-01 -3.19409e-01 -3.51298e-01 2.51577e-01 9.65572e-01 -3.18330e-01 2.26434e-03 2.06577e-02 2.89399e-03 1.18273e-02 6.79624e-01 5.10255e-01 4.45963e-01 5.69285e-01 6.09969e-01 3.69974e-01
9.20000e+01 1.48700e+03 -2.35100e+01 -3.51368e-01 2.59335e-01 9.63746e-01 -3.18034e-01 -3.51298e-01 2.51577e-01 9.65572e-01 -3.18330e-01 2.26434e-03 2.06577e-02 2.89399e-03 1.18273e-02 6.79624e-01 5.10255e-01 4.45963e-01 5.69285e-01 6.09969e-01 3.69974e-01
9.30000e+01 1.48800e+03 -2.49400e+01 -3.47845e-01 2.51176e-01 9.65687e-01 -3.13532e-01 -3.49796e-01 2.44163e-01 9.65981e-01 -3.14240e-01 2.42470e-03 1.67784e-02 2.63478e-03 9.88169e-03 6.75078e-01 5.06365e-01 4.31411e-01 5.73036e-01 6.10014e-01 3.64183e-01
9.30000e+01 1.48900e+03 -1.38300e+01 -3.48923e-01 2.45359e-01 9.67272e-01 -3.17234e-01 -3.49796e-01 2.44163e-01 9.65981e-01 -3.14240e-01 2.42470e-03 1.67784e-02 2.63478e-03 9.88169e-03 6.75078e-01 5.06365e-01 4.31411e-01 5.73036e-01 6.10014e-01 3.64183e-01
9.30000e+01 1.49000e+03 -2.26400e+01 -3.48671e-01 2.27847e-01 9.65550e-01 -2.96301e-01 -3.49796e-01 2.44163e-01 9.65981e-01 -3.14240e-01 2.42470e-03 1.67784e-02 2.63478e-03 9.88169e-03 6.75078e-01 5.06365e-01 4.31411e-01 5.73036e-01 6.10014e-01 3.64183e-01
9.30000e+01 1.49100e+03 -2.50100e+01 -3.52427e-01 2.61039e-01 9.64641e-01 -3.27773e-01 -3.49796e-01 2.44163e-01 9.65981e-01 -3.14240e-01 2.42470e-03 1.67784e-02 2.63478e-03 9.88169e-03 6.75078e-01 5.06365e-01 4.31411e-01 5.73036e-01 6.10014e-01 3.64183e-01
9.30000e+01 1.49200e+03 -2.50100e+01 -3.48131e-01 2.40075e-01 9.63549e-01 -3.13037e-01 -3.49796e-01 2.44163e-01 9.65981e-01 -3.14240e-01 2.42470e-03 1.67784e-02 2.63478e-03 9.88169e-03 6.75078e-01 5.06365e-01 4.31411e-01 5.73036e-01 6.10014e-01 3.64183e-01
9.30000e+01 1.49300e+03 -2.50000e+01 -3.47790e-01 2.29255e-01 9.66940e-01 -3.03794e-01 -3.49796e-01 2.44163e-01 9.65981e-01 -3.14240e-01 2.42470e-03 1.67784e-02 2.63478e-03 9.88169e-03 6.75078e-01 5.06365e-01 4.31411e-01 5.73036e-01 6.10014e-01 3.64183e-01
9.30000e+01 1.49400e+03 -2.50000e+01 -3.51118e-01 2.44139e-01 9.67310e-01 -3.12314e-01 -3.49796e-01 2.44163e-01 9.65981e-01 -3.14240e-01 2.42470e-03 1.67784e-02 2.63478e-03 9.88169e-03 6.75078e-01 5.06365e-01 4.31411e-01 5.73036e-01 6.10014e-01 3.64183e-01
9.30000e+01 1.49500e+03 -2.50100e+01 -3.49763e-01 2.61326e-01 9.64321e-01 -3.21943e-01 -3.49796e-01 2.44163e-01 9.65981e-01 -3.14240e-01 2.42470e-03 1.67784e-02 2.63478e-03 9.88169e-03 6.75078e-01 5.06365e-01 4.31411e-01 5.73036e-01 6.10014e-01 3.64183e-01
9.30000e+01 1.49600e+03 -2.35000e+01 -3.49255e-01 2.67696e-01 9.61790e-01 -3.23466e-01 -3.49796e-01 2.44163e-01 9.65981e-01 -3.14240e-01 2.42470e-03 1.67784e-02 2.63478e-03 9.88169e-03 6.75078e-01 5.06365e-01 4.31411e-01 5.73036e-01 6.10014e-01 3.64183e-01
9.30000e+01 1.49700e+03 -2.48900e+01 -3.48760e-01 2.52381e-01 9.66220e-01 -3.16996e-01 -3.49796e-01 2.44163e-01 9.65981e-01 -3.14240e-01 2.42470e-03 1.67784e-02 2.63478e-03 9.88169e-03 6.75078e-01 5.06365e-01 4.31411e-01 5.73036e-01 6.10014e-01 3.64183e-01
9.30000e+01 1.49800e+03 -1.42300e+01 -3.50078e-01 2.54752e-01 9.70364e-01 -3.18402e-01 -3.49796e-01 2.44163e-01 9.65981e-01 -3.14240e-01 2.42470e-03 1.67784e-02 2.63478e-03 9.88169e-03 6.75078e-01 5.06365e-01 4.31411e-01 5.73036e-01 6.10014e-01 3.64183e-01
9.30000e+01 1.49900e+03 -1.42300e+01 -3.47910e-01 2.43196e-01 9.66782e-01 -3.17234e-01 -3.49796e-01 2.44163e-01 9.65981e-01 -3.14240e-01 2.42470e-03 1.67784e-02 2.63478e-03 9.88169e-03 6.75078e-01 5.06365e-01 4.31411e-01 5.73036e-01 6.10014e-01 3.64183e-01
9.30000e+01 1.50000e+03 -2.49300e+01 -3.51113e-01 2.43866e-01 9.68375e-01 -3.13889e-01 -3.49796e-01 2.44163e-01 9.65981e-01 -3.14240e-01 2.42470e-03 1.67784e-02 2.63478e-03 9.88169e-03 6.75078e-01 5.06365e-01 4.31411e-01 5.73036e-01 6.10014e-01 3.64183e-01
9.30000e+01 1.50100e+03 -2.49400e+01 -3.54616e-01 2.49075e-01 9.71693e-01 -3.14455e-01 -3.49796e-01 2.44163e-01 9.65981e-01 -3.14240e-01 2.42470e-03 1.67784e-02 2.63478e-03 9.88169e-03 6.75078e-01 5.06365e-01 4.31411e-01 5.73036e-01 6.10014e-01 3.64183e-01
9.30000e+01 1.50200e+03 -2.49600e+01 -3.54065e-01 2.53266e-01 9.68242e-01 -3.23521e-01 -3.49796e-01 2.44163e-01 9.65981e-01 -3.14240e-01 2.42470e-03 1.67784e-02 2.63478e-03 9.88169e-03 6.75078e-01 5.06365e-01 4.31411e-01 5.73036e-01 6.10014e-01 3.64183e-01
9.30000e+01 1.50300e+03 -2.50000e+01 -3.49022e-01 2.61006e-01 9.64170e-01 -3.21168e-01 -3.49796e-01 2.44163e-01 9.65981e-01 -3.14240e-01 2.42470e-03 1.67784e-02 2.63478e-03 9.88169e-03 6.75078e-01 5.06365e-01 4.31411e-01 5.73036e-01 6.10014e-01 3.64183e-01
9.40000e+01 1.50400e+03 -2.49100e+01 -3.50110e-01 2.64265e-01 9.65792e-01 -3.27069e-01 -3.50386e-01 2.50259e-01 9.66303e-01 -3.16803e-01 2.62962e-03 1.44737e-02 2.51987e-03 8.58957e-03 6.70685e-01 5.05867e-01 4.17192e-01 5.78448e-01 6.13124e-01 3.54750e-01
9.40000e+01 1.50500e+03 -2.47400e+01 -3.46393e-01 2.48467e-01 9.63169e-01 -3.20395e-01 -3.50386e-01 2.50259e-01 9.66303e-01 -3.16803e-01 2.62962e-03 1.44737e-02 2.51987e-03 8.58957e-03 6.70685e-01 5.05867e-01 4.17192e-01 5.78448e-01 6.13124e-01 3.54750e-01
9.40000e+01 1.50600e+03 -1.71200e+01 -3.50027e-01 2.44526e-01 9.63794e-01 -3.31937e-01 -3.50386e-01 2.50259e-01 9.66303e-01 -3.16803e-01 2.62962e-03 1.44737e-02 2.51987e-03 8.58957e-03 6.70685e-01 5.05867e-01 4.17192e-01 5.78448e-01 6.13124e-01 3.54750e-01
9.40000e+01 1.50700e+03 -2.49100e+01 -3.47642e-01 2.44876e-01 9.64609e-01 -3.16380e-01 -3.50386e-01 2.50259e-01 9.66303e-01 -3.16803e-01 2.62962e-03 1.44737e-02 2.51987e-03 8.58957e-03 6.70685e-01 5.05867e-01 4.17192e-01 5.78448e-01 6.13124e-01 3.54750e-01
9.40000e+01 1.50800e+03 -2.49700e+01 -3.49944e-01 2.45902e-01 9.67046e-01 -3.11901e-01 -3.50386e-01 2.50259e-01 9.66303e-01 -3.16803e-01 2.62962e-03 1.44737e-02 2.51987e-03 8.58957e-03 6.70685e-01 5.05867e-01 4.17192e-01 5.78448e-01 6.13124e-01 3.54750e-01
9.40000e+01 1.50900e+03 -1.62700e+01 -3.44615e-01 2.35378e-01 9.67597e-01 -3.08246e-01 -3.50386e-01 2.50259e-01 9.66303e-01 -3.16803e-01 2.62962e-03 1.44737e-02 2.51987e-03 8.58957e-03 6.70685e-01 5.05867e-01 4.17192e-01 5.78448e-01 6.13124e-01 3.54750e-01
9.40000e+01 1.51000e+03 -2.50000e+01 -3.55189e-01 2.50686e-01 9.65448e-01 -3.31462e-01 -3.50386e-01 2.50259e-01 9.66303e-01 -3.16803e-01 2.62962e-03 1.44737e-02 2.51987e-03 8.58957e-03 6.70685e-01 5.05867e-01 4.17192e-01 5.78448e-01 6.13124e-01 3.54750e-01
9.40000e+01 1.51100e+03 -2.50200e+01 -3.50923e-01 2.49139e-01 9.63929e-01 -3.21137e-01 -3.50386e-01 2.50259e-01 9.66303e-01 -3.16803e-01 2.62962e-03 1.44737e-02 2.51987e-03 8.58957e-03 6.70685e-01 5.05867e-01 4.17192e-01 5.78448e-01 6.13124e-01 3.54750e-01
9.40000e+01 1.51200e+03 -1.56100e+01 -3.49950e-01 2.50031e-01 9.68291e-01 -3.22224e-01 -3.50386e-01 2.50259e-01 9.66303e-01 -3.16803e-01 2.62962e-03 1.44737e-02 2.51987e-03 8.58957e-03 6.70685e-01 5.05867e-01 4.17192e-01 5.78448e-01 6.13124e-01 3.54750e-01
9.40000e+01 1.51300e+03 -1.56300e+01 -3.48643e-01 2.53724e-01 9.68813e-01 -3.15561e-01 -3.50386e-01 2.50259e-01 9.66303e-01 -3.16803e-01 2.62962e-03 1.44737e-02 2.51987e-03 8.58957e-03 6.70685e-01 5.05867e-01 4.17192e-01 5.78448e-01 6.13124e-01 3.54750e-01
9.40000e+01 1.51400e+03 -2.35100e+01 -3.51585e-01 2.57563e-01 9.67480e-01 -3.05184e-01 -3.50386e-01 2.50259e-01 9.66303e-01 -3.16803e-01 2.62962e-03 1.44737e-02 2.51987e-03 8.58957e-03 6.70685e-01 5.05867e-01 4.17192e-01 5.78448e-01 6.13124e-01 3.54750e-01
9.40000e+01 1.51500e+03 -1.20000e+01 -3.51325e-01 2.57216e-01 9.68492e-01 -3.25608e-01 -3.50386e-01 2.50259e-01 9.66303e-01 -3.16803e-01 2.62962e-03 1.44737e-02 2.51987e-03 8.58957e-03 6.70685e-01 5.05867e-01 4.17192e-01 5.78448e-01 6.13124e-01 3.54750e-01
9.40000e+01 1.51600e+03 -2.49500e+01 -3.52657e-01 2.62493e-01 9.68301e-01 -3.23379e-01 -3.50386e-01 2.50259e-01 9.66303e-01 -3.16803e-01 2.62962e-03 1.44737e-02 2.51987e-03 8.58957e-03 6.70685e-01 5.05867e-01 4.17192e-01 5.78448e-01 6.13124e-01 3.54750e-01
9.40000e+01 1.51700e+03 -2.49200e+01 -3.49390e-01 2.55373e-01 9.68482e-01 -3.11227e-01 -3.50386e-01 2.50259e-01 9.66303e-01 -3.16803e-01 2.62962e-03 1.44737e-02 2.51987e-03 8.58957e-03 6.70685e-01 5.05867e-01 4.17192e-01 5.78448e-01 6.13124e-01 3.54750e-01
9.40000e+01 1.51800e+03 -2.49800e+01 -3.52105e-01 2.56490e-01 9.66914e-01 -3.20922e-01 -3.50386e-01 2.50259e-01 9.66303e-01 -3.16803e-01 2.62962e-03 1.44737e-02 2.51987e-03 8.58957e-03 6.70685e-01 5.05867e-01 4.17192e-01 5.78448e-01 6.13124e-01 3.54750e-01
9.40000e+01 1.51900e+03 -2.50100e+01 -3.49550e-01 2.62777e-01 9.69211e-01 -3.05098e-01 -3.50386e-01 2.50259e-01 9.66303e-01 -3.16803e-01 2.62962e-03 1.44737e-02 2.51987e-03 8.58957e-03 6.70685e-01 5.05867e-01 4.17192e-01 5.78448e-01 6.13124e-01 3.54750e-01
9.50000e+01 1.52000e+03 -2.49900e+01 -3.47267e-01 2.40640e-01 9.63634e-01 -3.12075e-01 -3.50489e-01 2.54256e-01 9.66371e-01 -3.18183e-01 2.73096e-03 1.26200e-02 2.36475e-03 8.68229e-03 6.62560e-01 5.04602e-01 4.02382e-01 5.85209e-01 6.12503e-01 3.46581e-01
9.50000e+01 1.52100e+03 -2.49200e+01 -3.48045e-01 2.53621e-01 9.63983e-01 -3.21496e-01 -3.50489e-01 2.54256e-01 9.66371e-01 -3.18183e-01 2.73096e-03 1.26200e-02 2.36475e-03 8.68229e-03 6.62560e-01 5.04602e-01 4.02382e-01 5.85209e-01 6.12503e-01 3.46581e-01
9.50000e+01 1.52200e+03 -1.66100e+01 -3.50914e-01 2.50549e-01 9.66706e-01 -3.24371e-01 -3.50489e-01 2.54256e-01 9.66371e-01 -3.18183e-01 2.73096e-03 1.26200e-02 2.36475e-03 8.68229e-03 6.62560e-01 5.04602e-01 4.02382e-01 5.85209e-01 6.12503e-01 3.46581e-01
9.50000e+01 1.52300e+03 -2.48300e+01 -3.50671e-01 2.41258e-01 9.68788e-01 -3.13830e-01 -3.50489e-01 2.54256e-01 9.66371e-01 -3.18183e-01 2.73096e-03 1.26200e-02 2.36475e-03 8.68229e-03 6.62560e-01 5.04602e-01 4.02382e-01 5.85209e-01 6.12503e-01 3.46581e-01
9.50000e+01 1.52400e+03 -2.50200e+01 -3.51080e-01 2.60414e-01 9.67241e-01 -3.13151e-01 -3.50489e-01 2.54256e-01 9.66371e-01 -3.18183e-01 2.73096e-03 1.26200e-02 2.36475e-03 8.68229e-03 6.62560e-01 5.04602e-01 4.02382e-01 5.85209e-01 6.12503e-01 3.46581e-01
9.50000e+01 1.52500e+03 -2.48100e+01 -3.49416e-01 2.53258e-01 9.67775e-01 -3.15291e-01 -3.50489e-01 2.54256e-01 9.66371e-01 -3.18183e-01 2.73096e-03 1.26200e-02 2.36475e-03 8.68229e-03 6.62560e-01 5.04602e-01 4.02382e-01 5.85209e-01 6.12503e-01 3.46581e-01
9.50000e+01 1.52600e+03 -2.16800e+01 -3.51982e-01 2.58227e-01 9.63681e-01 -3.17298e-01 -3.50489e-01 2.54256e-01 9.66371e-01 -3.18183e-01 2.73096e-03 1.26200e-02 2.36475e-03 8.68229e-03 6.62560e-01 5.04602e-01 4.02382e-01 5.85209e-01 6.12503e-01 3.46581e-01
9.50000e+01 1.52700e+03 -2.49400e+01 -3.50771e-01 2.52500e-01 9.66064e-01 -3.21616e-01 -3.50489e-01 2.54256e-01 9.66371e-01 -3.18183e-01 2.73096e-03 1.26200e-02 2.36475e-03 8.68229e-03 6.62560e-01 5.04602e-01 4.02382e-01 5.85209e-01 6.12503e-01 3.46581e-01
9.50000e+01 1.52800e+03 -1.78300e+01 -3.52533e-01 2.35341e-01 9.68859e-01 -3.26839e-01 -3.50489e-01 2.54256e-01 9.66371e-01 -3.18183e-01 2.73096e-03 1.26200e-02 2.36475e-03 8.68229e-03 6.62560e-01 5.04602e-01 4.02382e-01 5.85209e-01 6.12503e-01 3.46581e-01
9.50000e+01 1.52900e+03 -2.50300e+01 -3.49485e-01 2.70637e-01 9.62353e-01 -3.29721e-01 -3.50489e-01 2.54256e-01 9.66371e-01 -3.18183e-01 2.73096e-03 1.26200e-02 2.36475e-03 8.68229e-03 6.62560e-01 5.04602e-01 4.02382e-01 5.85209e-01 6.12503e-01 3.46581e-01
9.50000e+01 1.53000e+03 -2.50300e+01 -3.49943e-01 2.68925e-01 9.64681e-01 -3.21452e-01 -3.50489e-01 2.54256e-01 9.66371e-01 -3.18183e-01 2.73096e-03 1.26200e-02 2.36475e-03 8.68229e-03 6.62560e-01 5.04602e-01 4.02382e-01 5.85209e-01 6.12503e-01 3.46581e-01
9.50000e+01 1.53100e+03 -2.48400e+01 -3.50365e-01 2.40460e-01 9.67376e-01 -3.17251e-01 -3.50489e-01 2.54256e-01 9.66371e-01 -3.18183e-01 2.73096e-03 1.26200e-02 2.36475e-03 8.68229e-03 6.62560e-01 5.04602e-01 4.02382e-01 5.85209e-01 6.12503e-01 3.46581e-01
9.50000e+01 1.53200e+03 -2.50000e+01 -3.52176e-01 2.78181e-01 9.67328e-01 -3.31883e-01 -3.50489e-01 2.54256e-01 9.66371e-01 -3.18183e-01 2.73096e-03 1.26200e-02 2.36475e-03 8.68229e-03 6.62560e-01 5.04602e-01 4.02382e-01 5.85209e-01 6.12503e-01 3.46581e-01
9.50000e+01 1.53300e+03 -2.42700e+01 -3.46963e-01 2.52208e-01 9.65486e-01 -2.98675e-01 -3.50489e-01 2.54256e-01 9.66371e-01 -3.18183e-01 2.73096e-03 1.26200e-02 2.36475e-03 8.68229e-03 6.62560e-01 5.04602e-01 4.02382e-01 5.85209e-01 6.12503e-01 3.46581e-01
9.50000e+01 1.53400e+03 -1.57400e+01 -3.48850e-01 2.63386e-01 9.67279e-01 -3.22191e-01 -3.50489e-01 2.54256e-01 9.66371e-01 -3.18183e-01 2.73096e-03 1.26200e-02 2.36475e-03 8.68229e-03 6.62560e-01 5.04602e-01 4.02382e-01 5.85209e-01 6.12503e-01 3.46581e-01
9.50000e+01 1.53500e+03 -2.50100e+01 -3.46660e-01 2.58346e-01 9.64707e-01 -3.09725e-01 -3.50489e-01 2.54256e-01 9.66371e-01 -3.18183e-01 2.73096e-03 1.26200e-02 2.36475e-03 8.68229e-03 6.62560e-01 5.04602e-01 4.02382e-01 5.85209e-01 6.12503e-01 3.46581e-01
9.60000e+01 1.53600e+03 -2.50200e+01 -3.52664e-01 2.50754e-01 9.65630e-01 -3.19239e-01 -3.49474e-01 2.56340e-01 9.65742e-01 -3.17865e-01 2.54189e-03 1.28958e-02 2.25585e-03 9.05982e-03 6.51627e-01 5.07155e-01 3.90147e-01 5.93640e-01 6.11172e-01 3.38161e-01
9.60000e+01 1.53700e+03 -2.49100e+01 -3.47130e-01 2.65217e-01 9.63872e-01 -3.25639e-01 -3.49474e-01 2.56340e-01 9.65742e-01 -3.17865e-01 2.54189e-03 1.28958e-02 2.25585e-03 9.05982e-03 6.51627e-01 5.07155e-01 3.90147e-01 5.93640e-01 6.11172e-01 3.38161e-01
9.60000e+01 1.53800e+03 -2.45100e+01 -3.52908e-01 2.52010e-01 9.64303e-01 -3.21751e-01 -3.49474e-01 2.56340e-01 9.65742e-01 -3.17865e-01 2.54189e-03 1.28958e-02 2.25585e-03 9.05982e-03 6.51627e-01 5.07155e-01 3.90147e-01 5.93640e-01 6.11172e-01 3.38161e-01
9.60000e+01 1.53900e+03 -2.49700e+01 -3.50522e-01 2.62550e-01 9.67324e-01 -3.18890e-01 -3.49474e-01 2.56340e-01 9.65742e-01 -3.17865e-01 2.54189e-03 1.28958e-02 2.25585e-03 9.05982e-03 6.51627e-01 5.07155e-01 3.90147e-01 5.93640e-01 6.11172e-01 3.38161e-01
9.60000e+01 1.54000e+03 -2.49800e+01 -3.45606e-01 2.34282e-01 9.64745e-01 -3.05117e-01 -3.49474e-01 2.56340e-01 9.65742e-01 -3.17865e-01 2.54189e-03 1.28958e-02 2.25585e-03 9.05982e-03 6.51627e-01 5.07155e-01 3.90147e-01 5.93640e-01 6.11172e-01 3.38161e-01
9.60000e+01 1.54100e+03 -2.50100e+01 -3.51224e-01 2.61530e-01 9.65838e-01 -3.21481e-01 -3.49474e-01 2.56340e-01 9.65742e-01 -3.17865e-01 2.54189e-03 1.28958e-02 2.25585e-03 9.05982e-03 6.51627e-01 5.07155e-01 3.90147e-01 5.93640e-01 6.11172e-01 3.38161e-01
9.60000e+01 1.54200e+03 -2.50100e+01 -3.51021e-01 2.62474e-01 9.63793e-01 -3.27367e-01 -3.49474e-01 2.56340e-01 9.65742e-01 -3.17865e-01 2.54189e-03 1.28958e-02 2.25585e-03 9.05982e-03 6.51627e-01 5.07155e-01 3.90147e-01 5.93640e-01 6.11172e-01 3.38161e-01
9.60000e+01 1.54300e+03 -2.49300e+01 -3.50324e-01 2.61822e-01 9.65116e-01 -3.28067e-01 -3.49474e-01 2.56340e-01 9.65742e-01 -3.17865e-01 2.54189e-03 1.28958e-02 2.25585e-03 9.05982e-03 6.51627e-01 5.07155e-01 3.90147e-01 5.93640e-01 6.11172e-01 3.38161e-01
9.60000e+01 1.54400e+03 -2.49300e+01 -3.47639e-01 2.28054e-01 9.69279e-01 -3.01839e-01 -3.49474e-01 2.56340e-01 9.65742e-01 -3.17865e-01 2.54189e-03 1.28958e-02 2.25585e-03 9.05982e-03 6.51627e-01 5.07155e-01 3.90147e-01 5.93640e-01 6.11172e-01 3.38161e-01
9.60000e+01 1.54500e+03 -2.50000e+01 -3.48945e-01 2.42776e-01 9.65365e-01 -3.10902e-01 -3.49474e-01 2.56340e-01 9.65742e-01 -3.17865e-01 2.54189e-03 1.28958e-02 2.25585e-03 9.05982e-03 6.51627e-01 5.07155e-01 3.90147e-01 5.93640e-01 6.11172e-01 3.38161e-01
9.60000e+01 1.54600e+03 -2.42600e+01 -3.49112e-01 2.61562e-01 9.64758e-01 -3.11975e-01 -3.49474e-01 2.56340e-01 9.65742e-01 -3.17865e-01 2.54189e-03 1.28958e-02 2.25585e-03 9.05982e-03 6.51627e-01 5.07155e-01 3.90147e-01 5.93640e-01 6.11172e-01 3.38161e-01
9.60000e+01 1.54700e+03 -2.50300e+01 -3.50884e-01 2.73786e-01 9.66623e-01 -3.21448e-01 -3.49474e-01 2.56340e-01 9.65742e-01 -3.17865e-01 2.54189e-03 1.28958e-02 2.25585e-03 9.05982e-03 6.51627e-01 5.07155e-01 3.90147e-01 5.93640e-01 6.11172e-01 3.38161e-01
9.60000e+01 1.54800e+03 -2.49700e+01 -3.47396e-01 2.52900e-01 9.69354e-01 -2.98206e-01 -3.49474e-01 2.56340e-01 9.65742e-01 -3.17865e-01 2.54189e-03 1.28958e-02 2.25585e-03 9.05982e-03 6.51627e-01 5.07155e-01 3.90147e-01 5.93640e-01 6.11172e-01 3.38161e-01
9.60000e+01 1.54900e+03 -2.49000e+01 -3.50804e-01 2.49528e-01 9.67194e-01 -3.18746e-01 -3.49474e-01 2.56340e-01 9.65742e-01 -3.17865e-01 2.54189e-03 1.28958e-02 2.25585e-03 9.05982e-03 6.51627e-01 5.07155e-01 3.90147e-01 5.93640e-01 6.11172e-01 3.38161e-01
9.60000e+01 1.55000e+03 -2.49700e+01 -3.50660e-01 2.52042e-01 9.65171e-01 -3.22241e-01 -3.49474e-01 2.56340e-01 9.65742e-01 -3.17865e-01 2.54189e-03 1.28958e-02 2.25585e-03 9.05982e-03 6.51627e-01 5.07155e-01 3.90147e-01 5.93640e-01 6.11172e-01 3.38161e-01
9.60000e+01 1.55100e+03 -2.50300e+01 -3.50293e-01 2.49376e-01 9.65660e-01 -3.09274e-01 -3.49474e-01 2.56340e-01 9.65742e-01 -3.17865e-01 2.54189e-03 1.28958e-02 2.25585e-03 9.05982e-03 6.51627e-01 5.07155e-01 3.90147e-01 5.93640e-01 6.11172e-01 3.38161e-01
9.70000e+01 1.55200e+03 -2.47600e+01 -3.46972e-01 2.48746e-01 9.64450e-01 -3.17884e-01 -3.50080e-01 2.54583e-01 9.65892e-01 -3.16118e-01 2.39668e-03 1.35333e-02 2.10522e-03 9.06962e-03 6.43435e-01 5.10069e-01 3.79737e-01 5.98937e-01 6.15133e-01 3.30548e-01
9.70000e+01 1.55300e+03 -2.49200e+01 -3.47152e-01 2.49142e-01 9.63562e-01 -3.18832e-01 -3.50080e-01 2.54583e-01 9.65892e-01 -3.16118e-01 2.39668e-03 1.35333e-02 2.10522e-03 9.06962e-03 6.43435e-01 5.10069e-01 3.79737e-01 5.98937e-01 6.15133e-01 3.30548e-01
9.70000e+01 1.55400e+03 -2.49900e+01 -3.49234e-01 2.68423e-01 9.65125e-01 -3.24213e-01 -3.50080e-01 2.54583e-01 9.65892e-01 -3.16118e-01 2.39668e-03 1.35333e-02 2.10522e-03 9.06962e-03 6.43435e-01 5.10069e-01 3.79737e-01 5.98937e-01 6.15133e-01 3.30548e-01
9.70000e+01 1.55500e+03 -2.49300e+01 -3.50166e-01 2.53322e-01 9.64353e-01 -3.26096e-01 -3.50080e-01 2.54583e-01 9.65892e-01 -3.16118e-01 2.39668e-03 1.35333e-02 2.10522e-03 9.06962e-03 6.43435e-01 5.10069e-01 3.79737e-01 5.98937e-01 6.15133e-01 3.30548e-01
9.70000e+01 1.55600e+03 -2.49500e+01 -3.47288e-01 2.45002e-01 9.66013e-01 -3.08669e-01 -3.50080e-01 2.54583e-01 9.65892e-01 -3.16118e-01 2.39668e-03 1.35333e-02 2.10522e-03 9.06962e-03 6.43435e-01 5.10069e-01 3.79737e-01 5.98937e-01 6.15133e-01 3.30548e-01
9.70000e+01 1.55700e+03 -2.49900e+01 -3.49985e-01 2.65036e-01 9.67894e-01 -3.14769e-01 -3.50080e-01 2.54583e-01 9.65892e-01 -3.16118e-01 2.39668e-03 1.35333e-02 2.10522e-03 9.06962e-03 6.43435e-01 5.10069e-01 3.79737e-01 5.98937e-01 6.15133e-01 3.30548e-01
9.70000e+01 1.55800e+03 -2.49800e+01 -3.47823e-01 2.38577e-01 9.65677e-01 -3.09247e-01 -3.50080e-01 2.54583e-01 9.65892e-01 -3.16118e-01 2.39668e-03 1.35333e-02 2.10522e-03 9.06962e-03 6.43435e-01 5.10069e-01 3.79737e-01 5.98937e-01 6.15133e-01 3.30548e-01
9.70000e+01 1.55900e+03 -2.50200e+01 -3.50103e-01 2.57038e-01 9.63373e-01 -3.21262e-01 -3.50080e-01 2.54583e-01 9.65892e-01 -3.16118e-01 2.39668e-03 1.35333e-02 2.10522e-03 9.06962e-03 6.43435e-01 5.10069e-01 3.79737e-01 5.98937e-01 6.15133e-01 3.30548e-01
9.70000e+01 1.56000e+03 -2.50100e+01 -3.48946e-01 2.61888e-01 9.66045e-01 -3.13514e-01 -3.50080e-01 2.54583e-01 9.65892e-01 -3.16118e-01 2.39668e-03 1.35333e-02 2.10522e-03 9.06962e-03 6.43435e-01 5.10069e-01 3.79737e-01 5.98937e-01 6.15133e-01 3.30548e-01
9.70000e+01 1.56100e+03 -2.50200e+01 -3.49647e-01 2.43318e-01 9.65190e-01 -3.10531e-01 -3.50080e-01 2.54583e-01 9.65892e-01 -3.16118e-01 2.39668e-03 1.35333e-02 2.10522e-03 9.06962e-03 6.43435e-01 5.10069e-01 3.79737e-01 5.98937e-01 6.15133e-01 3.30548e-01
9.70000e+01 1.56200e+03 -2.20700e+01 -3.48195e-01 2.33303e-01 9.63953e-01 -3.00210e-01 -3.50080e-01 2.54583e-01 9.65892e-01 -3.16118e-01 2.39668e-03 1.35333e-02 2.10522e-03 9.06962e-03 6.43435e-01 5.10069e-01 3.79737e-01 5.98937e-01 6.15133e-01 3.30548e-01
9.70000e+01 1.56300e+03 -2.50300e+01 -3.47838e-01 2.55409e-01 9.65386e-01 -3.05265e-01 -3.50080e-01 2.54583e-01 9.65892e-01 -3.16118e-01 2.39668e-03 1.35333e-02 2.10522e-03 9.06962e-03 6.43435e-01 5.10069e-01 3.79737e-01 5.98937e-01 6.15133e-01 3.30548e-01
9.70000e+01 1.56400e+03 -2.50100e+01 -3.51424e-01 2.57858e-01 9.66200e-01 -3.18345e-01 -3.50080e-01 2.54583e-01 9.65892e-01 -3.16118e-01 2.39668e-03 1.35333e-02 2.10522e-03 9.06962e-03 6.43435e-01 5.10069e-01 3.79737e-01 5.98937e-01 6.15133e-01 3.30548e-01
9.70000e+01 1.56500e+03 -2.49900e+01 -3.51402e-01 2.47468e-01 9.67730e-01 -3.12748e-01 -3.50080e-01 2.54583e-01 9.65892e-01 -3.16118e-01 2.39668e-03 1.35333e-02 2.10522e-03 9.06962e-03 6.43435e-01 5.10069e-01 3.79737e-01 5.98937e-01 6.15133e-01 3.30548e-01
9.70000e+01 1.56600e+03 -2.34000e+01 -3.50467e-01 2.27524e-01 9.64881e-01 -3.03722e-01 -3.50080e-01 2.54583e-01 9.65892e-01 -3.16118e-01 2.39668e-03 1.35333e-02 2.10522e-03 9.06962e-03 6.43435e-01 5.10069e-01 3.79737e-01 5.98937e-01 6.15133e-01 3.30548e-01
9.70000e+01 1.56700e+03 -2.50300e+01 -3.51387e-01 2.36240e-01 9.67012e-01 -3.10817e-01 -3.50080e-01 2.54583e-01 9.65892e-01 -3.16118e-01 2.39668e-03 1.35333e-02 2.10522e-03 9.06962e-03 6.43435e-01 5.10069e-01 3.79737e-01 5.98937e-01 6.15133e-01 3.30548e-01
9.80000e+01 1.56800e+03 -2.49800e+01 -3.47462e-01 2.53081e-01 9.64846e-01 -3.12597e-01 -3.49447e-01 2.52213e-01 9.65687e-01 -3.14719e-01 2.24534e-03 1.31419e-02 1.89370e-03 8.59110e-03 6.38708e-01 5.11425e-01 3.70146e-01 6.01744e-01 6.21738e-01 3.24624e-01
9.80000e+01 1.56900e+03 -1.27000e+01 -3.45478e-01 2.51847e-01 9.67137e-01 -3.07989e-01 -3.49447e-01 2.52213e-01 9.65687e-01 -3.14719e-01 2.24534e-03 1.31419e-02 1.89370e-03 8.59110e-03 6.38708e-01 5.11425e-01 3.70146e-01 6.01744e-01 6.21738e-01 3.24624e-01
9.80000e+01 1.57000e+03 -2.28200e+01 -3.52460e-01 2.70000e-01 9.66762e-01 -3.18462e-01 -3.49447e-01 2.52213e-01 9.65687e-01 -3.14719e-01 2.24534e-03 1.31419e-02 1.89370e-03 8.59110e-03 6.38708e-01 5.11425e-01 3.70146e-01 6.01744e-01 6.21738e-01 3.24624e-01
9.80000e+01 1.57100e+03 -2.42300e+01 -3.51245e-01 2.55538e-01 9.65408e-01 -3.12913e-01 -3.49447e-01 2.52213e-01 9.65687e-01 -3.14719e-01 2.24534e-03 1.31419e-02 1.89370e-03 8.59110e-03 6.38708e-01 5.11425e-01 3.70146e-01 6.01744e-01 6.21738e-01 3.24624e-01
9.80000e+01 1.57200e+03 -2.49900e+01 -3.52529e-01 2.55910e-01 9.66975e-01 -3.21255e-01 -3.49447e-01 2.52213e-01 9.65687e-01 -3.14719e-01 2.24534e-03 1.31419e-02 1.89370e-03 8.59110e-03 6.38708e-01 5.11425e-01 3.70146e-01 6.01744e-01 6.21738e-01 3.24624e-01
9.80000e+01 1.57300e+03 -2.50300e+01 -3.49538e-01 2.35553e-01 9.64396e-01 -3.11612e-01 -3.49447e-01 2.52213e-01 9.65687e-01 -3.14719e-01 2.24534e-03 1.31419e-02 1.89370e-03 8.59110e-03 6.38708e-01 5.11425e-01 3.70146e-01 6.01744e-01 6.21738e-01 3.24624e-01
9.80000e+01 1.57400e+03 -2.50100e+01 -3.49338e-01 2.59137e-01 9.64236e-01 -3.19250e-01 -3.49447e-01 2.52213e-01 9.65687e-01 -3.14719e-01 2.24534e-03 1.31419e-02 1.89370e-03 8.59110e-03 6.38708e-01 5.11425e-01 3.70146e-01 6.01744e-01 6.21738e-01 3.24624e-01
9.80000e+01 1.57500e+03 -2.49600e+01 -3.49931e-01 2.54512e-01 9.64855e-01 -3.22562e-01 -3.49447e-01 2.52213e-01 9.65687e-01 -3.14719e-01 2.24534e-03 1.31419e-02 1.89370e-03 8.59110e-03 6.38708e-01 5.11425e-01 3.70146e-01 6.01744e-01 6.21738e-01 3.24624e-01
9.80000e+01 1.57600e+03 -2.49800e+01 -3.48026e-01 2.50364e-01 9.64321e-01 -3.14619e-01 -3.49447e-01 2.52213e-01 9.65687e-01 -3.14719e-01 2.24534e-03 1.31419e-02 1.89370e-03 8.59110e-03 6.38708e-01 5.11425e-01 3.70146e-01 6.01744e-01 6.21738e-01 3.24624e-01
9.80000e+01 1.57700e+03 -2.50000e+01 -3.49244e-01 2.56354e-01 9.64318e-01 -3.19112e-01 -3.49447e-01 2.52213e-01 9.65687e-01 -3.14719e-01 2.24534e-03 1.31419e-02 1.89370e-03 8.59110e-03 6.38708e-01 5.11425e-01 3.70146e-01 6.01744e-01 6.21738e-01 3.24624e-01
9.80000e+01 1.57800e+03 -2.50200e+01 -3.50236e-01 2.53001e-01 9.64516e-01 -3.17890e-01 -3.49447e-01 2.52213e-01 9.65687e-01 -3.14719e-01 2.24534e-03 1.31419e-02 1.89370e-03 8.59110e-03 6.38708e-01 5.11425e-01 3.70146e-01 6.01744e-01 6.21738e-01 3.24624e-01
9.80000e+01 1.57900e+03 -2.50000e+01 -3.49577e-01 2.62552e-01 9.65479e-01 -3.18724e-01 -3.49447e-01 2.52213e-01 9.65687e-01 -3.14719e-01 2.24534e-03 1.31419e-02 1.89370e-03 8.59110e-03 6.38708e-01 5.11425e-01 3.70146e-01 6.01744e-01 6.21738e-01 3.24624e-01
9.80000e+01 1.58000e+03 -1.70700e+01 -3.48730e-01 2.48881e-01 9.65415e-01 -3.24518e-01 -3.49447e-01 2.52213e-01 9.65687e-01 -3.14719e-01 2.24534e-03 1.31419e-02 1.89370e-03 8.59110e-03 6.38708e-01 5.11425e-01 3.70146e-01 6.01744e-01 6.21738e-01 3.24624e-01
9.80000e+01 1.58100e+03 -2.50100e+01 -3.48294e-01 2.46455e-01 9.63956e-01 -3.13548e-01 -3.49447e-01 2.52213e-01 9.65687e-01 -3.14719e-01 2.24534e-03 1.31419e-02 1.89370e-03 8.59110e-03 6.38708e-01 5.11425e-01 3.70146e-01 6.01744e-01 6.21738e-01 3.24624e-01
9.80000e+01 1.58200e+03 -2.49900e+01 -3.50747e-01 2.58520e-01 9.67605e-01 -3.14383e-01 -3.49447e-01 2.52213e-01 9.65687e-01 -3.14719e-01 2.24534e-03 1.31419e-02 1.89370e-03 8.59110e-03 6.38708e-01 5.11425e-01 3.70146e-01 6.01744e-01 6.21738e-01 3.24624e-01
9.80000e+01 1.58300e+03 -2.49800e+01 -3.50301e-01 2.54101e-01 9.65406e-01 -3.19407e-01 -3.49447e-01 2.52213e-01 9.65687e-01 -3.14719e-01 2.24534e-03 1.31419e-02 1.89370e-03 8.59110e-03 6.38708e-01 5.11425e-01 3.70146e-01 6.01744e-01 6.21738e-01 3.24624e-01
9.90000e+01 1.58400e+03 -2.50200e+01 -3.47518e-01 2.47798e-01 9.65395e-01 -3.04081e-01 -3.49670e-01 2.53347e-01 9.65084e-01 -3.16899e-01 1.98032e-03 1.16482e-02 1.68360e-03 7.53417e-03 6.36139e-01 5.11313e-01 3.61056e-01 6.05776e-01 6.29712e-01 3.18344e-01
9.90000e+01 1.58500e+03 -2.50300e+01 -3.53027e-01 2.82290e-01 9.67703e-01 -3.31323e-01 -3.49670e-01 2.53347e-01 9.65084e-01 -3.16899e-01 1.98032e-03 1.16482e-02 1.68360e-03 7.53417e-03 6.36139e-01 5.11313e-01 3.61056e-01 6.05776e-01 6.29712e-01 3.18344e-01
9.90000e+01 1.58600e+03 -2.50300e+01 -3.49769e-01 2.60063e-01 9.62243e-01 -3.23267e-01 -3.49670e-01 2.53347e-01 9.65084e-01 -3.16899e-01 1.98032e-03 1.16482e-02 1.68360e-03 7.53417e-03 6.36139e-01 5.11313e-01 3.61056e-01 6.05776e-01 6.29712e-01 3.18344e-01
9.90000e+01 1.58700e+03 -2.19500e+01 -3.52927e-01 2.62686e-01 9.65306e-01 -3.15774e-01 -3.49670e-01 2.53347e-01 9.65084e-01 -3.16899e-01 1.98032e-03 1.16482e-02 1.68360e-03 7.53417e-03 6.36139e-01 5.11313e-01 3.61056e-01 6.05776e-01 6.29712e-01 3.18344e-01
9.90000e+01 1.58800e+03 -2.42700e+01 -3.48261e-01 2.49740e-01 9.64480e-01 -3.05077e-01 -3.49670e-01 2.53347e-01 9.65084e-01 -3.16899e-01 1.98032e-03 1.16482e-02 1.68360e-03 7.53417e-03 6.36139e-01 5.11313e-01 3.61056e-01 6.05776e-01 6.29712e-01 3.18344e-01
9.90000e+01 1.58900e+03 -2.48900e+01 -3.49878e-01 2.46170e-01 9.64803e-01 -3.23367e-01 -3.49670e-01 2.53347e-01 9.65084e-01 -3.16899e-01 1.98032e-03 1.16482e-02 1.68360e-03 7.53417e-03 6.36139e-01 5.11313e-01 3.61056e-01 6.05776e-01 6.29712e-01 3.18344e-01
9.90000e+01 1.59000e+03 -2.50100e+01 -3.49595e-01 2.63621e-01 9.65149e-01 -3.19544e-01 -3.49670e-01 2.53347e-01 9.65084e-01 -3.16899e-01 1.98032e-03 1.16482e-02 1.68360e-03 7.53417e-03 6.36139e-01 5.11313e-01 3.61056e-01 6.05776e-01 6.29712e-01 3.18344e-01
9.90000e+01 1.59100e+03 -2.50000e+01 -3.50034e-01 2.59271e-01 9.66420e-01 -3.15538e-01 -3.49670e-01 2.53347e-01 9.65084e-01 -3.16899e-01 1.98032e-03 1.16482e-02 1.68360e-03 7.53417e-03 6.36139e-01 5.11313e-01 3.61056e-01 6.05776e-01 6.29712e-01 3.18344e-01
9.90000e+01 1.59200e+03 -2.49100e+01 -3.47781e-01 2.52791e-01 9.62132e-01 -3.26790e-01 -3.49670e-01 2.53347e-01 9.65084e-01 -3.16899e-01 1.98032e-03 1.16482e-02 1.68360e-03 7.53417e-03 6.36139e-01 5.11313e-01 3.61056e-01 6.05776e-01 6.29712e-01 3.18344e-01
9.90000e+01 1.59300e+03 -2.50200e+01 -3.49890e-01 2.63780e-01 9.64611e-01 -3.18823e-01 -3.49670e-01 2.53347e-01 9.65084e-01 -3.16899e-01 1.98032e-03 1.16482e-02 1.68360e-03 7.53417e-03 6.36139e-01 5.11313e-01 3.61056e-01 6.05776e-01 6.29712e-01 3.18344e-01
9.90000e+01 1.59400e+03 -2.50100e+01 -3.49641e-01 2.58515e-01 9.65567e-01 -3.15774e-01 -3.49670e-01 2.53347e-01 9.65084e-01 -3.16899e-01 1.98032e-03 1.16482e-02 1.68360e-03 7.53417e-03 6.36139e-01 5.11313e-01 3.61056e-01 6.05776e-01 6.29712e-01 3.18344e-01
9.90000e+01 1.59500e+03 -2.50300e+01 -3.50393e-01 2.60831e-01 9.65107e-01 -3.15332e-01 -3.49670e-01 2.53347e-01 9.65084e-01 -3.16899e-01 1.98032e-03 1.16482e-02 1.68360e-03 7.53417e-03 6.36139e-01 5.11313e-01 3.61056e-01 6.05776e-01 6.29712e-01 3.18344e-01
9.90000e+01 1.59600e+03 -2.26000e+01 -3.49500e-01 2.65215e-01 9.62861e-01 -3.15585e-01 -3.49670e-01 2.53347e-01 9.65084e-01 -3.16899e-01 1.98032e-03 1.16482e-02 1.68360e-03 7.53417e-03 6.36139e-01 5.11313e-01 3.61056e-01 6.05776e-01 6.29712e-01 3.18344e-01
9.90000e+01 1.59700e+03 -2.50200e+01 -3.52539e-01 2.48759e-01 9.66310e-01 -3.16246e-01 -3.49670e-01 2.53347e-01 9.65084e-01 -3.16899e-01 1.98032e-03 1.16482e-02 1.68360e-03 7.53417e-03 6.36139e-01 5.11313e-01 3.61056e-01 6.05776e-01 6.29712e-01 3.18344e-01
9.90000e+01 1.59800e+03 -2.50100e+01 -3.50639e-01 2.65606e-01 9.64376e-01 -3.26630e-01 -3.49670e-01 2.53347e-01 9.65084e-01 -3.16899e-01 1.98032e-03 1.16482e-02 1.68360e-03 7.53417e-03 6.36139e-01 5.11313e-01 3.61056e-01 6.05776e-01 6.29712e-01 3.18344e-01
9.90000e+01 1.59900e+03 -2.50200e+01 -3.49308e-01 2.52780e-01 9.65862e-01 -3.08364e-01 -3.49670e-01 2.53347e-01 9.65084e-01 -3.16899e-01 1.98032e-03 1.16482e-02 1.68360e-03 7.53417e-03 6.36139e-01 5.11313e-01 3.61056e-01 6.05776e-01 6.29712e-01 3.18344e-01
1.00000e+02 1.60000e+03 -2.50000e+01 -3.48629e-01 2.51177e-01 9.63753e-01 -3.16513e-01 -3.50059e-01 2.59116e-01 9.65118e-01 -3.18589e-01 1.73541e-03 1.08664e-02 1.57514e-03 7.38337e-03 6.35885e-01 5.09535e-01 3.52583e-01 6.11542e-01 6.37161e-01 3.14886e-01
1.00000e+02 1.60100e+03 -1.59500e+01 -3.51143e-01 2.66074e-01 9.68393e-01 -3.25899e-01 -3.50059e-01 2.59116e-01 9.65118e-01 -3.18589e-01 1.73541e-03 1.08664e-02 1.57514e-03 7.38337e-03 6.35885e-01 5.09535e-01 3.52583e-01 6.11542e-01 6.37161e-01 3.14886e-01
1.00000e+02 1.60200e+03 -2.27900e+01 -3.51689e-01 2.82887e-01 9.65747e-01 -3.31549e-01 -3.50059e-01 2.59116e-01 9.65118e-01 -3.18589e-01 1.73541e-03 1.08664e-02 1.57514e-03 7.38337e-03 6.35885e-01 5.09535e-01 3.52583e-01 6.11542e-01 6.37161e-01 3.14886e-01
1.00000e+02 1.60300e+03 -2.49000e+01 -3.49309e-01 2.50015e-01 9.64796e-01 -3.22052e-01 -3.50059e-01 2.59116e-01 9.65118e-01 -3.18589e-01 1.73541e-03 1.08664e-02 1.57514e-03 7.38337e-03 6.35885e-01 5.09535e-01 3.52583e-01 6.11542e-01 6.37161e-01 3.14886e-01
1.00000e+02 1.60400e+03 -2.50200e+01 -3.50849e-01 2.62441e-01 9.65627e-01 -3.18213e-01 -3.50059e-01 2.59116e-01 9.65118e-01 -3.18589e-01 1.73541e-03 1.08664e-02 1.57514e-03 7.38337e-03 6.35885e-01 5.09535e-01 3.52583e-01 6.11542e-01 6.37161e-01 3.14886e-01
1.00000e+02 1.60500e+03 -2.50300e+01 -3.51631e-01 2.62606e-01 9.65424e-01 -3.19465e-01 -3.50059e-01 2.59116e-01 9.65118e-01 -3.18589e-01 1.73541e-03 1.08664e-02 1.57514e-03 7.38337e-03 6.35885e-01 5.09535e-01 3.52583e-01 6.11542e-01 6.37161e-01 3.14886e-01
1.00000e+02 1.60600e+03 -2.44900e+01 -3.51647e-01 2.76327e-01 9.65668e-01 -3.27437e-01 -3.50059e-01 2.59116e-01 9.65118e-01 -3.18589e-01 1.73541e-03 1.08664e-02 1.57514e-03 7.38337e-03 6.35885e-01 5.09535e-01 3.52583e-01 6.11542e-01 6.37161e-01 3.14886e-01
1.00000e+02 1.60700e+03 -2.50200e+01 -3.48068e-01 2.34279e-01 9.63796e-01 -3.10855e-01 -3.50059e-01 2.59116e-01 9.65118e-01 -3.18589e-01 1.73541e-03 1.08664e-02 1.57514e-03 7.38337e-03 6.35885e-01 5.09535e-01 3.52583e-01 6.11542e-01 6.37161e-01 3.14886e-01
1.00000e+02 1.60800e+03 -2.49500e+01 -3.50540e-01 2.58931e-01 9.65863e-01 -3.23290e-01 -3.50059e-01 2.59116e-01 9.65118e-01 -3.18589e-01 1.73541e-03 1.08664e-02 1.57514e-03 7.38337e-03 6.35885e-01 5.09535e-01 3.52583e-01 6.11542e-01 6.37161e-01 3.14886e-01
1.00000e+02 1.60900e+03 -2.50200e+01 -3.50061e-01 2.55632e-01 9.66518e-01 -3.09587e-01 -3.50059e-01 2.59116e-01 9.65118e-01 -3.18589e-01 1.73541e-03 1.08664e-02 1.57514e-03 7.38337e-03 6.35885e-01 5.09535e-01 3.52583e-01 6.11542e-01 6.37161e-01 3.14886e-01
1.00000e+02 1.61000e+03 -2.32700e+01 -3.50298e-01 2.80109e-01 9.64673e-01 -3.22655e-01 -3.50059e-01 2.59116e-01 9.65118e-01 -3.18589e-01 1.73541e-03 1.08664e-02 1.57514e-03 7.38337e-03 6.35885e-01 5.09535e-01 3.52583e-01 6.11542e-01 6.37161e-01 3.14886e-01
1.00000e+02 1.61100e+03 -2.50200e+01 -3.51348e-01 2.67964e-01 9.65000e-01 -3.27106e-01 -3.50059e-01 2.59116e-01 9.65118e-01 -3.18589e-01 1.73541e-03 1.08664e-02 1.57514e-03 7.38337e-03 6.35885e-01 5.09535e-01 3.52583e-01 6.11542e-01 6.37161e-01 3.14886e-01
1.00000e+02 1.61200e+03 -2.50300e+01 -3.51054e-01 2.56718e-01 9.62746e-01 -3.23795e-01 -3.50059e-01 2.59116e-01 9.65118e-01 -3.18589e-01 1.73541e-03 1.08664e-02 1.57514e-03 7.38337e-03 6.35885e-01 5.09535e-01 3.52583e-01 6.11542e-01 6.37161e-01 3.14886e-01
1.00000e+02 1.61300e+03 -2.50300e+01 -3.47617e-01 2.57475e-01 9.62619e-01 -3.14148e-01 -3.50059e-01 2.59116e-01 9.65118e-01 -3.18589e-01 1.73541e-03 1.08664e-02 1.57514e-03 7.38337e-03 6.35885e-01 5.09535e-01 3.52583e-01 6.11542e-01 6.37161e-01 3.14886e-01
1.00000e+02 1.61400e+03 -2.50300e+01 -3.50888e-01 2.74450e-01 9.64826e-01 -3.28008e-01 -3.50059e-01 2.59116e-01 9.65118e-01 -3.18589e-01 1.73541e-03 1.08664e-02 1.57514e-03 7.38337e-03 6.35885e-01 5.09535e-01 3.52583e-01 6.11542e-01 6.37161e-01 3.14886e-01
1.00000e+02 1.61500e+03 -2.49900e+01 -3.48813e-01 2.51978e-01 9.65352e-01 -3.13096e-01 -3.50059e-01 2.59116e-01 9.65118e-01 -3.18589e-01 1.73541e-03 1.08664e-02 1.57514e-03 7.38337e-03 6.35885e-01 5.09535e-01 3.52583e-01 6.11542e-01 6.37161e-01 3.14886e-01
1.01000e+02 1.61600e+03 -2.49600e+01 -3.51707e-01 2.61156e-01 9.67634e-01 -3.21274e-01 -3.49966e-01 2.57701e-01 9.64712e-01 -3.19081e-01 1.59370e-03 1.09783e-02 1.51794e-03 7.27517e-03 6.39162e-01 5.08236e-01 3.45602e-01 6.16661e-01 6.43041e-01 3.13139e-01
1.01000e+02 1.61700e+03 -2.49300e+01 -3.50191e-01 2.62105e-01 9.65162e-01 -3.27587e-01 -3.49966e-01 2.57701e-01 9.64712e-01 -3.19081e-01 1.59370e-03 1.09783e-02 1.51794e-03 7.27517e-03 6.39162e-01 5.08236e-01 3.45602e-01 6.16661e-01 6.43041e-01 3.13139e-01
1.01000e+02 1.61800e+03 -2.49800e+01 -3.50239e-01 2.51639e-01 9.65945e-01 -3.16871e-01 -3.49966e-01 2.57701e-01 9.64712e-01 -3.19081e-01 1.59370e-03 1.09783e-02 1.51794e-03 7.27517e-03 6.39162e-01 5.08236e-01 3.45602e-01 6.16661e-01 6.43041e-01 3.13139e-01
1.01000e+02 1.61900e+03 -2.50200e+01 -3.49777e-01 2.48897e-01 9.64713e-01 -3.14472e-01 -3.49966e-01 2.57701e-01 9.64712e-01 -3.19081e-01 1.59370e-03 1.09783e-02 1.51794e-03 7.27517e-03 6.39162e-01 5.08236e-01 3.45602e-01 6.16661e-01 6.43041e-01 3.13139e-01
1.01000e+02 1.62000e+03 -2.50000e+01 -3.49234e-01 2.47242e-01 9.66547e-01 -3.08929e-01 -3.49966e-01 2.57701e-01 9.64712e-01 -3.19081e-01 1.59370e-03 1.09783e-02 1.51794e-03 7.27517e-03 6.39162e-01 5.08236e-01 3.45602e-01 6.16661e-01 6.43041e-01 3.13139e-01
1.01000e+02 1.62100e+03 -2.34000e+01 -3.50928e-01 2.77151e-01 9.64767e-01 -3.26417e-01 -3.49966e-01 2.57701e-01 9.64712e-01 -3.19081e-01 1.59370e-03 1.09783e-02 1.51794e-03 7.27517e-03 6.39162e-01 5.08236e-01 3.45602e-01 6.16661e-01 6.43041e-01 3.13139e-01
1.01000e+02 1.62200e+03 -2.50000e+01 -3.48924e-01 2.61808e-01 9.67326e-01 -3.10513e-01 -3.49966e-01 2.57701e-01 9.64712e-01 -3.19081e-01 1.59370e-03 1.09783e-02 1.51794e-03 7.27517e-03 6.39162e-01 5.08236e-01 3.45602e-01 6.16661e-01 6.43041e-01 3.13139e-01
1.01000e+02 1.62300e+03 -2.49700e+01 -3.52578e-01 2.60022e-01 9.66504e-01 -3.25958e-01 -3.49966e-01 2.57701e-01 9.64712e-01 -3.19081e-01 1.59370e-03 1.09783e-02 1.51794e-03 7.27517e-03 6.39162e-01 5.08236e-01 3.45602e-01 6.16661e-01 6.43041e-01 3.13139e-01
1.01000e+02 1.62400e+03 -2.50200e+01 -3.50924e-01 2.70332e-01 9.65531e-01 -3.26131e-01 -3.49966e-01 2.57701e-01 9.64712e-01 -3.19081e-01 1.59370e-03 1.09783e-02 1.51794e-03 7.27517e-03 6.39162e-01 5.08236e-01 3.45602e-01 6.16661e-01 6.43041e-01 3.13139e-01
1.01000e+02 1.62500e+03 -2.49500e+01 -3.50426e-01 2.43571e-01 9.65372e-01 -3.20757e-01 -3.49966e-01 2.57701e-01 9.64712e-01 -3.19081e-01 1.59370e-03 1.09783e-02 1.51794e-03 7.27517e-03 6.39162e-01 5.08236e-01 3.45602e-01 6.16661e-01 6.43041e-01 3.13139e-01
1.01000e+02 1.62600e+03 -2.50300e+01 -3.47491e-01 2.68245e-01 9.64098e-01 -3.15516e-01 -3.49966e-01 2.57701e-01 9.64712e-01 -3.19081e-01 1.59370e-03 1.09783e-02 1.51794e-03 7.27517e-03 6.39162e-01 5.08236e-01 3.45602e-01 6.16661e-01 6.43041e-01 3.13139e-01
1.01000e+02 1.62700e+03 -2.49600e+01 -3.50754e-01 2.73274e-01 9.64935e-01 -3.36370e-01 -3.49966e-01 2.57701e-01 9.64712e-01 -3.19081e-01 1.59370e-03 1.09783e-02 1.51794e-03 7.27517e-03 6.39162e-01 5.08236e-01 3.45602e-01 6.16661e-01 6.43041e-01 3.13139e-01
1.01000e+02 1.62800e+03 -2.42300e+01 -3.52618e-01 2.72232e-01 9.67907e-01 -3.15683e-01 -3.49966e-01 2.57701e-01 9.64712e-01 -3.19081e-01 1.59370e-03 1.09783e-02 1.51794e-03 7.27517e-03 6.39162e-01 5.08236e-01 3.45602e-01 6.16661e-01 6.43041e-01 3.13139e-01
1.01000e+02 1.62900e+03 -2.49400e+01 -3.50165e-01 2.66545e-01 9.67234e-01 -3.22711e-01 -3.49966e-01 2.57701e-01 9.64712e-01 -3.19081e-01 1.59370e-03 1.09783e-02 1.51794e-03 7.27517e-03 6.39162e-01 5.08236e-01 3.45602e-01 6.16661e-01 6.43041e-01 3.13139e-01
1.01000e+02 1.63000e+03 -2.50300e+01 -3.48909e-01 2.62407e-01 9.64100e-01 -3.15663e-01 -3.49966e-01 2.57701e-01 9.64712e-01 -3.19081e-01 1.59370e-03 1.09783e-02 1.51794e-03 7.27517e-03 6.39162e-01 5.08236e-01 3.45602e-01 6.16661e-01 6.43041e-01 3.13139e-01
1.01000e+02 1.63100e+03 -2.49800e+01 -3.48459e-01 2.65915e-01 9.64858e-01 -3.22056e-01 -3.49966e-01 2.57701e-01 9.64712e-01 -3.19081e-01 1.59370e-03 1.09783e-02 1.51794e-03 7.27517e-03 6.39162e-01 5.08236e-01 3.45602e-01 6.16661e-01 6.43041e-01 3.13139e-01
1.02000e+02 1.63200e+03 -2.50300e+01 -3.48165e-01 2.35101e-01 9.65243e-01 -3.04318e-01 -3.49842e-01 2.60283e-01 9.65607e-01 -3.19481e-01 1.54988e-03 1.09591e-02 1.58801e-03 7.59946e-03 6.37360e-01 5.05946e-01 3.41978e-01 6.19667e-01 6.49071e-01 3.10112e-01
1.02000e+02 1.63300e+03 -2.48800e+01 -3.48517e-01 2.56687e-01 9.65222e-01 -3.21348e-01 -3.49842e-01 2.60283e-01 9.65607e-01 -3.19481e-01 1.54988e-03 1.09591e-02 1.58801e-03 7.59946e-03 6.37360e-01 5.05946e-01 3.41978e-01 6.19667e-01 6.49071e-01 3.10112e-01
1.02000e+02 1.63400e+03 -2.49700e+01 -3.47537e-01 2.45355e-01 9.67067e-01 -3.05144e-01 -3.49842e-01 2.60283e-01 9.65607e-01 -3.19481e-01 1.54988e-03 1.09591e-02 1.58801e-03 7.59946e-03 6.37360e-01 5.05946e-01 3.41978e-01 6.19667e-01 6.49071e-01 3.10112e-01
1.02000e+02 1.63500e+03 -2.50000e+01 -3.48990e-01 2.70367e-01 9.64894e-01 -3.25049e-01 -3.49842e-01 2.60283e-01 9.65607e-01 -3.19481e-01 1.54988e-03 1.09591e-02 1.58801e-03 7.59946e-03 6.37360e-01 5.05946e-01 3.41978e-01 6.19667e-01 6.49071e-01 3.10112e-01
1.02000e+02 1.63600e+03 -2.49700e+01 -3.49832e-01 2.72413e-01 9.66249e-01 -3.27897e-01 -3.49842e-01 2.60283e-01 9.65607e-01 -3.19481e-01 1.54988e-03 1.09591e-02 1.58801e-03 7.59946e-03 6.37360e-01 5.05946e-01 3.41978e-01 6.19667e-01 6.49071e-01 3.10112e-01
1.02000e+02 1.63700e+03 -2.49800e+01 -3.50607e-01 2.60027e-01 9.65725e-01 -3.22193e-01 -3.49842e-01 2.60283e-01 9.65607e-01 -3.19481e-01 1.54988e-03 1.09591e-02 1.58801e-03 7.59946e-03 6.37360e-01 5.05946e-01 3.41978e-01 6.19667e-01 6.49071e-01 3.10112e-01
1.02000e+02 1.63800e+03 -2.50300e+01 -3.50109e-01 2.66521e-01 9.64525e-01 -3.19756e-01 -3.49842e-01 2.60283e-01 9.65607e-01 -3.19481e-01 1.54988e-03 1.09591e-02 1.58801e-03 7.59946e-03 6.37360e-01 5.05946e-01 3.41978e-01 6.19667e-01 6.49071e-01 3.10112e-01
1.02000e+02 1.63900e+03 -2.50100e+01 -3.49298e-01 2.63948e-01 9.64021e-01 -3.22664e-01 -3.49842e-01 2.60283e-01 9.65607e-01 -3.19481e-01 1.54988e-03 1.09591e-02 1.58801e-03 7.59946e-03 6.37360e-01 5.05946e-01 3.41978e-01 6.19667e-01 6.49071e-01 3.10112e-01
1.02000e+02 1.64000e+03 -2.17800e+01 -3.49390e-01 2.75429e-01 9.64003e-01 -3.19705e-01 -3.49842e-01 2.60283e-01 9.65607e-01 -3.19481e-01 1.54988e-03 1.09591e-02 1.58801e-03 7.59946e-03 6.37360e-01 5.05946e-01 3.41978e-01 6.19667e-01 6.49071e-01 3.10112e-01
1.02000e+02 1.64100e+03 -2.49800e+01 -3.51643e-01 2.54366e-01 9.66620e-01 -3.19712e-01 -3.49842e-01 2.60283e-01 9.65607e-01 -3.19481e-01 1.54988e-03 1.09591e-02 1.58801e-03 7.59946e-03 6.37360e-01 5.05946e-01 3.41978e-01 6.19667e-01 6.49071e-01 3.10112e-01
1.02000e+02 1.64200e+03 -2.49300e+01 -3.49811e-01 2.51116e-01 9.67220e-01 -3.15028e-01 -3.49842e-01 2.60283e-01 9.65607e-01 -3.19481e-01 1.54988e-03 1.09591e-02 1.58801e-03 7.59946e-03 6.37360e-01 5.05946e-01 3.41978e-01 6.19667e-01 6.49071e-01 3.10112e-01
1.02000e+02 1.64300e+03 -2.50100e+01 -3.50258e-01 2.68024e-01 9.64791e-01 -3.25721e-01 -3.49842e-01 2.60283e-01 9.65607e-01 -3.19481e-01 1.54988e-03 1.09591e-02 1.58801e-03 7.59946e-03 6.37360e-01 5.05946e-01 3.41978e-01 6.19667e-01 6.49071e-01 3.10112e-01
1.02000e+02 1.64400e+03 -2.49900e+01 -3.50464e-01 2.57981e-01 9.64916e-01 -3.21981e-01 -3.49842e-01 2.60283e-01 9.65607e-01 -3.19481e-01 1.54988e-03 1.09591e-02 1.58801e-03 7.59946e-03 6.37360e-01 5.05946e-01 3.41978e-01 6.19667e-01 6.49071e-01 3.10112e-01
1.02000e+02 1.64500e+03 -2.50100e+01 -3.50210e-01 2.57207e-01 9.64654e-01 -3.17890e-01 -3.49842e-01 2.60283e-01 9.65607e-01 -3.19481e-01 1.54988e-03 1.09591e-02 1.58801e-03 7.59946e-03 6.37360e-01 5.05946e-01 3.41978e-01 6.19667e-01 6.49071e-01 3.10112e-01
1.02000e+02 1.64600e+03 -2.49000e+01 -3.48405e-01 2.41803e-01 9.65422e-01 -3.16333e-01 -3.49842e-01 2.60283e-01 9.65607e-01 -3.19481e-01 1.54988e-03 1.09591e-02 1.58801e-03 7.59946e-03 6.37360e-01 5.05946e-01 3.41978e-01 6.19667e-01 6.49071e-01 3.10112e-01
1.02000e+02 1.64700e+03 -2.49900e+01 -3.48739e-01 2.68419e-01 9.66760e-01 -3.16722e-01 -3.49842e-01 2.60283e-01 9.65607e-01 -3.19481e-01 1.54988e-03 1.09591e-02 1.58801e-03 7.59946e-03 6.37360e-01 5.05946e-01 3.41978e-01 6.19667e-01 6.49071e-01 3.10112e-01
1.03000e+02 1.64800e+03 -2.49100e+01 -3.49701e-01 2.59197e-01 9.67101e-01 -3.18849e-01 -3.49566e-01 2.58569e-01 9.65478e-01 -3.18761e-01 1.52576e-03 1.12107e-02 1.56406e-03 7.69074e-03 6.33841e-01 5.03795e-01 3.39706e-01 6.20178e-01 6.57655e-01 3.06731e-01
1.03000e+02 1.64900e+03 -2.50200e+01 -3.49298e-01 2.44383e-01 9.65398e-01 -3.10537e-01 -3.49566e-01 2.58569e-01 9.65478e-01 -3.18761e-01 1.52576e-03 1.12107e-02 1.56406e-03 7.69074e-03 6.33841e-01 5.03795e-01 3.39706e-01 6.20178e-01 6.57655e-01 3.06731e-01
1.03000e+02 1.65000e+03 -2.49500e+01 -3.49614e-01 2.50710e-01 9.64991e-01 -3.20710e-01 -3.49566e-01 2.58569e-01 9.65478e-01 -3.18761e-01 1.52576e-03 1.12107e-02 1.56406e-03 7.69074e-03 6.33841e-01 5.03795e-01 3.39706e-01 6.20178e-01 6.57655e-01 3.06731e-01
1.03000e+02 1.65100e+03 -2.35300e+01 -3.50349e-01 2.73717e-01 9.65503e-01 -3.19054e-01 -3.49566e-01 2.58569e-01 9.65478e-01 -3.18761e-01 1.52576e-03 1.12107e-02 1.56406e-03 7.69074e-03 6.33841e-01 5.03795e-01 3.39706e-01 6.20178e-01 6.57655e-01 3.06731e-01
1.03000e+02 1.65200e+03 -2.50200e+01 -3.48632e-01 2.70274e-01 9.64527e-01 -3.21014e-01 -3.49566e-01 2.58569e-01 9.65478e-01 -3.18761e-01 1.52576e-03 1.12107e-02 1.56406e-03 7.69074e-03 6.33841e-01 5.03795e-01 3.39706e-01 6.20178e-01 6.57655e-01 3.06731e-01
1.03000e+02 1.65300e+03 -2.49800e+01 -3.50842e-01 2.56451e-01 9.65929e-01 -3.20386e-01 -3.49566e-01 2.58569e-01 9.65478e-01 -3.18761e-01 1.52576e-03 1.12107e-02 1.56406e-03 7.69074e-03 6.33841e-01 5.03795e-01 3.39706e-01 6.20178e-01 6.57655e-01 3.06731e-01
1.03000e+02 1.65400e+03 -2.50100e+01 -3.50048e-01 2.53649e-01 9.65990e-01 -3.11682e-01 -3.49566e-01 2.58569e-01 9.65478e-01 -3.18761e-01 1.52576e-03 1.12107e-02 1.56406e-03 7.69074e-03 6.33841e-01 5.03795e-01 3.39706e-01 6.20178e-01 6.57655e-01 3.06731e-01
1.03000e+02 1.65500e+03 -2.42500e+01 -3.51228e-01 2.78983e-01 9.66101e-01 -3.25569e-01 -3.49566e-01 2.58569e-01 9.65478e-01 -3.18761e-01 1.52576e-03 1.12107e-02 1.56406e-03 7.69074e-03 6.33841e-01 5.03795e-01 3.39706e-01 6.20178e-01 6.57655e-01 3.06731e-01
1.03000e+02 1.65600e+03 -2.50200e+01 -3.50088e-01 2.59945e-01 9.65271e-01 -3.16321e-01 -3.49566e-01 2.58569e-01 9.65478e-01 -3.18761e-01 1.52576e-03 1.12107e-02 1.56406e-03 7.69074e-03 6.33841e-01 5.03795e-01 3.39706e-01 6.20178e-01 6.57655e-01 3.06731e-01
1.03000e+02 1.65700e+03 -2.49900e+01 -3.48923e-01 2.56340e-01 9.65805e-01 -3.14008e-01 -3.49566e-01 2.58569e-01 9.65478e-01 -3.18761e-01 1.52576e-03 1.12107e-02 1.56406e-03 7.69074e-03 6.33841e-01 5.03795e-01 3.39706e-01 6.20178e-01 6.57655e-01 3.06731e-01
1.03000e+02 1.65800e+03 -2.50200e+01 -3.49199e-01 2.48465e-01 9.64728e-01 -3.12844e-01 -3.49566e-01 2.58569e-01 9.65478e-01 -3.18761e-01 1.52576e-03 1.12107e-02 1.56406e-03 7.69074e-03 6.33841e-01 5.03795e-01 3.39706e-01 6.20178e-01 6.57655e-01 3.06731e-01
1.03000e+02 1.65900e+03 -2.47300e+01 -3.50758e-01 2.49358e-01 9.66622e-01 -3.22711e-01 -3.49566e-01 2.58569e-01 9.65478e-01 -3.18761e-01 1.52576e-03 1.12107e-02 1.56406e-03 7.69074e-03 6.33841e-01 5.03795e-01 3.39706e-01 6.20178e-01 6.57655e-01 3.06731e-01
1.03000e+02 1.66000e+03 -2.39700e+01 -3.50721e-01 2.63709e-01 9.64806e-01 -3.17367e-01 -3.49566e-01 2.58569e-01 9.65478e-01 -3.18761e-01 1.52576e-03 1.12107e-02 1.56406e-03 7.69074e-03 6.33841e-01 5.03795e-01 3.39706e-01 6.20178e-01 6.57655e-01 3.06731e-01
1.03000e+02 1.66100e+03 -2.33800e+01 -3.48792e-01 2.83806e-01 9.66119e-01 -3.21337e-01 -3.49566e-01 2.58569e-01 9.65478e-01 -3.18761e-01 1.52576e-03 1.12107e-02 1.56406e-03 7.69074e-03 6.33841e-01 5.03795e-01 3.39706e-01 6.20178e-01 6.57655e-01 3.06731e-01
1.03000e+02 1.66200e+03 -2.50000e+01 -3.50563e-01 2.55975e-01 9.65141e-01 -3.20156e-01 -3.49566e-01 2.58569e-01 9.65478e-01 -3.18761e-01 1.52576e-03 1.12107e-02 1.56406e-03 7.69074e-03 6.33841e-01 5.03795e-01 3.39706e-01 6.20178e-01 6.57655e-01 3.06731e-01
1.03000e+02 1.66300e+03 -2.49700e+01 -3.49101e-01 2.47265e-01 9.64197e-01 -3.18646e-01 -3.49566e-01 2.58569e-01 9.65478e-01 -3.18761e-01 1.52576e-03 1.12107e-02 1.56406e-03 7.69074e-03 6.33841e-01 5.03795e-01 3.39706e-01 6.20178e-01 6.57655e-01 3.06731e-01
1.04000e+02 1.66400e+03 -2.50000e+01 -3.50261e-01 2.55000e-01 9.65340e-01 -3.17993e-01 -3.49642e-01 2.54702e-01 9.65352e-01 -3.16753e-01 1.36292e-03 1.08899e-02 1.33996e-03 7.16242e-03 6.31013e-01 5.00329e-01 3.38144e-01 6.20470e-01 6.68703e-01 3.05135e-01
1.04000e+02 1.66500e+03 -2.50200e+01 -3.48398e-01 2.38815e-01 9.63443e-01 -3.12609e-01 -3.49642e-01 2.54702e-01 9.65352e-01 -3.16753e-01 1.36292e-03 1.08899e-02 1.33996e-03 7.16242e-03 6.31013e-01 5.00329e-01 3.38144e-01 6.20470e-01 6.68703e-01 3.05135e-01
1.04000e+02 1.66600e+03 -2.49700e+01 -3.50104e-01 2.57749e-01 9.65406e-01 -3.21404e-01 -3.49642e-01 2.54702e-01 9.65352e-01 -3.16753e-01 1.36292e-03 1.08899e-02 1.33996e-03 7.16242e-03 6.31013e-01 5.00329e-01 3.38144e-01 6.20470e-01 6.68703e-01 3.05135e-01
1.04000e+02 1.66700e+03 -2.46100e+01 -3.50184e-01 2.43844e-01 9.64860e-01 -3.09695e-01 -3.49642e-01 2.54702e-01 9.65352e-01 -3.16753e-01 1.36292e-03 1.08899e-02 1.33996e-03 7.16242e-03 6.31013e-01 5.00329e-01 3.38144e-01 6.20470e-01 6.68703e-01 3.05135e-01
1.04000e+02 1.66800e+03 -2.50300e+01 -3.49669e-01 2.63343e-01 9.65972e-01 -3.13019e-01 -3.49642e-01 2.54702e-01 9.65352e-01 -3.16753e-01 1.36292e-03 1.08899e-02 1.33996e-03 7.16242e-03 6.31013e-01 5.00329e-01 3.38144e-01 6.20470e-01 6.68703e-01 3.05135e-01
1.04000e+02 1.66900e+03 -2.49700e+01 -3.51268e-01 2.55284e-01 9.64789e-01 -3.25696e-01 -3.49642e-01 2.54702e-01 9.65352e-01 -3.16753e-01 1.36292e-03 1.08899e-02 1.33996e-03 7.16242e-03 6.31013e-01 5.00329e-01 3.38144e-01 6.20470e-01 6.68703e-01 3.05135e-01
1.04000e+02 1.67000e+03 -2.49900e+01 -3.51431e-01 2.52560e-01 9.65715e-01 -3.20425e-01 -3.49642e-01 2.54702e-01 9.65352e-01 -3.16753e-01 1.36292e-03 1.08899e-02 1.33996e-03 7.16242e-03 6.31013e-01 5.00329e-01 3.38144e-01 6.20470e-01 6.68703e-01 3.05135e-01
1.04000e+02 1.67100e+03 -2.50100e+01 -3.49515e-01 2.65476e-01 9.65861e-01 -3.18728e-01 -3.49642e-01 2.54702e-01 9.65352e-01 -3.16753e-01 1.36292e-03 1.08899e-02 1.33996e-03 7.16242e-03 6.31013e-01 5.00329e-01 3.38144e-01 6.20470e-01 6.68703e-01 3.05135e-01
1.04000e+02 1.67200e+03 -2.49600e+01 -3.51680e-01 2.51668e-01 9.66519e-01 -3.21377e-01 -3.49642e-01 2.54702e-01 9.65352e-01 -3.16753e-01 1.36292e-03 1.08899e-02 1.33996e-03 7.16242e-03 6.31013e-01 5.00329e-01 3.38144e-01 6.20470e-01 6.68703e-01 3.05135e-01
1.04000e+02 1.67300e+03 -2.49700e+01 -3.50279e-01 2.53100e-01 9.66133e-01 -3.17414e-01 -3.49642e-01 2.54702e-01 9.65352e-01 -3.16753e-01 1.36292e-03 1.08899e-02 1.33996e-03 7.16242e-03 6.31013e-01 5.00329e-01 3.38144e-01 6.20470e-01 6.68703e-01 3.05135e-01
1.04000e+02 1.67400e+03 -2.49500e+01 -3.50727e-01 2.67535e-01 9.67752e-01 -3.22919e-01 -3.49642e-01 2.54702e-01 9.65352e-01 -3.16753e-01 1.36292e-03 1.08899e-02 1.33996e-03 7.16242e-03 6.31013e-01 5.00329e-01 3.38144e-01 6.20470e-01 6.68703e-01 3.05135e-01
1.04000e+02 1.67500e+03 -2.49800e+01 -3.50386e-01 2.51815e-01 9.66373e-01 -3.16867e-01 -3.49642e-01 2.54702e-01 9.65352e-01 -3.16753e-01 1.36292e-03 1.08899e-02 1.33996e-03 7.16242e-03 6.31013e-01 5.00329e-01 3.38144e-01 6.20470e-01 6.68703e-01 3.05135e-01
1.04000e+02 1.67600e+03 -2.49900e+01 -3.50414e-01 2.58657e-01 9.66444e-01 -3.16980e-01 -3.49642e-01 2.54702e-01 9.65352e-01 -3.16753e-01 1.36292e-03 1.08899e-02 1.33996e-03 7.16242e-03 6.31013e-01 5.00329e-01 3.38144e-01 6.20470e-01 6.68703e-01 3.05135e-01
1.04000e+02 1.67700e+03 -2.49000e+01 -3.48128e-01 2.52561e-01 9.66018e-01 -3.15177e-01 -3.49642e-01 2.54702e-01 9.65352e-01 -3.16753e-01 1.36292e-03 1.08899e-02 1.33996e-03 7.16242e-03 6.31013e-01 5.00329e-01 3.38144e-01 6.20470e-01 6.68703e-01 3.05135e-01
1.04000e+02 1.67800e+03 -2.49900e+01 -3.50664e-01 2.57923e-01 9.64504e-01 -3.23874e-01 -3.49642e-01 2.54702e-01 9.65352e-01 -3.16753e-01 1.36292e-03 1.08899e-02 1.33996e-03 7.16242e-03 6.31013e-01 5.00329e-01 3.38144e-01 6.20470e-01 6.68703e-01 3.05135e-01
1.04000e+02 1.67900e+03 -2.50100e+01 -3.50525e-01 2.60142e-01 9.66643e-01 -3.15711e-01 -3.49642e-01 2.54702e-01 9.65352e-01 -3.16753e-01 1.36292e-03 1.08899e-02 1.33996e-03 7.16242e-03 6.31013e-01 5.00329e-01 3.38144e-01 6.20470e-01 6.68703e-01 3.05135e-01
1.05000e+02 1.68000e+03 -2.49600e+01 -3.50495e-01 2.54683e-01 9.67147e-01 -3.17005e-01 -3.49989e-01 2.56123e-01 9.65500e-01 -3.16937e-01 1.16945e-03 1.05056e-02 1.14830e-03 6.31362e-03 6.28901e-01 4.94761e-01 3.34930e-01 6.22666e-01 6.75515e-01 3.03320e-01
1.05000e+02 1.68100e+03 -2.50200e+01 -3.50559e-01 2.68074e-01 9.66662e-01 -3.17881e-01 -3.49989e-01 2.56123e-01 9.65500e-01 -3.16937e-01 1.16945e-03 1.05056e-02 1.14830e-03 6.31362e-03 6.28901e-01 4.94761e-01 3.34930e-01 6.22666e-01 6.75515e-01 3.03320e-01
1.05000e+02 1.68200e+03 -2.50000e+01 -3.49450e-01 2.57811e-01 9.64734e-01 -3.18607e-01 -3.49989e-01 2.56123e-01 9.65500e-01 -3.16937e-01 1.16945e-03 1.05056e-02 1.14830e-03 6.31362e-03 6.28901e-01 4.94761e-01 3.34930e-01 6.22666e-01 6.75515e-01 3.03320e-01
1.05000e+02 1.68300e+03 -2.46300e+01 -3.49814e-01 2.62430e-01 9.65296e-01 -3.12859e-01 -3.49989e-01 2.56123e-01 9.65500e-01 -3.16937e-01 1.16945e-03 1.05056e-02 1.14830e-03 6.31362e-03 6.28901e-01 4.94761e-01 3.34930e-01 6.22666e-01 6.75515e-01 3.03320e-01
1.05000e+02 1.68400e+03 -2.50200e+01 -3.48743e-01 2.44177e-01 9.66874e-01 -3.01975e-01 -3.49989e-01 2.56123e-01 9.65500e-01 -3.16937e-01 1.16945e-03 1.05056e-02 1.14830e-03 6.31362e-03 6.28901e-01 4.94761e-01 3.34930e-01 6.22666e-01 6.75515e-01 3.03320e-01
1.05000e+02 1.68500e+03 -2.50300e+01 -3.49192e-01 2.55959e-01 9.65309e-01 -3.09877e-01 -3.49989e-01 2.56123e-01 9.65500e-01 -3.16937e-01 1.16945e-03 1.05056e-02 1.14830e-03 6.31362e-03 6.28901e-01 4.94761e-01 3.34930e-01 6.22666e-01 6.75515e-01 3.03320e-01
1.05000e+02 1.68600e+03 -2.49900e+01 -3.49021e-01 2.52497e-01 9.64493e-01 -3.17064e-01 -3.49989e-01 2.56123e-01 9.65500e-01 -3.16937e-01 1.16945e-03 1.05056e-02 1.14830e-03 6.31362e-03 6.28901e-01 4.94761e-01 3.34930e-01 6.22666e-01 6.75515e-01 3.03320e-01
1.05000e+02 1.68700e+03 -2.49700e+01 -3.51403e-01 2.47888e-01 9.65495e-01 -3.21636e-01 -3.49989e-01 2.56123e-01 9.65500e-01 -3.16937e-01 1.16945e-03 1.05056e-02 1.14830e-03 6.31362e-03 6.28901e-01 4.94761e-01 3.34930e-01 6.22666e-01 6.75515e-01 3.03320e-01
1.05000e+02 1.68800e+03 -2.49700e+01 -3.51613e-01 2.52322e-01 9.67054e-01 -3.18910e-01 -3.49989e-01 2.56123e-01 9.65500e-01 -3.16937e-01 1.16945e-03 1.05056e-02 1.14830e-03 6.31362e-03 6.28901e-01 4.94761e-01 3.34930e-01 6.22666e-01 6.75515e-01 3.03320e-01
1.05000e+02 1.68900e+03 -2.50100e+01 -3.51591e-01 2.66210e-01 9.65903e-01 -3.23051e-01 -3.49989e-01 2.56123e-01 9.65500e-01 -3.16937e-01 1.16945e-03 1.05056e-02 1.14830e-03 6.31362e-03 6.28901e-01 4.94761e-01 3.34930e-01 6.22666e-01 6.75515e-01 3.03320e-01
1.05000e+02 1.69000e+03 -2.49700e+01 -3.49714e-01 2.57307e-01 9.65703e-01 -3.18481e-01 -3.49989e-01 2.56123e-01 9.65500e-01 -3.16937e-01 1.16945e-03 1.05056e-02 1.14830e-03 6.31362e-03 6.28901e-01 4.94761e-01 3.34930e-01 6.22666e-01 6.75515e-01 3.03320e-01
1.05000e+02 1.69100e+03 -2.33800e+01 -3.48346e-01 2.74059e-01 9.65616e-01 -3.14377e-01 -3.49989e-01 2.56123e-01 9.65500e-01 -3.16937e-01 1.16945e-03 1.05056e-02 1.14830e-03 6.31362e-03 6.28901e-01 4.94761e-01 3.34930e-01 6.22666e-01 6.75515e-01 3.03320e-01
1.05000e+02 1.69200e+03 -2.50200e+01 -3.50589e-01 2.77923e-01 9.67999e-01 -3.21498e-01 -3.49989e-01 2.56123e-01 9.65500e-01 -3.16937e-01 1.16945e-03 1.05056e-02 1.14830e-03 6.31362e-03 6.28901e-01 4.94761e-01 3.34930e-01 6.22666e-01 6.75515e-01 3.03320e-01
1.05000e+02 1.69300e+03 -2.50200e+01 -3.50406e-01 2.70863e-01 9.65857e-01 -3.21487e-01 -3.49989e-01 2.56123e-01 9.65500e-01 -3.16937e-01 1.16945e-03 1.05056e-02 1.14830e-03 6.31362e-03 6.28901e-01 4.94761e-01 3.34930e-01 6.22666e-01 6.75515e-01 3.03320e-01
1.05000e+02 1.69400e+03 -2.50300e+01 -3.50866e-01 2.64772e-01 9.64618e-01 -3.21194e-01 -3.49989e-01 2.56123e-01 9.65500e-01 -3.16937e-01 1.16945e-03 1.05056e-02 1.14830e-03 6.31362e-03 6.28901e-01 4.94761e-01 3.34930e-01 6.22666e-01 6.75515e-01 3.03320e-01
1.05000e+02 1.69500e+03 -2.50200e+01 -3.48744e-01 2.39964e-01 9.64068e-01 -3.12339e-01 -3.49989e-01 2.56123e-01 9.65500e-01 -3.16937e-01 1.16945e-03 1.05056e-02 1.14830e-03 6.31362e-03 6.28901e-01 4.94761e-01 3.34930e-01 6.22666e-01 6.75515e-01 3.03320e-01
1.06000e+02 1.69600e+03 -2.40400e+01 -3.49541e-01 2.73677e-01 9.66228e-01 -3.15984e-01 -3.50114e-01 2.58539e-01 9.65813e-01 -3.16945e-01 1.05555e-03 1.07869e-02 1.14890e-03 5.94457e-03 6.27852e-01 4.86940e-01 3.30657e-01 6.25183e-01 6.78389e-01 3.00889e-01
1.06000e+02 1.69700e+03 -2.49900e+01 -3.51218e-01 2.57287e-01 9.67090e-01 -3.17423e-01 -3.50114e-01 2.58539e-01 9.65813e-01 -3.16945e-01 1.05555e-03 1.07869e-02 1.14890e-03 5.94457e-03 6.27852e-01 4.86940e-01 3.30657e-01 6.25183e-01 6.78389e-01 3.00889e-01
1.06000e+02 1.69800e+03 -2.49700e+01 -3.50351e-01 2.50179e-01 9.66449e-01 -3.16364e-01 -3.50114e-01 2.58539e-01 9.65813e-01 -3.16945e-01 1.05555e-03 1.07869e-02 1.14890e-03 5.94457e-03 6.27852e-01 4.86940e-01 3.30657e-01 6.25183e-01 6.78389e-01 3.00889e-01
1.06000e+02 1.69900e+03 -2.50300e+01 -3.51894e-01 2.71054e-01 9.65879e-01 -3.24247e-01 -3.50114e-01 2.58539e-01 9.65813e-01 -3.16945e-01 1.05555e-03 1.07869e-02 1.14890e-03 5.94457e-03 6.27852e-01 4.86940e-01 3.30657e-01 6.25183e-01 6.78389e-01 3.00889e-01
1.06000e+02 1.70000e+03 -2.50100e+01 -3.51210e-01 2.67857e-01 9.65547e-01 -3.25876e-01 -3.50114e-01 2.58539e-01 9.65813e-01 -3.16945e-01 1.05555e-03 1.07869e-02 1.14890e-03 5.94457e-03 6.27852e-01 4.86940e-01 3.30657e-01 6.25183e-01 6.78389e-01 3.00889e-01
1.06000e+02 1.70100e+03 -2.50200e+01 -3.50975e-01 2.60785e-01 9.64034e-01 -3.22989e-01 -3.50114e-01 2.58539e-01 9.65813e-01 -3.16945e-01 1.05555e-03 1.07869e-02 1.14890e-03 5.94457e-03 6.27852e-01 4.86940e-01 3.30657e-01 6.25183e-01 6.78389e-01 3.00889e-01
1.06000e+02 1.70200e+03 -2.50200e+01 -3.50514e-01 2.55299e-01 9.64861e-01 -3.17669e-01 -3.50114e-01 2.58539e-01 9.65813e-01 -3.16945e-01 1.05555e-03 1.07869e-02 1.14890e-03 5.94457e-03 6.27852e-01 4.86940e-01 3.30657e-01 6.25183e-01 6.78389e-01 3.00889e-01
1.06000e+02 1.70300e+03 -2.50300e+01 -3.50756e-01 2.64165e-01 9.63741e-01 -3.24360e-01 -3.50114e-01 2.58539e-01 9.65813e-01 -3.16945e-01 1.05555e-03 1.07869e-02 1.14890e-03 5.94457e-03 6.27852e-01 4.86940e-01 3.30657e-01 6.25183e-01 6.78389e-01 3.00889e-01
1.06000e+02 1.70400e+03 -2.49700e+01 -3.50156e-01 2.55832e-01 9.65465e-01 -3.19983e-01 -3.50114e-01 2.58539e-01 9.65813e-01 -3.16945e-01 1.05555e-03 1.07869e-02 1.14890e-03 5.94457e-03 6.27852e-01 4.86940e-01 3.30657e-01 6.25183e-01 6.78389e-01 3.00889e-01
1.06000e+02 1.70500e+03 -2.50100e+01 -3.49009e-01 2.52763e-01 9.65919e-01 -3.10359e-01 -3.50114e-01 2.58539e-01 9.65813e-01 -3.16945e-01 1.05555e-03 1.07869e-02 1.14890e-03 5.94457e-03 6.27852e-01 4.86940e-01 3.30657e-01 6.25183e-01 6.78389e-01 3.00889e-01
1.06000e+02 1.70600e+03 -2.49900e+01 -3.49720e-01 2.60936e-01 9.64851e-01 -3.22075e-01 -3.50114e-01 2.58539e-01 9.65813e-01 -3.16945e-01 1.05555e-03 1.07869e-02 1.14890e-03 5.94457e-03 6.27852e-01 4.86940e-01 3.30657e-01 6.25183e-01 6.78389e-01 3.00889e-01
1.06000e+02 1.70700e+03 -2.50100e+01 -3.49422e-01 2.55861e-01 9.67736e-01 -3.06267e-01 -3.50114e-01 2.58539e-01 9.65813e-01 -3.16945e-01 1.05555e-03 1.07869e-02 1.14890e-03 5.94457e-03 6.27852e-01 4.86940e-01 3.30657e-01 6.25183e-01 6.78389e-01 3.00889e-01
1.06000e+02 1.70800e+03 -2.45100e+01 -3.50524e-01 2.33020e-01 9.65437e-01 -3.09999e-01 -3.50114e-01 2.58539e-01 9.65813e-01 -3.16945e-01 1.05555e-03 1.07869e-02 1.14890e-03 5.94457e-03 6.27852e-01 4.86940e-01 3.30657e-01 6.25183e-01 6.78389e-01 3.00889e-01
1.06000e+02 1.70900e+03 -2.50100e+01 -3.50894e-01 2.57255e-01 9.67532e-01 -3.11873e-01 -3.50114e-01 2.58539e-01 9.65813e-01 -3.16945e-01 1.05555e-03 1.07869e-02 1.14890e-03 5.94457e-03 6.27852e-01 4.86940e-01 3.30657e-01 6.25183e-01 6.78389e-01 3.00889e-01
1.06000e+02 1.71000e+03 -2.49700e+01 -3.50421e-01 2.61172e-01 9.66020e-01 -3.22851e-01 -3.50114e-01 2.58539e-01 9.65813e-01 -3.16945e-01 1.05555e-03 1.07869e-02 1.14890e-03 5.94457e-03 6.27852e-01 4.86940e-01 3.30657e-01 6.25183e-01 6.78389e-01 3.00889e-01
1.06000e+02 1.71100e+03 -2.49900e+01 -3.51192e-01 2.57396e-01 9.66594e-01 -3.18979e-01 -3.50114e-01 2.58539e-01 9.65813e-01 -3.16945e-01 1.05555e-03 1.07869e-02 1.14890e-03 5.94457e-03 6.27852e-01 4.86940e-01 3.30657e-01 6.25183e-01 6.78389e-01 3.00889e-01
1.07000e+02 1.71200e+03 -2.50100e+01 -3.50389e-01 2.53892e-01 9.64386e-01 -3.19647e-01 -3.50596e-01 2.59732e-01 9.65753e-01 -3.18731e-01 1.08761e-03 9.99904e-03 1.27679e-03 5.97098e-03 6.30182e-01 4.83825e-01 3.24249e-01 6.21632e-01 6.79061e-01 2.99741e-01
1.07000e+02 1.71300e+03 -2.50200e+01 -3.50462e-01 2.51347e-01 9.65463e-01 -3.13818e-01 -3.50596e-01 2.59732e-01 9.65753e-01 -3.18731e-01 1.08761e-03 9.99904e-03 1.27679e-03 5.97098e-03 6.30182e-01 4.83825e-01 3.24249e-01 6.21632e-01 6.79061e-01 2.99741e-01
1.07000e+02 1.71400e+03 -2.50300e+01 -3.49497e-01 2.55411e-01 9.65692e-01 -3.08786e-01 -3.50596e-01 2.59732e-01 9.65753e-01 -3.18731e-01 1.08761e-03 9.99904e-03 1.27679e-03 5.97098e-03 6.30182e-01 4.83825e-01 3.24249e-01 6.21632e-01 6.79061e-01 2.99741e-01
1.07000e+02 1.71500e+03 -2.49800e+01 -3.50457e-01 2.59874e-01 9.66682e-01 -3.17975e-01 -3.50596e-01 2.59732e-01 9.65753e-01 -3.18731e-01 1.08761e-03 9.99904e-03 1.27679e-03 5.97098e-03 6.30182e-01 4.83825e-01 3.24249e-01 6.21632e-01 6.79061e-01 2.99741e-01
1.07000e+02 1.71600e+03 -2.50200e+01 -3.51561e-01 2.69502e-01 9.65444e-01 -3.26075e-01 -3.50596e-01 2.59732e-01 9.65753e-01 -3.18731e-01 1.08761e-03 9.99904e-03 1.27679e-03 5.97098e-03 6.30182e-01 4.83825e-01 3.24249e-01 6.21632e-01 6.79061e-01 2.99741e-01
1.07000e+02 1.71700e+03 -2.49700e+01 -3.50483e-01 2.60165e-01 9.66294e-01 -3.20533e-01 -3.50596e-01 2.59732e-01 9.65753e-01 -3.18731e-01 1.08761e-03 9.99904e-03 1.27679e-03 5.97098e-03 6.30182e-01 4.83825e-01 3.24249e-01 6.21632e-01 6.79061e-01 2.99741e-01
1.07000e+02 1.71800e+03 -2.49900e+01 -3.51499e-01 2.58499e-01 9.66741e-01 -3.19755e-01 -3.50596e-01 2.59732e-01 9.65753e-01 -3.18731e-01 1.08761e-03 9.99904e-03 1.27679e-03 5.97098e-03 6.30182e-01 4.83825e-01 3.24249e-01 6.21632e-01 6.79061e-01 2.99741e-01
1.07000e+02 1.71900e+03 -2.50200e+01 -3.52055e-01 2.58714e-01 9.65427e-01 -3.21924e-01 -3.50596e-01 2.59732e-01 9.65753e-01 -3.18731e-01 1.08761e-03 9.99904e-03 1.27679e-03 5.97098e-03 6.30182e-01 4.83825e-01 3.24249e-01 6.21632e-01 6.79061e-01 2.99741e-01
1.07000e+02 1.72000e+03 -2.50000e+01 -3.49482e-01 2.37523e-01 9.63607e-01 -3.18389e-01 -3.50596e-01 2.59732e-01 9.65753e-01 -3.18731e-01 1.08761e-03 9.99904e-03 1.27679e-03 5.97098e-03 6.30182e-01 4.83825e-01 3.24249e-01 6.21632e-01 6.79061e-01 2.99741e-01
1.07000e+02 1.72100e+03 -2.50300e+01 -3.51879e-01 2.81280e-01 9.66335e-01 -3.32682e-01 -3.50596e-01 2.59732e-01 9.65753e-01 -3.18731e-01 1.08761e-03 9.99904e-03 1.27679e-03 5.97098e-03 6.30182e-01 4.83825e-01 3.24249e-01 6.21632e-01 6.79061e-01 2.99741e-01
1.07000e+02 1.72200e+03 -2.50300e+01 -3.49971e-01 2.52522e-01 9.63000e-01 -3.17892e-01 -3.50596e-01 2.59732e-01 9.65753e-01 -3.18731e-01 1.08761e-03 9.99904e-03 1.27679e-03 5.97098e-03 6.30182e-01 4.83825e-01 3.24249e-01 6.21632e-01 6.79061e-01 2.99741e-01
1.07000e+02 1.72300e+03 -2.50200e+01 -3.50899e-01 2.55724e-01 9.64414e-01 -3.18839e-01 -3.50596e-01 2.59732e-01 9.65753e-01 -3.18731e-01 1.08761e-03 9.99904e-03 1.27679e-03 5.97098e-03 6.30182e-01 4.83825e-01 3.24249e-01 6.21632e-01 6.79061e-01 2.99741e-01
1.07000e+02 1.72400e+03 -2.33400e+01 -3.50094e-01 2.64411e-01 9.66034e-01 -3.11179e-01 -3.50596e-01 2.59732e-01 9.65753e-01 -3.18731e-01 1.08761e-03 9.99904e-03 1.27679e-03 5.97098e-03 6.30182e-01 4.83825e-01 3.24249e-01 6.21632e-01 6.79061e-01 2.99741e-01
1.07000e+02 1.72500e+03 -2.49900e+01 -3.50017e-01 2.53952e-01 9.64387e-01 -3.20641e-01 -3.50596e-01 2.59732e-01 9.65753e-01 -3.18731e-01 1.08761e-03 9.99904e-03 1.27679e-03 5.97098e-03 6.30182e-01 4.83825e-01 3.24249e-01 6.21632e-01 6.79061e-01 2.99741e-01
1.07000e+02 1.72600e+03 -2.49700e+01 -3.52241e-01 2.64570e-01 9.66785e-01 -3.27328e-01 -3.50596e-01 2.59732e-01 9.65753e-01 -3.18731e-01 1.08761e-03 9.99904e-03 1.27679e-03 5.97098e-03 6.30182e-01 4.83825e-01 3.24249e-01 6.21632e-01 6.79061e-01 2.99741e-01
1.07000e+02 1.72700e+03 -2.50200e+01 -3.51429e-01 2.64979e-01 9.66239e-01 -3.19821e-01 -3.50596e-01 2.59732e-01 9.65753e-01 -3.18731e-01 1.08761e-03 9.99904e-03 1.27679e-03 5.97098e-03 6.30182e-01 4.83825e-01 3.24249e-01 6.21632e-01 6.79061e-01 2.99741e-01
1.08000e+02 1.72800e+03 -2.49700e+01 -3.49996e-01 2.54275e-01 9.65381e-01 -3.20379e-01 -3.50811e-01 2.58724e-01 9.65301e-01 -3.20121e-01 1.08763e-03 9.49340e-03 1.35432e-03 6.22876e-03 6.35290e-01 4.81215e-01 3.18436e-01 6.17590e-01 6.78906e-01 2.99281e-01
1.08000e+02 1.72900e+03 -2.49700e+01 -3.52553e-01 2.54313e-01 9.65701e-01 -3.27305e-01 -3.50811e-01 2.58724e-01 9.65301e-01 -3.20121e-01 1.08763e-03 9.49340e-03 1.35432e-03 6.22876e-03 6.35290e-01 4.81215e-01 3.18436e-01 6.17590e-01 6.78906e-01 2.99281e-01
1.08000e+02 1.73000e+03 -2.21800e+01 -3.49601e-01 2.53692e-01 9.62427e-01 -3.14297e-01 -3.50811e-01 2.58724e-01 9.65301e-01 -3.20121e-01 1.08763e-03 9.49340e-03 1.35432e-03 6.22876e-03 6.35290e-01 4.81215e-01 3.18436e-01 6.17590e-01 6.78906e-01 2.99281e-01
1.08000e+02 1.73100e+03 -2.50200e+01 -3.51301e-01 2.57739e-01 9.63942e-01 -3.22742e-01 -3.50811e-01 2.58724e-01 9.65301e-01 -3.20121e-01 1.08763e-03 9.49340e-03 1.35432e-03 6.22876e-03 6.35290e-01 4.81215e-01 3.18436e-01 6.17590e-01 6.78906e-01 2.99281e-01
1.08000e+02 1.73200e+03 -2.49800e+01 -3.51405e-01 2.56135e-01 9.66077e-01 -3.21778e-01 -3.50811e-01 2.58724e-01 9.65301e-01 -3.20121e-01 1.08763e-03 9.49340e-03 1.35432e-03 6.22876e-03 6.35290e-01 4.81215e-01 3.18436e-01 6.17590e-01 6.78906e-01 2.99281e-01
1.08000e+02 1.73300e+03 -2.49900e+01 -3.52059e-01 2.58787e-01 9.68125e-01 -3.16880e-01 -3.50811e-01 2.58724e-01 9.65301e-01 -3.20121e-01 1.08763e-03 9.49340e-03 1.35432e-03 6.22876e-03 6.35290e-01 4.81215e-01 3.18436e-01 6.17590e-01 6.78906e-01 2.99281e-01
1.08000e+02 1.73400e+03 -2.49800e+01 -3.50396e-01 2.58903e-01 9.66665e-01 -3.18754e-01 -3.50811e-01 2.58724e-01 9.65301e-01 -3.20121e-01 1.08763e-03 9.49340e-03 1.35432e-03 6.22876e-03 6.35290e-01 4.81215e-01 3.18436e-01 6.17590e-01 6.78906e-01 2.99281e-01
1.08000e+02 1.73500e+03 -2.50100e+01 -3.50863e-01 2.55639e-01 9.64458e-01 -3.19840e-01 -3.50811e-01 2.58724e-01 9.65301e-01 -3.20121e-01 1.08763e-03 9.49340e-03 1.35432e-03 6.22876e-03 6.35290e-01 4.81215e-01 3.18436e-01 6.17590e-01 6.78906e-01 2.99281e-01
1.08000e+02 1.73600e+03 -2.50100e+01 -3.51855e-01 2.73808e-01 9.66112e-01 -3.28477e-01 -3.50811e-01 2.58724e-01 9.65301e-01 -3.20121e-01 1.08763e-03 9.49340e-03 1.35432e-03 6.22876e-03 6.35290e-01 4.81215e-01 3.18436e-01 6.17590e-01 6.78906e-01 2.99281e-01
1.08000e+02 1.73700e+03 -2.50200e+01 -3.49310e-01 2.47172e-01 9.64975e-01 -3.12081e-01 -3.50811e-01 2.58724e-01 9.65301e-01 -3.20121e-01 1.08763e-03 9.49340e-03 1.35432e-03 6.22876e-03 6.35290e-01 4.81215e-01 3.18436e-01 6.17590e-01 6.78906e-01 2.99281e-01
1.08000e+02 1.73800e+03 -2.50200e+01 -3.51665e-01 2.64504e-01 9.64951e-01 -3.25630e-01 -3.50811e-01 2.58724e-01 9.65301e-01 -3.20121e-01 1.08763e-03 9.49340e-03 1.35432e-03 6.22876e-03 6.35290e-01 4.81215e-01 3.18436e-01 6.17590e-01 6.78906e-01 2.99281e-01
1.08000e+02 1.73900e+03 -2.50000e+01 -3.51585e-01 2.70732e-01 9.66452e-01 -3.27102e-01 -3.50811e-01 2.58724e-01 9.65301e-01 -3.20121e-01 1.08763e-03 9.49340e-03 1.35432e-03 6.22876e-03 6.35290e-01 4.81215e-01 3.18436e-01 6.17590e-01 6.78906e-01 2.99281e-01
1.08000e+02 1.74000e+03 -2.49700e+01 -3.48923e-01 2.50358e-01 9.65040e-01 -3.16044e-01 -3.50811e-01 2.58724e-01 9.65301e-01 -3.20121e-01 1.08763e-03 9.49340e-03 1.35432e-03 6.22876e-03 6.35290e-01 4.81215e-01 3.18436e-01 6.17590e-01 6.78906e-01 2.99281e-01
1.08000e+02 1.74100e+03 -2.50000e+01 -3.49838e-01 2.68195e-01 9.65021e-01 -3.24798e-01 -3.50811e-01 2.58724e-01 9.65301e-01 -3.20121e-01 1.08763e-03 9.49340e-03 1.35432e-03 6.22876e-03 6.35290e-01 4.81215e-01 3.18436e-01 6.17590e-01 6.78906e-01 2.99281e-01
1.08000e+02 1.74200e+03 -2.49900e+01 -3.51114e-01 2.55895e-01 9.66229e-01 -3.19040e-01 -3.50811e-01 2.58724e-01 9.65301e-01 -3.20121e-01 1.08763e-03 9.49340e-03 1.35432e-03 6.22876e-03 6.35290e-01 4.81215e-01 3.18436e-01 6.17590e-01 6.78906e-01 2.99281e-01
1.08000e+02 1.74300e+03 -2.50300e+01 -3.51853e-01 2.73934e-01 9.66040e-01 -3.26093e-01 -3.50811e-01 2.58724e-01 9.65301e-01 -3.20121e-01 1.08763e-03 9.49340e-03 1.35432e-03 6.22876e-03 6.35290e-01 4.81215e-01 3.18436e-01 6.17590e-01 6.78906e-01 2.99281e-01
1.09000e+02 1.74400e+03 -2.49600e+01 -3.51408e-01 2.61754e-01 9.65303e-01 -3.28816e-01 -3.51002e-01 2.60436e-01 9.65644e-01 -3.21898e-01 1.12503e-03 9.51632e-03 1.34986e-03 6.01360e-03 6.40422e-01 4.76856e-01 3.14619e-01 6.15690e-01 6.81728e-01 2.97722e-01
1.09000e+02 1.74500e+03 -2.50100e+01 -3.51074e-01 2.69149e-01 9.65734e-01 -3.25596e-01 -3.51002e-01 2.60436e-01 9.65644e-01 -3.21898e-01 1.12503e-03 9.51632e-03 1.34986e-03 6.01360e-03 6.40422e-01 4.76856e-01 3.14619e-01 6.15690e-01 6.81728e-01 2.97722e-01
1.09000e+02 1.74600e+03 -2.50000e+01 -3.49992e-01 2.58393e-01 9.64514e-01 -3.20859e-01 -3.51002e-01 2.60436e-01 9.65644e-01 -3.21898e-01 1.12503e-03 9.51632e-03 1.34986e-03 6.01360e-03 6.40422e-01 4.76856e-01 3.14619e-01 6.15690e-01 6.81728e-01 2.97722e-01
1.09000e+02 1.74700e+03 -2.49900e+01 -3.50140e-01 2.55212e-01 9.66468e-01 -3.14988e-01 -3.51002e-01 2.60436e-01 9.65644e-01 -3.21898e-01 1.12503e-03 9.51632e-03 1.34986e-03 6.01360e-03 6.40422e-01 4.76856e-01 3.14619e-01 6.15690e-01 6.81728e-01 2.97722e-01
1.09000e+02 1.74800e+03 -2.49200e+01 -3.49803e-01 2.48709e-01 9.65820e-01 -3.19308e-01 -3.51002e-01 2.60436e-01 9.65644e-01 -3.21898e-01 1.12503e-03 9.51632e-03 1.34986e-03 6.01360e-03 6.40422e-01 4.76856e-01 3.14619e-01 6.15690e-01 6.81728e-01 2.97722e-01
1.09000e+02 1.74900e+03 -2.49600e+01 -3.52167e-01 2.63514e-01 9.65669e-01 -3.30724e-01 -3.51002e-01 2.60436e-01 9.65644e-01 -3.21898e-01 1.12503e-03 9.51632e-03 1.34986e-03 6.01360e-03 6.40422e-01 4.76856e-01 3.14619e-01 6.15690e-01 6.81728e-01 2.97722e-01
1.09000e+02 1.75000e+03 -2.49700e+01 -3.51959e-01 2.57475e-01 9.66514e-01 -3.22623e-01 -3.51002e-01 2.60436e-01 9.65644e-01 -3.21898e-01 1.12503e-03 9.51632e-03 1.34986e-03 6.01360e-03 6.40422e-01 4.76856e-01 3.14619e-01 6.15690e-01 6.81728e-01 2.97722e-01
1.09000e+02 1.75100e+03 -2.50200e+01 -3.50998e-01 2.64632e-01 9.66239e-01 -3.18486e-01 -3.51002e-01 2.60436e-01 9.65644e-01 -3.21898e-01 1.12503e-03 9.51632e-03 1.34986e-03 6.01360e-03 6.40422e-01 4.76856e-01 3.14619e-01 6.15690e-01 6.81728e-01 2.97722e-01
1.09000e+02 1.75200e+03 -2.49400e+01 -3.51071e-01 2.57600e-01 9.66061e-01 -3.24360e-01 -3.51002e-01 2.60436e-01 9.65644e-01 -3.21898e-01 1.12503e-03 9.51632e-03 1.34986e-03 6.01360e-03 6.40422e-01 4.76856e-01 3.14619e-01 6.15690e-01 6.81728e-01 2.97722e-01
1.09000e+02 1.75300e+03 -2.50100e+01 -3.50717e-01 2.66377e-01 9.64850e-01 -3.25059e-01 -3.51002e-01 2.60436e-01 9.65644e-01 -3.21898e-01 1.12503e-03 9.51632e-03 1.34986e-03 6.01360e-03 6.40422e-01 4.76856e-01 3.14619e-01 6.15690e-01 6.81728e-01 2.97722e-01
1.09000e+02 1.75400e+03 -2.49800e+01 -3.51659e-01 2.61329e-01 9.67567e-01 -3.19802e-01 -3.51002e-01 2.60436e-01 9.65644e-01 -3.21898e-01 1.12503e-03 9.51632e-03 1.34986e-03 6.01360e-03 6.40422e-01 4.76856e-01 3.14619e-01 6.15690e-01 6.81728e-01 2.97722e-01
1.09000e+02 1.75500e+03 -2.49900e+01 -3.51515e-01 2.63430e-01 9.66025e-01 -3.24658e-01 -3.51002e-01 2.60436e-01 9.65644e-01 -3.21898e-01 1.12503e-03 9.51632e-03 1.34986e-03 6.01360e-03 6.40422e-01 4.76856e-01 3.14619e-01 6.15690e-01 6.81728e-01 2.97722e-01
1.09000e+02 1.75600e+03 -2.50000e+01 -3.49206e-01 2.55058e-01 9.64245e-01 -3.18687e-01 -3.51002e-01 2.60436e-01 9.65644e-01 -3.21898e-01 1.12503e-03 9.51632e-03 1.34986e-03 6.01360e-03 6.40422e-01 4.76856e-01 3.14619e-01 6.15690e-01 6.81728e-01 2.97722e-01
1.09000e+02 1.75700e+03 -2.49800e+01 -3.50438e-01 2.61367e-01 9.65938e-01 -3.21026e-01 -3.51002e-01 2.60436e-01 9.65644e-01 -3.21898e-01 1.12503e-03 9.51632e-03 1.34986e-03 6.01360e-03 6.40422e-01 4.76856e-01 3.14619e-01 6.15690e-01 6.81728e-01 2.97722e-01
1.09000e+02 1.75800e+03 -2.49700e+01 -3.52245e-01 2.71080e-01 9.67896e-01 -3.27319e-01 -3.51002e-01 2.60436e-01 9.65644e-01 -3.21898e-01 1.12503e-03 9.51632e-03 1.34986e-03 6.01360e-03 6.40422e-01 4.76856e-01 3.14619e-01 6.15690e-01 6.81728e-01 2.97722e-01
1.09000e+02 1.75900e+03 -2.50100e+01 -3.51932e-01 2.69519e-01 9.66625e-01 -3.25734e-01 -3.51002e-01 2.60436e-01 9.65644e-01 -3.21898e-01 1.12503e-03 9.51632e-03 1.34986e-03 6.01360e-03 6.40422e-01 4.76856e-01 3.14619e-01 6.15690e-01 6.81728e-01 2.97722e-01
1.10000e+02 1.76000e+03 -2.50100e+01 -3.50481e-01 2.58682e-01 9.66920e-01 -3.13991e-01 -3.50811e-01 2.64290e-01 9.65612e-01 -3.22251e-01 1.05600e-03 8.81808e-03 1.16481e-03 5.48163e-03 6.45218e-01 4.73718e-01 3.08152e-01 6.21410e-01 6.86371e-01 2.92844e-01
1.10000e+02 1.76100e+03 -2.50200e+01 -3.51408e-01 2.62939e-01 9.64625e-01 -3.23956e-01 -3.50811e-01 2.64290e-01 9.65612e-01 -3.22251e-01 1.05600e-03 8.81808e-03 1.16481e-03 5.48163e-03 6.45218e-01 4.73718e-01 3.08152e-01 6.21410e-01 6.86371e-01 2.92844e-01
1.10000e+02 1.76200e+03 -2.49000e+01 -3.50341e-01 2.59177e-01 9.66989e-01 -3.21307e-01 -3.50811e-01 2.64290e-01 9.65612e-01 -3.22251e-01 1.05600e-03 8.81808e-03 1.16481e-03 5.48163e-03 6.45218e-01 4.73718e-01 3.08152e-01 6.21410e-01 6.86371e-01 2.92844e-01
1.10000e+02 1.76300e+03 -2.49800e+01 -3.50131e-01 2.66526e-01 9.65220e-01 -3.26103e-01 -3.50811e-01 2.64290e-01 9.65612e-01 -3.22251e-01 1.05600e-03 8.81808e-03 1.16481e-03 5.48163e-03 6.45218e-01 4.73718e-01 3.08152e-01 6.21410e-01 6.86371e-01 2.92844e-01
1.10000e+02 1.76400e+03 -2.50000e+01 -3.50270e-01 2.64313e-01 9.66287e-01 -3.19638e-01 -3.50811e-01 2.64290e-01 9.65612e-01 -3.22251e-01 1.05600e-03 8.81808e-03 1.16481e-03 5.48163e-03 6.45218e-01 4.73718e-01 3.08152e-01 6.21410e-01 6.86371e-01 2.92844e-01
1.10000e+02 1.76500e+03 -2.50000e+01 -3.50127e-01 2.67752e-01 9.64816e-01 -3.26028e-01 -3.50811e-01 2.64290e-01 9.65612e-01 -3.22251e-01 1.05600e-03 8.81808e-03 1.16481e-03 5.48163e-03 6.45218e-01 4.73718e-01 3.08152e-01 6.21410e-01 6.86371e-01 2.92844e-01
1.10000e+02 1.76600e+03 -2.49900e+01 -3.50859e-01 2.67796e-01 9.65366e-01 -3.28119e-01 -3.50811e-01 2.64290e-01 9.65612e-01 -3.22251e-01 1.05600e-03 8.81808e-03 1.16481e-03 5.48163e-03 6.45218e-01 4.73718e-01 3.08152e-01 6.21410e-01 6.86371e-01 2.92844e-01
1.10000e+02 1.76700e+03 -2.50200e+01 -3.51661e-01 2.78115e-01 9.67029e-01 -3.27542e-01 -3.50811e-01 2.64290e-01 9.65612e-01 -3.22251e-01 1.05600e-03 8.81808e-03 1.16481e-03 5.48163e-03 6.45218e-01 4.73718e-01 3.08152e-01 6.21410e-01 6.86371e-01 2.92844e-01
1.10000e+02 1.76800e+03 -2.50100e+01 -3.48506e-01 2.52851e-01 9.63391e-01 -3.15338e-01 -3.50811e-01 2.64290e-01 9.65612e-01 -3.22251e-01 1.05600e-03 8.81808e-03 1.16481e-03 5.48163e-03 6.45218e-01 4.73718e-01 3.08152e-01 6.21410e-01 6.86371e-01 2.92844e-01
1.10000e+02 1.76900e+03 -2.49900e+01 -3.50319e-01 2.65597e-01 9.65683e-01 -3.23681e-01 -3.50811e-01 2.64290e-01 9.65612e-01 -3.22251e-01 1.05600e-03 8.81808e-03 1.16481e-03 5.48163e-03 6.45218e-01 4.73718e-01 3.08152e-01 6.21410e-01 6.86371e-01 2.92844e-01
1.10000e+02 1.77000e+03 -2.49600e+01 -3.48947e-01 2.58878e-01 9.64474e-01 -3.22954e-01 -3.50811e-01 2.64290e-01 9.65612e-01 -3.22251e-01 1.05600e-03 8.81808e-03 1.16481e-03 5.48163e-03 6.45218e-01 4.73718e-01 3.08152e-01 6.21410e-01 6.86371e-01 2.92844e-01
1.10000e+02 1.77100e+03 -2.50300e+01 -3.51123e-01 2.82137e-01 9.67385e-01 -3.26882e-01 -3.50811e-01 2.64290e-01 9.65612e-01 -3.22251e-01 1.05600e-03 8.81808e-03 1.16481e-03 5.48163e-03 6.45218e-01 4.73718e-01 3.08152e-01 6.21410e-01 6.86371e-01 2.92844e-01
1.10000e+02 1.77200e+03 -2.50000e+01 -3.50086e-01 2.54756e-01 9.63950e-01 -3.22207e-01 -3.50811e-01 2.64290e-01 9.65612e-01 -3.22251e-01 1.05600e-03 8.81808e-03 1.16481e-03 5.48163e-03 6.45218e-01 4.73718e-01 3.08152e-01 6.21410e-01 6.86371e-01 2.92844e-01
1.10000e+02 1.77300e+03 -2.49800e+01 -3.50567e-01 2.65540e-01 9.65395e-01 -3.26462e-01 -3.50811e-01 2.64290e-01 9.65612e-01 -3.22251e-01 1.05600e-03 8.81808e-03 1.16481e-03 5.48163e-03 6.45218e-01 4.73718e-01 3.08152e-01 6.21410e-01 6.86371e-01 2.92844e-01
1.10000e+02 1.77400e+03 -2.50200e+01 -3.51013e-01 2.62004e-01 9.64311e-01 -3.23162e-01 -3.50811e-01 2.64290e-01 9.65612e-01 -3.22251e-01 1.05600e-03 8.81808e-03 1.16481e-03 5.48163e-03 6.45218e-01 4.73718e-01 3.08152e-01 6.21410e-01 6.86371e-01 2.92844e-01
1.10000e+02 1.77500e+03 -2.50100e+01 -3.51002e-01 2.67046e-01 9.65356e-01 -3.24868e-01 -3.50811e-01 2.64290e-01 9.65612e-01 -3.22251e-01 1.05600e-03 8.81808e-03 1.16481e-03 5.48163e-03 6.45218e-01 4.73718e-01 3.08152e-01 6.21410e-01 6.86371e-01 2.92844e-01
1.11000e+02 1.77600e+03 -2.50100e+01 -3.51709e-01 2.65040e-01 9.65185e-01 -3.26299e-01 -3.50845e-01 2.68027e-01 9.65694e-01 -3.23293e-01 9.02821e-04 8.71897e-03 1.24408e-03 5.05620e-03 6.53431e-01 4.58877e-01 3.00140e-01 6.28443e-01 6.98246e-01 2.89480e-01
1.11000e+02 1.77700e+03 -2.50400e+01 -3.52865e-01 2.77090e-01 9.66507e-01 -3.28825e-01 -3.50845e-01 2.68027e-01 9.65694e-01 -3.23293e-01 9.02821e-04 8.71897e-03 1.24408e-03 5.05620e-03 6.53431e-01 4.58877e-01 3.00140e-01 6.28443e-01 6.98246e-01 2.89480e-01
1.11000e+02 1.77800e+03 -2.50200e+01 -3.49978e-01 2.66465e-01 9.65588e-01 -3.20326e-01 -3.50845e-01 2.68027e-01 9.65694e-01 -3.23293e-01 9.02821e-04 8.71897e-03 1.24408e-03 5.05620e-03 6.53431e-01 4.58877e-01 3.00140e-01 6.28443e-01 6.98246e-01 2.89480e-01
1.11000e+02 1.77900e+03 -2.50200e+01 -3.51249e-01 2.79690e-01 9.67019e-01 -3.27320e-01 -3.50845e-01 2.68027e-01 9.65694e-01 -3.23293e-01 9.02821e-04 8.71897e-03 1.24408e-03 5.05620e-03 6.53431e-01 4.58877e-01 3.00140e-01 6.28443e-01 6.98246e-01 2.89480e-01
1.11000e+02 1.78000e+03 -2.50100e+01 -3.50663e-01 2.67327e-01 9.64511e-01 -3.25577e-01 -3.50845e-01 2.68027e-01 9.65694e-01 -3.23293e-01 9.02821e-04 8.71897e-03 1.24408e-03 5.05620e-03 6.53431e-01 4.58877e-01 3.00140e-01 6.28443e-01 6.98246e-01 2.89480e-01
1.11000e+02 1.78100e+03 -2.49900e+01 -3.51705e-01 2.70097e-01 9.67496e-01 -3.24254e-01 -3.50845e-01 2.68027e-01 9.65694e-01 -3.23293e-01 9.02821e-04 8.71897e-03 1.24408e-03 5.05620e-03 6.53431e-01 4.58877e-01 3.00140e-01 6.28443e-01 6.98246e-01 2.89480e-01
1.11000e+02 1.78200e+03 -2.50200e+01 -3.50758e-01 2.73788e-01 9.66044e-01 -3.23808e-01 -3.50845e-01 2.68027e-01 9.65694e-01 -3.23293e-01 9.02821e-04 8.71897e-03 1.24408e-03 5.05620e-03 6.53431e-01 4.58877e-01 3.00140e-01 6.28443e-01 6.98246e-01 2.89480e-01
1.11000e+02 1.78300e+03 -2.49800e+01 -3.50616e-01 2.64398e-01 9.66800e-01 -3.20885e-01 -3.50845e-01 2.68027e-01 9.65694e-01 -3.23293e-01 9.02821e-04 8.71897e-03 1.24408e-03 5.05620e-03 6.53431e-01 4.58877e-01 3.00140e-01 6.28443e-01 6.98246e-01 2.89480e-01
1.11000e+02 1.78400e+03 -2.50200e+01 -3.50332e-01 2.74114e-01 9.66352e-01 -3.23075e-01 -3.50845e-01 2.68027e-01 9.65694e-01 -3.23293e-01 9.02821e-04 8.71897e-03 1.24408e-03 5.05620e-03 6.53431e-01 4.58877e-01 3.00140e-01 6.28443e-01 6.98246e-01 2.89480e-01
1.11000e+02 1.78500e+03 -2.50100e+01 -3.50772e-01 2.60334e-01 9.65353e-01 -3.20964e-01 -3.50845e-01 2.68027e-01 9.65694e-01 -3.23293e-01 9.02821e-04 8.71897e-03 1.24408e-03 5.05620e-03 6.53431e-01 4.58877e-01 3.00140e-01 6.28443e-01 6.98246e-01 2.89480e-01
1.11000e+02 1.78600e+03 -2.50200e+01 -3.51171e-01 2.72341e-01 9.66007e-01 -3.26438e-01 -3.50845e-01 2.68027e-01 9.65694e-01 -3.23293e-01 9.02821e-04 8.71897e-03 1.24408e-03 5.05620e-03 6.53431e-01 4.58877e-01 3.00140e-01 6.28443e-01 6.98246e-01 2.89480e-01
1.11000e+02 1.78700e+03 -2.50200e+01 -3.51049e-01 2.59991e-01 9.63676e-01 -3.23733e-01 -3.50845e-01 2.68027e-01 9.65694e-01 -3.23293e-01 9.02821e-04 8.71897e-03 1.24408e-03 5.05620e-03 6.53431e-01 4.58877e-01 3.00140e-01 6.28443e-01 6.98246e-01 2.89480e-01
1.11000e+02 1.78800e+03 -2.50200e+01 -3.51144e-01 2.59878e-01 9.66098e-01 -3.18032e-01 -3.50845e-01 2.68027e-01 9.65694e-01 -3.23293e-01 9.02821e-04 8.71897e-03 1.24408e-03 5.05620e-03 6.53431e-01 4.58877e-01 3.00140e-01 6.28443e-01 6.98246e-01 2.89480e-01
1.11000e+02 1.78900e+03 -2.50400e+01 -3.50389e-01 2.62673e-01 9.63905e-01 -3.20066e-01 -3.50845e-01 2.68027e-01 9.65694e-01 -3.23293e-01 9.02821e-04 8.71897e-03 1.24408e-03 5.05620e-03 6.53431e-01 4.58877e-01 3.00140e-01 6.28443e-01 6.98246e-01 2.89480e-01
1.11000e+02 1.79000e+03 -2.50100e+01 -3.50626e-01 2.66275e-01 9.66125e-01 -3.20665e-01 -3.50845e-01 2.68027e-01 9.65694e-01 -3.23293e-01 9.02821e-04 8.71897e-03 1.24408e-03 5.05620e-03 6.53431e-01 4.58877e-01 3.00140e-01 6.28443e-01 6.98246e-01 2.89480e-01
1.11000e+02 1.79100e+03 -2.45400e+01 -3.50402e-01 2.72135e-01 9.65386e-01 -3.21361e-01 -3.50845e-01 2.68027e-01 9.65694e-01 -3.23293e-01 9.02821e-04 8.71897e-03 1.24408e-03 5.05620e-03 6.53431e-01 4.58877e-01 3.00140e-01 6.28443e-01 6.98246e-01 2.89480e-01
1.12000e+02 1.79200e+03 -2.50200e+01 -3.50614e-01 2.67619e-01 9.64780e-01 -3.23545e-01 -3.51045e-01 2.68552e-01 9.65578e-01 -3.23572e-01 9.14791e-04 8.63626e-03 1.33781e-03 4.65443e-03 6.61235e-01 4.39017e-01 2.93636e-01 6.32337e-01 7.12485e-01 2.88253e-01
1.12000e+02 1.79300e+03 -2.50300e+01 -3.51475e-01 2.63490e-01 9.65103e-01 -3.20442e-01 -3.51045e-01 2.68552e-01 9.65578e-01 -3.23572e-01 9.14791e-04 8.63626e-03 1.33781e-03 4.65443e-03 6.61235e-01 4.39017e-01 2.93636e-01 6.32337e-01 7.12485e-01 2.88253e-01
1.12000e+02 1.79400e+03 -2.50300e+01 -3.50643e-01 2.70493e-01 9.64145e-01 -3.25439e-01 -3.51045e-01 2.68552e-01 9.65578e-01 -3.23572e-01 9.14791e-04 8.63626e-03 1.33781e-03 4.65443e-03 6.61235e-01 4.39017e-01 2.93636e-01 6.32337e-01 7.12485e-01 2.88253e-01
1.12000e+02 1.79500e+03 -2.50200e+01 -3.50826e-01 2.64667e-01 9.64965e-01 -3.23579e-01 -3.51045e-01 2.68552e-01 9.65578e-01 -3.23572e-01 9.14791e-04 8.63626e-03 1.33781e-03 4.65443e-03 6.61235e-01 4.39017e-01 2.93636e-01 6.32337e-01 7.12485e-01 2.88253e-01
1.12000e+02 1.79600e+03 -2.50300e+01 -3.51473e-01 2.81081e-01 9.67705e-01 -3.25758e-01 -3.51045e-01 2.68552e-01 9.65578e-01 -3.23572e-01 9.14791e-04 8.63626e-03 1.33781e-03 4.65443e-03 6.61235e-01 4.39017e-01 2.93636e-01 6.32337e-01 7.12485e-01 2.88253e-01
1.12000e+02 1.79700e+03 -2.41500e+01 -3.52734e-01 2.83130e-01 9.66778e-01 -3.31448e-01 -3.51045e-01 2.68552e-01 9.65578e-01 -3.23572e-01 9.14791e-04 8.63626e-03 1.33781e-03 4.65443e-03 6.61235e-01 4.39017e-01 2.93636e-01 6.32337e-01 7.12485e-01 2.88253e-01
1.12000e+02 1.79800e+03 -2.50000e+01 -3.51394e-01 2.65521e-01 9.66572e-01 -3.22167e-01 -3.51045e-01 2.68552e-01 9.65578e-01 -3.23572e-01 9.14791e-04 8.63626e-03 1.33781e-03 4.65443e-03 6.61235e-01 4.39017e-01 2.93636e-01 6.32337e-01 7.12485e-01 2.88253e-01
1.12000e+02 1.79900e+03 -2.50100e+01 -3.50267e-01 2.62948e-01 9.65775e-01 -3.19069e-01 -3.51045e-01 2.68552e-01 9.65578e-01 -3.23572e-01 9.14791e-04 8.63626e-03 1.33781e-03 4.65443e-03 6.61235e-01 4.39017e-01 2.93636e-01 6.32337e-01 7.12485e-01 2.88253e-01
1.12000e+02 1.80000e+03 -2.50100e+01 -3.49584e-01 2.67246e-01 9.65647e-01 -3.19775e-01 -3.51045e-01 2.68552e-01 9.65578e-01 -3.23572e-01 9.14791e-04 8.63626e-03 1.33781e-03 4.65443e-03 6.61235e-01 4.39017e-01 2.93636e-01 6.32337e-01 7.12485e-01 2.88253e-01
1.12000e+02 1.80100e+03 -2.50100e+01 -3.50441e-01 2.69774e-01 9.65317e-01 -3.25247e-01 -3.51045e-01 2.68552e-01 9.65578e-01 -3.23572e-01 9.14791e-04 8.63626e-03 1.33781e-03 4.65443e-03 6.61235e-01 4.39017e-01 2.93636e-01 6.32337e-01 7.12485e-01 2.88253e-01
1.12000e+02 1.80200e+03 -2.50100e+01 -3.50673e-01 2.64435e-01 9.65001e-01 -3.23518e-01 -3.51045e-01 2.68552e-01 9.65578e-01 -3.23572e-01 9.14791e-04 8.63626e-03 1.33781e-03 4.65443e-03 6.61235e-01 4.39017e-01 2.93636e-01 6.32337e-01 7.12485e-01 2.88253e-01
1.12000e+02 1.80300e+03 -2.35100e+01 -3.51977e-01 2.78049e-01 9.67007e-01 -3.23257e-01 -3.51045e-01 2.68552e-01 9.65578e-01 -3.23572e-01 9.14791e-04 8.63626e-03 1.33781e-03 4.65443e-03 6.61235e-01 4.39017e-01 2.93636e-01 6.32337e-01 7.12485e-01 2.88253e-01
1.12000e+02 1.80400e+03 -2.50100e+01 -3.51397e-01 2.60635e-01 9.65257e-01 -3.23150e-01 -3.51045e-01 2.68552e-01 9.65578e-01 -3.23572e-01 9.14791e-04 8.63626e-03 1.33781e-03 4.65443e-03 6.61235e-01 4.39017e-01 2.93636e-01 6.32337e-01 7.12485e-01 2.88253e-01
1.12000e+02 1.80500e+03 -2.50100e+01 -3.51591e-01 2.58727e-01 9.65868e-01 -3.18717e-01 -3.51045e-01 2.68552e-01 9.65578e-01 -3.23572e-01 9.14791e-04 8.63626e-03 1.33781e-03 4.65443e-03 6.61235e-01 4.39017e-01 2.93636e-01 6.32337e-01 7.12485e-01 2.88253e-01
1.12000e+02 1.80600e+03 -2.45200e+01 -3.49459e-01 2.72853e-01 9.64958e-01 -3.20532e-01 -3.51045e-01 2.68552e-01 9.65578e-01 -3.23572e-01 9.14791e-04 8.63626e-03 1.33781e-03 4.65443e-03 6.61235e-01 4.39017e-01 2.93636e-01 6.32337e-01 7.12485e-01 2.88253e-01
1.12000e+02 1.80700e+03 -2.50300e+01 -3.50709e-01 2.66871e-01 9.65343e-01 -3.20054e-01 -3.51045e-01 2.68552e-01 9.65578e-01 -3.23572e-01 9.14791e-04 8.63626e-03 1.33781e-03 4.65443e-03 6.61235e-01 4.39017e-01 2.93636e-01 6.32337e-01 7.12485e-01 2.88253e-01
1.13000e+02 1.80800e+03 -2.50100e+01 -3.51068e-01 2.69437e-01 9.67037e-01 -3.21641e-01 -3.50857e-01 2.66566e-01 9.65491e-01 -3.22370e-01 9.24115e-04 7.99623e-03 1.24732e-03 4.38383e-03 6.65294e-01 4.22810e-01 2.88263e-01 6.35131e-01 7.24011e-01 2.88767e-01
1.13000e+02 1.80900e+03 -2.50000e+01 -3.50770e-01 2.54748e-01 9.65154e-01 -3.19989e-01 -3.50857e-01 2.66566e-01 9.65491e-01 -3.22370e-01 9.24115e-04 7.99623e-03 1.24732e-03 4.38383e-03 6.65294e-01 4.22810e-01 2.88263e-01 6.35131e-01 7.24011e-01 2.88767e-01
1.13000e+02 1.81000e+03 -2.50200e+01 -3.50751e-01 2.68825e-01 9.65371e-01 -3.22028e-01 -3.50857e-01 2.66566e-01 9.65491e-01 -3.22370e-01 9.24115e-04 7.99623e-03 1.24732e-03 4.38383e-03 6.65294e-01 4.22810e-01 2.88263e-01 6.35131e-01 7.24011e-01 2.88767e-01
1.13000e+02 1.81100e+03 -2.49900e+01 -3.51835e-01 2.66182e-01 9.66484e-01 -3.25183e-01 -3.50857e-01 2.66566e-01 9.65491e-01 -3.22370e-01 9.24115e-04 7.99623e-03 1.24732e-03 4.38383e-03 6.65294e-01 4.22810e-01 2.88263e-01 6.35131e-01 7.24011e-01 2.88767e-01
1.13000e+02 1.81200e+03 -2.49800e+01 -3.50799e-01 2.61338e-01 9.66057e-01 -3.21772e-01 -3.50857e-01 2.66566e-01 9.65491e-01 -3.22370e-01 9.24115e-04 7.99623e-03 1.24732e-03 4.38383e-03 6.65294e-01 4.22810e-01 2.88263e-01 6.35131e-01 7.24011e-01 2.88767e-01
1.13000e+02 1.81300e+03 -2.50100e+01 -3.51149e-01 2.64073e-01 9.65461e-01 -3.21494e-01 -3.50857e-01 2.66566e-01 9.65491e-01 -3.22370e-01 9.24115e-04 7.99623e-03 1.24732e-03 4.38383e-03 6.65294e-01 4.22810e-01 2.88263e-01 6.35131e-01 7.24011e-01 2.88767e-01
1.13000e+02 1.81400e+03 -2.50200e+01 -3.50442e-01 2.63872e-01 9.64919e-01 -3.20087e-01 -3.50857e-01 2.66566e-01 9.65491e-01 -3.22370e-01 9.24115e-04 7.99623e-03 1.24732e-03 4.38383e-03 6.65294e-01 4.22810e-01 2.88263e-01 6.35131e-01 7.24011e-01 2.88767e-01
1.13000e+02 1.81500e+03 -2.39400e+01 -3.51294e-01 2.67729e-01 9.64358e-01 -3.23174e-01 -3.50857e-01 2.66566e-01 9.65491e-01 -3.22370e-01 9.24115e-04 7.99623e-03 1.24732e-03 4.38383e-03 6.65294e-01 4.22810e-01 2.88263e-01 6.35131e-01 7.24011e-01 2.88767e-01
1.13000e+02 1.81600e+03 -2.50100e+01 -3.50760e-01 2.69909e-01 9.65310e-01 -3.26440e-01 -3.50857e-01 2.66566e-01 9.65491e-01 -3.22370e-01 9.24115e-04 7.99623e-03 1.24732e-03 4.38383e-03 6.65294e-01 4.22810e-01 2.88263e-01 6.35131e-01 7.24011e-01 2.88767e-01
1.13000e+02 1.81700e+03 -2.50100e+01 -3.51185e-01 2.70929e-01 9.66580e-01 -3.24766e-01 -3.50857e-01 2.66566e-01 9.65491e-01 -3.22370e-01 9.24115e-04 7.99623e-03 1.24732e-03 4.38383e-03 6.65294e-01 4.22810e-01 2.88263e-01 6.35131e-01 7.24011e-01 2.88767e-01
1.13000e+02 1.81800e+03 -2.50200e+01 -3.51605e-01 2.57510e-01 9.64673e-01 -3.20877e-01 -3.50857e-01 2.66566e-01 9.65491e-01 -3.22370e-01 9.24115e-04 7.99623e-03 1.24732e-03 4.38383e-03 6.65294e-01 4.22810e-01 2.88263e-01 6.35131e-01 7.24011e-01 2.88767e-01
1.13000e+02 1.81900e+03 -2.50200e+01 -3.51570e-01 2.55378e-01 9.65151e-01 -3.19928e-01 -3.50857e-01 2.66566e-01 9.65491e-01 -3.22370e-01 9.24115e-04 7.99623e-03 1.24732e-03 4.38383e-03 6.65294e-01 4.22810e-01 2.88263e-01 6.35131e-01 7.24011e-01 2.88767e-01
1.13000e+02 1.82000e+03 -2.50200e+01 -3.49824e-01 2.60921e-01 9.64582e-01 -3.19986e-01 -3.50857e-01 2.66566e-01 9.65491e-01 -3.22370e-01 9.24115e-04 7.99623e-03 1.24732e-03 4.38383e-03 6.65294e-01 4.22810e-01 2.88263e-01 6.35131e-01 7.24011e-01 2.88767e-01
1.13000e+02 1.82100e+03 -2.50200e+01 -3.50220e-01 2.59647e-01 9.65627e-01 -3.14700e-01 -3.50857e-01 2.66566e-01 9.65491e-01 -3.22370e-01 9.24115e-04 7.99623e-03 1.24732e-03 4.38383e-03 6.65294e-01 4.22810e-01 2.88263e-01 6.35131e-01 7.24011e-01 2.88767e-01
1.13000e+02 1.82200e+03 -2.50100e+01 -3.50535e-01 2.67911e-01 9.65214e-01 -3.24581e-01 -3.50857e-01 2.66566e-01 9.65491e-01 -3.22370e-01 9.24115e-04 7.99623e-03 1.24732e-03 4.38383e-03 6.65294e-01 4.22810e-01 2.88263e-01 6.35131e-01 7.24011e-01 2.88767e-01
1.13000e+02 1.82300e+03 -2.50100e+01 -3.50850e-01 2.50118e-01 9.64306e-01 -3.20549e-01 -3.50857e-01 2.66566e-01 9.65491e-01 -3.22370e-01 9.24115e-04 7.99623e-03 1.24732e-03 4.38383e-03 6.65294e-01 4.22810e-01 2.88263e-01 6.35131e-01 7.24011e-01 2.88767e-01
1.14000e+02 1.82400e+03 -2.50000e+01 -3.50586e-01 2.51598e-01 9.65881e-01 -3.16576e-01 -3.50867e-01 2.62674e-01 9.65403e-01 -3.21422e-01 8.44639e-04 8.11529e-03 1.11197e-03 4.31887e-03 6.61388e-01 4.10653e-01 2.85896e-01 6.38409e-01 7.30114e-01 2.89257e-01
1.14000e+02 1.82500e+03 -2.50100e+01 -3.52184e-01 2.64634e-01 9.66336e-01 -3.23243e-01 -3.50867e-01 2.62674e-01 9.65403e-01 -3.21422e-01 8.44639e-04 8.11529e-03 1.11197e-03 4.31887e-03 6.61388e-01 4.10653e-01 2.85896e-01 6.38409e-01 7.30114e-01 2.89257e-01
1.14000e+02 1.82600e+03 -2.50000e+01 -3.49816e-01 2.62750e-01 9.65645e-01 -3.19201e-01 -3.50867e-01 2.62674e-01 9.65403e-01 -3.21422e-01 8.44639e-04 8.11529e-03 1.11197e-03 4.31887e-03 6.61388e-01 4.10653e-01 2.85896e-01 6.38409e-01 7.30114e-01 2.89257e-01
1.14000e+02 1.82700e+03 -2.50100e+01 -3.50977e-01 2.73564e-01 9.66301e-01 -3.25631e-01 -3.50867e-01 2.62674e-01 9.65403e-01 -3.21422e-01 8.44639e-04 8.11529e-03 1.11197e-03 4.31887e-03 6.61388e-01 4.10653e-01 2.85896e-01 6.38409e-01 7.30114e-01 2.89257e-01
1.14000e+02 1.82800e+03 -2.50100e+01 -3.50690e-01 2.61973e-01 9.65106e-01 -3.22045e-01 -3.50867e-01 2.62674e-01 9.65403e-01 -3.21422e-01 8.44639e-04 8.11529e-03 1.11197e-03 4.31887e-03 6.61388e-01 4.10653e-01 2.85896e-01 6.38409e-01 7.30114e-01 2.89257e-01
1.14000e+02 1.82900e+03 -2.50100e+01 -3.50444e-01 2.51038e-01 9.65242e-01 -3.16863e-01 -3.50867e-01 2.62674e-01 9.65403e-01 -3.21422e-01 8.44639e-04 8.11529e-03 1.11197e-03 4.31887e-03 6.61388e-01 4.10653e-01 2.85896e-01 6.38409e-01 7.30114e-01 2.89257e-01
1.14000e+02 1.83000e+03 -2.50100e+01 -3.51521e-01 2.72134e-01 9.65974e-01 -3.26898e-01 -3.50867e-01 2.62674e-01 9.65403e-01 -3.21422e-01 8.44639e-04 8.11529e-03 1.11197e-03 4.31887e-03 6.61388e-01 4.10653e-01 2.85896e-01 6.38409e-01 7.30114e-01 2.89257e-01
1.14000e+02 1.83100e+03 -2.49900e+01 -3.52665e-01 2.61151e-01 9.66529e-01 -3.25224e-01 -3.50867e-01 2.62674e-01 9.65403e-01 -3.21422e-01 8.44639e-04 8.11529e-03 1.11197e-03 4.31887e-03 6.61388e-01 4.10653e-01 2.85896e-01 6.38409e-01 7.30114e-01 2.89257e-01
1.14000e+02 1.83200e+03 -2.49900e+01 -3.49892e-01 2.56812e-01 9.66552e-01 -3.14585e-01 -3.50867e-01 2.62674e-01 9.65403e-01 -3.21422e-01 8.44639e-04 8.11529e-03 1.11197e-03 4.31887e-03 6.61388e-01 4.10653e-01 2.85896e-01 6.38409e-01 7.30114e-01 2.89257e-01
1.14000e+02 1.83300e+03 -2.49900e+01 -3.50936e-01 2.59988e-01 9.66797e-01 -3.18321e-01 -3.50867e-01 2.62674e-01 9.65403e-01 -3.21422e-01 8.44639e-04 8.11529e-03 1.11197e-03 4.31887e-03 6.61388e-01 4.10653e-01 2.85896e-01 6.38409e-01 7.30114e-01 2.89257e-01
1.14000e+02 1.83400e+03 -2.50200e+01 -3.51835e-01 2.69212e-01 9.65594e-01 -3.25168e-01 -3.50867e-01 2.62674e-01 9.65403e-01 -3.21422e-01 8.44639e-04 8.11529e-03 1.11197e-03 4.31887e-03 6.61388e-01 4.10653e-01 2.85896e-01 6.38409e-01 7.30114e-01 2.89257e-01
1.14000e+02 1.83500e+03 -2.50200e+01 -3.50932e-01 2.60548e-01 9.64325e-01 -3.21807e-01 -3.50867e-01 2.62674e-01 9.65403e-01 -3.21422e-01 8.44639e-04 8.11529e-03 1.11197e-03 4.31887e-03 6.61388e-01 4.10653e-01 2.85896e-01 6.38409e-01 7.30114e-01 2.89257e-01
1.14000e+02 1.83600e+03 -2.50200e+01 -3.50103e-01 2.65048e-01 9.65319e-01 -3.20147e-01 -3.50867e-01 2.62674e-01 9.65403e-01 -3.21422e-01 8.44639e-04 8.11529e-03 1.11197e-03 4.31887e-03 6.61388e-01 4.10653e-01 2.85896e-01 6.38409e-01 7.30114e-01 2.89257e-01
1.14000e+02 1.83700e+03 -2.50000e+01 -3.50544e-01 2.57106e-01 9.66016e-01 -3.17052e-01 -3.50867e-01 2.62674e-01 9.65403e-01 -3.21422e-01 8.44639e-04 8.11529e-03 1.11197e-03 4.31887e-03 6.61388e-01 4.10653e-01 2.85896e-01 6.38409e-01 7.30114e-01 2.89257e-01
1.14000e+02 1.83800e+03 -2.50100e+01 -3.49657e-01 2.64575e-01 9.64693e-01 -3.21364e-01 -3.50867e-01 2.62674e-01 9.65403e-01 -3.21422e-01 8.44639e-04 8.11529e-03 1.11197e-03 4.31887e-03 6.61388e-01 4.10653e-01 2.85896e-01 6.38409e-01 7.30114e-01 2.89257e-01
1.14000e+02 1.83900e+03 -2.50200e+01 -3.50384e-01 2.55693e-01 9.65555e-01 -3.15166e-01 -3.50867e-01 2.62674e-01 9.65403e-01 -3.21422e-01 8.44639e-04 8.11529e-03 1.11197e-03 4.31887e-03 6.61388e-01 4.10653e-01 2.85896e-01 6.38409e-01 7.30114e-01 2.89257e-01
1.15000e+02 1.84000e+03 -2.50000e+01 -3.50384e-01 2.59382e-01 9.66593e-01 -3.16236e-01 -3.50824e-01 2.63152e-01 9.65308e-01 -3.21112e-01 8.02795e-04 7.41800e-03 9.63013e-04 4.24205e-03 6.56922e-01 4.01261e-01 2.82461e-01 6.40122e-01 7.38921e-01 2.85947e-01
1.15000e+02 1.84100e+03 -2.50300e+01 -3.50677e-01 2.61894e-01 9.64040e-01 -3.21882e-01 -3.50824e-01 2.63152e-01 9.65308e-01 -3.21112e-01 8.02795e-04 7.41800e-03 9.63013e-04 4.24205e-03 6.56922e-01 4.01261e-01 2.82461e-01 6.40122e-01 7.38921e-01 2.85947e-01
1.15000e+02 1.84200e+03 -2.50300e+01 -3.50321e-01 2.59566e-01 9.63718e-01 -3.19572e-01 -3.50824e-01 2.63152e-01 9.65308e-01 -3.21112e-01 8.02795e-04 7.41800e-03 9.63013e-04 4.24205e-03 6.56922e-01 4.01261e-01 2.82461e-01 6.40122e-01 7.38921e-01 2.85947e-01
1.15000e+02 1.84300e+03 -2.50100e+01 -3.50080e-01 2.61937e-01 9.64008e-01 -3.24173e-01 -3.50824e-01 2.63152e-01 9.65308e-01 -3.21112e-01 8.02795e-04 7.41800e-03 9.63013e-04 4.24205e-03 6.56922e-01 4.01261e-01 2.82461e-01 6.40122e-01 7.38921e-01 2.85947e-01
1.15000e+02 1.84400e+03 -2.50000e+01 -3.49714e-01 2.52648e-01 9.65625e-01 -3.15015e-01 -3.50824e-01 2.63152e-01 9.65308e-01 -3.21112e-01 8.02795e-04 7.41800e-03 9.63013e-04 4.24205e-03 6.56922e-01 4.01261e-01 2.82461e-01 6.40122e-01 7.38921e-01 2.85947e-01
1.15000e+02 1.84500e+03 -2.50200e+01 -3.50418e-01 2.55601e-01 9.64631e-01 -3.16302e-01 -3.50824e-01 2.63152e-01 9.65308e-01 -3.21112e-01 8.02795e-04 7.41800e-03 9.63013e-04 4.24205e-03 6.56922e-01 4.01261e-01 2.82461e-01 6.40122e-01 7.38921e-01 2.85947e-01
1.15000e+02 1.84600e+03 -2.50300e+01 -3.51069e-01 2.70393e-01 9.66334e-01 -3.19533e-01 -3.50824e-01 2.63152e-01 9.65308e-01 -3.21112e-01 8.02795e-04 7.41800e-03 9.63013e-04 4.24205e-03 6.56922e-01 4.01261e-01 2.82461e-01 6.40122e-01 7.38921e-01 2.85947e-01
1.15000e+02 1.84700e+03 -2.50300e+01 -3.51957e-01 2.70557e-01 9.65680e-01 -3.24389e-01 -3.50824e-01 2.63152e-01 9.65308e-01 -3.21112e-01 8.02795e-04 7.41800e-03 9.63013e-04 4.24205e-03 6.56922e-01 4.01261e-01 2.82461e-01 6.40122e-01 7.38921e-01 2.85947e-01
1.15000e+02 1.84800e+03 -2.50200e+01 -3.50166e-01 2.59504e-01 9.64503e-01 -3.17849e-01 -3.50824e-01 2.63152e-01 9.65308e-01 -3.21112e-01 8.02795e-04 7.41800e-03 9.63013e-04 4.24205e-03 6.56922e-01 4.01261e-01 2.82461e-01 6.40122e-01 7.38921e-01 2.85947e-01
1.15000e+02 1.84900e+03 -2.50100e+01 -3.49551e-01 2.58956e-01 9.65253e-01 -3.16057e-01 -3.50824e-01 2.63152e-01 9.65308e-01 -3.21112e-01 8.02795e-04 7.41800e-03 9.63013e-04 4.24205e-03 6.56922e-01 4.01261e-01 2.82461e-01 6.40122e-01 7.38921e-01 2.85947e-01
1.15000e+02 1.85000e+03 -2.50200e+01 -3.50856e-01 2.59399e-01 9.64077e-01 -3.21668e-01 -3.50824e-01 2.63152e-01 9.65308e-01 -3.21112e-01 8.02795e-04 7.41800e-03 9.63013e-04 4.24205e-03 6.56922e-01 4.01261e-01 2.82461e-01 6.40122e-01 7.38921e-01 2.85947e-01
1.15000e+02 1.85100e+03 -2.50100e+01 -3.51143e-01 2.53700e-01 9.64448e-01 -3.21475e-01 -3.50824e-01 2.63152e-01 9.65308e-01 -3.21112e-01 8.02795e-04 7.41800e-03 9.63013e-04 4.24205e-03 6.56922e-01 4.01261e-01 2.82461e-01 6.40122e-01 7.38921e-01 2.85947e-01
1.15000e+02 1.85200e+03 -2.50200e+01 -3.51167e-01 2.56617e-01 9.63830e-01 -3.23744e-01 -3.50824e-01 2.63152e-01 9.65308e-01 -3.21112e-01 8.02795e-04 7.41800e-03 9.63013e-04 4.24205e-03 6.56922e-01 4.01261e-01 2.82461e-01 6.40122e-01 7.38921e-01 2.85947e-01
1.15000e+02 1.85300e+03 -2.50200e+01 -3.50868e-01 2.64610e-01 9.65187e-01 -3.20173e-01 -3.50824e-01 2.63152e-01 9.65308e-01 -3.21112e-01 8.02795e-04 7.41800e-03 9.63013e-04 4.24205e-03 6.56922e-01 4.01261e-01 2.82461e-01 6.40122e-01 7.38921e-01 2.85947e-01
1.15000e+02 1.85400e+03 -2.50100e+01 -3.50590e-01 2.62847e-01 9.64547e-01 -3.22589e-01 -3.50824e-01 2.63152e-01 9.65308e-01 -3.21112e-01 8.02795e-04 7.41800e-03 9.63013e-04 4.24205e-03 6.56922e-01 4.01261e-01 2.82461e-01 6.40122e-01 7.38921e-01 2.85947e-01
1.15000e+02 1.85500e+03 -2.50200e+01 -3.51547e-01 2.65664e-01 9.65710e-01 -3.23941e-01 -3.50824e-01 2.63152e-01 9.65308e-01 -3.21112e-01 8.02795e-04 7.41800e-03 9.63013e-04 4.24205e-03 6.56922e-01 4.01261e-01 2.82461e-01 6.40122e-01 7.38921e-01 2.85947e-01
1.16000e+02 1.85600e+03 -2.50300e+01 -3.52629e-01 2.64554e-01 9.63976e-01 -3.28504e-01 -3.50967e-01 2.64364e-01 9.64877e-01 -3.21174e-01 7.75403e-04 7.21637e-03 1.02533e-03 3.78044e-03 6.58457e-01 3.96733e-01 2.85023e-01 6.38302e-01 7.34635e-01 2.88790e-01
1.16000e+02 1.85700e+03 -2.50200e+01 -3.50917e-01 2.59630e-01 9.63959e-01 -3.22608e-01 -3.50967e-01 2.64364e-01 9.64877e-01 -3.21174e-01 7.75403e-04 7.21637e-03 1.02533e-03 3.78044e-03 6.58457e-01 3.96733e-01 2.85023e-01 6.38302e-01 7.34635e-01 2.88790e-01
1.16000e+02 1.85800e+03 -2.34100e+01 -3.51396e-01 2.74980e-01 9.65390e-01 -3.24434e-01 -3.50967e-01 2.64364e-01 9.64877e-01 -3.21174e-01 7.75403e-04 7.21637e-03 1.02533e-03 3.78044e-03 6.58457e-01 3.96733e-01 2.85023e-01 6.38302e-01 7.34635e-01 2.88790e-01
1.16000e+02 1.85900e+03 -2.50300e+01 -3.51817e-01 2.69848e-01 9.65478e-01 -3.24916e-01 -3.50967e-01 2.64364e-01 9.64877e-01 -3.21174e-01 7.75403e-04 7.21637e-03 1.02533e-03 3.78044e-03 6.58457e-01 3.96733e-01 2.85023e-01 6.38302e-01 7.34635e-01 2.88790e-01
1.16000e+02 1.86000e+03 -2.50200e+01 -3.50770e-01 2.67425e-01 9.66061e-01 -3.20219e-01 -3.50967e-01 2.64364e-01 9.64877e-01 -3.21174e-01 7.75403e-04 7.21637e-03 1.02533e-03 3.78044e-03 6.58457e-01 3.96733e-01 2.85023e-01 6.38302e-01 7.34635e-01 2.88790e-01
1.16000e+02 1.86100e+03 -2.50100e+01 -3.52213e-01 2.75553e-01 9.67731e-01 -3.25236e-01 -3.50967e-01 2.64364e-01 9.64877e-01 -3.21174e-01 7.75403e-04 7.21637e-03 1.02533e-03 3.78044e-03 6.58457e-01 3.96733e-01 2.85023e-01 6.38302e-01 7.34635e-01 2.88790e-01
1.16000e+02 1.86200e+03 -2.50200e+01 -3.50745e-01 2.58189e-01 9.64598e-01 -3.18916e-01 -3.50967e-01 2.64364e-01 9.64877e-01 -3.21174e-01 7.75403e-04 7.21637e-03 1.02533e-03 3.78044e-03 6.58457e-01 3.96733e-01 2.85023e-01 6.38302e-01 7.34635e-01 2.88790e-01
1.16000e+02 1.86300e+03 -2.50100e+01 -3.50582e-01 2.62022e-01 9.65569e-01 -3.19831e-01 -3.50967e-01 2.64364e-01 9.64877e-01 -3.21174e-01 7.75403e-04 7.21637e-03 1.02533e-03 3.78044e-03 6.58457e-01 3.96733e-01 2.85023e-01 6.38302e-01 7.34635e-01 2.88790e-01
1.16000e+02 1.86400e+03 -2.50200e+01 -3.51169e-01 2.71888e-01 9.66378e-01 -3.22542e-01 -3.50967e-01 2.64364e-01 9.64877e-01 -3.21174e-01 7.75403e-04 7.21637e-03 1.02533e-03 3.78044e-03 6.58457e-01 3.96733e-01 2.85023e-01 6.38302e-01 7.34635e-01 2.88790e-01
1.16000e+02 1.86500e+03 -2.50400e+01 -3.51821e-01 2.62513e-01 9.64516e-01 -3.22072e-01 -3.50967e-01 2.64364e-01 9.64877e-01 -3.21174e-01 7.75403e-04 7.21637e-03 1.02533e-03 3.78044e-03 6.58457e-01 3.96733e-01 2.85023e-01 6.38302e-01 7.34635e-01 2.88790e-01
1.16000e+02 1.86600e+03 -2.50200e+01 -3.51278e-01 2.68321e-01 9.66372e-01 -3.21004e-01 -3.50967e-01 2.64364e-01 9.64877e-01 -3.21174e-01 7.75403e-04 7.21637e-03 1.02533e-03 3.78044e-03 6.58457e-01 3.96733e-01 2.85023e-01 6.38302e-01 7.34635e-01 2.88790e-01
1.16000e+02 1.86700e+03 -2.50400e+01 -3.49963e-01 2.48443e-01 9.64032e-01 -3.12734e-01 -3.50967e-01 2.64364e-01 9.64877e-01 -3.21174e-01 7.75403e-04 7.21637e-03 1.02533e-03 3.78044e-03 6.58457e-01 3.96733e-01 2.85023e-01 6.38302e-01 7.34635e-01 2.88790e-01
1.16000e+02 1.86800e+03 -2.50200e+01 -3.50345e-01 2.60863e-01 9.64926e-01 -3.20353e-01 -3.50967e-01 2.64364e-01 9.64877e-01 -3.21174e-01 7.75403e-04 7.21637e-03 1.02533e-03 3.78044e-03 6.58457e-01 3.96733e-01 2.85023e-01 6.38302e-01 7.34635e-01 2.88790e-01
1.16000e+02 1.86900e+03 -2.50400e+01 -3.50685e-01 2.67160e-01 9.65085e-01 -3.19548e-01 -3.50967e-01 2.64364e-01 9.64877e-01 -3.21174e-01 7.75403e-04 7.21637e-03 1.02533e-03 3.78044e-03 6.58457e-01 3.96733e-01 2.85023e-01 6.38302e-01 7.34635e-01 2.88790e-01
1.16000e+02 1.87000e+03 -2.41800e+01 -3.51123e-01 2.75309e-01 9.64628e-01 -3.27669e-01 -3.50967e-01 2.64364e-01 9.64877e-01 -3.21174e-01 7.75403e-04 7.21637e-03 1.02533e-03 3.78044e-03 6.58457e-01 3.96733e-01 2.85023e-01 6.38302e-01 7.34635e-01 2.88790e-01
1.16000e+02 1.87100e+03 -2.50300e+01 -3.51583e-01 2.61990e-01 9.64996e-01 -3.20748e-01 -3.50967e-01 2.64364e-01 9.64877e-01 -3.21174e-01 7.75403e-04 7.21637e-03 1.02533e-03 3.78044e-03 6.58457e-01 3.96733e-01 2.85023e-01 6.38302e-01 7.34635e-01 2.88790e-01
1.17000e+02 1.87200e+03 -2.50100e+01 -3.50932e-01 2.71195e-01 9.66610e-01 -3.23231e-01 -3.51179e-01 2.64012e-01 9.65224e-01 -3.21317e-01 7.58310e-04 7.00565e-03 1.14446e-03 3.84811e-03 6.59446e-01 3.91174e-01 2.87117e-01 6.36030e-01 7.25746e-01 2.88827e-01
1.17000e+02 1.87300e+03 -2.50100e+01 -3.50616e-01 2.68239e-01 9.65023e-01 -3.24405e-01 -3.51179e-01 2.64012e-01 9.65224e-01 -3.21317e-01 7.58310e-04 7.00565e-03 1.14446e-03 3.84811e-03 6.59446e-01 3.91174e-01 2.87117e-01 6.36030e-01 7.25746e-01 2.88827e-01
1.17000e+02 1.87400e+03 -2.50200e+01 -3.50984e-01 2.64605e-01 9.65475e-01 -3.20425e-01 -3.51179e-01 2.64012e-01 9.65224e-01 -3.21317e-01 7.58310e-04 7.00565e-03 1.14446e-03 3.84811e-03 6.59446e-01 3.91174e-01 2.87117e-01 6.36030e-01 7.25746e-01 2.88827e-01
1.17000e+02 1.87500e+03 -2.50300e+01 -3.51241e-01 2.63846e-01 9.65821e-01 -3.18424e-01 -3.51179e-01 2.64012e-01 9.65224e-01 -3.21317e-01 7.58310e-04 7.00565e-03 1.14446e-03 3.84811e-03 6.59446e-01 3.91174e-01 2.87117e-01 6.36030e-01 7.25746e-01 2.88827e-01
1.17000e+02 1.87600e+03 -2.42600e+01 -3.52282e-01 2.70150e-01 9.64196e-01 -3.28737e-01 -3.51179e-01 2.64012e-01 9.65224e-01 -3.21317e-01 7.58310e-04 7.00565e-03 1.14446e-03 3.84811e-03 6.59446e-01 3.91174e-01 2.87117e-01 6.36030e-01 7.25746e-01 2.88827e-01
1.17000e+02 1.87700e+03 -2.50100e+01 -3.51992e-01 2.59379e-01 9.65649e-01 -3.22736e-01 -3.51179e-01 2.64012e-01 9.65224e-01 -3.21317e-01 7.58310e-04 7.00565e-03 1.14446e-03 3.84811e-03 6.59446e-01 3.91174e-01 2.87117e-01 6.36030e-01 7.25746e-01 2.88827e-01
1.17000e+02 1.87800e+03 -2.50300e+01 -3.51432e-01 2.66815e-01 9.65304e-01 -3.22713e-01 -3.51179e-01 2.64012e-01 9.65224e-01 -3.21317e-01 7.58310e-04 7.00565e-03 1.14446e-03 3.84811e-03 6.59446e-01 3.91174e-01 2.87117e-01 6.36030e-01 7.25746e-01 2.88827e-01
1.17000e+02 1.87900e+03 -2.50100e+01 -3.50054e-01 2.58157e-01 9.66517e-01 -3.13986e-01 -3.51179e-01 2.64012e-01 9.65224e-01 -3.21317e-01 7.58310e-04 7.00565e-03 1.14446e-03 3.84811e-03 6.59446e-01 3.91174e-01 2.87117e-01 6.36030e-01 7.25746e-01 2.88827e-01
1.17000e+02 1.88000e+03 -2.50200e+01 -3.51016e-01 2.67512e-01 9.65592e-01 -3.23553e-01 -3.51179e-01 2.64012e-01 9.65224e-01 -3.21317e-01 7.58310e-04 7.00565e-03 1.14446e-03 3.84811e-03 6.59446e-01 3.91174e-01 2.87117e-01 6.36030e-01 7.25746e-01 2.88827e-01
1.17000e+02 1.88100e+03 -2.50200e+01 -3.50906e-01 2.59740e-01 9.64775e-01 -3.20553e-01 -3.51179e-01 2.64012e-01 9.65224e-01 -3.21317e-01 7.58310e-04 7.00565e-03 1.14446e-03 3.84811e-03 6.59446e-01 3.91174e-01 2.87117e-01 6.36030e-01 7.25746e-01 2.88827e-01
1.17000e+02 1.88200e+03 -2.42000e+01 -3.51190e-01 2.59152e-01 9.63561e-01 -3.18281e-01 -3.51179e-01 2.64012e-01 9.65224e-01 -3.21317e-01 7.58310e-04 7.00565e-03 1.14446e-03 3.84811e-03 6.59446e-01 3.91174e-01 2.87117e-01 6.36030e-01 7.25746e-01 2.88827e-01
1.17000e+02 1.88300e+03 -2.50200e+01 -3.51060e-01 2.66312e-01 9.64442e-01 -3.27131e-01 -3.51179e-01 2.64012e-01 9.65224e-01 -3.21317e-01 7.58310e-04 7.00565e-03 1.14446e-03 3.84811e-03 6.59446e-01 3.91174e-01 2.87117e-01 6.36030e-01 7.25746e-01 2.88827e-01
1.17000e+02 1.88400e+03 -2.50100e+01 -3.51113e-01 2.67024e-01 9.65565e-01 -3.25134e-01 -3.51179e-01 2.64012e-01 9.65224e-01 -3.21317e-01 7.58310e-04 7.00565e-03 1.14446e-03 3.84811e-03 6.59446e-01 3.91174e-01 2.87117e-01 6.36030e-01 7.25746e-01 2.88827e-01
1.17000e+02 1.88500e+03 -2.50300e+01 -3.50203e-01 2.52352e-01 9.63926e-01 -3.16437e-01 -3.51179e-01 2.64012e-01 9.65224e-01 -3.21317e-01 7.58310e-04 7.00565e-03 1.14446e-03 3.84811e-03 6.59446e-01 3.91174e-01 2.87117e-01 6.36030e-01 7.25746e-01 2.88827e-01
1.17000e+02 1.88600e+03 -2.50100e+01 -3.51887e-01 2.61750e-01 9.65051e-01 -3.23912e-01 -3.51179e-01 2.64012e-01 9.65224e-01 -3.21317e-01 7.58310e-04 7.00565e-03 1.14446e-03 3.84811e-03 6.59446e-01 3.91174e-01 2.87117e-01 6.36030e-01 7.25746e-01 2.88827e-01
1.17000e+02 1.88700e+03 -2.50000e+01 -3.50952e-01 2.63972e-01 9.67176e-01 -3.17718e-01 -3.51179e-01 2.64012e-01 9.65224e-01 -3.21317e-01 7.58310e-04 7.00565e-03 1.14446e-03 3.84811e-03 6.59446e-01 3.91174e-01 2.87117e-01 6.36030e-01 7.25746e-01 2.88827e-01
1.18000e+02 1.88800e+03 -2.50200e+01 -3.50851e-01 2.67263e-01 9.66581e-01 -3.17425e-01 -3.51024e-01 2.63545e-01 9.65449e-01 -3.21426e-01 7.79186e-04 6.66469e-03 1.09185e-03 4.16685e-03 6.62985e-01 3.83684e-01 2.85780e-01 6.29977e-01 7.20768e-01 2.90343e-01
1.18000e+02 1.88900e+03 -2.50200e+01 -3.51317e-01 2.65075e-01 9.65533e-01 -3.20874e-01 -3.51024e-01 2.63545e-01 9.65449e-01 -3.21426e-01 7.79186e-04 6.66469e-03 1.09185e-03 4.16685e-03 6.62985e-01 3.83684e-01 2.85780e-01 6.29977e-01 7.20768e-01 2.90343e-01
1.18000e+02 1.89000e+03 -2.50200e+01 -3.51639e-01 2.64586e-01 9.65177e-01 -3.23432e-01 -3.51024e-01 2.63545e-01 9.65449e-01 -3.21426e-01 7.79186e-04 6.66469e-03 1.09185e-03 4.16685e-03 6.62985e-01 3.83684e-01 2.85780e-01 6.29977e-01 7.20768e-01 2.90343e-01
1.18000e+02 1.89100e+03 -2.50200e+01 -3.51216e-01 2.63474e-01 9.65258e-01 -3.23042e-01 -3.51024e-01 2.63545e-01 9.65449e-01 -3.21426e-01 7.79186e-04 6.66469e-03 1.09185e-03 4.16685e-03 6.62985e-01 3.83684e-01 2.85780e-01 6.29977e-01 7.20768e-01 2.90343e-01
1.18000e+02 1.89200e+03 -2.50000e+01 -3.50995e-01 2.62306e-01 9.66164e-01 -3.20513e-01 -3.51024e-01 2.63545e-01 9.65449e-01 -3.21426e-01 7.79186e-04 6.66469e-03 1.09185e-03 4.16685e-03 6.62985e-01 3.83684e-01 2.85780e-01 6.29977e-01 7.20768e-01 2.90343e-01
1.18000e+02 1.89300e+03 -2.50100e+01 -3.50834e-01 2.61426e-01 9.65016e-01 -3.22136e-01 -3.51024e-01 2.63545e-01 9.65449e-01 -3.21426e-01 7.79186e-04 6.66469e-03 1.09185e-03 4.16685e-03 6.62985e-01 3.83684e-01 2.85780e-01 6.29977e-01 7.20768e-01 2.90343e-01
1.18000e+02 1.89400e+03 -2.50300e+01 -3.51106e-01 2.65673e-01 9.64924e-01 -3.20998e-01 -3.51024e-01 2.63545e-01 9.65449e-01 -3.21426e-01 7.79186e-04 6.66469e-03 1.09185e-03 4.16685e-03 6.62985e-01 3.83684e-01 2.85780e-01 6.29977e-01 7.20768e-01 2.90343e-01
1.18000e+02 1.89500e+03 -2.49900e+01 -3.51220e-01 2.69482e-01 9.66647e-01 -3.25628e-01 -3.51024e-01 2.63545e-01 9.65449e-01 -3.21426e-01 7.79186e-04 6.66469e-03 1.09185e-03 4.16685e-03 6.62985e-01 3.83684e-01 2.85780e-01 6.29977e-01 7.20768e-01 2.90343e-01
1.18000e+02 1.89600e+03 -2.50300e+01 -3.51336e-01 2.76634e-01 9.65862e-01 -3.27186e-01 -3.51024e-01 2.63545e-01 9.65449e-01 -3.21426e-01 7.79186e-04 6.66469e-03 1.09185e-03 4.16685e-03 6.62985e-01 3.83684e-01 2.85780e-01 6.29977e-01 7.20768e-01 2.90343e-01
1.18000e+02 1.89700e+03 -2.50100e+01 -3.51672e-01 2.69641e-01 9.66062e-01 -3.24639e-01 -3.51024e-01 2.63545e-01 9.65449e-01 -3.21426e-01 7.79186e-04 6.66469e-03 1.09185e-03 4.16685e-03 6.62985e-01 3.83684e-01 2.85780e-01 6.29977e-01 7.20768e-01 2.90343e-01
1.18000e+02 1.89800e+03 -2.50100e+01 -3.51155e-01 2.68567e-01 9.66365e-01 -3.23179e-01 -3.51024e-01 2.63545e-01 9.65449e-01 -3.21426e-01 7.79186e-04 6.66469e-03 1.09185e-03 4.16685e-03 6.62985e-01 3.83684e-01 2.85780e-01 6.29977e-01 7.20768e-01 2.90343e-01
1.18000e+02 1.89900e+03 -2.50100e+01 -3.50876e-01 2.67490e-01 9.65117e-01 -3.26467e-01 -3.51024e-01 2.63545e-01 9.65449e-01 -3.21426e-01 7.79186e-04 6.66469e-03 1.09185e-03 4.16685e-03 6.62985e-01 3.83684e-01 2.85780e-01 6.29977e-01 7.20768e-01 2.90343e-01
1.18000e+02 1.90000e+03 -2.49900e+01 -3.50171e-01 2.62276e-01 9.65996e-01 -3.19517e-01 -3.51024e-01 2.63545e-01 9.65449e-01 -3.21426e-01 7.79186e-04 6.66469e-03 1.09185e-03 4.16685e-03 6.62985e-01 3.83684e-01 2.85780e-01 6.29977e-01 7.20768e-01 2.90343e-01
1.18000e+02 1.90100e+03 -2.50300e+01 -3.50005e-01 2.54893e-01 9.64054e-01 -3.16628e-01 -3.51024e-01 2.63545e-01 9.65449e-01 -3.21426e-01 7.79186e-04 6.66469e-03 1.09185e-03 4.16685e-03 6.62985e-01 3.83684e-01 2.85780e-01 6.29977e-01 7.20768e-01 2.90343e-01
1.18000e+02 1.90200e+03 -2.50200e+01 -3.50809e-01 2.61221e-01 9.65086e-01 -3.19718e-01 -3.51024e-01 2.63545e-01 9.65449e-01 -3.21426e-01 7.79186e-04 6.66469e-03 1.09185e-03 4.16685e-03 6.62985e-01 3.83684e-01 2.85780e-01 6.29977e-01 7.20768e-01 2.90343e-01
1.18000e+02 1.90300e+03 -2.50100e+01 -3.51002e-01 2.60266e-01 9.64629e-01 -3.21899e-01 -3.51024e-01 2.63545e-01 9.65449e-01 -3.21426e-01 7.79186e-04 6.66469e-03 1.09185e-03 4.16685e-03 6.62985e-01 3.83684e-01 2.85780e-01 6.29977e-01 7.20768e-01 2.90343e-01
1.19000e+02 1.90400e+03 -2.40000e+01 -3.50371e-01 2.58712e-01 9.64323e-01 -3.15315e-01 -3.50953e-01 2.65182e-01 9.65174e-01 -3.21330e-01 6.71111e-04 7.40856e-03 9.95753e-04 4.07525e-03 6.65705e-01 3.77460e-01 2.85268e-01 6.29357e-01 7.21463e-01 2.86445e-01
1.19000e+02 1.90500e+03 -2.46700e+01 -3.50673e-01 2.70548e-01 9.64616e-01 -3.23060e-01 -3.50953e-01 2.65182e-01 9.65174e-01 -3.21330e-01 6.71111e-04 7.40856e-03 9.95753e-04 4.07525e-03 6.65705e-01 3.77460e-01 2.85268e-01 6.29357e-01 7.21463e-01 2.86445e-01
1.19000e+02 1.90600e+03 -2.50100e+01 -3.51569e-01 2.67812e-01 9.65012e-01 -3.26858e-01 -3.50953e-01 2.65182e-01 9.65174e-01 -3.21330e-01 6.71111e-04 7.40856e-03 9.95753e-04 4.07525e-03 6.65705e-01 3.77460e-01 2.85268e-01 6.29357e-01 7.21463e-01 2.86445e-01
1.19000e+02 1.90700e+03 -2.50300e+01 -3.50806e-01 2.57076e-01 9.64585e-01 -3.17745e-01 -3.50953e-01 2.65182e-01 9.65174e-01 -3.21330e-01 6.71111e-04 7.40856e-03 9.95753e-04 4.07525e-03 6.65705e-01 3.77460e-01 2.85268e-01 6.29357e-01 7.21463e-01 2.86445e-01
1.19000e+02 1.90800e+03 -2.50100e+01 -3.51446e-01 2.67383e-01 9.66337e-01 -3.21899e-01 -3.50953e-01 2.65182e-01 9.65174e-01 -3.21330e-01 6.71111e-04 7.40856e-03 9.95753e-04 4.07525e-03 6.65705e-01 3.77460e-01 2.85268e-01 6.29357e-01 7.21463e-01 2.86445e-01
1.19000e+02 1.90900e+03 -2.50300e+01 -3.50278e-01 2.59383e-01 9.64532e-01 -3.17510e-01 -3.50953e-01 2.65182e-01 9.65174e-01 -3.21330e-01 6.71111e-04 7.40856e-03 9.95753e-04 4.07525e-03 6.65705e-01 3.77460e-01 2.85268e-01 6.29357e-01 7.21463e-01 2.86445e-01
1.19000e+02 1.91000e+03 -2.50200e+01 -3.51236e-01 2.54849e-01 9.65051e-01 -3.17566e-01 -3.50953e-01 2.65182e-01 9.65174e-01 -3.21330e-01 6.71111e-04 7.40856e-03 9.95753e-04 4.07525e-03 6.65705e-01 3.77460e-01 2.85268e-01 6.29357e-01 7.21463e-01 2.86445e-01
1.19000e+02 1.91100e+03 -2.50200e+01 -3.51074e-01 2.63863e-01 9.65966e-01 -3.20301e-01 -3.50953e-01 2.65182e-01 9.65174e-01 -3.21330e-01 6.71111e-04 7.40856e-03 9.95753e-04 4.07525e-03 6.65705e-01 3.77460e-01 2.85268e-01 6.29357e-01 7.21463e-01 2.86445e-01
1.19000e+02 1.91200e+03 -2.50200e+01 -3.52036e-01 2.74241e-01 9.66250e-01 -3.27536e-01 -3.50953e-01 2.65182e-01 9.65174e-01 -3.21330e-01 6.71111e-04 7.40856e-03 9.95753e-04 4.07525e-03 6.65705e-01 3.77460e-01 2.85268e-01 6.29357e-01 7.21463e-01 2.86445e-01
1.19000e+02 1.91300e+03 -2.50200e+01 -3.49950e-01 2.59695e-01 9.65451e-01 -3.14817e-01 -3.50953e-01 2.65182e-01 9.65174e-01 -3.21330e-01 6.71111e-04 7.40856e-03 9.95753e-04 4.07525e-03 6.65705e-01 3.77460e-01 2.85268e-01 6.29357e-01 7.21463e-01 2.86445e-01
1.19000e+02 1.91400e+03 -2.50200e+01 -3.50439e-01 2.70838e-01 9.66097e-01 -3.21593e-01 -3.50953e-01 2.65182e-01 9.65174e-01 -3.21330e-01 6.71111e-04 7.40856e-03 9.95753e-04 4.07525e-03 6.65705e-01 3.77460e-01 2.85268e-01 6.29357e-01 7.21463e-01 2.86445e-01
1.19000e+02 1.91500e+03 -2.50300e+01 -3.49920e-01 2.65246e-01 9.64651e-01 -3.18999e-01 -3.50953e-01 2.65182e-01 9.65174e-01 -3.21330e-01 6.71111e-04 7.40856e-03 9.95753e-04 4.07525e-03 6.65705e-01 3.77460e-01 2.85268e-01 6.29357e-01 7.21463e-01 2.86445e-01
1.19000e+02 1.91600e+03 -2.45000e+01 -3.50803e-01 2.63594e-01 9.65289e-01 -3.16663e-01 -3.50953e-01 2.65182e-01 9.65174e-01 -3.21330e-01 6.71111e-04 7.40856e-03 9.95753e-04 4.07525e-03 6.65705e-01 3.77460e-01 2.85268e-01 6.29357e-01 7.21463e-01 2.86445e-01
1.19000e+02 1.91700e+03 -2.50200e+01 -3.50898e-01 2.69786e-01 9.64551e-01 -3.27022e-01 -3.50953e-01 2.65182e-01 9.65174e-01 -3.21330e-01 6.71111e-04 7.40856e-03 9.95753e-04 4.07525e-03 6.65705e-01 3.77460e-01 2.85268e-01 6.29357e-01 7.21463e-01 2.86445e-01
1.19000e+02 1.91800e+03 -2.50200e+01 -3.50280e-01 2.65006e-01 9.65609e-01 -3.18770e-01 -3.50953e-01 2.65182e-01 9.65174e-01 -3.21330e-01 6.71111e-04 7.40856e-03 9.95753e-04 4.07525e-03 6.65705e-01 3.77460e-01 2.85268e-01 6.29357e-01 7.21463e-01 2.86445e-01
1.19000e+02 1.91900e+03 -2.42400e+01 -3.51013e-01 2.65970e-01 9.64314e-01 -3.21459e-01 -3.50953e-01 2.65182e-01 9.65174e-01 -3.21330e-01 6.71111e-04 7.40856e-03 9.95753e-04 4.07525e-03 6.65705e-01 3.77460e-01 2.85268e-01 6.29357e-01 7.21463e-01 2.86445e-01
1.20000e+02 1.92000e+03 -2.50100e+01 -3.50223e-01 2.66761e-01 9.66998e-01 -3.15292e-01 -3.50814e-01 2.64508e-01 9.65327e-01 -3.20807e-01 6.44619e-04 6.56494e-03 9.17225e-04 4.26173e-03 6.63925e-01 3.71684e-01 2.79664e-01 6.31550e-01 7.28874e-01 2.75903e-01
1.20000e+02 1.92100e+03 -2.50300e+01 -3.50839e-01 2.54169e-01 9.64715e-01 -3.16667e-01 -3.50814e-01 2.64508e-01 9.65327e-01 -3.20807e-01 6.44619e-04 6.56494e-03 9.17225e-04 4.26173e-03 6.63925e-01 3.71684e-01 2.79664e-01 6.31550e-01 7.28874e-01 2.75903e-01
1.20000e+02 1.92200e+03 -2.50300e+01 -3.52014e-01 2.81332e-01 9.67226e-01 -3.28773e-01 -3.50814e-01 2.64508e-01 9.65327e-01 -3.20807e-01 6.44619e-04 6.56494e-03 9.17225e-04 4.26173e-03 6.63925e-01 3.71684e-01 2.79664e-01 6.31550e-01 7.28874e-01 2.75903e-01
1.20000e+02 1.92300e+03 -2.50200e+01 -3.49877e-01 2.53565e-01 9.63626e-01 -3.17374e-01 -3.50814e-01 2.64508e-01 9.65327e-01 -3.20807e-01 6.44619e-04 6.56494e-03 9.17225e-04 4.26173e-03 6.63925e-01 3.71684e-01 2.79664e-01 6.31550e-01 7.28874e-01 2.75903e-01
1.20000e+02 1.92400e+03 -2.50200e+01 -3.49611e-01 2.64040e-01 9.65504e-01 -3.16199e-01 -3.50814e-01 2.64508e-01 9.65327e-01 -3.20807e-01 6.44619e-04 6.56494e-03 9.17225e-04 4.26173e-03 6.63925e-01 3.71684e-01 2.79664e-01 6.31550e-01 7.28874e-01 2.75903e-01
1.20000e+02 1.92500e+03 -2.50200e+01 -3.51237e-01 2.68892e-01 9.65745e-01 -3.22868e-01 -3.50814e-01 2.64508e-01 9.65327e-01 -3.20807e-01 6.44619e-04 6.56494e-03 9.17225e-04 4.26173e-03 6.63925e-01 3.71684e-01 2.79664e-01 6.31550e-01 7.28874e-01 2.75903e-01
1.20000e+02 1.92600e+03 -2.50100e+01 -3.50842e-01 2.64342e-01 9.64993e-01 -3.22284e-01 -3.50814e-01 2.64508e-01 9.65327e-01 -3.20807e-01 6.44619e-04 6.56494e-03 9.17225e-04 4.26173e-03 6.63925e-01 3.71684e-01 2.79664e-01 6.31550e-01 7.28874e-01 2.75903e-01
1.20000e+02 1.92700e+03 -2.50300e+01 -3.51395e-01 2.65201e-01 9.66425e-01 -3.17096e-01 -3.50814e-01 2.64508e-01 9.65327e-01 -3.20807e-01 6.44619e-04 6.56494e-03 9.17225e-04 4.26173e-03 6.63925e-01 3.71684e-01 2.79664e-01 6.31550e-01 7.28874e-01 2.75903e-01
1.20000e+02 1.92800e+03 -2.50200e+01 -3.51600e-01 2.68354e-01 9.65080e-01 -3.25573e-01 -3.50814e-01 2.64508e-01 9.65327e-01 -3.20807e-01 6.44619e-04 6.56494e-03 9.17225e-04 4.26173e-03 6.63925e-01 3.71684e-01 2.79664e-01 6.31550e-01 7.28874e-01 2.75903e-01
1.20000e+02 1.92900e+03 -2.50200e+01 -3.50248e-01 2.60017e-01 9.64605e-01 -3.19875e-01 -3.50814e-01 2.64508e-01 9.65327e-01 -3.20807e-01 6.44619e-04 6.56494e-03 9.17225e-04 4.26173e-03 6.63925e-01 3.71684e-01 2.79664e-01 6.31550e-01 7.28874e-01 2.75903e-01
1.20000e+02 1.93000e+03 -2.50100e+01 -3.50507e-01 2.60926e-01 9.65321e-01 -3.18365e-01 -3.50814e-01 2.64508e-01 9.65327e-01 -3.20807e-01 6.44619e-04 6.56494e-03 9.17225e-04 4.26173e-03 6.63925e-01 3.71684e-01 2.79664e-01 6.31550e-01 7.28874e-01 2.75903e-01
1.20000e+02 1.93100e+03 -2.50100e+01 -3.51807e-01 2.71022e-01 9.66016e-01 -3.26555e-01 -3.50814e-01 2.64508e-01 9.65327e-01 -3.20807e-01 6.44619e-04 6.56494e-03 9.17225e-04 4.26173e-03 6.63925e-01 3.71684e-01 2.79664e-01 6.31550e-01 7.28874e-01 2.75903e-01
1.20000e+02 1.93200e+03 -2.50200e+01 -3.50657e-01 2.60456e-01 9.65485e-01 -3.17424e-01 -3.50814e-01 2.64508e-01 9.65327e-01 -3.20807e-01 6.44619e-04 6.56494e-03 9.17225e-04 4.26173e-03 6.63925e-01 3.71684e-01 2.79664e-01 6.31550e-01 7.28874e-01 2.75903e-01
1.20000e+02 1.93300e+03 -2.50400e+01 -3.50850e-01 2.62053e-01 9.65330e-01 -3.16148e-01 -3.50814e-01 2.64508e-01 9.65327e-01 -3.20807e-01 6.44619e-04 6.56494e-03 9.17225e-04 4.26173e-03 6.63925e-01 3.71684e-01 2.79664e-01 6.31550e-01 7.28874e-01 2.75903e-01
1.20000e+02 1.93400e+03 -2.50200e+01 -3.50558e-01 2.52263e-01 9.64282e-01 -3.17182e-01 -3.50814e-01 2.64508e-01 9.65327e-01 -3.20807e-01 6.44619e-04 6.56494e-03 9.17225e-04 4.26173e-03 6.63925e-01 3.71684e-01 2.79664e-01 6.31550e-01 7.28874e-01 2.75903e-01
1.20000e+02 1.93500e+03 -2.50100e+01 -3.51073e-01 2.67872e-01 9.66578e-01 -3.20223e-01 -3.50814e-01 2.64508e-01 9.65327e-01 -3.20807e-01 6.44619e-04 6.56494e-03 9.17225e-04 4.26173e-03 6.63925e-01 3.71684e-01 2.79664e-01 6.31550e-01 7.28874e-01 2.75903e-01
1.21000e+02 1.93600e+03 -2.50100e+01 -3.51508e-01 2.62847e-01 9.65422e-01 -3.23521e-01 -3.51190e-01 2.64961e-01 9.65804e-01 -3.18968e-01 7.01703e-04 7.20029e-03 8.08889e-04 5.29067e-03 6.71072e-01 3.58847e-01 2.72909e-01 6.37446e-01 7.35389e-01 2.80375e-01
1.21000e+02 1.93700e+03 -2.50300e+01 -3.49914e-01 2.57498e-01 9.65918e-01 -3.11092e-01 -3.51190e-01 2.64961e-01 9.65804e-01 -3.18968e-01 7.01703e-04 7.20029e-03 8.08889e-04 5.29067e-03 6.71072e-01 3.58847e-01 2.72909e-01 6.37446e-01 7.35389e-01 2.80375e-01
1.21000e+02 1.93800e+03 -2.50300e+01 -3.51469e-01 2.64079e-01 9.65650e-01 -3.18671e-01 -3.51190e-01 2.64961e-01 9.65804e-01 -3.18968e-01 7.01703e-04 7.20029e-03 8.08889e-04 5.29067e-03 6.71072e-01 3.58847e-01 2.72909e-01 6.37446e-01 7.35389e-01 2.80375e-01
1.21000e+02 1.93900e+03 -2.50200e+01 -3.50620e-01 2.60500e-01 9.66170e-01 -3.14359e-01 -3.51190e-01 2.64961e-01 9.65804e-01 -3.18968e-01 7.01703e-04 7.20029e-03 8.08889e-04 5.29067e-03 6.71072e-01 3.58847e-01 2.72909e-01 6.37446e-01 7.35389e-01 2.80375e-01
1.21000e+02 1.94000e+03 -2.50300e+01 -3.50459e-01 2.54370e-01 9.64815e-01 -3.14481e-01 -3.51190e-01 2.64961e-01 9.65804e-01 -3.18968e-01 7.01703e-04 7.20029e-03 8.08889e-04 5.29067e-03 6.71072e-01 3.58847e-01 2.72909e-01 6.37446e-01 7.35389e-01 2.80375e-01
1.21000e+02 1.94100e+03 -2.50200e+01 -3.51544e-01 2.60892e-01 9.65462e-01 -3.21660e-01 -3.51190e-01 2.64961e-01 9.65804e-01 -3.18968e-01 7.01703e-04 7.20029e-03 8.08889e-04 5.29067e-03 6.71072e-01 3.58847e-01 2.72909e-01 6.37446e-01 7.35389e-01 2.80375e-01
1.21000e+02 1.94200e+03 -2.35200e+01 -3.52253e-01 2.75820e-01 9.66242e-01 -3.25165e-01 -3.51190e-01 2.64961e-01 9.65804e-01 -3.18968e-01 7.01703e-04 7.20029e-03 8.08889e-04 5.29067e-03 6.71072e-01 3.58847e-01 2.72909e-01 6.37446e-01 7.35389e-01 2.80375e-01
1.21000e+02 1.94300e+03 -2.50300e+01 -3.50997e-01 2.60600e-01 9.65420e-01 -3.16263e-01 -3.51190e-01 2.64961e-01 9.65804e-01 -3.18968e-01 7.01703e-04 7.20029e-03 8.08889e-04 5.29067e-03 6.71072e-01 3.58847e-01 2.72909e-01 6.37446e-01 7.35389e-01 2.80375e-01
1.21000e+02 1.94400e+03 -2.41900e+01 -3.52775e-01 2.82551e-01 9.67195e-01 -3.30359e-01 -3.51190e-01 2.64961e-01 9.65804e-01 -3.18968e-01 7.01703e-04 7.20029e-03 8.08889e-04 5.29067e-03 6.71072e-01 3.58847e-01 2.72909e-01 6.37446e-01 7.35389e-01 2.80375e-01
1.21000e+02 1.94500e+03 -2.45000e+01 -3.51436e-01 2.71600e-01 9.66231e-01 -3.20867e-01 -3.51190e-01 2.64961e-01 9.65804e-01 -3.18968e-01 7.01703e-04 7.20029e-03 8.08889e-04 5.29067e-03 6.71072e-01 3.58847e-01 2.72909e-01 6.37446e-01 7.35389e-01 2.80375e-01
1.21000e+02 1.94600e+03 -2.42000e+01 -3.51666e-01 2.68344e-01 9.65309e-01 -3.20331e-01 -3.51190e-01 2.64961e-01 9.65804e-01 -3.18968e-01 7.01703e-04 7.20029e-03 8.08889e-04 5.29067e-03 6.71072e-01 3.58847e-01 2.72909e-01 6.37446e-01 7.35389e-01 2.80375e-01
1.21000e+02 1.94700e+03 -2.50200e+01 -3.52035e-01 2.63521e-01 9.65580e-01 -3.21655e-01 -3.51190e-01 2.64961e-01 9.65804e-01 -3.18968e-01 7.01703e-04 7.20029e-03 8.08889e-04 5.29067e-03 6.71072e-01 3.58847e-01 2.72909e-01 6.37446e-01 7.35389e-01 2.80375e-01
1.21000e+02 1.94800e+03 -2.50300e+01 -3.51527e-01 2.65586e-01 9.65748e-01 -3.20444e-01 -3.51190e-01 2.64961e-01 9.65804e-01 -3.18968e-01 7.01703e-04 7.20029e-03 8.08889e-04 5.29067e-03 6.71072e-01 3.58847e-01 2.72909e-01 6.37446e-01 7.35389e-01 2.80375e-01
1.21000e+02 1.94900e+03 -2.50100e+01 -3.50421e-01 2.56572e-01 9.65899e-01 -3.15985e-01 -3.51190e-01 2.64961e-01 9.65804e-01 -3.18968e-01 7.01703e-04 7.20029e-03 8.08889e-04 5.29067e-03 6.71072e-01 3.58847e-01 2.72909e-01 6.37446e-01 7.35389e-01 2.80375e-01
1.21000e+02 1.95000e+03 -2.46300e+01 -3.50915e-01 2.66760e-01 9.66982e-01 -3.12973e-01 -3.51190e-01 2.64961e-01 9.65804e-01 -3.18968e-01 7.01703e-04 7.20029e-03 8.08889e-04 5.29067e-03 6.71072e-01 3.58847e-01 2.72909e-01 6.37446e-01 7.35389e-01 2.80375e-01
1.21000e+02 1.95100e+03 -2.50200e+01 -3.50951e-01 2.66238e-01 9.65035e-01 -3.22478e-01 -3.51190e-01 2.64961e-01 9.65804e-01 -3.18968e-01 7.01703e-04 7.20029e-03 8.08889e-04 5.29067e-03 6.71072e-01 3.58847e-01 2.72909e-01 6.37446e-01 7.35389e-01 2.80375e-01
1.22000e+02 1.95200e+03 -2.50300e+01 -3.50923e-01 2.47847e-01 9.64943e-01 -3.13344e-01 -3.51038e-01 2.61152e-01 9.65555e-01 -3.18189e-01 7.28746e-04 8.02150e-03 7.77424e-04 5.23644e-03 6.80751e-01 3.48793e-01 2.69745e-01 6.40126e-01 7.37820e-01 2.84734e-01
1.22000e+02 1.95300e+03 -2.50300e+01 -3.51110e-01 2.70579e-01 9.65189e-01 -3.24377e-01 -3.51038e-01 2.61152e-01 9.65555e-01 -3.18189e-01 7.28746e-04 8.02150e-03 7.77424e-04 5.23644e-03 6.80751e-01 3.48793e-01 2.69745e-01 6.40126e-01 7.37820e-01 2.84734e-01
1.22000e+02 1.95400e+03 -2.50200e+01 -3.52010e-01 2.65933e-01 9.66131e-01 -3.21228e-01 -3.51038e-01 2.61152e-01 9.65555e-01 -3.18189e-01 7.28746e-04 8.02150e-03 7.77424e-04 5.23644e-03 6.80751e-01 3.48793e-01 2.69745e-01 6.40126e-01 7.37820e-01 2.84734e-01
1.22000e+02 1.95500e+03 -2.34200e+01 -3.50901e-01 2.54793e-01 9.65502e-01 -3.10960e-01 -3.51038e-01 2.61152e-01 9.65555e-01 -3.18189e-01 7.28746e-04 8.02150e-03 7.77424e-04 5.23644e-03 6.80751e-01 3.48793e-01 2.69745e-01 6.40126e-01 7.37820e-01 2.84734e-01
1.22000e+02 1.95600e+03 -2.45100e+01 -3.50575e-01 2.47003e-01 9.65662e-01 -3.08844e-01 -3.51038e-01 2.61152e-01 9.65555e-01 -3.18189e-01 7.28746e-04 8.02150e-03 7.77424e-04 5.23644e-03 6.80751e-01 3.48793e-01 2.69745e-01 6.40126e-01 7.37820e-01 2.84734e-01
1.22000e+02 1.95700e+03 -2.50300e+01 -3.50391e-01 2.47799e-01 9.65273e-01 -3.10496e-01 -3.51038e-01 2.61152e-01 9.65555e-01 -3.18189e-01 7.28746e-04 8.02150e-03 7.77424e-04 5.23644e-03 6.80751e-01 3.48793e-01 2.69745e-01 6.40126e-01 7.37820e-01 2.84734e-01
1.22000e+02 1.95800e+03 -2.50200e+01 -3.51405e-01 2.57671e-01 9.65191e-01 -3.18664e-01 -3.51038e-01 2.61152e-01 9.65555e-01 -3.18189e-01 7.28746e-04 8.02150e-03 7.77424e-04 5.23644e-03 6.80751e-01 3.48793e-01 2.69745e-01 6.40126e-01 7.37820e-01 2.84734e-01
1.22000e+02 1.95900e+03 -2.50100e+01 -3.50668e-01 2.61409e-01 9.66666e-01 -3.17017e-01 -3.51038e-01 2.61152e-01 9.65555e-01 -3.18189e-01 7.28746e-04 8.02150e-03 7.77424e-04 5.23644e-03 6.80751e-01 3.48793e-01 2.69745e-01 6.40126e-01 7.37820e-01 2.84734e-01
1.22000e+02 1.96000e+03 -2.50200e+01 -3.51433e-01 2.64334e-01 9.65362e-01 -3.21930e-01 -3.51038e-01 2.61152e-01 9.65555e-01 -3.18189e-01 7.28746e-04 8.02150e-03 7.77424e-04 5.23644e-03 6.80751e-01 3.48793e-01 2.69745e-01 6.40126e-01 7.37820e-01 2.84734e-01
1.22000e+02 1.96100e+03 -2.50300e+01 -3.50350e-01 2.56512e-01 9.64813e-01 -3.14747e-01 -3.51038e-01 2.61152e-01 9.65555e-01 -3.18189e-01 7.28746e-04 8.02150e-03 7.77424e-04 5.23644e-03 6.80751e-01 3.48793e-01 2.69745e-01 6.40126e-01 7.37820e-01 2.84734e-01
1.22000e+02 1.96200e+03 -2.50200e+01 -3.50557e-01 2.52975e-01 9.64988e-01 -3.15417e-01 -3.51038e-01 2.61152e-01 9.65555e-01 -3.18189e-01 7.28746e-04 8.02150e-03 7.77424e-04 5.23644e-03 6.80751e-01 3.48793e-01 2.69745e-01 6.40126e-01 7.37820e-01 2.84734e-01
1.22000e+02 1.96300e+03 -2.50100e+01 -3.51837e-01 2.72702e-01 9.67027e-01 -3.24484e-01 -3.51038e-01 2.61152e-01 9.65555e-01 -3.18189e-01 7.28746e-04 8.02150e-03 7.77424e-04 5.23644e-03 6.80751e-01 3.48793e-01 2.69745e-01 6.40126e-01 7.37820e-01 2.84734e-01
1.22000e+02 1.96400e+03 -2.50400e+01 -3.51844e-01 2.59389e-01 9.67137e-01 -3.11658e-01 -3.51038e-01 2.61152e-01 9.65555e-01 -3.18189e-01 7.28746e-04 8.02150e-03 7.77424e-04 5.23644e-03 6.80751e-01 3.48793e-01 2.69745e-01 6.40126e-01 7.37820e-01 2.84734e-01
1.22000e+02 1.96500e+03 -2.50300e+01 -3.50611e-01 2.64035e-01 9.65512e-01 -3.17246e-01 -3.51038e-01 2.61152e-01 9.65555e-01 -3.18189e-01 7.28746e-04 8.02150e-03 7.77424e-04 5.23644e-03 6.80751e-01 3.48793e-01 2.69745e-01 6.40126e-01 7.37820e-01 2.84734e-01
1.22000e+02 1.96600e+03 -2.42200e+01 -3.51393e-01 2.71838e-01 9.66933e-01 -3.18038e-01 -3.51038e-01 2.61152e-01 9.65555e-01 -3.18189e-01 7.28746e-04 8.02150e-03 7.77424e-04 5.23644e-03 6.80751e-01 3.48793e-01 2.69745e-01 6.40126e-01 7.37820e-01 2.84734e-01
1.22000e+02 1.96700e+03 -2.50200e+01 -3.51832e-01 2.66795e-01 9.66752e-01 -3.20294e-01 -3.51038e-01 2.61152e-01 9.65555e-01 -3.18189e-01 7.28746e-04 8.02150e-03 7.77424e-04 5.23644e-03 6.80751e-01 3.48793e-01 2.69745e-01 6.40126e-01 7.37820e-01 2.84734e-01
1.23000e+02 1.96800e+03 -2.50200e+01 -3.51658e-01 2.66888e-01 9.66862e-01 -3.18236e-01 -3.51146e-01 2.60480e-01 9.65757e-01 -3.17649e-01 6.80002e-04 7.85845e-03 8.85133e-04 4.86866e-03 6.83416e-01 3.47863e-01 2.66345e-01 6.43199e-01 7.40553e-01 2.83943e-01
1.23000e+02 1.96900e+03 -2.50200e+01 -3.51454e-01 2.65167e-01 9.66291e-01 -3.21226e-01 -3.51146e-01 2.60480e-01 9.65757e-01 -3.17649e-01 6.80002e-04 7.85845e-03 8.85133e-04 4.86866e-03 6.83416e-01 3.47863e-01 2.66345e-01 6.43199e-01 7.40553e-01 2.83943e-01
1.23000e+02 1.97000e+03 -2.42200e+01 -3.51577e-01 2.78722e-01 9.67260e-01 -3.23492e-01 -3.51146e-01 2.60480e-01 9.65757e-01 -3.17649e-01 6.80002e-04 7.85845e-03 8.85133e-04 4.86866e-03 6.83416e-01 3.47863e-01 2.66345e-01 6.43199e-01 7.40553e-01 2.83943e-01
1.23000e+02 1.97100e+03 -2.50300e+01 -3.51334e-01 2.69838e-01 9.65451e-01 -3.23291e-01 -3.51146e-01 2.60480e-01 9.65757e-01 -3.17649e-01 6.80002e-04 7.85845e-03 8.85133e-04 4.86866e-03 6.83416e-01 3.47863e-01 2.66345e-01 6.43199e-01 7.40553e-01 2.83943e-01
1.23000e+02 1.97200e+03 -2.50200e+01 -3.51439e-01 2.64103e-01 9.66561e-01 -3.19279e-01 -3.51146e-01 2.60480e-01 9.65757e-01 -3.17649e-01 6.80002e-04 7.85845e-03 8.85133e-04 4.86866e-03 6.83416e-01 3.47863e-01 2.66345e-01 6.43199e-01 7.40553e-01 2.83943e-01
1.23000e+02 1.97300e+03 -2.50400e+01 -3.52265e-01 2.57205e-01 9.65443e-01 -3.17960e-01 -3.51146e-01 2.60480e-01 9.65757e-01 -3.17649e-01 6.80002e-04 7.85845e-03 8.85133e-04 4.86866e-03 6.83416e-01 3.47863e-01 2.66345e-01 6.43199e-01 7.40553e-01 2.83943e-01
1.23000e+02 1.97400e+03 -2.50300e+01 -3.51208e-01 2.62477e-01 9.65261e-01 -3.18725e-01 -3.51146e-01 2.60480e-01 9.65757e-01 -3.17649e-01 6.80002e-04 7.85845e-03 8.85133e-04 4.86866e-03 6.83416e-01 3.47863e-01 2.66345e-01 6.43199e-01 7.40553e-01 2.83943e-01
1.23000e+02 1.97500e+03 -2.50100e+01 -3.51184e-01 2.58887e-01 9.65025e-01 -3.21819e-01 -3.51146e-01 2.60480e-01 9.65757e-01 -3.17649e-01 6.80002e-04 7.85845e-03 8.85133e-04 4.86866e-03 6.83416e-01 3.47863e-01 2.66345e-01 6.43199e-01 7.40553e-01 2.83943e-01
1.23000e+02 1.97600e+03 -2.50200e+01 -3.50252e-01 2.54978e-01 9.65944e-01 -3.12328e-01 -3.51146e-01 2.60480e-01 9.65757e-01 -3.17649e-01 6.80002e-04 7.85845e-03 8.85133e-04 4.86866e-03 6.83416e-01 3.47863e-01 2.66345e-01 6.43199e-01 7.40553e-01 2.83943e-01
1.23000e+02 1.97700e+03 -2.50400e+01 -3.51423e-01 2.61284e-01 9.65186e-01 -3.17989e-01 -3.51146e-01 2.60480e-01 9.65757e-01 -3.17649e-01 6.80002e-04 7.85845e-03 8.85133e-04 4.86866e-03 6.83416e-01 3.47863e-01 2.66345e-01 6.43199e-01 7.40553e-01 2.83943e-01
1.23000e+02 1.97800e+03 -2.50300e+01 -3.51630e-01 2.71928e-01 9.66810e-01 -3.21662e-01 -3.51146e-01 2.60480e-01 9.65757e-01 -3.17649e-01 6.80002e-04 7.85845e-03 8.85133e-04 4.86866e-03 6.83416e-01 3.47863e-01 2.66345e-01 6.43199e-01 7.40553e-01 2.83943e-01
1.23000e+02 1.97900e+03 -2.50200e+01 -3.51404e-01 2.63722e-01 9.65995e-01 -3.21264e-01 -3.51146e-01 2.60480e-01 9.65757e-01 -3.17649e-01 6.80002e-04 7.85845e-03 8.85133e-04 4.86866e-03 6.83416e-01 3.47863e-01 2.66345e-01 6.43199e-01 7.40553e-01 2.83943e-01
1.23000e+02 1.98000e+03 -2.50200e+01 -3.51097e-01 2.66248e-01 9.66833e-01 -3.17432e-01 -3.51146e-01 2.60480e-01 9.65757e-01 -3.17649e-01 6.80002e-04 7.85845e-03 8.85133e-04 4.86866e-03 6.83416e-01 3.47863e-01 2.66345e-01 6.43199e-01 7.40553e-01 2.83943e-01
1.23000e+02 1.98100e+03 -2.50200e+01 -3.50776e-01 2.59403e-01 9.65065e-01 -3.19606e-01 -3.51146e-01 2.60480e-01 9.65757e-01 -3.17649e-01 6.80002e-04 7.85845e-03 8.85133e-04 4.86866e-03 6.83416e-01 3.47863e-01 2.66345e-01 6.43199e-01 7.40553e-01 2.83943e-01
1.23000e+02 1.98200e+03 -2.50100e+01 -3.50481e-01 2.66826e-01 9.65840e-01 -3.19989e-01 -3.51146e-01 2.60480e-01 9.65757e-01 -3.17649e-01 6.80002e-04 7.85845e-03 8.85133e-04 4.86866e-03 6.83416e-01 3.47863e-01 2.66345e-01 6.43199e-01 7.40553e-01 2.83943e-01
1.23000e+02 1.98300e+03 -2.50200e+01 -3.51062e-01 2.52085e-01 9.65405e-01 -3.15890e-01 -3.51146e-01 2.60480e-01 9.65757e-01 -3.17649e-01 6.80002e-04 7.85845e-03 8.85133e-04 4.86866e-03 6.83416e-01 3.47863e-01 2.66345e-01 6.43199e-01 7.40553e-01 2.83943e-01
1.24000e+02 1.98400e+03 -2.50200e+01 -3.50678e-01 2.59882e-01 9.65728e-01 -3.16330e-01 -3.51293e-01 2.62758e-01 9.65846e-01 -3.19088e-01 6.78584e-04 7.99412e-03 8.97469e-04 4.57459e-03 6.83701e-01 3.48516e-01 2.63629e-01 6.45283e-01 7.43754e-01 2.85888e-01
1.24000e+02 1.98500e+03 -2.50300e+01 -3.52404e-01 2.74966e-01 9.67536e-01 -3.23202e-01 -3.51293e-01 2.62758e-01 9.65846e-01 -3.19088e-01 6.78584e-04 7.99412e-03 8.97469e-04 4.57459e-03 6.83701e-01 3.48516e-01 2.63629e-01 6.45283e-01 7.43754e-01 2.85888e-01
1.24000e+02 1.98600e+03 -2.50200e+01 -3.52315e-01 2.70328e-01 9.66380e-01 -3.25288e-01 -3.51293e-01 2.62758e-01 9.65846e-01 -3.19088e-01 6.78584e-04 7.99412e-03 8.97469e-04 4.57459e-03 6.83701e-01 3.48516e-01 2.63629e-01 6.45283e-01 7.43754e-01 2.85888e-01
1.24000e+02 1.98700e+03 -2.50200e+01 -3.51371e-01 2.61613e-01 9.65547e-01 -3.18785e-01 -3.51293e-01 2.62758e-01 9.65846e-01 -3.19088e-01 6.78584e-04 7.99412e-03 8.97469e-04 4.57459e-03 6.83701e-01 3.48516e-01 2.63629e-01 6.45283e-01 7.43754e-01 2.85888e-01
1.24000e+02 1.98800e+03 -2.45300e+01 -3.51729e-01 2.74705e-01 9.66836e-01 -3.21924e-01 -3.51293e-01 2.62758e-01 9.65846e-01 -3.19088e-01 6.78584e-04 7.99412e-03 8.97469e-04 4.57459e-03 6.83701e-01 3.48516e-01 2.63629e-01 6.45283e-01 7.43754e-01 2.85888e-01
1.24000e+02 1.98900e+03 -2.50300e+01 -3.50202e-01 2.47414e-01 9.65211e-01 -3.10019e-01 -3.51293e-01 2.62758e-01 9.65846e-01 -3.19088e-01 6.78584e-04 7.99412e-03 8.97469e-04 4.57459e-03 6.83701e-01 3.48516e-01 2.63629e-01 6.45283e-01 7.43754e-01 2.85888e-01
1.24000e+02 1.99000e+03 -2.50300e+01 -3.51335e-01 2.65447e-01 9.64848e-01 -3.23034e-01 -3.51293e-01 2.62758e-01 9.65846e-01 -3.19088e-01 6.78584e-04 7.99412e-03 8.97469e-04 4.57459e-03 6.83701e-01 3.48516e-01 2.63629e-01 6.45283e-01 7.43754e-01 2.85888e-01
1.24000e+02 1.99100e+03 -2.42400e+01 -3.50733e-01 2.51729e-01 9.64447e-01 -3.13686e-01 -3.51293e-01 2.62758e-01 9.65846e-01 -3.19088e-01 6.78584e-04 7.99412e-03 8.97469e-04 4.57459e-03 6.83701e-01 3.48516e-01 2.63629e-01 6.45283e-01 7.43754e-01 2.85888e-01
1.24000e+02 1.99200e+03 -2.50300e+01 -3.51644e-01 2.73029e-01 9.66198e-01 -3.24011e-01 -3.51293e-01 2.62758e-01 9.65846e-01 -3.19088e-01 6.78584e-04 7.99412e-03 8.97469e-04 4.57459e-03 6.83701e-01 3.48516e-01 2.63629e-01 6.45283e-01 7.43754e-01 2.85888e-01
1.24000e+02 1.99300e+03 -2.50200e+01 -3.50637e-01 2.64705e-01 9.66202e-01 -3.16971e-01 -3.51293e-01 2.62758e-01 9.65846e-01 -3.19088e-01 6.78584e-04 7.99412e-03 8.97469e-04 4.57459e-03 6.83701e-01 3.48516e-01 2.63629e-01 6.45283e-01 7.43754e-01 2.85888e-01
1.24000e+02 1.99400e+03 -2.50300e+01 -3.51255e-01 2.70585e-01 9.65136e-01 -3.23875e-01 -3.51293e-01 2.62758e-01 9.65846e-01 -3.19088e-01 6.78584e-04 7.99412e-03 8.97469e-04 4.57459e-03 6.83701e-01 3.48516e-01 2.63629e-01 6.45283e-01 7.43754e-01 2.85888e-01
1.24000e+02 1.99500e+03 -2.50200e+01 -3.51652e-01 2.69898e-01 9.65582e-01 -3.25672e-01 -3.51293e-01 2.62758e-01 9.65846e-01 -3.19088e-01 6.78584e-04 7.99412e-03 8.97469e-04 4.57459e-03 6.83701e-01 3.48516e-01 2.63629e-01 6.45283e-01 7.43754e-01 2.85888e-01
1.24000e+02 1.99600e+03 -2.50400e+01 -3.51726e-01 2.77998e-01 9.65165e-01 -3.31293e-01 -3.51293e-01 2.62758e-01 9.65846e-01 -3.19088e-01 6.78584e-04 7.99412e-03 8.97469e-04 4.57459e-03 6.83701e-01 3.48516e-01 2.63629e-01 6.45283e-01 7.43754e-01 2.85888e-01
1.24000e+02 1.99700e+03 -2.50200e+01 -3.51016e-01 2.67588e-01 9.66544e-01 -3.19069e-01 -3.51293e-01 2.62758e-01 9.65846e-01 -3.19088e-01 6.78584e-04 7.99412e-03 8.97469e-04 4.57459e-03 6.83701e-01 3.48516e-01 2.63629e-01 6.45283e-01 7.43754e-01 2.85888e-01
1.24000e+02 1.99800e+03 -2.50200e+01 -3.50819e-01 2.50889e-01 9.65921e-01 -3.12356e-01 -3.51293e-01 2.62758e-01 9.65846e-01 -3.19088e-01 6.78584e-04 7.99412e-03 8.97469e-04 4.57459e-03 6.83701e-01 3.48516e-01 2.63629e-01 6.45283e-01 7.43754e-01 2.85888e-01
1.24000e+02 1.99900e+03 -2.50200e+01 -3.50965e-01 2.65305e-01 9.66156e-01 -3.19112e-01 -3.51293e-01 2.62758e-01 9.65846e-01 -3.19088e-01 6.78584e-04 7.99412e-03 8.97469e-04 4.57459e-03 6.83701e-01 3.48516e-01 2.63629e-01 6.45283e-01 7.43754e-01 2.85888e-01
1.25000e+02 2.00000e+03 -2.41600e+01 -3.51519e-01 2.82218e-01 9.66230e-01 -3.29106e-01 -3.51299e-01 2.65939e-01 9.65852e-01 -3.20844e-01 6.58188e-04 8.37213e-03 8.75597e-04 4.67620e-03 6.85079e-01 3.53031e-01 2.57509e-01 6.44317e-01 7.50885e-01 2.84158e-01
1.25000e+02 2.00100e+03 -2.50100e+01 -3.51544e-01 2.60373e-01 9.66403e-01 -3.19587e-01 -3.51299e-01 2.65939e-01 9.65852e-01 -3.20844e-01 6.58188e-04 8.37213e-03 8.75597e-04 4.67620e-03 6.85079e-01 3.53031e-01 2.57509e-01 6.44317e-01 7.50885e-01 2.84158e-01
1.25000e+02 2.00200e+03 -2.50200e+01 -3.51447e-01 2.67240e-01 9.65861e-01 -3.22529e-01 -3.51299e-01 2.65939e-01 9.65852e-01 -3.20844e-01 6.58188e-04 8.37213e-03 8.75597e-04 4.67620e-03 6.85079e-01 3.53031e-01 2.57509e-01 6.44317e-01 7.50885e-01 2.84158e-01
1.25000e+02 2.00300e+03 -2.50200e+01 -3.51587e-01 2.65392e-01 9.66312e-01 -3.19862e-01 -3.51299e-01 2.65939e-01 9.65852e-01 -3.20844e-01 6.58188e-04 8.37213e-03 8.75597e-04 4.67620e-03 6.85079e-01 3.53031e-01 2.57509e-01 6.44317e-01 7.50885e-01 2.84158e-01
1.25000e+02 2.00400e+03 -2.42200e+01 -3.51612e-01 2.49712e-01 9.66081e-01 -3.10536e-01 -3.51299e-01 2.65939e-01 9.65852e-01 -3.20844e-01 6.58188e-04 8.37213e-03 8.75597e-04 4.67620e-03 6.85079e-01 3.53031e-01 2.57509e-01 6.44317e-01 7.50885e-01 2.84158e-01
1.25000e+02 2.00500e+03 -2.50200e+01 -3.50692e-01 2.65120e-01 9.65075e-01 -3.20339e-01 -3.51299e-01 2.65939e-01 9.65852e-01 -3.20844e-01 6.58188e-04 8.37213e-03 8.75597e-04 4.67620e-03 6.85079e-01 3.53031e-01 2.57509e-01 6.44317e-01 7.50885e-01 2.84158e-01
1.25000e+02 2.00600e+03 -2.50200e+01 -3.50900e-01 2.57000e-01 9.65503e-01 -3.15583e-01 -3.51299e-01 2.65939e-01 9.65852e-01 -3.20844e-01 6.58188e-04 8.37213e-03 8.75597e-04 4.67620e-03 6.85079e-01 3.53031e-01 2.57509e-01 6.44317e-01 7.50885e-01 2.84158e-01
1.25000e+02 2.00700e+03 -2.50100e+01 -3.51354e-01 2.59373e-01 9.65545e-01 -3.21656e-01 -3.51299e-01 2.65939e-01 9.65852e-01 -3.20844e-01 6.58188e-04 8.37213e-03 8.75597e-04 4.67620e-03 6.85079e-01 3.53031e-01 2.57509e-01 6.44317e-01 7.50885e-01 2.84158e-01
1.25000e+02 2.00800e+03 -2.50300e+01 -3.51881e-01 2.75823e-01 9.66481e-01 -3.26190e-01 -3.51299e-01 2.65939e-01 9.65852e-01 -3.20844e-01 6.58188e-04 8.37213e-03 8.75597e-04 4.67620e-03 6.85079e-01 3.53031e-01 2.57509e-01 6.44317e-01 7.50885e-01 2.84158e-01
1.25000e+02 2.00900e+03 -2.50000e+01 -3.51108e-01 2.60966e-01 9.65907e-01 -3.20824e-01 -3.51299e-01 2.65939e-01 9.65852e-01 -3.20844e-01 6.58188e-04 8.37213e-03 8.75597e-04 4.67620e-03 6.85079e-01 3.53031e-01 2.57509e-01 6.44317e-01 7.50885e-01 2.84158e-01
1.25000e+02 2.01000e+03 -2.50200e+01 -3.51768e-01 2.67109e-01 9.65859e-01 -3.23340e-01 -3.51299e-01 2.65939e-01 9.65852e-01 -3.20844e-01 6.58188e-04 8.37213e-03 8.75597e-04 4.67620e-03 6.85079e-01 3.53031e-01 2.57509e-01 6.44317e-01 7.50885e-01 2.84158e-01
1.25000e+02 2.01100e+03 -2.27900e+01 -3.50131e-01 2.47386e-01 9.64777e-01 -3.08353e-01 -3.51299e-01 2.65939e-01 9.65852e-01 -3.20844e-01 6.58188e-04 8.37213e-03 8.75597e-04 4.67620e-03 6.85079e-01 3.53031e-01 2.57509e-01 6.44317e-01 7.50885e-01 2.84158e-01
1.25000e+02 2.01200e+03 -2.50200e+01 -3.51765e-01 2.65239e-01 9.65234e-01 -3.23014e-01 -3.51299e-01 2.65939e-01 9.65852e-01 -3.20844e-01 6.58188e-04 8.37213e-03 8.75597e-04 4.67620e-03 6.85079e-01 3.53031e-01 2.57509e-01 6.44317e-01 7.50885e-01 2.84158e-01
1.25000e+02 2.01300e+03 -2.50100e+01 -3.51402e-01 2.59220e-01 9.65238e-01 -3.20542e-01 -3.51299e-01 2.65939e-01 9.65852e-01 -3.20844e-01 6.58188e-04 8.37213e-03 8.75597e-04 4.67620e-03 6.85079e-01 3.53031e-01 2.57509e-01 6.44317e-01 7.50885e-01 2.84158e-01
1.25000e+02 2.01400e+03 -2.50100e+01 -3.51184e-01 2.63098e-01 9.65689e-01 -3.20227e-01 -3.51299e-01 2.65939e-01 9.65852e-01 -3.20844e-01 6.58188e-04 8.37213e-03 8.75597e-04 4.67620e-03 6.85079e-01 3.53031e-01 2.57509e-01 6.44317e-01 7.50885e-01 2.84158e-01
1.25000e+02 2.01500e+03 -2.50200e+01 -3.51603e-01 2.72317e-01 9.66522e-01 -3.24015e-01 -3.51299e-01 2.65939e-01 9.65852e-01 -3.20844e-01 6.58188e-04 8.37213e-03 8.75597e-04 4.67620e-03 6.85079e-01 3.53031e-01 2.57509e-01 6.44317e-01 7.50885e-01 2.84158e-01
1.26000e+02 2.01600e+03 -2.50200e+01 -3.51968e-01 2.65878e-01 9.65935e-01 -3.22739e-01 -3.51406e-01 2.64591e-01 9.65820e-01 -3.21391e-01 5.74284e-04 8.56753e-03 8.16262e-04 4.54361e-03 6.83272e-01 3.59078e-01 2.52289e-01 6.46339e-01 7.57021e-01 2.76094e-01
1.26000e+02 2.01700e+03 -2.50100e+01 -3.51703e-01 2.55803e-01 9.65598e-01 -3.20891e-01 -3.51406e-01 2.64591e-01 9.65820e-01 -3.21391e-01 5.74284e-04 8.56753e-03 8.16262e-04 4.54361e-03 6.83272e-01 3.59078e-01 2.52289e-01 6.46339e-01 7.57021e-01 2.76094e-01
1.26000e+02 2.01800e+03 -2.50100e+01 -3.51460e-01 2.70186e-01 9.65664e-01 -3.26415e-01 -3.51406e-01 2.64591e-01 9.65820e-01 -3.21391e-01 5.74284e-04 8.56753e-03 8.16262e-04 4.54361e-03 6.83272e-01 3.59078e-01 2.52289e-01 6.46339e-01 7.57021e-01 2.76094e-01
1.26000e+02 2.01900e+03 -2.50200e+01 -3.51682e-01 2.71941e-01 9.67201e-01 -3.20909e-01 -3.51406e-01 2.64591e-01 9.65820e-01 -3.21391e-01 5.74284e-04 8.56753e-03 8.16262e-04 4.54361e-03 6.83272e-01 3.59078e-01 2.52289e-01 6.46339e-01 7.57021e-01 2.76094e-01
1.26000e+02 2.02000e+03 -2.50300e+01 -3.51693e-01 2.52608e-01 9.64511e-01 -3.19097e-01 -3.51406e-01 2.64591e-01 9.65820e-01 -3.21391e-01 5.74284e-04 8.56753e-03 8.16262e-04 4.54361e-03 6.83272e-01 3.59078e-01 2.52289e-01 6.46339e-01 7.57021e-01 2.76094e-01
1.26000e+02 2.02100e+03 -2.50100e+01 -3.52298e-01 2.66537e-01 9.67008e-01 -3.22989e-01 -3.51406e-01 2.64591e-01 9.65820e-01 -3.21391e-01 5.74284e-04 8.56753e-03 8.16262e-04 4.54361e-03 6.83272e-01 3.59078e-01 2.52289e-01 6.46339e-01 7.57021e-01 2.76094e-01
1.26000e+02 2.02200e+03 -2.50200e+01 -3.51120e-01 2.65058e-01 9.65766e-01 -3.21812e-01 -3.51406e-01 2.64591e-01 9.65820e-01 -3.21391e-01 5.74284e-04 8.56753e-03 8.16262e-04 4.54361e-03 6.83272e-01 3.59078e-01 2.52289e-01 6.46339e-01 7.57021e-01 2.76094e-01
1.26000e+02 2.02300e+03 -2.50200e+01 -3.51707e-01 2.61682e-01 9.65599e-01 -3.20767e-01 -3.51406e-01 2.64591e-01 9.65820e-01 -3.21391e-01 5.74284e-04 8.56753e-03 8.16262e-04 4.54361e-03 6.83272e-01 3.59078e-01 2.52289e-01 6.46339e-01 7.57021e-01 2.76094e-01
1.26000e+02 2.02400e+03 -2.50100e+01 -3.51313e-01 2.59886e-01 9.65915e-01 -3.18405e-01 -3.51406e-01 2.64591e-01 9.65820e-01 -3.21391e-01 5.74284e-04 8.56753e-03 8.16262e-04 4.54361e-03 6.83272e-01 3.59078e-01 2.52289e-01 6.46339e-01 7.57021e-01 2.76094e-01
1.26000e+02 2.02500e+03 -2.50200e+01 -3.51301e-01 2.69649e-01 9.65364e-01 -3.25186e-01 -3.51406e-01 2.64591e-01 9.65820e-01 -3.21391e-01 5.74284e-04 8.56753e-03 8.16262e-04 4.54361e-03 6.83272e-01 3.59078e-01 2.52289e-01 6.46339e-01 7.57021e-01 2.76094e-01
1.26000e+02 2.02600e+03 -2.50100e+01 -3.51389e-01 2.63185e-01 9.66761e-01 -3.19789e-01 -3.51406e-01 2.64591e-01 9.65820e-01 -3.21391e-01 5.74284e-04 8.56753e-03 8.16262e-04 4.54361e-03 6.83272e-01 3.59078e-01 2.52289e-01 6.46339e-01 7.57021e-01 2.76094e-01
1.26000e+02 2.02700e+03 -2.50100e+01 -3.51775e-01 2.76216e-01 9.67270e-01 -3.26294e-01 -3.51406e-01 2.64591e-01 9.65820e-01 -3.21391e-01 5.74284e-04 8.56753e-03 8.16262e-04 4.54361e-03 6.83272e-01 3.59078e-01 2.52289e-01 6.46339e-01 7.57021e-01 2.76094e-01
1.26000e+02 2.02800e+03 -2.50300e+01 -3.51212e-01 2.61095e-01 9.65738e-01 -3.17309e-01 -3.51406e-01 2.64591e-01 9.65820e-01 -3.21391e-01 5.74284e-04 8.56753e-03 8.16262e-04 4.54361e-03 6.83272e-01 3.59078e-01 2.52289e-01 6.46339e-01 7.57021e-01 2.76094e-01
1.26000e+02 2.02900e+03 -2.50200e+01 -3.51081e-01 2.60997e-01 9.66184e-01 -3.17855e-01 -3.51406e-01 2.64591e-01 9.65820e-01 -3.21391e-01 5.74284e-04 8.56753e-03 8.16262e-04 4.54361e-03 6.83272e-01 3.59078e-01 2.52289e-01 6.46339e-01 7.57021e-01 2.76094e-01
1.26000e+02 2.03000e+03 -2.50100e+01 -3.51808e-01 2.71173e-01 9.66599e-01 -3.24278e-01 -3.51406e-01 2.64591e-01 9.65820e-01 -3.21391e-01 5.74284e-04 8.56753e-03 8.16262e-04 4.54361e-03 6.83272e-01 3.59078e-01 2.52289e-01 6.46339e-01 7.57021e-01 2.76094e-01
1.26000e+02 2.03100e+03 -2.50200e+01 -3.51390e-01 2.65717e-01 9.65900e-01 -3.22327e-01 -3.51406e-01 2.64591e-01 9.65820e-01 -3.21391e-01 5.74284e-04 8.56753e-03 8.16262e-04 4.54361e-03 6.83272e-01 3.59078e-01 2.52289e-01 6.46339e-01 7.57021e-01 2.76094e-01
1.27000e+02 2.03200e+03 -2.50200e+01 -3.51529e-01 2.61801e-01 9.66682e-01 -3.17951e-01 -3.51453e-01 2.60925e-01 9.65520e-01 -3.19806e-01 5.17885e-04 7.55352e-03 8.39640e-04 4.57377e-03 6.79983e-01 3.51406e-01 2.47660e-01 6.39880e-01 7.62273e-01 2.73886e-01
1.27000e+02 2.03300e+03 -2.50100e+01 -3.51416e-01 2.60084e-01 9.64885e-01 -3.22206e-01 -3.51453e-01 2.60925e-01 9.65520e-01 -3.19806e-01 5.17885e-04 7.55352e-03 8.39640e-04 4.57377e-03 6.79983e-01 3.51406e-01 2.47660e-01 6.39880e-01 7.62273e-01 2.73886e-01
1.27000e+02 2.03400e+03 -2.50100e+01 -3.51596e-01 2.56772e-01 9.65046e-01 -3.20613e-01 -3.51453e-01 2.60925e-01 9.65520e-01 -3.19806e-01 5.17885e-04 7.55352e-03 8.39640e-04 4.57377e-03 6.79983e-01 3.51406e-01 2.47660e-01 6.39880e-01 7.62273e-01 2.73886e-01
1.27000e+02 2.03500e+03 -2.50300e+01 -3.51389e-01 2.56456e-01 9.65727e-01 -3.15847e-01 -3.51453e-01 2.60925e-01 9.65520e-01 -3.19806e-01 5.17885e-04 7.55352e-03 8.39640e-04 4.57377e-03 6.79983e-01 3.51406e-01 2.47660e-01 6.39880e-01 7.62273e-01 2.73886e-01
1.27000e+02 2.03600e+03 -2.50200e+01 -3.51384e-01 2.57165e-01 9.65564e-01 -3.17187e-01 -3.51453e-01 2.60925e-01 9.65520e-01 -3.19806e-01 5.17885e-04 7.55352e-03 8.39640e-04 4.57377e-03 6.79983e-01 3.51406e-01 2.47660e-01 6.39880e-01 7.62273e-01 2.73886e-01
1.27000e+02 2.03700e+03 -2.50400e+01 -3.51748e-01 2.54767e-01 9.65391e-01 -3.15375e-01 -3.51453e-01 2.60925e-01 9.65520e-01 -3.19806e-01 5.17885e-04 7.55352e-03 8.39640e-04 4.57377e-03 6.79983e-01 3.51406e-01 2.47660e-01 6.39880e-01 7.62273e-01 2.73886e-01
1.27000e+02 2.03800e+03 -2.50200e+01 -3.50772e-01 2.56758e-01 9.65110e-01 -3.16987e-01 -3.51453e-01 2.60925e-01 9.65520e-01 -3.19806e-01 5.17885e-04 7.55352e-03 8.39640e-04 4.57377e-03 6.79983e-01 3.51406e-01 2.47660e-01 6.39880e-01 7.62273e-01 2.73886e-01
1.27000e+02 2.03900e+03 -2.50300e+01 -3.51458e-01 2.65719e-01 9.65869e-01 -3.19672e-01 -3.51453e-01 2.60925e-01 9.65520e-01 -3.19806e-01 5.17885e-04 7.55352e-03 8.39640e-04 4.57377e-03 6.79983e-01 3.51406e-01 2.47660e-01 6.39880e-01 7.62273e-01 2.73886e-01
1.27000e+02 2.04000e+03 -2.50200e+01 -3.52129e-01 2.69082e-01 9.66615e-01 -3.23272e-01 -3.51453e-01 2.60925e-01 9.65520e-01 -3.19806e-01 5.17885e-04 7.55352e-03 8.39640e-04 4.57377e-03 6.79983e-01 3.51406e-01 2.47660e-01 6.39880e-01 7.62273e-01 2.73886e-01
1.27000e+02 2.04100e+03 -2.50200e+01 -3.51866e-01 2.59112e-01 9.65914e-01 -3.20362e-01 -3.51453e-01 2.60925e-01 9.65520e-01 -3.19806e-01 5.17885e-04 7.55352e-03 8.39640e-04 4.57377e-03 6.79983e-01 3.51406e-01 2.47660e-01 6.39880e-01 7.62273e-01 2.73886e-01
1.27000e+02 2.04200e+03 -2.50200e+01 -3.51641e-01 2.59259e-01 9.65538e-01 -3.20973e-01 -3.51453e-01 2.60925e-01 9.65520e-01 -3.19806e-01 5.17885e-04 7.55352e-03 8.39640e-04 4.57377e-03 6.79983e-01 3.51406e-01 2.47660e-01 6.39880e-01 7.62273e-01 2.73886e-01
1.27000e+02 2.04300e+03 -2.50200e+01 -3.51023e-01 2.53640e-01 9.64894e-01 -3.18002e-01 -3.51453e-01 2.60925e-01 9.65520e-01 -3.19806e-01 5.17885e-04 7.55352e-03 8.39640e-04 4.57377e-03 6.79983e-01 3.51406e-01 2.47660e-01 6.39880e-01 7.62273e-01 2.73886e-01
1.27000e+02 2.04400e+03 -2.42700e+01 -3.51496e-01 2.46920e-01 9.64126e-01 -3.14471e-01 -3.51453e-01 2.60925e-01 9.65520e-01 -3.19806e-01 5.17885e-04 7.55352e-03 8.39640e-04 4.57377e-03 6.79983e-01 3.51406e-01 2.47660e-01 6.39880e-01 7.62273e-01 2.73886e-01
1.27000e+02 2.04500e+03 -2.50200e+01 -3.51662e-01 2.61668e-01 9.66553e-01 -3.17567e-01 -3.51453e-01 2.60925e-01 9.65520e-01 -3.19806e-01 5.17885e-04 7.55352e-03 8.39640e-04 4.57377e-03 6.79983e-01 3.51406e-01 2.47660e-01 6.39880e-01 7.62273e-01 2.73886e-01
1.27000e+02 2.04600e+03 -2.50300e+01 -3.51167e-01 2.53114e-01 9.65137e-01 -3.15659e-01 -3.51453e-01 2.60925e-01 9.65520e-01 -3.19806e-01 5.17885e-04 7.55352e-03 8.39640e-04 4.57377e-03 6.79983e-01 3.51406e-01 2.47660e-01 6.39880e-01 7.62273e-01 2.73886e-01
1.27000e+02 2.04700e+03 -2.50100e+01 -3.51393e-01 2.63747e-01 9.66466e-01 -3.20073e-01 -3.51453e-01 2.60925e-01 9.65520e-01 -3.19806e-01 5.17885e-04 7.55352e-03 8.39640e-04 4.57377e-03 6.79983e-01 3.51406e-01 2.47660e-01 6.39880e-01 7.62273e-01 2.73886e-01
1.28000e+02 2.04800e+03 -2.50200e+01 -3.52160e-01 2.64428e-01 9.65255e-01 -3.24800e-01 -3.51480e-01 2.59074e-01 9.65689e-01 -3.18520e-01 5.01474e-04 7.68010e-03 7.88815e-04 4.16206e-03 6.78849e-01 3.38975e-01 2.43066e-01 6.33031e-01 7.65853e-01 2.77464e-01
1.28000e+02 2.04900e+03 -2.50300e+01 -3.51502e-01 2.50456e-01 9.65182e-01 -3.15280e-01 -3.51480e-01 2.59074e-01 9.65689e-01 -3.18520e-01 5.01474e-04 7.68010e-03 7.88815e-04 4.16206e-03 6.78849e-01 3.38975e-01 2.43066e-01 6.33031e-01 7.65853e-01 2.77464e-01
1.28000e+02 2.05000e+03 -2.50300e+01 -3.51874e-01 2.51144e-01 9.65774e-01 -3.14355e-01 -3.51480e-01 2.59074e-01 9.65689e-01 -3.18520e-01 5.01474e-04 7.68010e-03 7.88815e-04 4.16206e-03 6.78849e-01 3.38975e-01 2.43066e-01 6.33031e-01 7.65853e-01 2.77464e-01
1.28000e+02 2.05100e+03 -2.50200e+01 -3.51402e-01 2.58107e-01 9.65925e-01 -3.16488e-01 -3.51480e-01 2.59074e-01 9.65689e-01 -3.18520e-01 5.01474e-04 7.68010e-03 7.88815e-04 4.16206e-03 6.78849e-01 3.38975e-01 2.43066e-01 6.33031e-01 7.65853e-01 2.77464e-01
1.28000e+02 2.05200e+03 -2.50200e+01 -3.51667e-01 2.62142e-01 9.65669e-01 -3.19726e-01 -3.51480e-01 2.59074e-01 9.65689e-01 -3.18520e-01 5.01474e-04 7.68010e-03 7.88815e-04 4.16206e-03 6.78849e-01 3.38975e-01 2.43066e-01 6.33031e-01 7.65853e-01 2.77464e-01
1.28000e+02 2.05300e+03 -2.50100e+01 -3.52028e-01 2.55549e-01 9.65613e-01 -3.19655e-01 -3.51480e-01 2.59074e-01 9.65689e-01 -3.18520e-01 5.01474e-04 7.68010e-03 7.88815e-04 4.16206e-03 6.78849e-01 3.38975e-01 2.43066e-01 6.33031e-01 7.65853e-01 2.77464e-01
1.28000e+02 2.05400e+03 -2.50300e+01 -3.51160e-01 2.53866e-01 9.65415e-01 -3.14475e-01 -3.51480e-01 2.59074e-01 9.65689e-01 -3.18520e-01 5.01474e-04 7.68010e-03 7.88815e-04 4.16206e-03 6.78849e-01 3.38975e-01 2.43066e-01 6.33031e-01 7.65853e-01 2.77464e-01
1.28000e+02 2.05500e+03 -2.50100e+01 -3.50971e-01 2.60894e-01 9.66226e-01 -3.16487e-01 -3.51480e-01 2.59074e-01 9.65689e-01 -3.18520e-01 5.01474e-04 7.68010e-03 7.88815e-04 4.16206e-03 6.78849e-01 3.38975e-01 2.43066e-01 6.33031e-01 7.65853e-01 2.77464e-01
1.28000e+02 2.05600e+03 -2.50300e+01 -3.50551e-01 2.46097e-01 9.65069e-01 -3.12364e-01 -3.51480e-01 2.59074e-01 9.65689e-01 -3.18520e-01 5.01474e-04 7.68010e-03 7.88815e-04 4.16206e-03 6.78849e-01 3.38975e-01 2.43066e-01 6.33031e-01 7.65853e-01 2.77464e-01
1.28000e+02 2.05700e+03 -2.50200e+01 -3.51212e-01 2.54155e-01 9.66148e-01 -3.13882e-01 -3.51480e-01 2.59074e-01 9.65689e-01 -3.18520e-01 5.01474e-04 7.68010e-03 7.88815e-04 4.16206e-03 6.78849e-01 3.38975e-01 2.43066e-01 6.33031e-01 7.65853e-01 2.77464e-01
1.28000e+02 2.05800e+03 -2.50300e+01 -3.50701e-01 2.54565e-01 9.65054e-01 -3.13845e-01 -3.51480e-01 2.59074e-01 9.65689e-01 -3.18520e-01 5.01474e-04 7.68010e-03 7.88815e-04 4.16206e-03 6.78849e-01 3.38975e-01 2.43066e-01 6.33031e-01 7.65853e-01 2.77464e-01
1.28000e+02 2.05900e+03 -2.50100e+01 -3.51853e-01 2.61072e-01 9.65437e-01 -3.22052e-01 -3.51480e-01 2.59074e-01 9.65689e-01 -3.18520e-01 5.01474e-04 7.68010e-03 7.88815e-04 4.16206e-03 6.78849e-01 3.38975e-01 2.43066e-01 6.33031e-01 7.65853e-01 2.77464e-01
1.28000e+02 2.06000e+03 -2.50100e+01 -3.51245e-01 2.59002e-01 9.65497e-01 -3.18945e-01 -3.51480e-01 2.59074e-01 9.65689e-01 -3.18520e-01 5.01474e-04 7.68010e-03 7.88815e-04 4.16206e-03 6.78849e-01 3.38975e-01 2.43066e-01 6.33031e-01 7.65853e-01 2.77464e-01
1.28000e+02 2.06100e+03 -2.50100e+01 -3.51577e-01 2.52139e-01 9.65195e-01 -3.18551e-01 -3.51480e-01 2.59074e-01 9.65689e-01 -3.18520e-01 5.01474e-04 7.68010e-03 7.88815e-04 4.16206e-03 6.78849e-01 3.38975e-01 2.43066e-01 6.33031e-01 7.65853e-01 2.77464e-01
1.28000e+02 2.06200e+03 -2.50200e+01 -3.50719e-01 2.57480e-01 9.66119e-01 -3.13408e-01 -3.51480e-01 2.59074e-01 9.65689e-01 -3.18520e-01 5.01474e-04 7.68010e-03 7.88815e-04 4.16206e-03 6.78849e-01 3.38975e-01 2.43066e-01 6.33031e-01 7.65853e-01 2.77464e-01
1.28000e+02 2.06300e+03 -2.50300e+01 -3.51620e-01 2.53362e-01 9.65688e-01 -3.14566e-01 -3.51480e-01 2.59074e-01 9.65689e-01 -3.18520e-01 5.01474e-04 7.68010e-03 7.88815e-04 4.16206e-03 6.78849e-01 3.38975e-01 2.43066e-01 6.33031e-01 7.65853e-01 2.77464e-01
1.29000e+02 2.06400e+03 -2.50300e+01 -3.50716e-01 2.51507e-01 9.64603e-01 -3.14410e-01 -3.51235e-01 2.51579e-01 9.65363e-01 -3.14146e-01 5.46080e-04 7.60350e-03 6.68631e-04 4.47292e-03 6.73416e-01 3.32062e-01 2.40300e-01 6.36352e-01 7.72316e-01 2.78671e-01
1.29000e+02 2.06500e+03 -2.50200e+01 -3.51046e-01 2.59391e-01 9.66099e-01 -3.15562e-01 -3.51235e-01 2.51579e-01 9.65363e-01 -3.14146e-01 5.46080e-04 7.60350e-03 6.68631e-04 4.47292e-03 6.73416e-01 3.32062e-01 2.40300e-01 6.36352e-01 7.72316e-01 2.78671e-01
1.29000e+02 2.06600e+03 -2.50400e+01 -3.51028e-01 2.48954e-01 9.64780e-01 -3.13950e-01 -3.51235e-01 2.51579e-01 9.65363e-01 -3.14146e-01 5.46080e-04 7.60350e-03 6.68631e-04 4.47292e-03 6.73416e-01 3.32062e-01 2.40300e-01 6.36352e-01 7.72316e-01 2.78671e-01
1.29000e+02 2.06700e+03 -2.50200e+01 -3.51373e-01 2.52640e-01 9.65047e-01 -3.16910e-01 -3.51235e-01 2.51579e-01 9.65363e-01 -3.14146e-01 5.46080e-04 7.60350e-03 6.68631e-04 4.47292e-03 6.73416e-01 3.32062e-01 2.40300e-01 6.36352e-01 7.72316e-01 2.78671e-01
1.29000e+02 2.06800e+03 -2.50200e+01 -3.51603e-01 2.56830e-01 9.65660e-01 -3.18079e-01 -3.51235e-01 2.51579e-01 9.65363e-01 -3.14146e-01 5.46080e-04 7.60350e-03 6.68631e-04 4.47292e-03 6.73416e-01 3.32062e-01 2.40300e-01 6.36352e-01 7.72316e-01 2.78671e-01
1.29000e+02 2.06900e+03 -2.42300e+01 -3.51044e-01 2.48024e-01 9.65410e-01 -3.10374e-01 -3.51235e-01 2.51579e-01 9.65363e-01 -3.14146e-01 5.46080e-04 7.60350e-03 6.68631e-04 4.47292e-03 6.73416e-01 3.32062e-01 2.40300e-01 6.36352e-01 7.72316e-01 2.78671e-01
1.29000e+02 2.07000e+03 -2.50200e+01 -3.51271e-01 2.59334e-01 9.65542e-01 -3.17738e-01 -3.51235e-01 2.51579e-01 9.65363e-01 -3.14146e-01 5.46080e-04 7.60350e-03 6.68631e-04 4.47292e-03 6.73416e-01 3.32062e-01 2.40300e-01 6.36352e-01 7.72316e-01 2.78671e-01
1.29000e+02 2.07100e+03 -2.42700e+01 -3.51521e-01 2.46886e-01 9.65267e-01 -3.11978e-01 -3.51235e-01 2.51579e-01 9.65363e-01 -3.14146e-01 5.46080e-04 7.60350e-03 6.68631e-04 4.47292e-03 6.73416e-01 3.32062e-01 2.40300e-01 6.36352e-01 7.72316e-01 2.78671e-01
1.29000e+02 2.07200e+03 -2.50400e+01 -3.51056e-01 2.45502e-01 9.64929e-01 -3.12923e-01 -3.51235e-01 2.51579e-01 9.65363e-01 -3.14146e-01 5.46080e-04 7.60350e-03 6.68631e-04 4.47292e-03 6.73416e-01 3.32062e-01 2.40300e-01 6.36352e-01 7.72316e-01 2.78671e-01
1.29000e+02 2.07300e+03 -2.50300e+01 -3.51545e-01 2.51147e-01 9.65077e-01 -3.15079e-01 -3.51235e-01 2.51579e-01 9.65363e-01 -3.14146e-01 5.46080e-04 7.60350e-03 6.68631e-04 4.47292e-03 6.73416e-01 3.32062e-01 2.40300e-01 6.36352e-01 7.72316e-01 2.78671e-01
1.29000e+02 2.07400e+03 -2.19900e+01 -3.51233e-01 2.41222e-01 9.65383e-01 -3.05948e-01 -3.51235e-01 2.51579e-01 9.65363e-01 -3.14146e-01 5.46080e-04 7.60350e-03 6.68631e-04 4.47292e-03 6.73416e-01 3.32062e-01 2.40300e-01 6.36352e-01 7.72316e-01 2.78671e-01
1.29000e+02 2.07500e+03 -2.50100e+01 -3.51540e-01 2.58961e-01 9.65495e-01 -3.21541e-01 -3.51235e-01 2.51579e-01 9.65363e-01 -3.14146e-01 5.46080e-04 7.60350e-03 6.68631e-04 4.47292e-03 6.73416e-01 3.32062e-01 2.40300e-01 6.36352e-01 7.72316e-01 2.78671e-01
1.29000e+02 2.07600e+03 -2.40600e+01 -3.51630e-01 2.44931e-01 9.65638e-01 -3.10800e-01 -3.51235e-01 2.51579e-01 9.65363e-01 -3.14146e-01 5.46080e-04 7.60350e-03 6.68631e-04 4.47292e-03 6.73416e-01 3.32062e-01 2.40300e-01 6.36352e-01 7.72316e-01 2.78671e-01
1.29000e+02 2.07700e+03 -2.45100e+01 -3.50299e-01 2.43957e-01 9.64026e-01 -3.13129e-01 -3.51235e-01 2.51579e-01 9.65363e-01 -3.14146e-01 5.46080e-04 7.60350e-03 6.68631e-04 4.47292e-03 6.73416e-01 3.32062e-01 2.40300e-01 6.36352e-01 7.72316e-01 2.78671e-01
1.29000e+02 2.07800e+03 -2.45100e+01 -3.51044e-01 2.49793e-01 9.64863e-01 -3.13375e-01 -3.51235e-01 2.51579e-01 9.65363e-01 -3.14146e-01 5.46080e-04 7.60350e-03 6.68631e-04 4.47292e-03 6.73416e-01 3.32062e-01 2.40300e-01 6.36352e-01 7.72316e-01 2.78671e-01
1.29000e+02 2.07900e+03 -2.50300e+01 -3.51543e-01 2.59177e-01 9.65683e-01 -3.17421e-01 -3.51235e-01 2.51579e-01 9.65363e-01 -3.14146e-01 5.46080e-04 7.60350e-03 6.68631e-04 4.47292e-03 6.73416e-01 3.32062e-01 2.40300e-01 6.36352e-01 7.72316e-01 2.78671e-01
1.30000e+02 2.08000e+03 -2.35100e+01 -3.51340e-01 2.50381e-01 9.64778e-01 -3.13382e-01 -3.51269e-01 2.54258e-01 9.65285e-01 -3.16313e-01 5.08136e-04 7.60888e-03 5.94442e-04 4.59816e-03 6.68702e-01 3.29088e-01 2.37819e-01 6.41697e-01 7.81555e-01 2.77343e-01
1.30000e+02 2.08100e+03 -2.50300e+01 -3.50984e-01 2.51845e-01 9.65247e-01 -3.13394e-01 -3.51269e-01 2.54258e-01 9.65285e-01 -3.16313e-01 5.08136e-04 7.60888e-03 5.94442e-04 4.59816e-03 6.68702e-01 3.29088e-01 2.37819e-01 6.41697e-01 7.81555e-01 2.77343e-01
1.30000e+02 2.08200e+03 -2.50200e+01 -3.51467e-01 2.55116e-01 9.64318e-01 -3.21159e-01 -3.51269e-01 2.54258e-01 9.65285e-01 -3.16313e-01 5.08136e-04 7.60888e-03 5.94442e-04 4.59816e-03 6.68702e-01 3.29088e-01 2.37819e-01 6.41697e-01 7.81555e-01 2.77343e-01
1.30000e+02 2.08300e+03 -2.46000e+01 -3.51723e-01 2.53463e-01 9.65596e-01 -3.13778e-01 -3.51269e-01 2.54258e-01 9.65285e-01 -3.16313e-01 5.08136e-04 7.60888e-03 5.94442e-04 4.59816e-03 6.68702e-01 3.29088e-01 2.37819e-01 6.41697e-01 7.81555e-01 2.77343e-01
1.30000e+02 2.08400e+03 -2.42800e+01 -3.51004e-01 2.46125e-01 9.65059e-01 -3.10414e-01 -3.51269e-01 2.54258e-01 9.65285e-01 -3.16313e-01 5.08136e-04 7.60888e-03 5.94442e-04 4.59816e-03 6.68702e-01 3.29088e-01 2.37819e-01 6.41697e-01 7.81555e-01 2.77343e-01
1.30000e+02 2.08500e+03 -2.50300e+01 -3.51742e-01 2.53371e-01 9.64669e-01 -3.17938e-01 -3.51269e-01 2.54258e-01 9.65285e-01 -3.16313e-01 5.08136e-04 7.60888e-03 5.94442e-04 4.59816e-03 6.68702e-01 3.29088e-01 2.37819e-01 6.41697e-01 7.81555e-01 2.77343e-01
1.30000e+02 2.08600e+03 -2.50200e+01 -3.51342e-01 2.58333e-01 9.65088e-01 -3.19761e-01 -3.51269e-01 2.54258e-01 9.65285e-01 -3.16313e-01 5.08136e-04 7.60888e-03 5.94442e-04 4.59816e-03 6.68702e-01 3.29088e-01 2.37819e-01 6.41697e-01 7.81555e-01 2.77343e-01
1.30000e+02 2.08700e+03 -2.50200e+01 -3.51471e-01 2.56969e-01 9.65252e-01 -3.17929e-01 -3.51269e-01 2.54258e-01 9.65285e-01 -3.16313e-01 5.08136e-04 7.60888e-03 5.94442e-04 4.59816e-03 6.68702e-01 3.29088e-01 2.37819e-01 6.41697e-01 7.81555e-01 2.77343e-01
1.30000e+02 2.08800e+03 -2.50200e+01 -3.50606e-01 2.52880e-01 9.65114e-01 -3.14794e-01 -3.51269e-01 2.54258e-01 9.65285e-01 -3.16313e-01 5.08136e-04 7.60888e-03 5.94442e-04 4.59816e-03 6.68702e-01 3.29088e-01 2.37819e-01 6.41697e-01 7.81555e-01 2.77343e-01
1.30000e+02 2.08900e+03 -2.50300e+01 -3.51235e-01 2.55938e-01 9.65165e-01 -3.16187e-01 -3.51269e-01 2.54258e-01 9.65285e-01 -3.16313e-01 5.08136e-04 7.60888e-03 5.94442e-04 4.59816e-03 6.68702e-01 3.29088e-01 2.37819e-01 6.41697e-01 7.81555e-01 2.77343e-01
1.30000e+02 2.09000e+03 -2.50000e+01 -3.52025e-01 2.63870e-01 9.66257e-01 -3.24106e-01 -3.51269e-01 2.54258e-01 9.65285e-01 -3.16313e-01 5.08136e-04 7.60888e-03 5.94442e-04 4.59816e-03 6.68702e-01 3.29088e-01 2.37819e-01 6.41697e-01 7.81555e-01 2.77343e-01
1.30000e+02 2.09100e+03 -2.50300e+01 -3.51058e-01 2.45499e-01 9.64969e-01 -3.14115e-01 -3.51269e-01 2.54258e-01 9.65285e-01 -3.16313e-01 5.08136e-04 7.60888e-03 5.94442e-04 4.59816e-03 6.68702e-01 3.29088e-01 2.37819e-01 6.41697e-01 7.81555e-01 2.77343e-01
1.30000e+02 2.09200e+03 -2.50200e+01 -3.51338e-01 2.61318e-01 9.66784e-01 -3.15744e-01 -3.51269e-01 2.54258e-01 9.65285e-01 -3.16313e-01 5.08136e-04 7.60888e-03 5.94442e-04 4.59816e-03 6.68702e-01 3.29088e-01 2.37819e-01 6.41697e-01 7.81555e-01 2.77343e-01
1.30000e+02 2.09300e+03 -2.50300e+01 -3.51168e-01 2.53741e-01 9.64799e-01 -3.17230e-01 -3.51269e-01 2.54258e-01 9.65285e-01 -3.16313e-01 5.08136e-04 7.60888e-03 5.94442e-04 4.59816e-03 6.68702e-01 3.29088e-01 2.37819e-01 6.41697e-01 7.81555e-01 2.77343e-01
1.30000e+02 2.09400e+03 -2.42700e+01 -3.51017e-01 2.49369e-01 9.64973e-01 -3.12351e-01 -3.51269e-01 2.54258e-01 9.65285e-01 -3.16313e-01 5.08136e-04 7.60888e-03 5.94442e-04 4.59816e-03 6.68702e-01 3.29088e-01 2.37819e-01 6.41697e-01 7.81555e-01 2.77343e-01
1.30000e+02 2.09500e+03 -2.50200e+01 -3.51028e-01 2.60263e-01 9.65555e-01 -3.18321e-01 -3.51269e-01 2.54258e-01 9.65285e-01 -3.16313e-01 5.08136e-04 7.60888e-03 5.94442e-04 4.59816e-03 6.68702e-01 3.29088e-01 2.37819e-01 6.41697e-01 7.81555e-01 2.77343e-01
1.31000e+02 2.09600e+03 -2.50400e+01 -3.51743e-01 2.57732e-01 9.65363e-01 -3.16755e-01 -3.51282e-01 2.55629e-01 9.65255e-01 -3.17472e-01 4.59191e-04 6.97882e-03 6.96850e-04 4.07680e-03 6.68198e-01 3.27605e-01 2.38688e-01 6.40254e-01 7.81723e-01 2.79288e-01
1.31000e+02 2.09700e+03 -2.50300e+01 -3.51341e-01 2.51827e-01 9.65780e-01 -3.13388e-01 -3.51282e-01 2.55629e-01 9.65255e-01 -3.17472e-01 4.59191e-04 6.97882e-03 6.96850e-04 4.07680e-03 6.68198e-01 3.27605e-01 2.38688e-01 6.40254e-01 7.81723e-01 2.79288e-01
1.31000e+02 2.09800e+03 -2.50200e+01 -3.52122e-01 2.63422e-01 9.65324e-01 -3.23680e-01 -3.51282e-01 2.55629e-01 9.65255e-01 -3.17472e-01 4.59191e-04 6.97882e-03 6.96850e-04 4.07680e-03 6.68198e-01 3.27605e-01 2.38688e-01 6.40254e-01 7.81723e-01 2.79288e-01
1.31000e+02 2.09900e+03 -2.50200e+01 -3.51422e-01 2.60297e-01 9.65729e-01 -3.19105e-01 -3.51282e-01 2.55629e-01 9.65255e-01 -3.17472e-01 4.59191e-04 6.97882e-03 6.96850e-04 4.07680e-03 6.68198e-01 3.27605e-01 2.38688e-01 6.40254e-01 7.81723e-01 2.79288e-01
1.31000e+02 2.10000e+03 -2.50300e+01 -3.50875e-01 2.48373e-01 9.65276e-01 -3.13107e-01 -3.51282e-01 2.55629e-01 9.65255e-01 -3.17472e-01 4.59191e-04 6.97882e-03 6.96850e-04 4.07680e-03 6.68198e-01 3.27605e-01 2.38688e-01 6.40254e-01 7.81723e-01 2.79288e-01
1.31000e+02 2.10100e+03 -2.50300e+01 -3.51690e-01 2.53365e-01 9.64863e-01 -3.17728e-01 -3.51282e-01 2.55629e-01 9.65255e-01 -3.17472e-01 4.59191e-04 6.97882e-03 6.96850e-04 4.07680e-03 6.68198e-01 3.27605e-01 2.38688e-01 6.40254e-01 7.81723e-01 2.79288e-01
1.31000e+02 2.10200e+03 -2.50400e+01 -3.50957e-01 2.52470e-01 9.64953e-01 -3.13755e-01 -3.51282e-01 2.55629e-01 9.65255e-01 -3.17472e-01 4.59191e-04 6.97882e-03 6.96850e-04 4.07680e-03 6.68198e-01 3.27605e-01 2.38688e-01 6.40254e-01 7.81723e-01 2.79288e-01
1.31000e+02 2.10300e+03 -2.50200e+01 -3.51686e-01 2.64026e-01 9.66309e-01 -3.20821e-01 -3.51282e-01 2.55629e-01 9.65255e-01 -3.17472e-01 4.59191e-04 6.97882e-03 6.96850e-04 4.07680e-03 6.68198e-01 3.27605e-01 2.38688e-01 6.40254e-01 7.81723e-01 2.79288e-01
1.31000e+02 2.10400e+03 -2.50300e+01 -3.51200e-01 2.58779e-01 9.65157e-01 -3.17613e-01 -3.51282e-01 2.55629e-01 9.65255e-01 -3.17472e-01 4.59191e-04 6.97882e-03 6.96850e-04 4.07680e-03 6.68198e-01 3.27605e-01 2.38688e-01 6.40254e-01 7.81723e-01 2.79288e-01
1.31000e+02 2.10500e+03 -2.50200e+01 -3.50794e-01 2.54443e-01 9.65422e-01 -3.16743e-01 -3.51282e-01 2.55629e-01 9.65255e-01 -3.17472e-01 4.59191e-04 6.97882e-03 6.96850e-04 4.07680e-03 6.68198e-01 3.27605e-01 2.38688e-01 6.40254e-01 7.81723e-01 2.79288e-01
1.31000e+02 2.10600e+03 -2.50200e+01 -3.50780e-01 2.61662e-01 9.64934e-01 -3.19495e-01 -3.51282e-01 2.55629e-01 9.65255e-01 -3.17472e-01 4.59191e-04 6.97882e-03 6.96850e-04 4.07680e-03 6.68198e-01 3.27605e-01 2.38688e-01 6.40254e-01 7.81723e-01 2.79288e-01
1.31000e+02 2.10700e+03 -2.50300e+01 -3.51529e-01 2.56414e-01 9.65239e-01 -3.17892e-01 -3.51282e-01 2.55629e-01 9.65255e-01 -3.17472e-01 4.59191e-04 6.97882e-03 6.96850e-04 4.07680e-03 6.68198e-01 3.27605e-01 2.38688e-01 6.40254e-01 7.81723e-01 2.79288e-01
1.31000e+02 2.10800e+03 -2.50200e+01 -3.51519e-01 2.56675e-01 9.64281e-01 -3.21323e-01 -3.51282e-01 2.55629e-01 9.65255e-01 -3.17472e-01 4.59191e-04 6.97882e-03 6.96850e-04 4.07680e-03 6.68198e-01 3.27605e-01 2.38688e-01 6.40254e-01 7.81723e-01 2.79288e-01
1.31000e+02 2.10900e+03 -2.45100e+01 -3.51161e-01 2.48357e-01 9.64858e-01 -3.13504e-01 -3.51282e-01 2.55629e-01 9.65255e-01 -3.17472e-01 4.59191e-04 6.97882e-03 6.96850e-04 4.07680e-03 6.68198e-01 3.27605e-01 2.38688e-01 6.40254e-01 7.81723e-01 2.79288e-01
1.31000e+02 2.11000e+03 -2.40900e+01 -3.50863e-01 2.49856e-01 9.64711e-01 -3.13055e-01 -3.51282e-01 2.55629e-01 9.65255e-01 -3.17472e-01 4.59191e-04 6.97882e-03 6.96850e-04 4.07680e-03 6.68198e-01 3.27605e-01 2.38688e-01 6.40254e-01 7.81723e-01 2.79288e-01
1.31000e+02 2.11100e+03 -2.50300e+01 -3.51166e-01 2.47489e-01 9.64919e-01 -3.14133e-01 -3.51282e-01 2.55629e-01 9.65255e-01 -3.17472e-01 4.59191e-04 6.97882e-03 6.96850e-04 4.07680e-03 6.68198e-01 3.27605e-01 2.38688e-01 6.40254e-01 7.81723e-01 2.79288e-01
1.32000e+02 2.11200e+03 -2.50300e+01 -3.50701e-01 2.50391e-01 9.64225e-01 -3.16552e-01 -3.51343e-01 2.56012e-01 9.65248e-01 -3.17378e-01 4.78656e-04 6.96098e-03 7.03136e-04 3.73480e-03 6.71159e-01 3.27159e-01 2.43665e-01 6.34220e-01 7.76209e-01 2.85872e-01
1.32000e+02 2.11300e+03 -2.50100e+01 -3.51363e-01 2.61813e-01 9.65147e-01 -3.21836e-01 -3.51343e-01 2.56012e-01 9.65248e-01 -3.17378e-01 4.78656e-04 6.96098e-03 7.03136e-04 3.73480e-03 6.71159e-01 3.27159e-01 2.43665e-01 6.34220e-01 7.76209e-01 2.85872e-01
1.32000e+02 2.11400e+03 -2.50200e+01 -3.51255e-01 2.63086e-01 9.65659e-01 -3.21145e-01 -3.51343e-01 2.56012e-01 9.65248e-01 -3.17378e-01 4.78656e-04 6.96098e-03 7.03136e-04 3.73480e-03 6.71159e-01 3.27159e-01 2.43665e-01 6.34220e-01 7.76209e-01 2.85872e-01
1.32000e+02 2.11500e+03 -2.45100e+01 -3.50860e-01 2.52169e-01 9.64847e-01 -3.13423e-01 -3.51343e-01 2.56012e-01 9.65248e-01 -3.17378e-01 4.78656e-04 6.96098e-03 7.03136e-04 3.73480e-03 6.71159e-01 3.27159e-01 2.43665e-01 6.34220e-01 7.76209e-01 2.85872e-01
1.32000e+02 2.11600e+03 -2.50300e+01 -3.51688e-01 2.57745e-01 9.65198e-01 -3.18106e-01 -3.51343e-01 2.56012e-01 9.65248e-01 -3.17378e-01 4.78656e-04 6.96098e-03 7.03136e-04 3.73480e-03 6.71159e-01 3.27159e-01 2.43665e-01 6.34220e-01 7.76209e-01 2.85872e-01
1.32000e+02 2.11700e+03 -2.50200e+01 -3.51246e-01 2.55500e-01 9.64998e-01 -3.17619e-01 -3.51343e-01 2.56012e-01 9.65248e-01 -3.17378e-01 4.78656e-04 6.96098e-03 7.03136e-04 3.73480e-03 6.71159e-01 3.27159e-01 2.43665e-01 6.34220e-01 7.76209e-01 2.85872e-01
1.32000e+02 2.11800e+03 -2.50200e+01 -3.51295e-01 2.59108e-01 9.66380e-01 -3.15738e-01 -3.51343e-01 2.56012e-01 9.65248e-01 -3.17378e-01 4.78656e-04 6.96098e-03 7.03136e-04 3.73480e-03 6.71159e-01 3.27159e-01 2.43665e-01 6.34220e-01 7.76209e-01 2.85872e-01
1.32000e+02 2.11900e+03 -2.50300e+01 -3.51536e-01 2.58127e-01 9.65408e-01 -3.17776e-01 -3.51343e-01 2.56012e-01 9.65248e-01 -3.17378e-01 4.78656e-04 6.96098e-03 7.03136e-04 3.73480e-03 6.71159e-01 3.27159e-01 2.43665e-01 6.34220e-01 7.76209e-01 2.85872e-01
1.32000e+02 2.12000e+03 -2.50300e+01 -3.51646e-01 2.53271e-01 9.64796e-01 -3.17505e-01 -3.51343e-01 2.56012e-01 9.65248e-01 -3.17378e-01 4.78656e-04 6.96098e-03 7.03136e-04 3.73480e-03 6.71159e-01 3.27159e-01 2.43665e-01 6.34220e-01 7.76209e-01 2.85872e-01
1.32000e+02 2.12100e+03 -2.42600e+01 -3.50499e-01 2.43334e-01 9.65074e-01 -3.09782e-01 -3.51343e-01 2.56012e-01 9.65248e-01 -3.17378e-01 4.78656e-04 6.96098e-03 7.03136e-04 3.73480e-03 6.71159e-01 3.27159e-01 2.43665e-01 6.34220e-01 7.76209e-01 2.85872e-01
1.32000e+02 2.12200e+03 -2.50100e+01 -3.51102e-01 2.61473e-01 9.65031e-01 -3.21306e-01 -3.51343e-01 2.56012e-01 9.65248e-01 -3.17378e-01 4.78656e-04 6.96098e-03 7.03136e-04 3.73480e-03 6.71159e-01 3.27159e-01 2.43665e-01 6.34220e-01 7.76209e-01 2.85872e-01
1.32000e+02 2.12300e+03 -2.50200e+01 -3.51023e-01 2.53350e-01 9.64786e-01 -3.17321e-01 -3.51343e-01 2.56012e-01 9.65248e-01 -3.17378e-01 4.78656e-04 6.96098e-03 7.03136e-04 3.73480e-03 6.71159e-01 3.27159e-01 2.43665e-01 6.34220e-01 7.76209e-01 2.85872e-01
1.32000e+02 2.12400e+03 -2.42600e+01 -3.51138e-01 2.43036e-01 9.64545e-01 -3.12979e-01 -3.51343e-01 2.56012e-01 9.65248e-01 -3.17378e-01 4.78656e-04 6.96098e-03 7.03136e-04 3.73480e-03 6.71159e-01 3.27159e-01 2.43665e-01 6.34220e-01 7.76209e-01 2.85872e-01
1.32000e+02 2.12500e+03 -2.50100e+01 -3.51527e-01 2.60007e-01 9.65889e-01 -3.19034e-01 -3.51343e-01 2.56012e-01 9.65248e-01 -3.17378e-01 4.78656e-04 6.96098e-03 7.03136e-04 3.73480e-03 6.71159e-01 3.27159e-01 2.43665e-01 6.34220e-01 7.76209e-01 2.85872e-01
1.32000e+02 2.12600e+03 -2.50300e+01 -3.50767e-01 2.51697e-01 9.64370e-01 -3.16196e-01 -3.51343e-01 2.56012e-01 9.65248e-01 -3.17378e-01 4.78656e-04 6.96098e-03 7.03136e-04 3.73480e-03 6.71159e-01 3.27159e-01 2.43665e-01 6.34220e-01 7.76209e-01 2.85872e-01
1.32000e+02 2.12700e+03 -2.50200e+01 -3.52571e-01 2.69714e-01 9.66363e-01 -3.25759e-01 -3.51343e-01 2.56012e-01 9.65248e-01 -3.17378e-01 4.78656e-04 6.96098e-03 7.03136e-04 3.73480e-03 6.71159e-01 3.27159e-01 2.43665e-01 6.34220e-01 7.76209e-01 2.85872e-01
1.33000e+02 2.12800e+03 -2.50200e+01 -3.51095e-01 2.60342e-01 9.65695e-01 -3.17142e-01 -3.51361e-01 2.57929e-01 9.65234e-01 -3.18832e-01 5.10311e-04 6.15828e-03 6.70849e-04 3.70170e-03 6.77627e-01 3.26018e-01 2.43563e-01 6.32066e-01 7.75261e-01 2.91239e-01
1.33000e+02 2.12900e+03 -2.50200e+01 -3.50887e-01 2.57653e-01 9.65192e-01 -3.19202e-01 -3.51361e-01 2.57929e-01 9.65234e-01 -3.18832e-01 5.10311e-04 6.15828e-03 6.70849e-04 3.70170e-03 6.77627e-01 3.26018e-01 2.43563e-01 6.32066e-01 7.75261e-01 2.91239e-01
1.33000e+02 2.13000e+03 -2.50200e+01 -3.51623e-01 2.69086e-01 9.65802e-01 -3.23288e-01 -3.51361e-01 2.57929e-01 9.65234e-01 -3.18832e-01 5.10311e-04 6.15828e-03 6.70849e-04 3.70170e-03 6.77627e-01 3.26018e-01 2.43563e-01 6.32066e-01 7.75261e-01 2.91239e-01
1.33000e+02 2.13100e+03 -2.50300e+01 -3.51900e-01 2.54832e-01 9.65300e-01 -3.17669e-01 -3.51361e-01 2.57929e-01 9.65234e-01 -3.18832e-01 5.10311e-04 6.15828e-03 6.70849e-04 3.70170e-03 6.77627e-01 3.26018e-01 2.43563e-01 6.32066e-01 7.75261e-01 2.91239e-01
1.33000e+02 2.13200e+03 -2.50200e+01 -3.50727e-01 2.54144e-01 9.64593e-01 -3.17014e-01 -3.51361e-01 2.57929e-01 9.65234e-01 -3.18832e-01 5.10311e-04 6.15828e-03 6.70849e-04 3.70170e-03 6.77627e-01 3.26018e-01 2.43563e-01 6.32066e-01 7.75261e-01 2.91239e-01
1.33000e+02 2.13300e+03 -2.50300e+01 -3.50961e-01 2.58891e-01 9.65844e-01 -3.14976e-01 -3.51361e-01 2.57929e-01 9.65234e-01 -3.18832e-01 5.10311e-04 6.15828e-03 6.70849e-04 3.70170e-03 6.77627e-01 3.26018e-01 2.43563e-01 6.32066e-01 7.75261e-01 2.91239e-01
1.33000e+02 2.13400e+03 -2.50200e+01 -3.51364e-01 2.63378e-01 9.66969e-01 -3.17178e-01 -3.51361e-01 2.57929e-01 9.65234e-01 -3.18832e-01 5.10311e-04 6.15828e-03 6.70849e-04 3.70170e-03 6.77627e-01 3.26018e-01 2.43563e-01 6.32066e-01 7.75261e-01 2.91239e-01
1.33000e+02 2.13500e+03 -2.50300e+01 -3.51091e-01 2.50835e-01 9.64503e-01 -3.15565e-01 -3.51361e-01 2.57929e-01 9.65234e-01 -3.18832e-01 5.10311e-04 6.15828e-03 6.70849e-04 3.70170e-03 6.77627e-01 3.26018e-01 2.43563e-01 6.32066e-01 7.75261e-01 2.91239e-01
1.33000e+02 2.13600e+03 -2.50200e+01 -3.50127e-01 2.54178e-01 9.65275e-01 -3.13996e-01 -3.51361e-01 2.57929e-01 9.65234e-01 -3.18832e-01 5.10311e-04 6.15828e-03 6.70849e-04 3.70170e-03 6.77627e-01 3.26018e-01 2.43563e-01 6.32066e-01 7.75261e-01 2.91239e-01
1.33000e+02 2.13700e+03 -2.50100e+01 -3.51104e-01 2.59435e-01 9.64999e-01 -3.20384e-01 -3.51361e-01 2.57929e-01 9.65234e-01 -3.18832e-01 5.10311e-04 6.15828e-03 6.70849e-04 3.70170e-03 6.77627e-01 3.26018e-01 2.43563e-01 6.32066e-01 7.75261e-01 2.91239e-01
1.33000e+02 2.13800e+03 -2.50300e+01 -3.51360e-01 2.54173e-01 9.64672e-01 -3.18175e-01 -3.51361e-01 2.57929e-01 9.65234e-01 -3.18832e-01 5.10311e-04 6.15828e-03 6.70849e-04 3.70170e-03 6.77627e-01 3.26018e-01 2.43563e-01 6.32066e-01 7.75261e-01 2.91239e-01
1.33000e+02 2.13900e+03 -2.50200e+01 -3.51009e-01 2.59839e-01 9.65115e-01 -3.18969e-01 -3.51361e-01 2.57929e-01 9.65234e-01 -3.18832e-01 5.10311e-04 6.15828e-03 6.70849e-04 3.70170e-03 6.77627e-01 3.26018e-01 2.43563e-01 6.32066e-01 7.75261e-01 2.91239e-01
1.33000e+02 2.14000e+03 -2.50200e+01 -3.51203e-01 2.55285e-01 9.64818e-01 -3.19086e-01 -3.51361e-01 2.57929e-01 9.65234e-01 -3.18832e-01 5.10311e-04 6.15828e-03 6.70849e-04 3.70170e-03 6.77627e-01 3.26018e-01 2.43563e-01 6.32066e-01 7.75261e-01 2.91239e-01
1.33000e+02 2.14100e+03 -2.50300e+01 -3.51905e-01 2.55697e-01 9.65767e-01 -3.16482e-01 -3.51361e-01 2.57929e-01 9.65234e-01 -3.18832e-01 5.10311e-04 6.15828e-03 6.70849e-04 3.70170e-03 6.77627e-01 3.26018e-01 2.43563e-01 6.32066e-01 7.75261e-01 2.91239e-01
1.33000e+02 2.14200e+03 -2.50200e+01 -3.50910e-01 2.56168e-01 9.64781e-01 -3.18167e-01 -3.51361e-01 2.57929e-01 9.65234e-01 -3.18832e-01 5.10311e-04 6.15828e-03 6.70849e-04 3.70170e-03 6.77627e-01 3.26018e-01 2.43563e-01 6.32066e-01 7.75261e-01 2.91239e-01
1.33000e+02 2.14300e+03 -2.50100e+01 -3.51394e-01 2.62397e-01 9.66342e-01 -3.18614e-01 -3.51361e-01 2.57929e-01 9.65234e-01 -3.18832e-01 5.10311e-04 6.15828e-03 6.70849e-04 3.70170e-03 6.77627e-01 3.26018e-01 2.43563e-01 6.32066e-01 7.75261e-01 2.91239e-01
1.34000e+02 2.14400e+03 -2.50300e+01 -3.51747e-01 2.54896e-01 9.65205e-01 -3.16686e-01 -3.51444e-01 2.54888e-01 9.65218e-01 -3.16575e-01 5.22687e-04 5.80055e-03 6.13365e-04 3.75149e-03 6.70361e-01 3.25205e-01 2.35346e-01 6.39329e-01 7.74939e-01 2.89560e-01
1.34000e+02 2.14500e+03 -2.23700e+01 -3.50128e-01 2.38790e-01 9.64262e-01 -3.06396e-01 -3.51444e-01 2.54888e-01 9.65218e-01 -3.16575e-01 5.22687e-04 5.80055e-03 6.13365e-04 3.75149e-03 6.70361e-01 3.25205e-01 2.35346e-01 6.39329e-01 7.74939e-01 2.89560e-01
1.34000e+02 2.14600e+03 -2.50200e+01 -3.52132e-01 2.53748e-01 9.65588e-01 -3.18055e-01 -3.51444e-01 2.54888e-01 9.65218e-01 -3.16575e-01 5.22687e-04 5.80055e-03 6.13365e-04 3.75149e-03 6.70361e-01 3.25205e-01 2.35346e-01 6.39329e-01 7.74939e-01 2.89560e-01
1.34000e+02 2.14700e+03 -2.50200e+01 -3.51253e-01 2.56368e-01 9.65186e-01 -3.17827e-01 -3.51444e-01 2.54888e-01 9.65218e-01 -3.16575e-01 5.22687e-04 5.80055e-03 6.13365e-04 3.75149e-03 6.70361e-01 3.25205e-01 2.35346e-01 6.39329e-01 7.74939e-01 2.89560e-01
1.34000e+02 2.14800e+03 -2.45900e+01 -3.51003e-01 2.45465e-01 9.64867e-01 -3.12409e-01 -3.51444e-01 2.54888e-01 9.65218e-01 -3.16575e-01 5.22687e-04 5.80055e-03 6.13365e-04 3.75149e-03 6.70361e-01 3.25205e-01 2.35346e-01 6.39329e-01 7.74939e-01 2.89560e-01
1.34000e+02 2.14900e+03 -2.45000e+01 -3.51496e-01 2.51798e-01 9.64727e-01 -3.15782e-01 -3.51444e-01 2.54888e-01 9.65218e-01 -3.16575e-01 5.22687e-04 5.80055e-03 6.13365e-04 3.75149e-03 6.70361e-01 3.25205e-01 2.35346e-01 6.39329e-01 7.74939e-01 2.89560e-01
1.34000e+02 2.15000e+03 -2.50200e+01 -3.51424e-01 2.53175e-01 9.64490e-01 -3.19823e-01 -3.51444e-01 2.54888e-01 9.65218e-01 -3.16575e-01 5.22687e-04 5.80055e-03 6.13365e-04 3.75149e-03 6.70361e-01 3.25205e-01 2.35346e-01 6.39329e-01 7.74939e-01 2.89560e-01
1.34000e+02 2.15100e+03 -2.39100e+01 -3.51484e-01 2.53643e-01 9.65032e-01 -3.14533e-01 -3.51444e-01 2.54888e-01 9.65218e-01 -3.16575e-01 5.22687e-04 5.80055e-03 6.13365e-04 3.75149e-03 6.70361e-01 3.25205e-01 2.35346e-01 6.39329e-01 7.74939e-01 2.89560e-01
1.34000e+02 2.15200e+03 -2.28000e+01 -3.51289e-01 2.43951e-01 9.64421e-01 -3.12750e-01 -3.51444e-01 2.54888e-01 9.65218e-01 -3.16575e-01 5.22687e-04 5.80055e-03 6.13365e-04 3.75149e-03 6.70361e-01 3.25205e-01 2.35346e-01 6.39329e-01 7.74939e-01 2.89560e-01
1.34000e+02 2.15300e+03 -2.50200e+01 -3.51956e-01 2.60476e-01 9.65031e-01 -3.23073e-01 -3.51444e-01 2.54888e-01 9.65218e-01 -3.16575e-01 5.22687e-04 5.80055e-03 6.13365e-04 3.75149e-03 6.70361e-01 3.25205e-01 2.35346e-01 6.39329e-01 7.74939e-01 2.89560e-01
1.34000e+02 2.15400e+03 -2.42700e+01 -3.51577e-01 2.50361e-01 9.64365e-01 -3.16412e-01 -3.51444e-01 2.54888e-01 9.65218e-01 -3.16575e-01 5.22687e-04 5.80055e-03 6.13365e-04 3.75149e-03 6.70361e-01 3.25205e-01 2.35346e-01 6.39329e-01 7.74939e-01 2.89560e-01
1.34000e+02 2.15500e+03 -2.50200e+01 -3.51375e-01 2.61773e-01 9.64862e-01 -3.22232e-01 -3.51444e-01 2.54888e-01 9.65218e-01 -3.16575e-01 5.22687e-04 5.80055e-03 6.13365e-04 3.75149e-03 6.70361e-01 3.25205e-01 2.35346e-01 6.39329e-01 7.74939e-01 2.89560e-01
1.34000e+02 2.15600e+03 -2.42700e+01 -3.51343e-01 2.46236e-01 9.64126e-01 -3.15678e-01 -3.51444e-01 2.54888e-01 9.65218e-01 -3.16575e-01 5.22687e-04 5.80055e-03 6.13365e-04 3.75149e-03 6.70361e-01 3.25205e-01 2.35346e-01 6.39329e-01 7.74939e-01 2.89560e-01
1.34000e+02 2.15700e+03 -2.50300e+01 -3.51401e-01 2.54333e-01 9.65224e-01 -3.15911e-01 -3.51444e-01 2.54888e-01 9.65218e-01 -3.16575e-01 5.22687e-04 5.80055e-03 6.13365e-04 3.75149e-03 6.70361e-01 3.25205e-01 2.35346e-01 6.39329e-01 7.74939e-01 2.89560e-01
1.34000e+02 2.15800e+03 -2.50300e+01 -3.51764e-01 2.55782e-01 9.66143e-01 -3.15177e-01 -3.51444e-01 2.54888e-01 9.65218e-01 -3.16575e-01 5.22687e-04 5.80055e-03 6.13365e-04 3.75149e-03 6.70361e-01 3.25205e-01 2.35346e-01 6.39329e-01 7.74939e-01 2.89560e-01
1.34000e+02 2.15900e+03 -2.50300e+01 -3.51397e-01 2.54297e-01 9.64968e-01 -3.17602e-01 -3.51444e-01 2.54888e-01 9.65218e-01 -3.16575e-01 5.22687e-04 5.80055e-03 6.13365e-04 3.75149e-03 6.70361e-01 3.25205e-01 2.35346e-01 6.39329e-01 7.74939e-01 2.89560e-01
1.35000e+02 2.16000e+03 -2.50200e+01 -3.51516e-01 2.56755e-01 9.64753e-01 -3.20188e-01 -3.51593e-01 2.55872e-01 9.65183e-01 -3.18348e-01 4.76824e-04 5.65293e-03 5.87028e-04 3.86364e-03 6.59045e-01 3.30334e-01 2.25612e-01 6.46939e-01 7.72363e-01 2.87378e-01
1.35000e+02 2.16100e+03 -2.39200e+01 -3.51555e-01 2.47261e-01 9.64913e-01 -3.13732e-01 -3.51593e-01 2.55872e-01 9.65183e-01 -3.18348e-01 4.76824e-04 5.65293e-03 5.87028e-04 3.86364e-03 6.59045e-01 3.30334e-01 2.25612e-01 6.46939e-01 7.72363e-01 2.87378e-01
1.35000e+02 2.16200e+03 -2.33800e+01 -3.51275e-01 2.53412e-01 9.64291e-01 -3.15518e-01 -3.51593e-01 2.55872e-01 9.65183e-01 -3.18348e-01 4.76824e-04 5.65293e-03 5.87028e-04 3.86364e-03 6.59045e-01 3.30334e-01 2.25612e-01 6.46939e-01 7.72363e-01 2.87378e-01
1.35000e+02 2.16300e+03 -2.50100e+01 -3.50989e-01 2.55764e-01 9.65071e-01 -3.18243e-01 -3.51593e-01 2.55872e-01 9.65183e-01 -3.18348e-01 4.76824e-04 5.65293e-03 5.87028e-04 3.86364e-03 6.59045e-01 3.30334e-01 2.25612e-01 6.46939e-01 7.72363e-01 2.87378e-01
1.35000e+02 2.16400e+03 -2.50200e+01 -3.51119e-01 2.53700e-01 9.65210e-01 -3.16485e-01 -3.51593e-01 2.55872e-01 9.65183e-01 -3.18348e-01 4.76824e-04 5.65293e-03 5.87028e-04 3.86364e-03 6.59045e-01 3.30334e-01 2.25612e-01 6.46939e-01 7.72363e-01 2.87378e-01
1.35000e+02 2.16500e+03 -2.50300e+01 -3.51799e-01 2.50073e-01 9.64523e-01 -3.19009e-01 -3.51593e-01 2.55872e-01 9.65183e-01 -3.18348e-01 4.76824e-04 5.65293e-03 5.87028e-04 3.86364e-03 6.59045e-01 3.30334e-01 2.25612e-01 6.46939e-01 7.72363e-01 2.87378e-01
1.35000e+02 2.16600e+03 -2.50400e+01 -3.51338e-01 2.47469e-01 9.64499e-01 -3.15498e-01 -3.51593e-01 2.55872e-01 9.65183e-01 -3.18348e-01 4.76824e-04 5.65293e-03 5.87028e-04 3.86364e-03 6.59045e-01 3.30334e-01 2.25612e-01 6.46939e-01 7.72363e-01 2.87378e-01
1.35000e+02 2.16700e+03 -2.50300e+01 -3.51326e-01 2.49601e-01 9.64736e-01 -3.16495e-01 -3.51593e-01 2.55872e-01 9.65183e-01 -3.18348e-01 4.76824e-04 5.65293e-03 5.87028e-04 3.86364e-03 6.59045e-01 3.30334e-01 2.25612e-01 6.46939e-01 7.72363e-01 2.87378e-01
1.35000e+02 2.16800e+03 -2.50200e+01 -3.51862e-01 2.56924e-01 9.65217e-01 -3.19508e-01 -3.51593e-01 2.55872e-01 9.65183e-01 -3.18348e-01 4.76824e-04 5.65293e-03 5.87028e-04 3.86364e-03 6.59045e-01 3.30334e-01 2.25612e-01 6.46939e-01 7.72363e-01 2.87378e-01
1.35000e+02 2.16900e+03 -2.50200e+01 -3.52008e-01 2.65967e-01 9.65837e-01 -3.22775e-01 -3.51593e-01 2.55872e-01 9.65183e-01 -3.18348e-01 4.76824e-04 5.65293e-03 5.87028e-04 3.86364e-03 6.59045e-01 3.30334e-01 2.25612e-01 6.46939e-01 7.72363e-01 2.87378e-01
1.35000e+02 2.17000e+03 -2.45300e+01 -3.50524e-01 2.48995e-01 9.64097e-01 -3.14084e-01 -3.51593e-01 2.55872e-01 9.65183e-01 -3.18348e-01 4.76824e-04 5.65293e-03 5.87028e-04 3.86364e-03 6.59045e-01 3.30334e-01 2.25612e-01 6.46939e-01 7.72363e-01 2.87378e-01
1.35000e+02 2.17100e+03 -2.50200e+01 -3.51732e-01 2.55812e-01 9.64885e-01 -3.20764e-01 -3.51593e-01 2.55872e-01 9.65183e-01 -3.18348e-01 4.76824e-04 5.65293e-03 5.87028e-04 3.86364e-03 6.59045e-01 3.30334e-01 2.25612e-01 6.46939e-01 7.72363e-01 2.87378e-01
1.35000e+02 2.17200e+03 -2.50100e+01 -3.51943e-01 2.55981e-01 9.65881e-01 -3.18781e-01 -3.51593e-01 2.55872e-01 9.65183e-01 -3.18348e-01 4.76824e-04 5.65293e-03 5.87028e-04 3.86364e-03 6.59045e-01 3.30334e-01 2.25612e-01 6.46939e-01 7.72363e-01 2.87378e-01
1.35000e+02 2.17300e+03 -2.50200e+01 -3.51992e-01 2.54376e-01 9.65182e-01 -3.19820e-01 -3.51593e-01 2.55872e-01 9.65183e-01 -3.18348e-01 4.76824e-04 5.65293e-03 5.87028e-04 3.86364e-03 6.59045e-01 3.30334e-01 2.25612e-01 6.46939e-01 7.72363e-01 2.87378e-01
1.35000e+02 2.17400e+03 -2.50200e+01 -3.51307e-01 2.52599e-01 9.65532e-01 -3.15584e-01 -3.51593e-01 2.55872e-01 9.65183e-01 -3.18348e-01 4.76824e-04 5.65293e-03 5.87028e-04 3.86364e-03 6.59045e-01 3.30334e-01 2.25612e-01 6.46939e-01 7.72363e-01 2.87378e-01
1.35000e+02 2.17500e+03 -2.42000e+01 -3.50464e-01 2.44480e-01 9.64403e-01 -3.10150e-01 -3.51593e-01 2.55872e-01 9.65183e-01 -3.18348e-01 4.76824e-04 5.65293e-03 5.87028e-04 3.86364e-03 6.59045e-01 3.30334e-01 2.25612e-01 6.46939e-01 7.72363e-01 2.87378e-01
1.36000e+02 2.17600e+03 -2.50200e+01 -3.51705e-01 2.57088e-01 9.65362e-01 -3.19110e-01 -3.51576e-01 2.54500e-01 9.65101e-01 -3.18572e-01 4.58283e-04 6.34015e-03 5.51069e-04 3.17122e-03 6.53435e-01 3.30944e-01 2.19605e-01 6.50658e-01 7.69718e-01 2.88018e-01
1.36000e+02 2.17700e+03 -2.50200e+01 -3.51514e-01 2.60492e-01 9.65992e-01 -3.18555e-01 -3.51576e-01 2.54500e-01 9.65101e-01 -3.18572e-01 4.58283e-04 6.34015e-03 5.51069e-04 3.17122e-03 6.53435e-01 3.30944e-01 2.19605e-01 6.50658e-01 7.69718e-01 2.88018e-01
1.36000e+02 2.17800e+03 -2.50300e+01 -3.51482e-01 2.50677e-01 9.65250e-01 -3.14345e-01 -3.51576e-01 2.54500e-01 9.65101e-01 -3.18572e-01 4.58283e-04 6.34015e-03 5.51069e-04 3.17122e-03 6.53435e-01 3.30944e-01 2.19605e-01 6.50658e-01 7.69718e-01 2.88018e-01
1.36000e+02 2.17900e+03 -2.50200e+01 -3.51622e-01 2.60786e-01 9.65115e-01 -3.21375e-01 -3.51576e-01 2.54500e-01 9.65101e-01 -3.18572e-01 4.58283e-04 6.34015e-03 5.51069e-04 3.17122e-03 6.53435e-01 3.30944e-01 2.19605e-01 6.50658e-01 7.69718e-01 2.88018e-01
1.36000e+02 2.18000e+03 -2.50200e+01 -3.52197e-01 2.55697e-01 9.65371e-01 -3.19258e-01 -3.51576e-01 2.54500e-01 9.65101e-01 -3.18572e-01 4.58283e-04 6.34015e-03 5.51069e-04 3.17122e-03 6.53435e-01 3.30944e-01 2.19605e-01 6.50658e-01 7.69718e-01 2.88018e-01
1.36000e+02 2.18100e+03 -2.50300e+01 -3.51395e-01 2.45891e-01 9.64519e-01 -3.15867e-01 -3.51576e-01 2.54500e-01 9.65101e-01 -3.18572e-01 4.58283e-04 6.34015e-03 5.51069e-04 3.17122e-03 6.53435e-01 3.30944e-01 2.19605e-01 6.50658e-01 7.69718e-01 2.88018e-01
1.36000e+02 2.18200e+03 -2.42700e+01 -3.51526e-01 2.48187e-01 9.64356e-01 -3.15805e-01 -3.51576e-01 2.54500e-01 9.65101e-01 -3.18572e-01 4.58283e-04 6.34015e-03 5.51069e-04 3.17122e-03 6.53435e-01 3.30944e-01 2.19605e-01 6.50658e-01 7.69718e-01 2.88018e-01
1.36000e+02 2.18300e+03 -2.50300e+01 -3.50371e-01 2.51521e-01 9.64755e-01 -3.14242e-01 -3.51576e-01 2.54500e-01 9.65101e-01 -3.18572e-01 4.58283e-04 6.34015e-03 5.51069e-04 3.17122e-03 6.53435e-01 3.30944e-01 2.19605e-01 6.50658e-01 7.69718e-01 2.88018e-01
1.36000e+02 2.18400e+03 -2.50200e+01 -3.51839e-01 2.67323e-01 9.65667e-01 -3.23997e-01 -3.51576e-01 2.54500e-01 9.65101e-01 -3.18572e-01 4.58283e-04 6.34015e-03 5.51069e-04 3.17122e-03 6.53435e-01 3.30944e-01 2.19605e-01 6.50658e-01 7.69718e-01 2.88018e-01
1.36000e+02 2.18500e+03 -2.50300e+01 -3.51889e-01 2.61605e-01 9.65134e-01 -3.21090e-01 -3.51576e-01 2.54500e-01 9.65101e-01 -3.18572e-01 4.58283e-04 6.34015e-03 5.51069e-04 3.17122e-03 6.53435e-01 3.30944e-01 2.19605e-01 6.50658e-01 7.69718e-01 2.88018e-01
1.36000e+02 2.18600e+03 -2.50200e+01 -3.52240e-01 2.63434e-01 9.66047e-01 -3.23327e-01 -3.51576e-01 2.54500e-01 9.65101e-01 -3.18572e-01 4.58283e-04 6.34015e-03 5.51069e-04 3.17122e-03 6.53435e-01 3.30944e-01 2.19605e-01 6.50658e-01 7.69718e-01 2.88018e-01
1.36000e+02 2.18700e+03 -2.50200e+01 -3.50864e-01 2.59032e-01 9.65501e-01 -3.16927e-01 -3.51576e-01 2.54500e-01 9.65101e-01 -3.18572e-01 4.58283e-04 6.34015e-03 5.51069e-04 3.17122e-03 6.53435e-01 3.30944e-01 2.19605e-01 6.50658e-01 7.69718e-01 2.88018e-01
1.36000e+02 2.18800e+03 -2.50300e+01 -3.51401e-01 2.50583e-01 9.65625e-01 -3.13610e-01 -3.51576e-01 2.54500e-01 9.65101e-01 -3.18572e-01 4.58283e-04 6.34015e-03 5.51069e-04 3.17122e-03 6.53435e-01 3.30944e-01 2.19605e-01 6.50658e-01 7.69718e-01 2.88018e-01
1.36000e+02 2.18900e+03 -2.50200e+01 -3.52094e-01 2.54072e-01 9.65195e-01 -3.19653e-01 -3.51576e-01 2.54500e-01 9.65101e-01 -3.18572e-01 4.58283e-04 6.34015e-03 5.51069e-04 3.17122e-03 6.53435e-01 3.30944e-01 2.19605e-01 6.50658e-01 7.69718e-01 2.88018e-01
1.36000e+02 2.19000e+03 -2.50200e+01 -3.51871e-01 2.53038e-01 9.65126e-01 -3.18412e-01 -3.51576e-01 2.54500e-01 9.65101e-01 -3.18572e-01 4.58283e-04 6.34015e-03 5.51069e-04 3.17122e-03 6.53435e-01 3.30944e-01 2.19605e-01 6.50658e-01 7.69718e-01 2.88018e-01
1.36000e+02 2.19100e+03 -2.39500e+01 -3.50836e-01 2.49345e-01 9.65177e-01 -3.11323e-01 -3.51576e-01 2.54500e-01 9.65101e-01 -3.18572e-01 4.58283e-04 6.34015e-03 5.51069e-04 3.17122e-03 6.53435e-01 3.30944e-01 2.19605e-01 6.50658e-01 7.69718e-01 2.88018e-01
1.37000e+02 2.19200e+03 -2.50200e+01 -3.51472e-01 2.61703e-01 9.65400e-01 -3.22035e-01 -3.51597e-01 2.56376e-01 9.65324e-01 -3.18469e-01 4.79293e-04 6.07299e-03 5.43443e-04 3.32383e-03 6.46477e-01 3.29743e-01 2.16229e-01 6.51622e-01 7.67313e-01 2.85584e-01
1.37000e+02 2.19300e+03 -2.50200e+01 -3.52196e-01 2.60041e-01 9.65958e-01 -3.19839e-01 -3.51597e-01 2.56376e-01 9.65324e-01 -3.18469e-01 4.79293e-04 6.07299e-03 5.43443e-04 3.32383e-03 6.46477e-01 3.29743e-01 2.16229e-01 6.51622e-01 7.67313e-01 2.85584e-01
1.37000e+02 2.19400e+03 -2.50200e+01 -3.51458e-01 2.56339e-01 9.65590e-01 -3.17205e-01 -3.51597e-01 2.56376e-01 9.65324e-01 -3.18469e-01 4.79293e-04 6.07299e-03 5.43443e-04 3.32383e-03 6.46477e-01 3.29743e-01 2.16229e-01 6.51622e-01 7.67313e-01 2.85584e-01
1.37000e+02 2.19500e+03 -2.50200e+01 -3.51655e-01 2.54524e-01 9.65032e-01 -3.19521e-01 -3.51597e-01 2.56376e-01 9.65324e-01 -3.18469e-01 4.79293e-04 6.07299e-03 5.43443e-04 3.32383e-03 6.46477e-01 3.29743e-01 2.16229e-01 6.51622e-01 7.67313e-01 2.85584e-01
1.37000e+02 2.19600e+03 -2.50100e+01 -3.52282e-01 2.57843e-01 9.65069e-01 -3.22991e-01 -3.51597e-01 2.56376e-01 9.65324e-01 -3.18469e-01 4.79293e-04 6.07299e-03 5.43443e-04 3.32383e-03 6.46477e-01 3.29743e-01 2.16229e-01 6.51622e-01 7.67313e-01 2.85584e-01
1.37000e+02 2.19700e+03 -2.50200e+01 -3.51548e-01 2.62055e-01 9.66089e-01 -3.17896e-01 -3.51597e-01 2.56376e-01 9.65324e-01 -3.18469e-01 4.79293e-04 6.07299e-03 5.43443e-04 3.32383e-03 6.46477e-01 3.29743e-01 2.16229e-01 6.51622e-01 7.67313e-01 2.85584e-01
1.37000e+02 2.19800e+03 -2.50200e+01 -3.51267e-01 2.56119e-01 9.65440e-01 -3.16514e-01 -3.51597e-01 2.56376e-01 9.65324e-01 -3.18469e-01 4.79293e-04 6.07299e-03 5.43443e-04 3.32383e-03 6.46477e-01 3.29743e-01 2.16229e-01 6.51622e-01 7.67313e-01 2.85584e-01
1.37000e+02 2.19900e+03 -2.50200e+01 -3.51599e-01 2.55296e-01 9.65420e-01 -3.17967e-01 -3.51597e-01 2.56376e-01 9.65324e-01 -3.18469e-01 4.79293e-04 6.07299e-03 5.43443e-04 3.32383e-03 6.46477e-01 3.29743e-01 2.16229e-01 6.51622e-01 7.67313e-01 2.85584e-01
1.37000e+02 2.20000e+03 -2.50300e+01 -3.51460e-01 2.55014e-01 9.64985e-01 -3.17534e-01 -3.51597e-01 2.56376e-01 9.65324e-01 -3.18469e-01 4.79293e-04 6.07299e-03 5.43443e-04 3.32383e-03 6.46477e-01 3.29743e-01 2.16229e-01 6.51622e-01 7.67313e-01 2.85584e-01
1.37000e+02 2.20100e+03 -2.27900e+01 -3.50631e-01 2.42197e-01 9.64265e-01 -3.10411e-01 -3.51597e-01 2.56376e-01 9.65324e-01 -3.18469e-01 4.79293e-04 6.07299e-03 5.43443e-04 3.32383e-03 6.46477e-01 3.29743e-01 2.16229e-01 6.51622e-01 7.67313e-01 2.85584e-01
1.37000e+02 2.20200e+03 -2.50200e+01 -3.52025e-01 2.54166e-01 9.64973e-01 -3.19972e-01 -3.51597e-01 2.56376e-01 9.65324e-01 -3.18469e-01 4.79293e-04 6.07299e-03 5.43443e-04 3.32383e-03 6.46477e-01 3.29743e-01 2.16229e-01 6.51622e-01 7.67313e-01 2.85584e-01
1.37000e+02 2.20300e+03 -2.50200e+01 -3.51847e-01 2.59220e-01 9.65362e-01 -3.20149e-01 -3.51597e-01 2.56376e-01 9.65324e-01 -3.18469e-01 4.79293e-04 6.07299e-03 5.43443e-04 3.32383e-03 6.46477e-01 3.29743e-01 2.16229e-01 6.51622e-01 7.67313e-01 2.85584e-01
1.37000e+02 2.20400e+03 -2.50200e+01 -3.52841e-01 2.61307e-01 9.66204e-01 -3.22951e-01 -3.51597e-01 2.56376e-01 9.65324e-01 -3.18469e-01 4.79293e-04 6.07299e-03 5.43443e-04 3.32383e-03 6.46477e-01 3.29743e-01 2.16229e-01 6.51622e-01 7.67313e-01 2.85584e-01
1.37000e+02 2.20500e+03 -2.50200e+01 -3.51506e-01 2.60112e-01 9.65194e-01 -3.20204e-01 -3.51597e-01 2.56376e-01 9.65324e-01 -3.18469e-01 4.79293e-04 6.07299e-03 5.43443e-04 3.32383e-03 6.46477e-01 3.29743e-01 2.16229e-01 6.51622e-01 7.67313e-01 2.85584e-01
1.37000e+02 2.20600e+03 -2.50200e+01 -3.51930e-01 2.61821e-01 9.66083e-01 -3.19334e-01 -3.51597e-01 2.56376e-01 9.65324e-01 -3.18469e-01 4.79293e-04 6.07299e-03 5.43443e-04 3.32383e-03 6.46477e-01 3.29743e-01 2.16229e-01 6.51622e-01 7.67313e-01 2.85584e-01
1.37000e+02 2.20700e+03 -2.50200e+01 -3.51678e-01 2.53464e-01 9.65364e-01 -3.17460e-01 -3.51597e-01 2.56376e-01 9.65324e-01 -3.18469e-01 4.79293e-04 6.07299e-03 5.43443e-04 3.32383e-03 6.46477e-01 3.29743e-01 2.16229e-01 6.51622e-01 7.67313e-01 2.85584e-01
1.38000e+02 2.20800e+03 -2.50100e+01 -3.51821e-01 2.60967e-01 9.65861e-01 -3.20415e-01 -3.51780e-01 2.57923e-01 9.65477e-01 -3.19413e-01 4.98496e-04 5.68215e-03 5.41531e-04 3.26813e-03 6.39578e-01 3.28265e-01 2.11376e-01 6.53751e-01 7.67435e-01 2.78791e-01
1.38000e+02 2.20900e+03 -2.50100e+01 -3.52306e-01 2.59229e-01 9.65783e-01 -3.21273e-01 -3.51780e-01 2.57923e-01 9.65477e-01 -3.19413e-01 4.98496e-04 5.68215e-03 5.41531e-04 3.26813e-03 6.39578e-01 3.28265e-01 2.11376e-01 6.53751e-01 7.67435e-01 2.78791e-01
1.38000e+02 2.21000e+03 -2.50300e+01 -3.52236e-01 2.63696e-01 9.65862e-01 -3.21001e-01 -3.51780e-01 2.57923e-01 9.65477e-01 -3.19413e-01 4.98496e-04 5.68215e-03 5.41531e-04 3.26813e-03 6.39578e-01 3.28265e-01 2.11376e-01 6.53751e-01 7.67435e-01 2.78791e-01
1.38000e+02 2.21100e+03 -2.50200e+01 -3.52557e-01 2.58631e-01 9.66065e-01 -3.20173e-01 -3.51780e-01 2.57923e-01 9.65477e-01 -3.19413e-01 4.98496e-04 5.68215e-03 5.41531e-04 3.26813e-03 6.39578e-01 3.28265e-01 2.11376e-01 6.53751e-01 7.67435e-01 2.78791e-01
1.38000e+02 2.21200e+03 -2.50200e+01 -3.51956e-01 2.62187e-01 9.65739e-01 -3.20774e-01 -3.51780e-01 2.57923e-01 9.65477e-01 -3.19413e-01 4.98496e-04 5.68215e-03 5.41531e-04 3.26813e-03 6.39578e-01 3.28265e-01 2.11376e-01 6.53751e-01 7.67435e-01 2.78791e-01
1.38000e+02 2.21300e+03 -2.50300e+01 -3.51877e-01 2.54002e-01 9.65571e-01 -3.16298e-01 -3.51780e-01 2.57923e-01 9.65477e-01 -3.19413e-01 4.98496e-04 5.68215e-03 5.41531e-04 3.26813e-03 6.39578e-01 3.28265e-01 2.11376e-01 6.53751e-01 7.67435e-01 2.78791e-01
1.38000e+02 2.21400e+03 -2.50300e+01 -3.52047e-01 2.56903e-01 9.65158e-01 -3.19311e-01 -3.51780e-01 2.57923e-01 9.65477e-01 -3.19413e-01 4.98496e-04 5.68215e-03 5.41531e-04 3.26813e-03 6.39578e-01 3.28265e-01 2.11376e-01 6.53751e-01 7.67435e-01 2.78791e-01
1.38000e+02 2.21500e+03 -2.50200e+01 -3.51473e-01 2.50762e-01 9.64881e-01 -3.17519e-01 -3.51780e-01 2.57923e-01 9.65477e-01 -3.19413e-01 4.98496e-04 5.68215e-03 5.41531e-04 3.26813e-03 6.39578e-01 3.28265e-01 2.11376e-01 6.53751e-01 7.67435e-01 2.78791e-01
1.38000e+02 2.21600e+03 -2.50300e+01 -3.52217e-01 2.57296e-01 9.65490e-01 -3.19007e-01 -3.51780e-01 2.57923e-01 9.65477e-01 -3.19413e-01 4.98496e-04 5.68215e-03 5.41531e-04 3.26813e-03 6.39578e-01 3.28265e-01 2.11376e-01 6.53751e-01 7.67435e-01 2.78791e-01
1.38000e+02 2.21700e+03 -2.50200e+01 -3.52101e-01 2.56485e-01 9.65721e-01 -3.20105e-01 -3.51780e-01 2.57923e-01 9.65477e-01 -3.19413e-01 4.98496e-04 5.68215e-03 5.41531e-04 3.26813e-03 6.39578e-01 3.28265e-01 2.11376e-01 6.53751e-01 7.67435e-01 2.78791e-01
1.38000e+02 2.21800e+03 -2.50300e+01 -3.50916e-01 2.52992e-01 9.65289e-01 -3.14116e-01 -3.51780e-01 2.57923e-01 9.65477e-01 -3.19413e-01 4.98496e-04 5.68215e-03 5.41531e-04 3.26813e-03 6.39578e-01 3.28265e-01 2.11376e-01 6.53751e-01 7.67435e-01 2.78791e-01
1.38000e+02 2.21900e+03 -2.50200e+01 -3.52406e-01 2.60623e-01 9.65322e-01 -3.24256e-01 -3.51780e-01 2.57923e-01 9.65477e-01 -3.19413e-01 4.98496e-04 5.68215e-03 5.41531e-04 3.26813e-03 6.39578e-01 3.28265e-01 2.11376e-01 6.53751e-01 7.67435e-01 2.78791e-01
1.38000e+02 2.22000e+03 -2.50300e+01 -3.51514e-01 2.53008e-01 9.66032e-01 -3.13438e-01 -3.51780e-01 2.57923e-01 9.65477e-01 -3.19413e-01 4.98496e-04 5.68215e-03 5.41531e-04 3.26813e-03 6.39578e-01 3.28265e-01 2.11376e-01 6.53751e-01 7.67435e-01 2.78791e-01
1.38000e+02 2.22100e+03 -2.50200e+01 -3.51801e-01 2.57494e-01 9.65278e-01 -3.20251e-01 -3.51780e-01 2.57923e-01 9.65477e-01 -3.19413e-01 4.98496e-04 5.68215e-03 5.41531e-04 3.26813e-03 6.39578e-01 3.28265e-01 2.11376e-01 6.53751e-01 7.67435e-01 2.78791e-01
1.38000e+02 2.22200e+03 -2.50300e+01 -3.51354e-01 2.54261e-01 9.65253e-01 -3.15654e-01 -3.51780e-01 2.57923e-01 9.65477e-01 -3.19413e-01 4.98496e-04 5.68215e-03 5.41531e-04 3.26813e-03 6.39578e-01 3.28265e-01 2.11376e-01 6.53751e-01 7.67435e-01 2.78791e-01
1.38000e+02 2.22300e+03 -2.50200e+01 -3.51740e-01 2.60446e-01 9.65010e-01 -3.22599e-01 -3.51780e-01 2.57923e-01 9.65477e-01 -3.19413e-01 4.98496e-04 5.68215e-03 5.41531e-04 3.26813e-03 6.39578e-01 3.28265e-01 2.11376e-01 6.53751e-01 7.67435e-01 2.78791e-01
1.39000e+02 2.22400e+03 -2.50200e+01 -3.52668e-01 2.62026e-01 9.65822e-01 -3.22729e-01 -3.51734e-01 2.56017e-01 9.65523e-01 -3.16980e-01 5.89603e-04 5.23683e-03 4.91559e-04 3.46863e-03 6.45221e-01 3.33194e-01 2.11802e-01 6.45355e-01 7.66558e-01 2.80562e-01
1.39000e+02 2.22500e+03 -2.50300e+01 -3.51153e-01 2.55197e-01 9.65835e-01 -3.13415e-01 -3.51734e-01 2.56017e-01 9.65523e-01 -3.16980e-01 5.89603e-04 5.23683e-03 4.91559e-04 3.46863e-03 6.45221e-01 3.33194e-01 2.11802e-01 6.45355e-01 7.66558e-01 2.80562e-01
1.39000e+02 2.22600e+03 -2.50300e+01 -3.52096e-01 2.62064e-01 9.65854e-01 -3.18282e-01 -3.51734e-01 2.56017e-01 9.65523e-01 -3.16980e-01 5.89603e-04 5.23683e-03 4.91559e-04 3.46863e-03 6.45221e-01 3.33194e-01 2.11802e-01 6.45355e-01 7.66558e-01 2.80562e-01
1.39000e+02 2.22700e+03 -2.50300e+01 -3.50936e-01 2.56792e-01 9.64845e-01 -3.17322e-01 -3.51734e-01 2.56017e-01 9.65523e-01 -3.16980e-01 5.89603e-04 5.23683e-03 4.91559e-04 3.46863e-03 6.45221e-01 3.33194e-01 2.11802e-01 6.45355e-01 7.66558e-01 2.80562e-01
1.39000e+02 2.22800e+03 -2.39700e+01 -3.52126e-01 2.49194e-01 9.64955e-01 -3.15600e-01 -3.51734e-01 2.56017e-01 9.65523e-01 -3.16980e-01 5.89603e-04 5.23683e-03 4.91559e-04 3.46863e-03 6.45221e-01 3.33194e-01 2.11802e-01 6.45355e-01 7.66558e-01 2.80562e-01
1.39000e+02 2.22900e+03 -2.41700e+01 -3.51984e-01 2.52886e-01 9.66004e-01 -3.12957e-01 -3.51734e-01 2.56017e-01 9.65523e-01 -3.16980e-01 5.89603e-04 5.23683e-03 4.91559e-04 3.46863e-03 6.45221e-01 3.33194e-01 2.11802e-01 6.45355e-01 7.66558e-01 2.80562e-01
1.39000e+02 2.23000e+03 -2.50200e+01 -3.51705e-01 2.58197e-01 9.66183e-01 -3.16237e-01 -3.51734e-01 2.56017e-01 9.65523e-01 -3.16980e-01 5.89603e-04 5.23683e-03 4.91559e-04 3.46863e-03 6.45221e-01 3.33194e-01 2.11802e-01 6.45355e-01 7.66558e-01 2.80562e-01
1.39000e+02 2.23100e+03 -2.50300e+01 -3.51683e-01 2.52847e-01 9.65202e-01 -3.16619e-01 -3.51734e-01 2.56017e-01 9.65523e-01 -3.16980e-01 5.89603e-04 5.23683e-03 4.91559e-04 3.46863e-03 6.45221e-01 3.33194e-01 2.11802e-01 6.45355e-01 7.66558e-01 2.80562e-01
1.39000e+02 2.23200e+03 -2.50300e+01 -3.51620e-01 2.56748e-01 9.65593e-01 -3.15953e-01 -3.51734e-01 2.56017e-01 9.65523e-01 -3.16980e-01 5.89603e-04 5.23683e-03 4.91559e-04 3.46863e-03 6.45221e-01 3.33194e-01 2.11802e-01 6.45355e-01 7.66558e-01 2.80562e-01
1.39000e+02 2.23300e+03 -2.50200e+01 -3.52160e-01 2.60383e-01 9.66102e-01 -3.19456e-01 -3.51734e-01 2.56017e-01 9.65523e-01 -3.16980e-01 5.89603e-04 5.23683e-03 4.91559e-04 3.46863e-03 6.45221e-01 3.33194e-01 2.11802e-01 6.45355e-01 7.66558e-01 2.80562e-01
1.39000e+02 2.23400e+03 -2.50200e+01 -3.51427e-01 2.56515e-01 9.65273e-01 -3.18287e-01 -3.51734e-01 2.56017e-01 9.65523e-01 -3.16980e-01 5.89603e-04 5.23683e-03 4.91559e-04 3.46863e-03 6.45221e-01 3.33194e-01 2.11802e-01 6.45355e-01 7.66558e-01 2.80562e-01
1.39000e+02 2.23500e+03 -2.50200e+01 -3.52220e-01 2.63459e-01 9.66136e-01 -3.21058e-01 -3.51734e-01 2.56017e-01 9.65523e-01 -3.16980e-01 5.89603e-04 5.23683e-03 4.91559e-04 3.46863e-03 6.45221e-01 3.33194e-01 2.11802e-01 6.45355e-01 7.66558e-01 2.80562e-01
1.39000e+02 2.23600e+03 -2.50300e+01 -3.51742e-01 2.55283e-01 9.65936e-01 -3.14891e-01 -3.51734e-01 2.56017e-01 9.65523e-01 -3.16980e-01 5.89603e-04 5.23683e-03 4.91559e-04 3.46863e-03 6.45221e-01 3.33194e-01 2.11802e-01 6.45355e-01 7.66558e-01 2.80562e-01
1.39000e+02 2.23700e+03 -2.42100e+01 -3.51962e-01 2.48268e-01 9.65840e-01 -3.11888e-01 -3.51734e-01 2.56017e-01 9.65523e-01 -3.16980e-01 5.89603e-04 5.23683e-03 4.91559e-04 3.46863e-03 6.45221e-01 3.33194e-01 2.11802e-01 6.45355e-01 7.66558e-01 2.80562e-01
1.39000e+02 2.23800e+03 -2.50200e+01 -3.52280e-01 2.61795e-01 9.65946e-01 -3.20725e-01 -3.51734e-01 2.56017e-01 9.65523e-01 -3.16980e-01 5.89603e-04 5.23683e-03 4.91559e-04 3.46863e-03 6.45221e-01 3.33194e-01 2.11802e-01 6.45355e-01 7.66558e-01 2.80562e-01
1.39000e+02 2.23900e+03 -2.50300e+01 -3.51614e-01 2.58110e-01 9.65356e-01 -3.16766e-01 -3.51734e-01 2.56017e-01 9.65523e-01 -3.16980e-01 5.89603e-04 5.23683e-03 4.91559e-04 3.46863e-03 6.45221e-01 3.33194e-01 2.11802e-01 6.45355e-01 7.66558e-01 2.80562e-01
1.40000e+02 2.24000e+03 -2.50300e+01 -3.52424e-01 2.62960e-01 9.65836e-01 -3.20720e-01 -3.51785e-01 2.58364e-01 9.65693e-01 -3.17775e-01 5.51616e-04 5.20107e-03 4.97837e-04 3.26039e-03 6.49072e-01 3.40330e-01 2.13350e-01 6.42249e-01 7.63325e-01 2.79307e-01
1.40000e+02 2.24100e+03 -2.50300e+01 -3.52935e-01 2.61786e-01 9.65581e-01 -3.23135e-01 -3.51785e-01 2.58364e-01 9.65693e-01 -3.17775e-01 5.51616e-04 5.20107e-03 4.97837e-04 3.26039e-03 6.49072e-01 3.40330e-01 2.13350e-01 6.42249e-01 7.63325e-01 2.79307e-01
1.40000e+02 2.24200e+03 -2.45100e+01 -3.51758e-01 2.50781e-01 9.65149e-01 -3.15045e-01 -3.51785e-01 2.58364e-01 9.65693e-01 -3.17775e-01 5.51616e-04 5.20107e-03 4.97837e-04 3.26039e-03 6.49072e-01 3.40330e-01 2.13350e-01 6.42249e-01 7.63325e-01 2.79307e-01
1.40000e+02 2.24300e+03 -2.50300e+01 -3.51862e-01 2.58412e-01 9.64906e-01 -3.20448e-01 -3.51785e-01 2.58364e-01 9.65693e-01 -3.17775e-01 5.51616e-04 5.20107e-03 4.97837e-04 3.26039e-03 6.49072e-01 3.40330e-01 2.13350e-01 6.42249e-01 7.63325e-01 2.79307e-01
1.40000e+02 2.24400e+03 -2.50300e+01 -3.51541e-01 2.66795e-01 9.66251e-01 -3.19554e-01 -3.51785e-01 2.58364e-01 9.65693e-01 -3.17775e-01 5.51616e-04 5.20107e-03 4.97837e-04 3.26039e-03 6.49072e-01 3.40330e-01 2.13350e-01 6.42249e-01 7.63325e-01 2.79307e-01
1.40000e+02 2.24500e+03 -2.50100e+01 -3.52004e-01 2.62476e-01 9.66377e-01 -3.20274e-01 -3.51785e-01 2.58364e-01 9.65693e-01 -3.17775e-01 5.51616e-04 5.20107e-03 4.97837e-04 3.26039e-03 6.49072e-01 3.40330e-01 2.13350e-01 6.42249e-01 7.63325e-01 2.79307e-01
1.40000e+02 2.24600e+03 -2.50200e+01 -3.51895e-01 2.65312e-01 9.65659e-01 -3.22515e-01 -3.51785e-01 2.58364e-01 9.65693e-01 -3.17775e-01 5.51616e-04 5.20107e-03 4.97837e-04 3.26039e-03 6.49072e-01 3.40330e-01 2.13350e-01 6.42249e-01 7.63325e-01 2.79307e-01
1.40000e+02 2.24700e+03 -2.50300e+01 -3.52386e-01 2.62286e-01 9.65863e-01 -3.20659e-01 -3.51785e-01 2.58364e-01 9.65693e-01 -3.17775e-01 5.51616e-04 5.20107e-03 4.97837e-04 3.26039e-03 6.49072e-01 3.40330e-01 2.13350e-01 6.42249e-01 7.63325e-01 2.79307e-01
1.40000e+02 2.24800e+03 -2.50200e+01 -3.52175e-01 2.59200e-01 9.65490e-01 -3.20266e-01 -3.51785e-01 2.58364e-01 9.65693e-01 -3.17775e-01 5.51616e-04 5.20107e-03 4.97837e-04 3.26039e-03 6.49072e-01 3.40330e-01 2.13350e-01 6.42249e-01 7.63325e-01 2.79307e-01
1.40000e+02 2.24900e+03 -2.45100e+01 -3.52524e-01 2.66531e-01 9.66350e-01 -3.19829e-01 -3.51785e-01 2.58364e-01 9.65693e-01 -3.17775e-01 5.51616e-04 5.20107e-03 4.97837e-04 3.26039e-03 6.49072e-01 3.40330e-01 2.13350e-01 6.42249e-01 7.63325e-01 2.79307e-01
1.40000e+02 2.25000e+03 -2.50200e+01 -3.51859e-01 2.63253e-01 9.65460e-01 -3.21488e-01 -3.51785e-01 2.58364e-01 9.65693e-01 -3.17775e-01 5.51616e-04 5.20107e-03 4.97837e-04 3.26039e-03 6.49072e-01 3.40330e-01 2.13350e-01 6.42249e-01 7.63325e-01 2.79307e-01
1.40000e+02 2.25100e+03 -2.50200e+01 -3.52165e-01 2.62148e-01 9.65915e-01 -3.20152e-01 -3.51785e-01 2.58364e-01 9.65693e-01 -3.17775e-01 5.51616e-04 5.20107e-03 4.97837e-04 3.26039e-03 6.49072e-01 3.40330e-01 2.13350e-01 6.42249e-01 7.63325e-01 2.79307e-01
1.40000e+02 2.25200e+03 -2.50300e+01 -3.51700e-01 2.54981e-01 9.65084e-01 -3.16932e-01 -3.51785e-01 2.58364e-01 9.65693e-01 -3.17775e-01 5.51616e-04 5.20107e-03 4.97837e-04 3.26039e-03 6.49072e-01 3.40330e-01 2.13350e-01 6.42249e-01 7.63325e-01 2.79307e-01
1.40000e+02 2.25300e+03 -2.50200e+01 -3.51728e-01 2.61323e-01 9.66027e-01 -3.19005e-01 -3.51785e-01 2.58364e-01 9.65693e-01 -3.17775e-01 5.51616e-04 5.20107e-03 4.97837e-04 3.26039e-03 6.49072e-01 3.40330e-01 2.13350e-01 6.42249e-01 7.63325e-01 2.79307e-01
1.40000e+02 2.25400e+03 -2.50300e+01 -3.51078e-01 2.53367e-01 9.65023e-01 -3.15565e-01 -3.51785e-01 2.58364e-01 9.65693e-01 -3.17775e-01 5.51616e-04 5.20107e-03 4.97837e-04 3.26039e-03 6.49072e-01 3.40330e-01 2.13350e-01 6.42249e-01 7.63325e-01 2.79307e-01
1.40000e+02 2.25500e+03 -2.50300e+01 -3.51426e-01 2.60962e-01 9.65607e-01 -3.17950e-01 -3.51785e-01 2.58364e-01 9.65693e-01 -3.17775e-01 5.51616e-04 5.20107e-03 4.97837e-04 3.26039e-03 6.49072e-01 3.40330e-01 2.13350e-01 6.42249e-01 7.63325e-01 2.79307e-01
1.41000e+02 2.25600e+03 -2.50300e+01 -3.52309e-01 2.58801e-01 9.65137e-01 -3.21090e-01 -3.51939e-01 2.60994e-01 9.65629e-01 -3.19852e-01 5.25112e-04 5.05224e-03 5.20595e-04 2.96822e-03 6.49701e-01 3.42953e-01 2.12322e-01 6.41897e-01 7.60699e-01 2.75131e-01
1.41000e+02 2.25700e+03 -2.50300e+01 -3.52946e-01 2.65445e-01 9.65908e-01 -3.24041e-01 -3.51939e-01 2.60994e-01 9.65629e-01 -3.19852e-01 5.25112e-04 5.05224e-03 5.20595e-04 2.96822e-03 6.49701e-01 3.42953e-01 2.12322e-01 6.41897e-01 7.60699e-01 2.75131e-01
1.41000e+02 2.25800e+03 -2.50300e+01 -3.51721e-01 2.57429e-01 9.65256e-01 -3.17840e-01 -3.51939e-01 2.60994e-01 9.65629e-01 -3.19852e-01 5.25112e-04 5.05224e-03 5.20595e-04 2.96822e-03 6.49701e-01 3.42953e-01 2.12322e-01 6.41897e-01 7.60699e-01 2.75131e-01
1.41000e+02 2.25900e+03 -2.50300e+01 -3.52107e-01 2.64598e-01 9.65719e-01 -3.21913e-01 -3.51939e-01 2.60994e-01 9.65629e-01 -3.19852e-01 5.25112e-04 5.05224e-03 5.20595e-04 2.96822e-03 6.49701e-01 3.42953e-01 2.12322e-01 6.41897e-01 7.60699e-01 2.75131e-01
1.41000e+02 2.26000e+03 -2.50200e+01 -3.51372e-01 2.58236e-01 9.65660e-01 -3.18110e-01 -3.51939e-01 2.60994e-01 9.65629e-01 -3.19852e-01 5.25112e-04 5.05224e-03 5.20595e-04 2.96822e-03 6.49701e-01 3.42953e-01 2.12322e-01 6.41897e-01 7.60699e-01 2.75131e-01
1.41000e+02 2.26100e+03 -2.45900e+01 -3.51333e-01 2.51658e-01 9.64492e-01 -3.15766e-01 -3.51939e-01 2.60994e-01 9.65629e-01 -3.19852e-01 5.25112e-04 5.05224e-03 5.20595e-04 2.96822e-03 6.49701e-01 3.42953e-01 2.12322e-01 6.41897e-01 7.60699e-01 2.75131e-01
1.41000e+02 2.26200e+03 -2.50200e+01 -3.51804e-01 2.62340e-01 9.65573e-01 -3.20366e-01 -3.51939e-01 2.60994e-01 9.65629e-01 -3.19852e-01 5.25112e-04 5.05224e-03 5.20595e-04 2.96822e-03 6.49701e-01 3.42953e-01 2.12322e-01 6.41897e-01 7.60699e-01 2.75131e-01
1.41000e+02 2.26300e+03 -2.50300e+01 -3.51376e-01 2.59167e-01 9.65417e-01 -3.17204e-01 -3.51939e-01 2.60994e-01 9.65629e-01 -3.19852e-01 5.25112e-04 5.05224e-03 5.20595e-04 2.96822e-03 6.49701e-01 3.42953e-01 2.12322e-01 6.41897e-01 7.60699e-01 2.75131e-01
1.41000e+02 2.26400e+03 -2.50200e+01 -3.51245e-01 2.59626e-01 9.65575e-01 -3.17994e-01 -3.51939e-01 2.60994e-01 9.65629e-01 -3.19852e-01 5.25112e-04 5.05224e-03 5.20595e-04 2.96822e-03 6.49701e-01 3.42953e-01 2.12322e-01 6.41897e-01 7.60699e-01 2.75131e-01
1.41000e+02 2.26500e+03 -2.50300e+01 -3.51456e-01 2.56462e-01 9.64526e-01 -3.20041e-01 -3.51939e-01 2.60994e-01 9.65629e-01 -3.19852e-01 5.25112e-04 5.05224e-03 5.20595e-04 2.96822e-03 6.49701e-01 3.42953e-01 2.12322e-01 6.41897e-01 7.60699e-01 2.75131e-01
1.41000e+02 2.26600e+03 -2.50200e+01 -3.52262e-01 2.62204e-01 9.65681e-01 -3.21509e-01 -3.51939e-01 2.60994e-01 9.65629e-01 -3.19852e-01 5.25112e-04 5.05224e-03 5.20595e-04 2.96822e-03 6.49701e-01 3.42953e-01 2.12322e-01 6.41897e-01 7.60699e-01 2.75131e-01
1.41000e+02 2.26700e+03 -2.50300e+01 -3.51932e-01 2.61590e-01 9.64669e-01 -3.22920e-01 -3.51939e-01 2.60994e-01 9.65629e-01 -3.19852e-01 5.25112e-04 5.05224e-03 5.20595e-04 2.96822e-03 6.49701e-01 3.42953e-01 2.12322e-01 6.41897e-01 7.60699e-01 2.75131e-01
1.41000e+02 2.26800e+03 -2.50300e+01 -3.53041e-01 2.68915e-01 9.66157e-01 -3.24234e-01 -3.51939e-01 2.60994e-01 9.65629e-01 -3.19852e-01 5.25112e-04 5.05224e-03 5.20595e-04 2.96822e-03 6.49701e-01 3.42953e-01 2.12322e-01 6.41897e-01 7.60699e-01 2.75131e-01
1.41000e+02 2.26900e+03 -2.50300e+01 -3.52477e-01 2.62026e-01 9.65119e-01 -3.22974e-01 -3.51939e-01 2.60994e-01 9.65629e-01 -3.19852e-01 5.25112e-04 5.05224e-03 5.20595e-04 2.96822e-03 6.49701e-01 3.42953e-01 2.12322e-01 6.41897e-01 7.60699e-01 2.75131e-01
1.41000e+02 2.27000e+03 -2.50300e+01 -3.51611e-01 2.57323e-01 9.65240e-01 -3.18144e-01 -3.51939e-01 2.60994e-01 9.65629e-01 -3.19852e-01 5.25112e-04 5.05224e-03 5.20595e-04 2.96822e-03 6.49701e-01 3.42953e-01 2.12322e-01 6.41897e-01 7.60699e-01 2.75131e-01
1.41000e+02 2.27100e+03 -2.50300e+01 -3.52909e-01 2.70379e-01 9.66155e-01 -3.25402e-01 -3.51939e-01 2.60994e-01 9.65629e-01 -3.19852e-01 5.25112e-04 5.05224e-03 5.20595e-04 2.96822e-03 6.49701e-01 3.42953e-01 2.12322e-01 6.41897e-01 7.60699e-01 2.75131e-01
1.42000e+02 2.27200e+03 -2.50200e+01 -3.51637e-01 2.62734e-01 9.65828e-01 -3.20221e-01 -3.52074e-01 2.61736e-01 9.65436e-01 -3.21057e-01 5.69411e-04 4.89234e-03 5.24929e-04 2.78766e-03 6.51884e-01 3.42903e-01 2.09104e-01 6.40470e-01 7.60241e-01 2.69897e-01
1.42000e+02 2.27300e+03 -2.50300e+01 -3.52029e-01 2.59141e-01 9.65416e-01 -3.19676e-01 -3.52074e-01 2.61736e-01 9.65436e-01 -3.21057e-01 5.69411e-04 4.89234e-03 5.24929e-04 2.78766e-03 6.51884e-01 3.42903e-01 2.09104e-01 6.40470e-01 7.60241e-01 2.69897e-01
1.42000e+02 2.27400e+03 -2.50300e+01 -3.52139e-01 2.67007e-01 9.65960e-01 -3.22595e-01 -3.52074e-01 2.61736e-01 9.65436e-01 -3.21057e-01 5.69411e-04 4.89234e-03 5.24929e-04 2.78766e-03 6.51884e-01 3.42903e-01 2.09104e-01 6.40470e-01 7.60241e-01 2.69897e-01
1.42000e+02 2.27500e+03 -2.50200e+01 -3.52152e-01 2.60563e-01 9.65330e-01 -3.22009e-01 -3.52074e-01 2.61736e-01 9.65436e-01 -3.21057e-01 5.69411e-04 4.89234e-03 5.24929e-04 2.78766e-03 6.51884e-01 3.42903e-01 2.09104e-01 6.40470e-01 7.60241e-01 2.69897e-01
1.42000e+02 2.27600e+03 -2.50200e+01 -3.51584e-01 2.55090e-01 9.65300e-01 -3.18883e-01 -3.52074e-01 2.61736e-01 9.65436e-01 -3.21057e-01 5.69411e-04 4.89234e-03 5.24929e-04 2.78766e-03 6.51884e-01 3.42903e-01 2.09104e-01 6.40470e-01 7.60241e-01 2.69897e-01
1.42000e+02 2.27700e+03 -2.50400e+01 -3.52267e-01 2.57004e-01 9.64612e-01 -3.20416e-01 -3.52074e-01 2.61736e-01 9.65436e-01 -3.21057e-01 5.69411e-04 4.89234e-03 5.24929e-04 2.78766e-03 6.51884e-01 3.42903e-01 2.09104e-01 6.40470e-01 7.60241e-01 2.69897e-01
1.42000e+02 2.27800e+03 -2.50200e+01 -3.51692e-01 2.65390e-01 9.65270e-01 -3.23031e-01 -3.52074e-01 2.61736e-01 9.65436e-01 -3.21057e-01 5.69411e-04 4.89234e-03 5.24929e-04 2.78766e-03 6.51884e-01 3.42903e-01 2.09104e-01 6.40470e-01 7.60241e-01 2.69897e-01
1.42000e+02 2.27900e+03 -2.50200e+01 -3.51932e-01 2.59693e-01 9.66085e-01 -3.18387e-01 -3.52074e-01 2.61736e-01 9.65436e-01 -3.21057e-01 5.69411e-04 4.89234e-03 5.24929e-04 2.78766e-03 6.51884e-01 3.42903e-01 2.09104e-01 6.40470e-01 7.60241e-01 2.69897e-01
1.42000e+02 2.28000e+03 -2.50300e+01 -3.52740e-01 2.61519e-01 9.65077e-01 -3.23205e-01 -3.52074e-01 2.61736e-01 9.65436e-01 -3.21057e-01 5.69411e-04 4.89234e-03 5.24929e-04 2.78766e-03 6.51884e-01 3.42903e-01 2.09104e-01 6.40470e-01 7.60241e-01 2.69897e-01
1.42000e+02 2.28100e+03 -2.50300e+01 -3.51481e-01 2.58374e-01 9.65269e-01 -3.18057e-01 -3.52074e-01 2.61736e-01 9.65436e-01 -3.21057e-01 5.69411e-04 4.89234e-03 5.24929e-04 2.78766e-03 6.51884e-01 3.42903e-01 2.09104e-01 6.40470e-01 7.60241e-01 2.69897e-01
1.42000e+02 2.28200e+03 -2.50200e+01 -3.51544e-01 2.58832e-01 9.65802e-01 -3.18290e-01 -3.52074e-01 2.61736e-01 9.65436e-01 -3.21057e-01 5.69411e-04 4.89234e-03 5.24929e-04 2.78766e-03 6.51884e-01 3.42903e-01 2.09104e-01 6.40470e-01 7.60241e-01 2.69897e-01
1.42000e+02 2.28300e+03 -2.50300e+01 -3.52357e-01 2.57679e-01 9.64710e-01 -3.21348e-01 -3.52074e-01 2.61736e-01 9.65436e-01 -3.21057e-01 5.69411e-04 4.89234e-03 5.24929e-04 2.78766e-03 6.51884e-01 3.42903e-01 2.09104e-01 6.40470e-01 7.60241e-01 2.69897e-01
1.42000e+02 2.28400e+03 -2.50200e+01 -3.51962e-01 2.64171e-01 9.65332e-01 -3.23288e-01 -3.52074e-01 2.61736e-01 9.65436e-01 -3.21057e-01 5.69411e-04 4.89234e-03 5.24929e-04 2.78766e-03 6.51884e-01 3.42903e-01 2.09104e-01 6.40470e-01 7.60241e-01 2.69897e-01
1.42000e+02 2.28500e+03 -2.50300e+01 -3.51370e-01 2.58080e-01 9.65297e-01 -3.17590e-01 -3.52074e-01 2.61736e-01 9.65436e-01 -3.21057e-01 5.69411e-04 4.89234e-03 5.24929e-04 2.78766e-03 6.51884e-01 3.42903e-01 2.09104e-01 6.40470e-01 7.60241e-01 2.69897e-01
1.42000e+02 2.28600e+03 -2.45200e+01 -3.52400e-01 2.67161e-01 9.65226e-01 -3.23729e-01 -3.52074e-01 2.61736e-01 9.65436e-01 -3.21057e-01 5.69411e-04 4.89234e-03 5.24929e-04 2.78766e-03 6.51884e-01 3.42903e-01 2.09104e-01 6.40470e-01 7.60241e-01 2.69897e-01
1.42000e+02 2.28700e+03 -2.50300e+01 -3.52685e-01 2.61579e-01 9.65556e-01 -3.22577e-01 -3.52074e-01 2.61736e-01 9.65436e-01 -3.21057e-01 5.69411e-04 4.89234e-03 5.24929e-04 2.78766e-03 6.51884e-01 3.42903e-01 2.09104e-01 6.40470e-01 7.60241e-01 2.69897e-01
1.43000e+02 2.28800e+03 -2.50300e+01 -3.51728e-01 2.59129e-01 9.65567e-01 -3.18327e-01 -3.52005e-01 2.60317e-01 9.65348e-01 -3.20641e-01 5.98483e-04 4.72918e-03 5.67276e-04 2.70002e-03 6.55543e-01 3.43304e-01 2.07198e-01 6.33869e-01 7.60509e-01 2.66361e-01
1.43000e+02 2.28900e+03 -2.50300e+01 -3.52642e-01 2.63176e-01 9.65304e-01 -3.23180e-01 -3.52005e-01 2.60317e-01 9.65348e-01 -3.20641e-01 5.98483e-04 4.72918e-03 5.67276e-04 2.70002e-03 6.55543e-01 3.43304e-01 2.07198e-01 6.33869e-01 7.60509e-01 2.66361e-01
1.43000e+02 2.29000e+03 -2.50200e+01 -3.51831e-01 2.58507e-01 9.66016e-01 -3.17428e-01 -3.52005e-01 2.60317e-01 9.65348e-01 -3.20641e-01 5.98483e-04 4.72918e-03 5.67276e-04 2.70002e-03 6.55543e-01 3.43304e-01 2.07198e-01 6.33869e-01 7.60509e-01 2.66361e-01
1.43000e+02 2.29100e+03 -2.50300e+01 -3.52410e-01 2.54857e-01 9.65282e-01 -3.18626e-01 -3.52005e-01 2.60317e-01 9.65348e-01 -3.20641e-01 5.98483e-04 4.72918e-03 5.67276e-04 2.70002e-03 6.55543e-01 3.43304e-01 2.07198e-01 6.33869e-01 7.60509e-01 2.66361e-01
1.43000e+02 2.29200e+03 -2.50300e+01 -3.52480e-01 2.65028e-01 9.66205e-01 -3.21564e-01 -3.52005e-01 2.60317e-01 9.65348e-01 -3.20641e-01 5.98483e-04 4.72918e-03 5.67276e-04 2.70002e-03 6.55543e-01 3.43304e-01 2.07198e-01 6.33869e-01 7.60509e-01 2.66361e-01
1.43000e+02 2.29300e+03 -2.50200e+01 -3.51962e-01 2.60540e-01 9.65155e-01 -3.22128e-01 -3.52005e-01 2.60317e-01 9.65348e-01 -3.20641e-01 5.98483e-04 4.72918e-03 5.67276e-04 2.70002e-03 6.55543e-01 3.43304e-01 2.07198e-01 6.33869e-01 7.60509e-01 2.66361e-01
1.43000e+02 2.29400e+03 -2.50200e+01 -3.52796e-01 2.66410e-01 9.65887e-01 -3.25279e-01 -3.52005e-01 2.60317e-01 9.65348e-01 -3.20641e-01 5.98483e-04 4.72918e-03 5.67276e-04 2.70002e-03 6.55543e-01 3.43304e-01 2.07198e-01 6.33869e-01 7.60509e-01 2.66361e-01
1.43000e+02 2.29500e+03 -2.50300e+01 -3.52084e-01 2.61067e-01 9.65702e-01 -3.20025e-01 -3.52005e-01 2.60317e-01 9.65348e-01 -3.20641e-01 5.98483e-04 4.72918e-03 5.67276e-04 2.70002e-03 6.55543e-01 3.43304e-01 2.07198e-01 6.33869e-01 7.60509e-01 2.66361e-01
1.43000e+02 2.29600e+03 -2.50300e+01 -3.51543e-01 2.56501e-01 9.65345e-01 -3.16853e-01 -3.52005e-01 2.60317e-01 9.65348e-01 -3.20641e-01 5.98483e-04 4.72918e-03 5.67276e-04 2.70002e-03 6.55543e-01 3.43304e-01 2.07198e-01 6.33869e-01 7.60509e-01 2.66361e-01
1.43000e+02 2.29700e+03 -2.50200e+01 -3.52202e-01 2.60910e-01 9.65221e-01 -3.22206e-01 -3.52005e-01 2.60317e-01 9.65348e-01 -3.20641e-01 5.98483e-04 4.72918e-03 5.67276e-04 2.70002e-03 6.55543e-01 3.43304e-01 2.07198e-01 6.33869e-01 7.60509e-01 2.66361e-01
1.43000e+02 2.29800e+03 -2.50300e+01 -3.51950e-01 2.63517e-01 9.65317e-01 -3.22094e-01 -3.52005e-01 2.60317e-01 9.65348e-01 -3.20641e-01 5.98483e-04 4.72918e-03 5.67276e-04 2.70002e-03 6.55543e-01 3.43304e-01 2.07198e-01 6.33869e-01 7.60509e-01 2.66361e-01
1.43000e+02 2.29900e+03 -2.50200e+01 -3.52232e-01 2.67371e-01 9.66295e-01 -3.23054e-01 -3.52005e-01 2.60317e-01 9.65348e-01 -3.20641e-01 5.98483e-04 4.72918e-03 5.67276e-04 2.70002e-03 6.55543e-01 3.43304e-01 2.07198e-01 6.33869e-01 7.60509e-01 2.66361e-01
1.43000e+02 2.30000e+03 -2.50200e+01 -3.52336e-01 2.58111e-01 9.65811e-01 -3.19856e-01 -3.52005e-01 2.60317e-01 9.65348e-01 -3.20641e-01 5.98483e-04 4.72918e-03 5.67276e-04 2.70002e-03 6.55543e-01 3.43304e-01 2.07198e-01 6.33869e-01 7.60509e-01 2.66361e-01
1.43000e+02 2.30100e+03 -2.50200e+01 -3.52353e-01 2.64700e-01 9.65950e-01 -3.22181e-01 -3.52005e-01 2.60317e-01 9.65348e-01 -3.20641e-01 5.98483e-04 4.72918e-03 5.67276e-04 2.70002e-03 6.55543e-01 3.43304e-01 2.07198e-01 6.33869e-01 7.60509e-01 2.66361e-01
1.43000e+02 2.30200e+03 -2.50200e+01 -3.52411e-01 2.61085e-01 9.65983e-01 -3.20545e-01 -3.52005e-01 2.60317e-01 9.65348e-01 -3.20641e-01 5.98483e-04 4.72918e-03 5.67276e-04 2.70002e-03 6.55543e-01 3.43304e-01 2.07198e-01 6.33869e-01 7.60509e-01 2.66361e-01
1.43000e+02 2.30300e+03 -2.50200e+01 -3.51767e-01 2.59837e-01 9.65865e-01 -3.18738e-01 -3.52005e-01 2.60317e-01 9.65348e-01 -3.20641e-01 5.98483e-04 4.72918e-03 5.67276e-04 2.70002e-03 6.55543e-01 3.43304e-01 2.07198e-01 6.33869e-01 7.60509e-01 2.66361e-01
1.44000e+02 2.30400e+03 -2.50300e+01 -3.51896e-01 2.56986e-01 9.65050e-01 -3.19441e-01 -3.52114e-01 2.60461e-01 9.65533e-01 -3.20091e-01 5.56732e-04 4.42051e-03 4.97883e-04 2.71954e-03 6.61097e-01 3.41995e-01 2.00546e-01 6.26208e-01 7.64589e-01 2.64263e-01
1.44000e+02 2.30500e+03 -2.50300e+01 -3.52866e-01 2.66089e-01 9.66017e-01 -3.23560e-01 -3.52114e-01 2.60461e-01 9.65533e-01 -3.20091e-01 5.56732e-04 4.42051e-03 4.97883e-04 2.71954e-03 6.61097e-01 3.41995e-01 2.00546e-01 6.26208e-01 7.64589e-01 2.64263e-01
1.44000e+02 2.30600e+03 -2.50200e+01 -3.52830e-01 2.61664e-01 9.65652e-01 -3.23147e-01 -3.52114e-01 2.60461e-01 9.65533e-01 -3.20091e-01 5.56732e-04 4.42051e-03 4.97883e-04 2.71954e-03 6.61097e-01 3.41995e-01 2.00546e-01 6.26208e-01 7.64589e-01 2.64263e-01
1.44000e+02 2.30700e+03 -2.45000e+01 -3.52599e-01 2.59219e-01 9.65683e-01 -3.18563e-01 -3.52114e-01 2.60461e-01 9.65533e-01 -3.20091e-01 5.56732e-04 4.42051e-03 4.97883e-04 2.71954e-03 6.61097e-01 3.41995e-01 2.00546e-01 6.26208e-01 7.64589e-01 2.64263e-01
1.44000e+02 2.30800e+03 -2.50300e+01 -3.51702e-01 2.63443e-01 9.65527e-01 -3.20568e-01 -3.52114e-01 2.60461e-01 9.65533e-01 -3.20091e-01 5.56732e-04 4.42051e-03 4.97883e-04 2.71954e-03 6.61097e-01 3.41995e-01 2.00546e-01 6.26208e-01 7.64589e-01 2.64263e-01
1.44000e+02 2.30900e+03 -2.50300e+01 -3.52057e-01 2.65111e-01 9.65455e-01 -3.22758e-01 -3.52114e-01 2.60461e-01 9.65533e-01 -3.20091e-01 5.56732e-04 4.42051e-03 4.97883e-04 2.71954e-03 6.61097e-01 3.41995e-01 2.00546e-01 6.26208e-01 7.64589e-01 2.64263e-01
1.44000e+02 2.31000e+03 -2.50300e+01 -3.52072e-01 2.56512e-01 9.65508e-01 -3.18047e-01 -3.52114e-01 2.60461e-01 9.65533e-01 -3.20091e-01 5.56732e-04 4.42051e-03 4.97883e-04 2.71954e-03 6.61097e-01 3.41995e-01 2.00546e-01 6.26208e-01 7.64589e-01 2.64263e-01
1.44000e+02 2.31100e+03 -2.50300e+01 -3.52455e-01 2.66536e-01 9.66496e-01 -3.21085e-01 -3.52114e-01 2.60461e-01 9.65533e-01 -3.20091e-01 5.56732e-04 4.42051e-03 4.97883e-04 2.71954e-03 6.61097e-01 3.41995e-01 2.00546e-01 6.26208e-01 7.64589e-01 2.64263e-01
1.44000e+02 2.31200e+03 -2.50200e+01 -3.51591e-01 2.58535e-01 9.65146e-01 -3.20097e-01 -3.52114e-01 2.60461e-01 9.65533e-01 -3.20091e-01 5.56732e-04 4.42051e-03 4.97883e-04 2.71954e-03 6.61097e-01 3.41995e-01 2.00546e-01 6.26208e-01 7.64589e-01 2.64263e-01
1.44000e+02 2.31300e+03 -2.50300e+01 -3.52248e-01 2.62083e-01 9.65673e-01 -3.21077e-01 -3.52114e-01 2.60461e-01 9.65533e-01 -3.20091e-01 5.56732e-04 4.42051e-03 4.97883e-04 2.71954e-03 6.61097e-01 3.41995e-01 2.00546e-01 6.26208e-01 7.64589e-01 2.64263e-01
1.44000e+02 2.31400e+03 -2.50200e+01 -3.51582e-01 2.64160e-01 9.65507e-01 -3.21277e-01 -3.52114e-01 2.60461e-01 9.65533e-01 -3.20091e-01 5.56732e-04 4.42051e-03 4.97883e-04 2.71954e-03 6.61097e-01 3.41995e-01 2.00546e-01 6.26208e-01 7.64589e-01 2.64263e-01
1.44000e+02 2.31500e+03 -2.50300e+01 -3.51816e-01 2.57349e-01 9.65576e-01 -3.17958e-01 -3.52114e-01 2.60461e-01 9.65533e-01 -3.20091e-01 5.56732e-04 4.42051e-03 4.97883e-04 2.71954e-03 6.61097e-01 3.41995e-01 2.00546e-01 6.26208e-01 7.64589e-01 2.64263e-01
1.44000e+02 2.31600e+03 -2.50300e+01 -3.51531e-01 2.54554e-01 9.65108e-01 -3.16103e-01 -3.52114e-01 2.60461e-01 9.65533e-01 -3.20091e-01 5.56732e-04 4.42051e-03 4.97883e-04 2.71954e-03 6.61097e-01 3.41995e-01 2.00546e-01 6.26208e-01 7.64589e-01 2.64263e-01
1.44000e+02 2.31700e+03 -2.50300e+01 -3.52684e-01 2.58702e-01 9.65006e-01 -3.22192e-01 -3.52114e-01 2.60461e-01 9.65533e-01 -3.20091e-01 5.56732e-04 4.42051e-03 4.97883e-04 2.71954e-03 6.61097e-01 3.41995e-01 2.00546e-01 6.26208e-01 7.64589e-01 2.64263e-01
1.44000e+02 2.31800e+03 -2.50200e+01 -3.51815e-01 2.62908e-01 9.65039e-01 -3.22850e-01 -3.52114e-01 2.60461e-01 9.65533e-01 -3.20091e-01 5.56732e-04 4.42051e-03 4.97883e-04 2.71954e-03 6.61097e-01 3.41995e-01 2.00546e-01 6.26208e-01 7.64589e-01 2.64263e-01
1.44000e+02 2.31900e+03 -2.50200e+01 -3.51397e-01 2.62741e-01 9.65548e-01 -3.19399e-01 -3.52114e-01 2.60461e-01 9.65533e-01 -3.20091e-01 5.56732e-04 4.42051e-03 4.97883e-04 2.71954e-03 6.61097e-01 3.41995e-01 2.00546e-01 6.26208e-01 7.64589e-01 2.64263e-01
1.45000e+02 2.32000e+03 -2.50200e+01 -3.52444e-01 2.60720e-01 9.65349e-01 -3.22597e-01 -3.52056e-01 2.61072e-01 9.65498e-01 -3.20564e-01 5.10069e-04 4.21880e-03 4.41987e-04 2.56976e-03 6.60125e-01 3.39601e-01 1.91946e-01 6.24454e-01 7.71521e-01 2.58266e-01
1.45000e+02 2.32100e+03 -2.50200e+01 -3.51229e-01 2.54918e-01 9.65023e-01 -3.17268e-01 -3.52056e-01 2.61072e-01 9.65498e-01 -3.20564e-01 5.10069e-04 4.21880e-03 4.41987e-04 2.56976e-03 6.60125e-01 3.39601e-01 1.91946e-01 6.24454e-01 7.71521e-01 2.58266e-01
1.45000e+02 2.32200e+03 -2.50200e+01 -3.52119e-01 2.61176e-01 9.65781e-01 -3.21114e-01 -3.52056e-01 2.61072e-01 9.65498e-01 -3.20564e-01 5.10069e-04 4.21880e-03 4.41987e-04 2.56976e-03 6.60125e-01 3.39601e-01 1.91946e-01 6.24454e-01 7.71521e-01 2.58266e-01
1.45000e+02 2.32300e+03 -2.50300e+01 -3.52035e-01 2.60795e-01 9.65344e-01 -3.20614e-01 -3.52056e-01 2.61072e-01 9.65498e-01 -3.20564e-01 5.10069e-04 4.21880e-03 4.41987e-04 2.56976e-03 6.60125e-01 3.39601e-01 1.91946e-01 6.24454e-01 7.71521e-01 2.58266e-01
1.45000e+02 2.32400e+03 -2.50300e+01 -3.51892e-01 2.60461e-01 9.65747e-01 -3.17714e-01 -3.52056e-01 2.61072e-01 9.65498e-01 -3.20564e-01 5.10069e-04 4.21880e-03 4.41987e-04 2.56976e-03 6.60125e-01 3.39601e-01 1.91946e-01 6.24454e-01 7.71521e-01 2.58266e-01
1.45000e+02 2.32500e+03 -2.50200e+01 -3.51900e-01 2.65012e-01 9.65339e-01 -3.22986e-01 -3.52056e-01 2.61072e-01 9.65498e-01 -3.20564e-01 5.10069e-04 4.21880e-03 4.41987e-04 2.56976e-03 6.60125e-01 3.39601e-01 1.91946e-01 6.24454e-01 7.71521e-01 2.58266e-01
1.45000e+02 2.32600e+03 -2.50300e+01 -3.51719e-01 2.58129e-01 9.65211e-01 -3.18611e-01 -3.52056e-01 2.61072e-01 9.65498e-01 -3.20564e-01 5.10069e-04 4.21880e-03 4.41987e-04 2.56976e-03 6.60125e-01 3.39601e-01 1.91946e-01 6.24454e-01 7.71521e-01 2.58266e-01
1.45000e+02 2.32700e+03 -2.50200e+01 -3.51626e-01 2.61061e-01 9.65798e-01 -3.19166e-01 -3.52056e-01 2.61072e-01 9.65498e-01 -3.20564e-01 5.10069e-04 4.21880e-03 4.41987e-04 2.56976e-03 6.60125e-01 3.39601e-01 1.91946e-01 6.24454e-01 7.71521e-01 2.58266e-01
1.45000e+02 2.32800e+03 -2.50200e+01 -3.52310e-01 2.62829e-01 9.65558e-01 -3.22973e-01 -3.52056e-01 2.61072e-01 9.65498e-01 -3.20564e-01 5.10069e-04 4.21880e-03 4.41987e-04 2.56976e-03 6.60125e-01 3.39601e-01 1.91946e-01 6.24454e-01 7.71521e-01 2.58266e-01
1.45000e+02 2.32900e+03 -2.50300e+01 -3.52224e-01 2.64149e-01 9.64864e-01 -3.24584e-01 -3.52056e-01 2.61072e-01 9.65498e-01 -3.20564e-01 5.10069e-04 4.21880e-03 4.41987e-04 2.56976e-03 6.60125e-01 3.39601e-01 1.91946e-01 6.24454e-01 7.71521e-01 2.58266e-01
1.45000e+02 2.33000e+03 -2.50300e+01 -3.50809e-01 2.52914e-01 9.64687e-01 -3.15864e-01 -3.52056e-01 2.61072e-01 9.65498e-01 -3.20564e-01 5.10069e-04 4.21880e-03 4.41987e-04 2.56976e-03 6.60125e-01 3.39601e-01 1.91946e-01 6.24454e-01 7.71521e-01 2.58266e-01
1.45000e+02 2.33100e+03 -2.50200e+01 -3.51670e-01 2.65124e-01 9.65852e-01 -3.21000e-01 -3.52056e-01 2.61072e-01 9.65498e-01 -3.20564e-01 5.10069e-04 4.21880e-03 4.41987e-04 2.56976e-03 6.60125e-01 3.39601e-01 1.91946e-01 6.24454e-01 7.71521e-01 2.58266e-01
1.45000e+02 2.33200e+03 -2.50200e+01 -3.52005e-01 2.62248e-01 9.65799e-01 -3.20577e-01 -3.52056e-01 2.61072e-01 9.65498e-01 -3.20564e-01 5.10069e-04 4.21880e-03 4.41987e-04 2.56976e-03 6.60125e-01 3.39601e-01 1.91946e-01 6.24454e-01 7.71521e-01 2.58266e-01
1.45000e+02 2.33300e+03 -2.50300e+01 -3.52271e-01 2.64857e-01 9.65443e-01 -3.23392e-01 -3.52056e-01 2.61072e-01 9.65498e-01 -3.20564e-01 5.10069e-04 4.21880e-03 4.41987e-04 2.56976e-03 6.60125e-01 3.39601e-01 1.91946e-01 6.24454e-01 7.71521e-01 2.58266e-01
1.45000e+02 2.33400e+03 -2.50200e+01 -3.51672e-01 2.59491e-01 9.65311e-01 -3.19895e-01 -3.52056e-01 2.61072e-01 9.65498e-01 -3.20564e-01 5.10069e-04 4.21880e-03 4.41987e-04 2.56976e-03 6.60125e-01 3.39601e-01 1.91946e-01 6.24454e-01 7.71521e-01 2.58266e-01
1.45000e+02 2.33500e+03 -2.50300e+01 -3.52234e-01 2.61191e-01 9.65364e-01 -3.20635e-01 -3.52056e-01 2.61072e-01 9.65498e-01 -3.20564e-01 5.10069e-04 4.21880e-03 4.41987e-04 2.56976e-03 6.60125e-01 3.39601e-01 1.91946e-01 6.24454e-01 7.71521e-01 2.58266e-01
1.46000e+02 2.33600e+03 -2.50300e+01 -3.52094e-01 2.55929e-01 9.64845e-01 -3.19166e-01 -3.51883e-01 2.60356e-01 9.65237e-01 -3.20201e-01 5.23180e-04 4.16525e-03 4.28532e-04 2.62449e-03 6.64478e-01 3.41557e-01 1.86531e-01 6.25000e-01 7.72493e-01 2.57790e-01
1.46000e+02 2.33700e+03 -2.50200e+01 -3.51622e-01 2.59242e-01 9.65481e-01 -3.18725e-01 -3.51883e-01 2.60356e-01 9.65237e-01 -3.20201e-01 5.23180e-04 4.16525e-03 4.28532e-04 2.62449e-03 6.64478e-01 3.41557e-01 1.86531e-01 6.25000e-01 7.72493e-01 2.57790e-01
1.46000e+02 2.33800e+03 -2.50300e+01 -3.52072e-01 2.56629e-01 9.65070e-01 -3.19971e-01 -3.51883e-01 2.60356e-01 9.65237e-01 -3.20201e-01 5.23180e-04 4.16525e-03 4.28532e-04 2.62449e-03 6.64478e-01 3.41557e-01 1.86531e-01 6.25000e-01 7.72493e-01 2.57790e-01
1.46000e+02 2.33900e+03 -2.50300e+01 -3.51947e-01 2.57959e-01 9.64400e-01 -3.21290e-01 -3.51883e-01 2.60356e-01 9.65237e-01 -3.20201e-01 5.23180e-04 4.16525e-03 4.28532e-04 2.62449e-03 6.64478e-01 3.41557e-01 1.86531e-01 6.25000e-01 7.72493e-01 2.57790e-01
1.46000e+02 2.34000e+03 -2.50300e+01 -3.51669e-01 2.58885e-01 9.65050e-01 -3.18984e-01 -3.51883e-01 2.60356e-01 9.65237e-01 -3.20201e-01 5.23180e-04 4.16525e-03 4.28532e-04 2.62449e-03 6.64478e-01 3.41557e-01 1.86531e-01 6.25000e-01 7.72493e-01 2.57790e-01
1.46000e+02 2.34100e+03 -2.50300e+01 -3.51708e-01 2.57810e-01 9.64641e-01 -3.19829e-01 -3.51883e-01 2.60356e-01 9.65237e-01 -3.20201e-01 5.23180e-04 4.16525e-03 4.28532e-04 2.62449e-03 6.64478e-01 3.41557e-01 1.86531e-01 6.25000e-01 7.72493e-01 2.57790e-01
1.46000e+02 2.34200e+03 -2.50300e+01 -3.51494e-01 2.57038e-01 9.64648e-01 -3.19051e-01 -3.51883e-01 2.60356e-01 9.65237e-01 -3.20201e-01 5.23180e-04 4.16525e-03 4.28532e-04 2.62449e-03 6.64478e-01 3.41557e-01 1.86531e-01 6.25000e-01 7.72493e-01 2.57790e-01
1.46000e+02 2.34300e+03 -2.50300e+01 -3.51865e-01 2.59620e-01 9.64734e-01 -3.20236e-01 -3.51883e-01 2.60356e-01 9.65237e-01 -3.20201e-01 5.23180e-04 4.16525e-03 4.28532e-04 2.62449e-03 6.64478e-01 3.41557e-01 1.86531e-01 6.25000e-01 7.72493e-01 2.57790e-01
1.46000e+02 2.34400e+03 -2.50300e+01 -3.52494e-01 2.62777e-01 9.65102e-01 -3.22552e-01 -3.51883e-01 2.60356e-01 9.65237e-01 -3.20201e-01 5.23180e-04 4.16525e-03 4.28532e-04 2.62449e-03 6.64478e-01 3.41557e-01 1.86531e-01 6.25000e-01 7.72493e-01 2.57790e-01
1.46000e+02 2.34500e+03 -2.50300e+01 -3.51597e-01 2.59979e-01 9.65058e-01 -3.20167e-01 -3.51883e-01 2.60356e-01 9.65237e-01 -3.20201e-01 5.23180e-04 4.16525e-03 4.28532e-04 2.62449e-03 6.64478e-01 3.41557e-01 1.86531e-01 6.25000e-01 7.72493e-01 2.57790e-01
1.46000e+02 2.34600e+03 -2.45000e+01 -3.52425e-01 2.54310e-01 9.64813e-01 -3.19152e-01 -3.51883e-01 2.60356e-01 9.65237e-01 -3.20201e-01 5.23180e-04 4.16525e-03 4.28532e-04 2.62449e-03 6.64478e-01 3.41557e-01 1.86531e-01 6.25000e-01 7.72493e-01 2.57790e-01
1.46000e+02 2.34700e+03 -2.50200e+01 -3.52183e-01 2.64720e-01 9.65857e-01 -3.22082e-01 -3.51883e-01 2.60356e-01 9.65237e-01 -3.20201e-01 5.23180e-04 4.16525e-03 4.28532e-04 2.62449e-03 6.64478e-01 3.41557e-01 1.86531e-01 6.25000e-01 7.72493e-01 2.57790e-01
1.46000e+02 2.34800e+03 -2.50300e+01 -3.51754e-01 2.58556e-01 9.65514e-01 -3.17313e-01 -3.51883e-01 2.60356e-01 9.65237e-01 -3.20201e-01 5.23180e-04 4.16525e-03 4.28532e-04 2.62449e-03 6.64478e-01 3.41557e-01 1.86531e-01 6.25000e-01 7.72493e-01 2.57790e-01
1.46000e+02 2.34900e+03 -2.50200e+01 -3.52339e-01 2.61043e-01 9.65442e-01 -3.22398e-01 -3.51883e-01 2.60356e-01 9.65237e-01 -3.20201e-01 5.23180e-04 4.16525e-03 4.28532e-04 2.62449e-03 6.64478e-01 3.41557e-01 1.86531e-01 6.25000e-01 7.72493e-01 2.57790e-01
1.46000e+02 2.35000e+03 -2.50300e+01 -3.52329e-01 2.64894e-01 9.65191e-01 -3.23766e-01 -3.51883e-01 2.60356e-01 9.65237e-01 -3.20201e-01 5.23180e-04 4.16525e-03 4.28532e-04 2.62449e-03 6.64478e-01 3.41557e-01 1.86531e-01 6.25000e-01 7.72493e-01 2.57790e-01
1.46000e+02 2.35100e+03 -2.50300e+01 -3.52630e-01 2.64557e-01 9.65229e-01 -3.24538e-01 -3.51883e-01 2.60356e-01 9.65237e-01 -3.20201e-01 5.23180e-04 4.16525e-03 4.28532e-04 2.62449e-03 6.64478e-01 3.41557e-01 1.86531e-01 6.25000e-01 7.72493e-01 2.57790e-01
1.47000e+02 2.35200e+03 -2.50300e+01 -3.52435e-01 2.64541e-01 9.65644e-01 -3.23059e-01 -3.51983e-01 2.59875e-01 9.65053e-01 -3.20648e-01 5.12015e-04 4.11470e-03 4.53856e-04 2.60983e-03 6.71224e-01 3.45567e-01 1.84145e-01 6.23671e-01 7.69499e-01 2.58855e-01
1.47000e+02 2.35300e+03 -2.50300e+01 -3.52459e-01 2.63467e-01 9.65378e-01 -3.22841e-01 -3.51983e-01 2.59875e-01 9.65053e-01 -3.20648e-01 5.12015e-04 4.11470e-03 4.53856e-04 2.60983e-03 6.71224e-01 3.45567e-01 1.84145e-01 6.23671e-01 7.69499e-01 2.58855e-01
1.47000e+02 2.35400e+03 -2.50300e+01 -3.51777e-01 2.64187e-01 9.64886e-01 -3.22987e-01 -3.51983e-01 2.59875e-01 9.65053e-01 -3.20648e-01 5.12015e-04 4.11470e-03 4.53856e-04 2.60983e-03 6.71224e-01 3.45567e-01 1.84145e-01 6.23671e-01 7.69499e-01 2.58855e-01
1.47000e+02 2.35500e+03 -2.50300e+01 -3.52239e-01 2.62158e-01 9.65309e-01 -3.21993e-01 -3.51983e-01 2.59875e-01 9.65053e-01 -3.20648e-01 5.12015e-04 4.11470e-03 4.53856e-04 2.60983e-03 6.71224e-01 3.45567e-01 1.84145e-01 6.23671e-01 7.69499e-01 2.58855e-01
1.47000e+02 2.35600e+03 -2.50400e+01 -3.52586e-01 2.61677e-01 9.65286e-01 -3.21235e-01 -3.51983e-01 2.59875e-01 9.65053e-01 -3.20648e-01 5.12015e-04 4.11470e-03 4.53856e-04 2.60983e-03 6.71224e-01 3.45567e-01 1.84145e-01 6.23671e-01 7.69499e-01 2.58855e-01
1.47000e+02 2.35700e+03 -2.50300e+01 -3.52289e-01 2.60685e-01 9.65093e-01 -3.21151e-01 -3.51983e-01 2.59875e-01 9.65053e-01 -3.20648e-01 5.12015e-04 4.11470e-03 4.53856e-04 2.60983e-03 6.71224e-01 3.45567e-01 1.84145e-01 6.23671e-01 7.69499e-01 2.58855e-01
1.47000e+02 2.35800e+03 -2.50300e+01 -3.50801e-01 2.59383e-01 9.65054e-01 -3.17506e-01 -3.51983e-01 2.59875e-01 9.65053e-01 -3.20648e-01 5.12015e-04 4.11470e-03 4.53856e-04 2.60983e-03 6.71224e-01 3.45567e-01 1.84145e-01 6.23671e-01 7.69499e-01 2.58855e-01
1.47000e+02 2.35900e+03 -2.46300e+01 -3.51971e-01 2.53802e-01 9.64435e-01 -3.18485e-01 -3.51983e-01 2.59875e-01 9.65053e-01 -3.20648e-01 5.12015e-04 4.11470e-03 4.53856e-04 2.60983e-03 6.71224e-01 3.45567e-01 1.84145e-01 6.23671e-01 7.69499e-01 2.58855e-01
1.47000e+02 2.36000e+03 -2.42600e+01 -3.51823e-01 2.51490e-01 9.65004e-01 -3.15198e-01 -3.51983e-01 2.59875e-01 9.65053e-01 -3.20648e-01 5.12015e-04 4.11470e-03 4.53856e-04 2.60983e-03 6.71224e-01 3.45567e-01 1.84145e-01 6.23671e-01 7.69499e-01 2.58855e-01
1.47000e+02 2.36100e+03 -2.45300e+01 -3.51956e-01 2.52964e-01 9.64627e-01 -3.17699e-01 -3.51983e-01 2.59875e-01 9.65053e-01 -3.20648e-01 5.12015e-04 4.11470e-03 4.53856e-04 2.60983e-03 6.71224e-01 3.45567e-01 1.84145e-01 6.23671e-01 7.69499e-01 2.58855e-01
1.47000e+02 2.36200e+03 -2.50300e+01 -3.52093e-01 2.56653e-01 9.65079e-01 -3.18500e-01 -3.51983e-01 2.59875e-01 9.65053e-01 -3.20648e-01 5.12015e-04 4.11470e-03 4.53856e-04 2.60983e-03 6.71224e-01 3.45567e-01 1.84145e-01 6.23671e-01 7.69499e-01 2.58855e-01
1.47000e+02 2.36300e+03 -2.50300e+01 -3.52284e-01 2.63683e-01 9.66070e-01 -3.19686e-01 -3.51983e-01 2.59875e-01 9.65053e-01 -3.20648e-01 5.12015e-04 4.11470e-03 4.53856e-04 2.60983e-03 6.71224e-01 3.45567e-01 1.84145e-01 6.23671e-01 7.69499e-01 2.58855e-01
1.47000e+02 2.36400e+03 -2.50400e+01 -3.52295e-01 2.61427e-01 9.64661e-01 -3.22506e-01 -3.51983e-01 2.59875e-01 9.65053e-01 -3.20648e-01 5.12015e-04 4.11470e-03 4.53856e-04 2.60983e-03 6.71224e-01 3.45567e-01 1.84145e-01 6.23671e-01 7.69499e-01 2.58855e-01
1.47000e+02 2.36500e+03 -2.50300e+01 -3.50759e-01 2.59158e-01 9.64918e-01 -3.17483e-01 -3.51983e-01 2.59875e-01 9.65053e-01 -3.20648e-01 5.12015e-04 4.11470e-03 4.53856e-04 2.60983e-03 6.71224e-01 3.45567e-01 1.84145e-01 6.23671e-01 7.69499e-01 2.58855e-01
1.47000e+02 2.36600e+03 -2.50300e+01 -3.51430e-01 2.60312e-01 9.64864e-01 -3.20346e-01 -3.51983e-01 2.59875e-01 9.65053e-01 -3.20648e-01 5.12015e-04 4.11470e-03 4.53856e-04 2.60983e-03 6.71224e-01 3.45567e-01 1.84145e-01 6.23671e-01 7.69499e-01 2.58855e-01
1.47000e+02 2.36700e+03 -2.50200e+01 -3.51255e-01 2.58731e-01 9.65127e-01 -3.18679e-01 -3.51983e-01 2.59875e-01 9.65053e-01 -3.20648e-01 5.12015e-04 4.11470e-03 4.53856e-04 2.60983e-03 6.71224e-01 3.45567e-01 1.84145e-01 6.23671e-01 7.69499e-01 2.58855e-01
1.48000e+02 2.36800e+03 -2.50300e+01 -3.51689e-01 2.59694e-01 9.65272e-01 -3.19118e-01 -3.51913e-01 2.61260e-01 9.65180e-01 -3.20646e-01 5.89135e-04 3.90208e-03 4.63112e-04 2.60973e-03 6.67382e-01 3.50814e-01 1.82688e-01 6.26058e-01 7.64017e-01 2.53764e-01
1.48000e+02 2.36900e+03 -2.50300e+01 -3.52511e-01 2.62900e-01 9.65045e-01 -3.23632e-01 -3.51913e-01 2.61260e-01 9.65180e-01 -3.20646e-01 5.89135e-04 3.90208e-03 4.63112e-04 2.60973e-03 6.67382e-01 3.50814e-01 1.82688e-01 6.26058e-01 7.64017e-01 2.53764e-01
1.48000e+02 2.37000e+03 -2.45000e+01 -3.51430e-01 2.58048e-01 9.64107e-01 -3.19745e-01 -3.51913e-01 2.61260e-01 9.65180e-01 -3.20646e-01 5.89135e-04 3.90208e-03 4.63112e-04 2.60973e-03 6.67382e-01 3.50814e-01 1.82688e-01 6.26058e-01 7.64017e-01 2.53764e-01
1.48000e+02 2.37100e+03 -2.50300e+01 -3.50610e-01 2.57466e-01 9.64761e-01 -3.16802e-01 -3.51913e-01 2.61260e-01 9.65180e-01 -3.20646e-01 5.89135e-04 3.90208e-03 4.63112e-04 2.60973e-03 6.67382e-01 3.50814e-01 1.82688e-01 6.26058e-01 7.64017e-01 2.53764e-01
1.48000e+02 2.37200e+03 -2.50300e+01 -3.51577e-01 2.64153e-01 9.65097e-01 -3.22230e-01 -3.51913e-01 2.61260e-01 9.65180e-01 -3.20646e-01 5.89135e-04 3.90208e-03 4.63112e-04 2.60973e-03 6.67382e-01 3.50814e-01 1.82688e-01 6.26058e-01 7.64017e-01 2.53764e-01
1.48000e+02 2.37300e+03 -2.50300e+01 -3.51172e-01 2.58857e-01 9.65018e-01 -3.18557e-01 -3.51913e-01 2.61260e-01 9.65180e-01 -3.20646e-01 5.89135e-04 3.90208e-03 4.63112e-04 2.60973e-03 6.67382e-01 3.50814e-01 1.82688e-01 6.26058e-01 7.64017e-01 2.53764e-01
1.48000e+02 2.37400e+03 -2.50300e+01 -3.52232e-01 2.64378e-01 9.65435e-01 -3.23129e-01 -3.51913e-01 2.61260e-01 9.65180e-01 -3.20646e-01 5.89135e-04 3.90208e-03 4.63112e-04 2.60973e-03 6.67382e-01 3.50814e-01 1.82688e-01 6.26058e-01 7.64017e-01 2.53764e-01
1.48000e+02 2.37500e+03 -2.50300e+01 -3.51221e-01 2.59117e-01 9.65153e-01 -3.18197e-01 -3.51913e-01 2.61260e-01 9.65180e-01 -3.20646e-01 5.89135e-04 3.90208e-03 4.63112e-04 2.60973e-03 6.67382e-01 3.50814e-01 1.82688e-01 6.26058e-01 7.64017e-01 2.53764e-01
1.48000e+02 2.37600e+03 -2.50300e+01 -3.51608e-01 2.59728e-01 9.65104e-01 -3.19481e-01 -3.51913e-01 2.61260e-01 9.65180e-01 -3.20646e-01 5.89135e-04 3.90208e-03 4.63112e-04 2.60973e-03 6.67382e-01 3.50814e-01 1.82688e-01 6.26058e-01 7.64017e-01 2.53764e-01
1.48000e+02 2.37700e+03 -2.50300e+01 -3.51703e-01 2.61606e-01 9.65256e-01 -3.19687e-01 -3.51913e-01 2.61260e-01 9.65180e-01 -3.20646e-01 5.89135e-04 3.90208e-03 4.63112e-04 2.60973e-03 6.67382e-01 3.50814e-01 1.82688e-01 6.26058e-01 7.64017e-01 2.53764e-01
1.48000e+02 2.37800e+03 -2.50300e+01 -3.51950e-01 2.65684e-01 9.65887e-01 -3.21396e-01 -3.51913e-01 2.61260e-01 9.65180e-01 -3.20646e-01 5.89135e-04 3.90208e-03 4.63112e-04 2.60973e-03 6.67382e-01 3.50814e-01 1.82688e-01 6.26058e-01 7.64017e-01 2.53764e-01
1.48000e+02 2.37900e+03 -2.45100e+01 -3.51799e-01 2.57296e-01 9.64538e-01 -3.19091e-01 -3.51913e-01 2.61260e-01 9.65180e-01 -3.20646e-01 5.89135e-04 3.90208e-03 4.63112e-04 2.60973e-03 6.67382e-01 3.50814e-01 1.82688e-01 6.26058e-01 7.64017e-01 2.53764e-01
1.48000e+02 2.38000e+03 -2.50300e+01 -3.51908e-01 2.61162e-01 9.65556e-01 -3.19336e-01 -3.51913e-01 2.61260e-01 9.65180e-01 -3.20646e-01 5.89135e-04 3.90208e-03 4.63112e-04 2.60973e-03 6.67382e-01 3.50814e-01 1.82688e-01 6.26058e-01 7.64017e-01 2.53764e-01
1.48000e+02 2.38100e+03 -2.50400e+01 -3.52258e-01 2.58386e-01 9.65186e-01 -3.19247e-01 -3.51913e-01 2.61260e-01 9.65180e-01 -3.20646e-01 5.89135e-04 3.90208e-03 4.63112e-04 2.60973e-03 6.67382e-01 3.50814e-01 1.82688e-01 6.26058e-01 7.64017e-01 2.53764e-01
1.48000e+02 2.38200e+03 -2.50300e+01 -3.52055e-01 2.62585e-01 9.65153e-01 -3.22316e-01 -3.51913e-01 2.61260e-01 9.65180e-01 -3.20646e-01 5.89135e-04 3.90208e-03 4.63112e-04 2.60973e-03 6.67382e-01 3.50814e-01 1.82688e-01 6.26058e-01 7.64017e-01 2.53764e-01
1.48000e+02 2.38300e+03 -2.50400e+01 -3.52580e-01 2.59911e-01 9.64830e-01 -3.21906e-01 -3.51913e-01 2.61260e-01 9.65180e-01 -3.20646e-01 5.89135e-04 3.90208e-03 4.63112e-04 2.60973e-03 6.67382e-01 3.50814e-01 1.82688e-01 6.26058e-01 7.64017e-01 2.53764e-01
1.49000e+02 2.38400e+03 -2.50300e+01 -3.52293e-01 2.60279e-01 9.64427e-01 -3.23446e-01 -3.51805e-01 2.61073e-01 9.65193e-01 -3.20364e-01 6.44755e-04 3.41974e-03 4.35216e-04 2.54908e-03 6.63671e-01 3.54248e-01 1.79443e-01 6.27462e-01 7.63586e-01 2.46411e-01
1.49000e+02 2.38500e+03 -2.50300e+01 -3.51844e-01 2.59828e-01 9.65669e-01 -3.18223e-01 -3.51805e-01 2.61073e-01 9.65193e-01 -3.20364e-01 6.44755e-04 3.41974e-03 4.35216e-04 2.54908e-03 6.63671e-01 3.54248e-01 1.79443e-01 6.27462e-01 7.63586e-01 2.46411e-01
1.49000e+02 2.38600e+03 -2.50300e+01 -3.52294e-01 2.61310e-01 9.65386e-01 -3.21278e-01 -3.51805e-01 2.61073e-01 9.65193e-01 -3.20364e-01 6.44755e-04 3.41974e-03 4.35216e-04 2.54908e-03 6.63671e-01 3.54248e-01 1.79443e-01 6.27462e-01 7.63586e-01 2.46411e-01
1.49000e+02 2.38700e+03 -2.50300e+01 -3.51295e-01 2.55867e-01 9.65058e-01 -3.16702e-01 -3.51805e-01 2.61073e-01 9.65193e-01 -3.20364e-01 6.44755e-04 3.41974e-03 4.35216e-04 2.54908e-03 6.63671e-01 3.54248e-01 1.79443e-01 6.27462e-01 7.63586e-01 2.46411e-01
1.49000e+02 2.38800e+03 -2.50300e+01 -3.52154e-01 2.61163e-01 9.64904e-01 -3.22070e-01 -3.51805e-01 2.61073e-01 9.65193e-01 -3.20364e-01 6.44755e-04 3.41974e-03 4.35216e-04 2.54908e-03 6.63671e-01 3.54248e-01 1.79443e-01 6.27462e-01 7.63586e-01 2.46411e-01
1.49000e+02 2.38900e+03 -2.50300e+01 -3.51890e-01 2.65113e-01 9.65300e-01 -3.22248e-01 -3.51805e-01 2.61073e-01 9.65193e-01 -3.20364e-01 6.44755e-04 3.41974e-03 4.35216e-04 2.54908e-03 6.63671e-01 3.54248e-01 1.79443e-01 6.27462e-01 7.63586e-01 2.46411e-01
1.49000e+02 2.39000e+03 -2.45000e+01 -3.53356e-01 2.66393e-01 9.65727e-01 -3.24514e-01 -3.51805e-01 2.61073e-01 9.65193e-01 -3.20364e-01 6.44755e-04 3.41974e-03 4.35216e-04 2.54908e-03 6.63671e-01 3.54248e-01 1.79443e-01 6.27462e-01 7.63586e-01 2.46411e-01
1.49000e+02 2.39100e+03 -2.42700e+01 -3.52421e-01 2.56355e-01 9.65096e-01 -3.18295e-01 -3.51805e-01 2.61073e-01 9.65193e-01 -3.20364e-01 6.44755e-04 3.41974e-03 4.35216e-04 2.54908e-03 6.63671e-01 3.54248e-01 1.79443e-01 6.27462e-01 7.63586e-01 2.46411e-01
1.49000e+02 2.39200e+03 -2.50300e+01 -3.51936e-01 2.61050e-01 9.64947e-01 -3.21368e-01 -3.51805e-01 2.61073e-01 9.65193e-01 -3.20364e-01 6.44755e-04 3.41974e-03 4.35216e-04 2.54908e-03 6.63671e-01 3.54248e-01 1.79443e-01 6.27462e-01 7.63586e-01 2.46411e-01
1.49000e+02 2.39300e+03 -2.50300e+01 -3.52624e-01 2.59460e-01 9.65698e-01 -3.19554e-01 -3.51805e-01 2.61073e-01 9.65193e-01 -3.20364e-01 6.44755e-04 3.41974e-03 4.35216e-04 2.54908e-03 6.63671e-01 3.54248e-01 1.79443e-01 6.27462e-01 7.63586e-01 2.46411e-01
1.49000e+02 2.39400e+03 -2.50300e+01 -3.51597e-01 2.56825e-01 9.64893e-01 -3.18082e-01 -3.51805e-01 2.61073e-01 9.65193e-01 -3.20364e-01 6.44755e-04 3.41974e-03 4.35216e-04 2.54908e-03 6.63671e-01 3.54248e-01 1.79443e-01 6.27462e-01 7.63586e-01 2.46411e-01
1.49000e+02 2.39500e+03 -2.50300e+01 -3.51726e-01 2.61719e-01 9.65051e-01 -3.20219e-01 -3.51805e-01 2.61073e-01 9.65193e-01 -3.20364e-01 6.44755e-04 3.41974e-03 4.35216e-04 2.54908e-03 6.63671e-01 3.54248e-01 1.79443e-01 6.27462e-01 7.63586e-01 2.46411e-01
1.49000e+02 2.39600e+03 -2.50300e+01 -3.51200e-01 2.59297e-01 9.65340e-01 -3.16714e-01 -3.51805e-01 2.61073e-01 9.65193e-01 -3.20364e-01 6.44755e-04 3.41974e-03 4.35216e-04 2.54908e-03 6.63671e-01 3.54248e-01 1.79443e-01 6.27462e-01 7.63586e-01 2.46411e-01
1.49000e+02 2.39700e+03 -2.50300e+01 -3.52078e-01 2.62007e-01 9.65296e-01 -3.21358e-01 -3.51805e-01 2.61073e-01 9.65193e-01 -3.20364e-01 6.44755e-04 3.41974e-03 4.35216e-04 2.54908e-03 6.63671e-01 3.54248e-01 1.79443e-01 6.27462e-01 7.63586e-01 2.46411e-01
1.49000e+02 2.39800e+03 -2.50200e+01 -3.51495e-01 2.61365e-01 9.65551e-01 -3.19305e-01 -3.51805e-01 2.61073e-01 9.65193e-01 -3.20364e-01 6.44755e-04 3.41974e-03 4.35216e-04 2.54908e-03 6.63671e-01 3.54248e-01 1.79443e-01 6.27462e-01 7.63586e-01 2.46411e-01
1.49000e+02 2.39900e+03 -2.50300e+01 -3.51356e-01 2.57951e-01 9.65442e-01 -3.16582e-01 -3.51805e-01 2.61073e-01 9.65193e-01 -3.20364e-01 6.44755e-04 3.41974e-03 4.35216e-04 2.54908e-03 6.63671e-01 3.54248e-01 1.79443e-01 6.27462e-01 7.63586e-01 2.46411e-01
1.50000e+02 2.40000e+03 -2.47800e+01 -3.51671e-01 2.60085e-01 9.64524e-01 -3.20183e-01 -3.51845e-01 2.60221e-01 9.65209e-01 -3.19801e-01 5.85598e-04 3.27929e-03 4.08074e-04 2.43555e-03 6.61689e-01 3.58900e-01 1.74066e-01 6.24609e-01 7.65589e-01 2.40188e-01
1.50000e+02 2.40100e+03 -2.50300e+01 -3.51652e-01 2.56847e-01 9.65111e-01 -3.18328e-01 -3.51845e-01 2.60221e-01 9.65209e-01 -3.19801e-01 5.85598e-04 3.27929e-03 4.08074e-04 2.43555e-03 6.61689e-01 3.58900e-01 1.74066e-01 6.24609e-01 7.65589e-01 2.40188e-01
1.50000e+02 2.40200e+03 -2.50300e+01 -3.51737e-01 2.59313e-01 9.65469e-01 -3.18226e-01 -3.51845e-01 2.60221e-01 9.65209e-01 -3.19801e-01 5.85598e-04 3.27929e-03 4.08074e-04 2.43555e-03 6.61689e-01 3.58900e-01 1.74066e-01 6.24609e-01 7.65589e-01 2.40188e-01
1.50000e+02 2.40300e+03 -2.50300e+01 -3.51722e-01 2.57776e-01 9.64669e-01 -3.20727e-01 -3.51845e-01 2.60221e-01 9.65209e-01 -3.19801e-01 5.85598e-04 3.27929e-03 4.08074e-04 2.43555e-03 6.61689e-01 3.58900e-01 1.74066e-01 6.24609e-01 7.65589e-01 2.40188e-01
1.50000e+02 2.40400e+03 -2.50300e+01 -3.51741e-01 2.60625e-01 9.65590e-01 -3.18505e-01 -3.51845e-01 2.60221e-01 9.65209e-01 -3.19801e-01 5.85598e-04 3.27929e-03 4.08074e-04 2.43555e-03 6.61689e-01 3.58900e-01 1.74066e-01 6.24609e-01 7.65589e-01 2.40188e-01
1.50000e+02 2.40500e+03 -2.50300e+01 -3.51808e-01 2.57903e-01 9.65245e-01 -3.18773e-01 -3.51845e-01 2.60221e-01 9.65209e-01 -3.19801e-01 5.85598e-04 3.27929e-03 4.08074e-04 2.43555e-03 6.61689e-01 3.58900e-01 1.74066e-01 6.24609e-01 7.65589e-01 2.40188e-01
1.50000e+02 2.40600e+03 -2.50300e+01 -3.51535e-01 2.59194e-01 9.64985e-01 -3.18986e-01 -3.51845e-01 2.60221e-01 9.65209e-01 -3.19801e-01 5.85598e-04 3.27929e-03 4.08074e-04 2.43555e-03 6.61689e-01 3.58900e-01 1.74066e-01 6.24609e-01 7.65589e-01 2.40188e-01
1.50000e+02 2.40700e+03 -2.50300e+01 -3.51578e-01 2.56777e-01 9.64614e-01 -3.18677e-01 -3.51845e-01 2.60221e-01 9.65209e-01 -3.19801e-01 5.85598e-04 3.27929e-03 4.08074e-04 2.43555e-03 6.61689e-01 3.58900e-01 1.74066e-01 6.24609e-01 7.65589e-01 2.40188e-01
1.50000e+02 2.40800e+03 -2.50300e+01 -3.51862e-01 2.62975e-01 9.65795e-01 -3.19455e-01 -3.51845e-01 2.60221e-01 9.65209e-01 -3.19801e-01 5.85598e-04 3.27929e-03 4.08074e-04 2.43555e-03 6.61689e-01 3.58900e-01 1.74066e-01 6.24609e-01 7.65589e-01 2.40188e-01
1.50000e+02 2.40900e+03 -2.50400e+01 -3.51864e-01 2.55139e-01 9.64462e-01 -3.18998e-01 -3.51845e-01 2.60221e-01 9.65209e-01 -3.19801e-01 5.85598e-04 3.27929e-03 4.08074e-04 2.43555e-03 6.61689e-01 3.58900e-01 1.74066e-01 6.24609e-01 7.65589e-01 2.40188e-01
1.50000e+02 2.41000e+03 -2.50300e+01 -3.52641e-01 2.65559e-01 9.65516e-01 -3.23624e-01 -3.51845e-01 2.60221e-01 9.65209e-01 -3.19801e-01 5.85598e-04 3.27929e-03 4.08074e-04 2.43555e-03 6.61689e-01 3.58900e-01 1.74066e-01 6.24609e-01 7.65589e-01 2.40188e-01
1.50000e+02 2.41100e+03 -2.50300e+01 -3.50753e-01 2.52897e-01 9.64660e-01 -3.15071e-01 -3.51845e-01 2.60221e-01 9.65209e-01 -3.19801e-01 5.85598e-04 3.27929e-03 4.08074e-04 2.43555e-03 6.61689e-01 3.58900e-01 1.74066e-01 6.24609e-01 7.65589e-01 2.40188e-01
1.50000e+02 2.41200e+03 -2.50300e+01 -3.51386e-01 2.55837e-01 9.65332e-01 -3.15475e-01 -3.51845e-01 2.60221e-01 9.65209e-01 -3.19801e-01 5.85598e-04 3.27929e-03 4.08074e-04 2.43555e-03 6.61689e-01 3.58900e-01 1.74066e-01 6.24609e-01 7.65589e-01 2.40188e-01
1.50000e+02 2.41300e+03 -2.50300e+01 -3.51443e-01 2.59331e-01 9.65323e-01 -3.18338e-01 -3.51845e-01 2.60221e-01 9.65209e-01 -3.19801e-01 5.85598e-04 3.27929e-03 4.08074e-04 2.43555e-03 6.61689e-01 3.58900e-01 1.74066e-01 6.24609e-01 7.65589e-01 2.40188e-01
1.50000e+02 2.41400e+03 -2.50300e+01 -3.51747e-01 2.60605e-01 9.65428e-01 -3.19194e-01 -3.51845e-01 2.60221e-01 9.65209e-01 -3.19801e-01 5.85598e-04 3.27929e-03 4.08074e-04 2.43555e-03 6.61689e-01 3.58900e-01 1.74066e-01 6.24609e-01 7.65589e-01 2.40188e-01
1.50000e+02 2.41500e+03 -2.50300e+01 -3.51497e-01 2.57916e-01 9.64893e-01 -3.18428e-01 -3.51845e-01 2.60221e-01 9.65209e-01 -3.19801e-01 5.85598e-04 3.27929e-03 4.08074e-04 2.43555e-03 6.61689e-01 3.58900e-01 1.74066e-01 6.24609e-01 7.65589e-01 2.40188e-01
1.51000e+02 2.41600e+03 -2.50300e+01 -3.51891e-01 2.62194e-01 9.65538e-01 -3.19920e-01 -3.51673e-01 2.58431e-01 9.65110e-01 -3.18731e-01 5.29281e-04 3.40201e-03 3.91912e-04 2.35921e-03 6.65871e-01 3.57698e-01 1.68695e-01 6.18244e-01 7.66657e-01 2.40268e-01
1.51000e+02 2.41700e+03 -2.50400e+01 -3.51964e-01 2.54494e-01 9.64813e-01 -3.17863e-01 -3.51673e-01 2.58431e-01 9.65110e-01 -3.18731e-01 5.29281e-04 3.40201e-03 3.91912e-04 2.35921e-03 6.65871e-01 3.57698e-01 1.68695e-01 6.18244e-01 7.66657e-01 2.40268e-01
1.51000e+02 2.41800e+03 -2.50300e+01 -3.52338e-01 2.62270e-01 9.64823e-01 -3.22613e-01 -3.51673e-01 2.58431e-01 9.65110e-01 -3.18731e-01 5.29281e-04 3.40201e-03 3.91912e-04 2.35921e-03 6.65871e-01 3.57698e-01 1.68695e-01 6.18244e-01 7.66657e-01 2.40268e-01
1.51000e+02 2.41900e+03 -2.50300e+01 -3.51371e-01 2.56368e-01 9.64559e-01 -3.17894e-01 -3.51673e-01 2.58431e-01 9.65110e-01 -3.18731e-01 5.29281e-04 3.40201e-03 3.91912e-04 2.35921e-03 6.65871e-01 3.57698e-01 1.68695e-01 6.18244e-01 7.66657e-01 2.40268e-01
1.51000e+02 2.42000e+03 -2.50300e+01 -3.51424e-01 2.57973e-01 9.65365e-01 -3.17096e-01 -3.51673e-01 2.58431e-01 9.65110e-01 -3.18731e-01 5.29281e-04 3.40201e-03 3.91912e-04 2.35921e-03 6.65871e-01 3.57698e-01 1.68695e-01 6.18244e-01 7.66657e-01 2.40268e-01
1.51000e+02 2.42100e+03 -2.50400e+01 -3.51977e-01 2.58795e-01 9.64876e-01 -3.19534e-01 -3.51673e-01 2.58431e-01 9.65110e-01 -3.18731e-01 5.29281e-04 3.40201e-03 3.91912e-04 2.35921e-03 6.65871e-01 3.57698e-01 1.68695e-01 6.18244e-01 7.66657e-01 2.40268e-01
1.51000e+02 2.42200e+03 -2.50300e+01 -3.50806e-01 2.52312e-01 9.64635e-01 -3.15058e-01 -3.51673e-01 2.58431e-01 9.65110e-01 -3.18731e-01 5.29281e-04 3.40201e-03 3.91912e-04 2.35921e-03 6.65871e-01 3.57698e-01 1.68695e-01 6.18244e-01 7.66657e-01 2.40268e-01
1.51000e+02 2.42300e+03 -2.50300e+01 -3.52372e-01 2.61291e-01 9.65347e-01 -3.21601e-01 -3.51673e-01 2.58431e-01 9.65110e-01 -3.18731e-01 5.29281e-04 3.40201e-03 3.91912e-04 2.35921e-03 6.65871e-01 3.57698e-01 1.68695e-01 6.18244e-01 7.66657e-01 2.40268e-01
1.51000e+02 2.42400e+03 -2.50300e+01 -3.52047e-01 2.63364e-01 9.65389e-01 -3.21448e-01 -3.51673e-01 2.58431e-01 9.65110e-01 -3.18731e-01 5.29281e-04 3.40201e-03 3.91912e-04 2.35921e-03 6.65871e-01 3.57698e-01 1.68695e-01 6.18244e-01 7.66657e-01 2.40268e-01
1.51000e+02 2.42500e+03 -2.50300e+01 -3.51735e-01 2.55089e-01 9.65258e-01 -3.16379e-01 -3.51673e-01 2.58431e-01 9.65110e-01 -3.18731e-01 5.29281e-04 3.40201e-03 3.91912e-04 2.35921e-03 6.65871e-01 3.57698e-01 1.68695e-01 6.18244e-01 7.66657e-01 2.40268e-01
1.51000e+02 2.42600e+03 -2.50400e+01 -3.50453e-01 2.51643e-01 9.64942e-01 -3.12244e-01 -3.51673e-01 2.58431e-01 9.65110e-01 -3.18731e-01 5.29281e-04 3.40201e-03 3.91912e-04 2.35921e-03 6.65871e-01 3.57698e-01 1.68695e-01 6.18244e-01 7.66657e-01 2.40268e-01
1.51000e+02 2.42700e+03 -2.50300e+01 -3.51841e-01 2.58637e-01 9.65237e-01 -3.18957e-01 -3.51673e-01 2.58431e-01 9.65110e-01 -3.18731e-01 5.29281e-04 3.40201e-03 3.91912e-04 2.35921e-03 6.65871e-01 3.57698e-01 1.68695e-01 6.18244e-01 7.66657e-01 2.40268e-01
1.51000e+02 2.42800e+03 -2.50400e+01 -3.51131e-01 2.53823e-01 9.64566e-01 -3.16197e-01 -3.51673e-01 2.58431e-01 9.65110e-01 -3.18731e-01 5.29281e-04 3.40201e-03 3.91912e-04 2.35921e-03 6.65871e-01 3.57698e-01 1.68695e-01 6.18244e-01 7.66657e-01 2.40268e-01
1.51000e+02 2.42900e+03 -2.50300e+01 -3.51696e-01 2.59148e-01 9.65634e-01 -3.17993e-01 -3.51673e-01 2.58431e-01 9.65110e-01 -3.18731e-01 5.29281e-04 3.40201e-03 3.91912e-04 2.35921e-03 6.65871e-01 3.57698e-01 1.68695e-01 6.18244e-01 7.66657e-01 2.40268e-01
1.51000e+02 2.43000e+03 -2.50300e+01 -3.51866e-01 2.61537e-01 9.65333e-01 -3.20049e-01 -3.51673e-01 2.58431e-01 9.65110e-01 -3.18731e-01 5.29281e-04 3.40201e-03 3.91912e-04 2.35921e-03 6.65871e-01 3.57698e-01 1.68695e-01 6.18244e-01 7.66657e-01 2.40268e-01
1.51000e+02 2.43100e+03 -2.50300e+01 -3.51632e-01 2.58647e-01 9.65339e-01 -3.18674e-01 -3.51673e-01 2.58431e-01 9.65110e-01 -3.18731e-01 5.29281e-04 3.40201e-03 3.91912e-04 2.35921e-03 6.65871e-01 3.57698e-01 1.68695e-01 6.18244e-01 7.66657e-01 2.40268e-01
1.52000e+02 2.43200e+03 -2.50300e+01 -3.51496e-01 2.53951e-01 9.64554e-01 -3.17611e-01 -3.51384e-01 2.54694e-01 9.64798e-01 -3.16454e-01 5.87082e-04 3.42132e-03 4.24024e-04 2.54031e-03 6.72768e-01 3.50908e-01 1.62719e-01 6.10889e-01 7.73988e-01 2.34717e-01
1.52000e+02 2.43300e+03 -2.42400e+01 -3.51468e-01 2.52041e-01 9.64552e-01 -3.15685e-01 -3.51384e-01 2.54694e-01 9.64798e-01 -3.16454e-01 5.87082e-04 3.42132e-03 4.24024e-04 2.54031e-03 6.72768e-01 3.50908e-01 1.62719e-01 6.10889e-01 7.73988e-01 2.34717e-01
1.52000e+02 2.43400e+03 -2.50200e+01 -3.51340e-01 2.57626e-01 9.65739e-01 -3.16505e-01 -3.51384e-01 2.54694e-01 9.64798e-01 -3.16454e-01 5.87082e-04 3.42132e-03 4.24024e-04 2.54031e-03 6.72768e-01 3.50908e-01 1.62719e-01 6.10889e-01 7.73988e-01 2.34717e-01
1.52000e+02 2.43500e+03 -2.50400e+01 -3.51720e-01 2.55970e-01 9.65148e-01 -3.16678e-01 -3.51384e-01 2.54694e-01 9.64798e-01 -3.16454e-01 5.87082e-04 3.42132e-03 4.24024e-04 2.54031e-03 6.72768e-01 3.50908e-01 1.62719e-01 6.10889e-01 7.73988e-01 2.34717e-01
1.52000e+02 2.43600e+03 -2.39000e+01 -3.51067e-01 2.50256e-01 9.64996e-01 -3.12492e-01 -3.51384e-01 2.54694e-01 9.64798e-01 -3.16454e-01 5.87082e-04 3.42132e-03 4.24024e-04 2.54031e-03 6.72768e-01 3.50908e-01 1.62719e-01 6.10889e-01 7.73988e-01 2.34717e-01
1.52000e+02 2.43700e+03 -2.42700e+01 -3.51423e-01 2.51747e-01 9.64183e-01 -3.16822e-01 -3.51384e-01 2.54694e-01 9.64798e-01 -3.16454e-01 5.87082e-04 3.42132e-03 4.24024e-04 2.54031e-03 6.72768e-01 3.50908e-01 1.62719e-01 6.10889e-01 7.73988e-01 2.34717e-01
1.52000e+02 2.43800e+03 -2.41600e+01 -3.51801e-01 2.50254e-01 9.64509e-01 -3.15313e-01 -3.51384e-01 2.54694e-01 9.64798e-01 -3.16454e-01 5.87082e-04 3.42132e-03 4.24024e-04 2.54031e-03 6.72768e-01 3.50908e-01 1.62719e-01 6.10889e-01 7.73988e-01 2.34717e-01
1.52000e+02 2.43900e+03 -2.45400e+01 -3.51455e-01 2.53320e-01 9.65094e-01 -3.14678e-01 -3.51384e-01 2.54694e-01 9.64798e-01 -3.16454e-01 5.87082e-04 3.42132e-03 4.24024e-04 2.54031e-03 6.72768e-01 3.50908e-01 1.62719e-01 6.10889e-01 7.73988e-01 2.34717e-01
1.52000e+02 2.44000e+03 -2.50300e+01 -3.51618e-01 2.56081e-01 9.64701e-01 -3.19405e-01 -3.51384e-01 2.54694e-01 9.64798e-01 -3.16454e-01 5.87082e-04 3.42132e-03 4.24024e-04 2.54031e-03 6.72768e-01 3.50908e-01 1.62719e-01 6.10889e-01 7.73988e-01 2.34717e-01
1.52000e+02 2.44100e+03 -2.50400e+01 -3.51636e-01 2.55307e-01 9.65014e-01 -3.16750e-01 -3.51384e-01 2.54694e-01 9.64798e-01 -3.16454e-01 5.87082e-04 3.42132e-03 4.24024e-04 2.54031e-03 6.72768e-01 3.50908e-01 1.62719e-01 6.10889e-01 7.73988e-01 2.34717e-01
1.52000e+02 2.44200e+03 -2.42700e+01 -3.51349e-01 2.53747e-01 9.64878e-01 -3.14916e-01 -3.51384e-01 2.54694e-01 9.64798e-01 -3.16454e-01 5.87082e-04 3.42132e-03 4.24024e-04 2.54031e-03 6.72768e-01 3.50908e-01 1.62719e-01 6.10889e-01 7.73988e-01 2.34717e-01
1.52000e+02 2.44300e+03 -2.50300e+01 -3.52055e-01 2.61333e-01 9.65582e-01 -3.19599e-01 -3.51384e-01 2.54694e-01 9.64798e-01 -3.16454e-01 5.87082e-04 3.42132e-03 4.24024e-04 2.54031e-03 6.72768e-01 3.50908e-01 1.62719e-01 6.10889e-01 7.73988e-01 2.34717e-01
1.52000e+02 2.44400e+03 -2.50300e+01 -3.51943e-01 2.59208e-01 9.65479e-01 -3.18275e-01 -3.51384e-01 2.54694e-01 9.64798e-01 -3.16454e-01 5.87082e-04 3.42132e-03 4.24024e-04 2.54031e-03 6.72768e-01 3.50908e-01 1.62719e-01 6.10889e-01 7.73988e-01 2.34717e-01
1.52000e+02 2.44500e+03 -2.50300e+01 -3.50726e-01 2.55209e-01 9.64620e-01 -3.15649e-01 -3.51384e-01 2.54694e-01 9.64798e-01 -3.16454e-01 5.87082e-04 3.42132e-03 4.24024e-04 2.54031e-03 6.72768e-01 3.50908e-01 1.62719e-01 6.10889e-01 7.73988e-01 2.34717e-01
1.52000e+02 2.44600e+03 -2.45200e+01 -3.51689e-01 2.54155e-01 9.64635e-01 -3.17459e-01 -3.51384e-01 2.54694e-01 9.64798e-01 -3.16454e-01 5.87082e-04 3.42132e-03 4.24024e-04 2.54031e-03 6.72768e-01 3.50908e-01 1.62719e-01 6.10889e-01 7.73988e-01 2.34717e-01
1.52000e+02 2.44700e+03 -2.50300e+01 -3.51481e-01 2.53242e-01 9.65247e-01 -3.15287e-01 -3.51384e-01 2.54694e-01 9.64798e-01 -3.16454e-01 5.87082e-04 3.42132e-03 4.24024e-04 2.54031e-03 6.72768e-01 3.50908e-01 1.62719e-01 6.10889e-01 7.73988e-01 2.34717e-01
1.53000e+02 2.44800e+03 -2.50300e+01 -3.51338e-01 2.59334e-01 9.64630e-01 -3.19198e-01 -3.51559e-01 2.56428e-01 9.65118e-01 -3.17306e-01 5.60855e-04 3.91002e-03 4.99989e-04 2.69013e-03 6.78474e-01 3.43006e-01 1.63809e-01 6.09898e-01 7.74061e-01 2.32812e-01
1.53000e+02 2.44900e+03 -2.50400e+01 -3.50733e-01 2.53812e-01 9.64718e-01 -3.14431e-01 -3.51559e-01 2.56428e-01 9.65118e-01 -3.17306e-01 5.60855e-04 3.91002e-03 4.99989e-04 2.69013e-03 6.78474e-01 3.43006e-01 1.63809e-01 6.09898e-01 7.74061e-01 2.32812e-01
1.53000e+02 2.45000e+03 -2.42700e+01 -3.51663e-01 2.51835e-01 9.64303e-01 -3.17158e-01 -3.51559e-01 2.56428e-01 9.65118e-01 -3.17306e-01 5.60855e-04 3.91002e-03 4.99989e-04 2.69013e-03 6.78474e-01 3.43006e-01 1.63809e-01 6.09898e-01 7.74061e-01 2.32812e-01
1.53000e+02 2.45100e+03 -2.45900e+01 -3.51812e-01 2.54648e-01 9.65271e-01 -3.15514e-01 -3.51559e-01 2.56428e-01 9.65118e-01 -3.17306e-01 5.60855e-04 3.91002e-03 4.99989e-04 2.69013e-03 6.78474e-01 3.43006e-01 1.63809e-01 6.09898e-01 7.74061e-01 2.32812e-01
1.53000e+02 2.45200e+03 -2.50200e+01 -3.52488e-01 2.62603e-01 9.65634e-01 -3.23064e-01 -3.51559e-01 2.56428e-01 9.65118e-01 -3.17306e-01 5.60855e-04 3.91002e-03 4.99989e-04 2.69013e-03 6.78474e-01 3.43006e-01 1.63809e-01 6.09898e-01 7.74061e-01 2.32812e-01
1.53000e+02 2.45300e+03 -2.50300e+01 -3.51455e-01 2.59036e-01 9.64792e-01 -3.19660e-01 -3.51559e-01 2.56428e-01 9.65118e-01 -3.17306e-01 5.60855e-04 3.91002e-03 4.99989e-04 2.69013e-03 6.78474e-01 3.43006e-01 1.63809e-01 6.09898e-01 7.74061e-01 2.32812e-01
1.53000e+02 2.45400e+03 -2.50300e+01 -3.51144e-01 2.55264e-01 9.64392e-01 -3.17445e-01 -3.51559e-01 2.56428e-01 9.65118e-01 -3.17306e-01 5.60855e-04 3.91002e-03 4.99989e-04 2.69013e-03 6.78474e-01 3.43006e-01 1.63809e-01 6.09898e-01 7.74061e-01 2.32812e-01
1.53000e+02 2.45500e+03 -2.50300e+01 -3.52037e-01 2.59768e-01 9.65146e-01 -3.20353e-01 -3.51559e-01 2.56428e-01 9.65118e-01 -3.17306e-01 5.60855e-04 3.91002e-03 4.99989e-04 2.69013e-03 6.78474e-01 3.43006e-01 1.63809e-01 6.09898e-01 7.74061e-01 2.32812e-01
1.53000e+02 2.45600e+03 -2.45200e+01 -3.51308e-01 2.52609e-01 9.64812e-01 -3.14999e-01 -3.51559e-01 2.56428e-01 9.65118e-01 -3.17306e-01 5.60855e-04 3.91002e-03 4.99989e-04 2.69013e-03 6.78474e-01 3.43006e-01 1.63809e-01 6.09898e-01 7.74061e-01 2.32812e-01
1.53000e+02 2.45700e+03 -2.50300e+01 -3.51815e-01 2.61919e-01 9.65122e-01 -3.20762e-01 -3.51559e-01 2.56428e-01 9.65118e-01 -3.17306e-01 5.60855e-04 3.91002e-03 4.99989e-04 2.69013e-03 6.78474e-01 3.43006e-01 1.63809e-01 6.09898e-01 7.74061e-01 2.32812e-01
1.53000e+02 2.45800e+03 -2.50300e+01 -3.51584e-01 2.61078e-01 9.65276e-01 -3.19845e-01 -3.51559e-01 2.56428e-01 9.65118e-01 -3.17306e-01 5.60855e-04 3.91002e-03 4.99989e-04 2.69013e-03 6.78474e-01 3.43006e-01 1.63809e-01 6.09898e-01 7.74061e-01 2.32812e-01
1.53000e+02 2.45900e+03 -2.50300e+01 -3.51151e-01 2.54852e-01 9.65122e-01 -3.15824e-01 -3.51559e-01 2.56428e-01 9.65118e-01 -3.17306e-01 5.60855e-04 3.91002e-03 4.99989e-04 2.69013e-03 6.78474e-01 3.43006e-01 1.63809e-01 6.09898e-01 7.74061e-01 2.32812e-01
1.53000e+02 2.46000e+03 -2.45400e+01 -3.51659e-01 2.54939e-01 9.64895e-01 -3.16491e-01 -3.51559e-01 2.56428e-01 9.65118e-01 -3.17306e-01 5.60855e-04 3.91002e-03 4.99989e-04 2.69013e-03 6.78474e-01 3.43006e-01 1.63809e-01 6.09898e-01 7.74061e-01 2.32812e-01
1.53000e+02 2.46100e+03 -2.50200e+01 -3.52007e-01 2.61025e-01 9.65125e-01 -3.22468e-01 -3.51559e-01 2.56428e-01 9.65118e-01 -3.17306e-01 5.60855e-04 3.91002e-03 4.99989e-04 2.69013e-03 6.78474e-01 3.43006e-01 1.63809e-01 6.09898e-01 7.74061e-01 2.32812e-01
1.53000e+02 2.46200e+03 -2.50200e+01 -3.51700e-01 2.59065e-01 9.65534e-01 -3.18562e-01 -3.51559e-01 2.56428e-01 9.65118e-01 -3.17306e-01 5.60855e-04 3.91002e-03 4.99989e-04 2.69013e-03 6.78474e-01 3.43006e-01 1.63809e-01 6.09898e-01 7.74061e-01 2.32812e-01
1.53000e+02 2.46300e+03 -2.45600e+01 -3.51621e-01 2.53356e-01 9.64714e-01 -3.16437e-01 -3.51559e-01 2.56428e-01 9.65118e-01 -3.17306e-01 5.60855e-04 3.91002e-03 4.99989e-04 2.69013e-03 6.78474e-01 3.43006e-01 1.63809e-01 6.09898e-01 7.74061e-01 2.32812e-01
1.54000e+02 2.46400e+03 -2.50300e+01 -3.51000e-01 2.55716e-01 9.64868e-01 -3.15802e-01 -3.51574e-01 2.58825e-01 9.65036e-01 -3.19177e-01 5.13701e-04 4.20068e-03 5.16769e-04 2.94638e-03 6.80687e-01 3.45179e-01 1.67865e-01 6.15111e-01 7.72645e-01 2.31768e-01
1.54000e+02 2.46500e+03 -2.50300e+01 -3.51221e-01 2.56157e-01 9.65219e-01 -3.16105e-01 -3.51574e-01 2.58825e-01 9.65036e-01 -3.19177e-01 5.13701e-04 4.20068e-03 5.16769e-04 2.94638e-03 6.80687e-01 3.45179e-01 1.67865e-01 6.15111e-01 7.72645e-01 2.31768e-01
1.54000e+02 2.46600e+03 -2.45400e+01 -3.50912e-01 2.50482e-01 9.64697e-01 -3.13576e-01 -3.51574e-01 2.58825e-01 9.65036e-01 -3.19177e-01 5.13701e-04 4.20068e-03 5.16769e-04 2.94638e-03 6.80687e-01 3.45179e-01 1.67865e-01 6.15111e-01 7.72645e-01 2.31768e-01
1.54000e+02 2.46700e+03 -2.50300e+01 -3.51302e-01 2.56742e-01 9.65518e-01 -3.16247e-01 -3.51574e-01 2.58825e-01 9.65036e-01 -3.19177e-01 5.13701e-04 4.20068e-03 5.16769e-04 2.94638e-03 6.80687e-01 3.45179e-01 1.67865e-01 6.15111e-01 7.72645e-01 2.31768e-01
1.54000e+02 2.46800e+03 -2.50300e+01 -3.51559e-01 2.56941e-01 9.65161e-01 -3.17396e-01 -3.51574e-01 2.58825e-01 9.65036e-01 -3.19177e-01 5.13701e-04 4.20068e-03 5.16769e-04 2.94638e-03 6.80687e-01 3.45179e-01 1.67865e-01 6.15111e-01 7.72645e-01 2.31768e-01
1.54000e+02 2.46900e+03 -2.50300e+01 -3.51041e-01 2.57640e-01 9.65400e-01 -3.15155e-01 -3.51574e-01 2.58825e-01 9.65036e-01 -3.19177e-01 5.13701e-04 4.20068e-03 5.16769e-04 2.94638e-03 6.80687e-01 3.45179e-01 1.67865e-01 6.15111e-01 7.72645e-01 2.31768e-01
1.54000e+02 2.47000e+03 -2.50200e+01 -3.51484e-01 2.60040e-01 9.65633e-01 -3.18630e-01 -3.51574e-01 2.58825e-01 9.65036e-01 -3.19177e-01 5.13701e-04 4.20068e-03 5.16769e-04 2.94638e-03 6.80687e-01 3.45179e-01 1.67865e-01 6.15111e-01 7.72645e-01 2.31768e-01
1.54000e+02 2.47100e+03 -2.50200e+01 -3.51774e-01 2.59882e-01 9.65105e-01 -3.21416e-01 -3.51574e-01 2.58825e-01 9.65036e-01 -3.19177e-01 5.13701e-04 4.20068e-03 5.16769e-04 2.94638e-03 6.80687e-01 3.45179e-01 1.67865e-01 6.15111e-01 7.72645e-01 2.31768e-01
1.54000e+02 2.47200e+03 -2.50300e+01 -3.52016e-01 2.62079e-01 9.65134e-01 -3.21080e-01 -3.51574e-01 2.58825e-01 9.65036e-01 -3.19177e-01 5.13701e-04 4.20068e-03 5.16769e-04 2.94638e-03 6.80687e-01 3.45179e-01 1.67865e-01 6.15111e-01 7.72645e-01 2.31768e-01
1.54000e+02 2.47300e+03 -2.50300e+01 -3.50862e-01 2.55111e-01 9.64860e-01 -3.15625e-01 -3.51574e-01 2.58825e-01 9.65036e-01 -3.19177e-01 5.13701e-04 4.20068e-03 5.16769e-04 2.94638e-03 6.80687e-01 3.45179e-01 1.67865e-01 6.15111e-01 7.72645e-01 2.31768e-01
1.54000e+02 2.47400e+03 -2.50300e+01 -3.51595e-01 2.57970e-01 9.64950e-01 -3.18860e-01 -3.51574e-01 2.58825e-01 9.65036e-01 -3.19177e-01 5.13701e-04 4.20068e-03 5.16769e-04 2.94638e-03 6.80687e-01 3.45179e-01 1.67865e-01 6.15111e-01 7.72645e-01 2.31768e-01
1.54000e+02 2.47500e+03 -2.50200e+01 -3.51223e-01 2.58615e-01 9.64949e-01 -3.19007e-01 -3.51574e-01 2.58825e-01 9.65036e-01 -3.19177e-01 5.13701e-04 4.20068e-03 5.16769e-04 2.94638e-03 6.80687e-01 3.45179e-01 1.67865e-01 6.15111e-01 7.72645e-01 2.31768e-01
1.54000e+02 2.47600e+03 -2.50300e+01 -3.52275e-01 2.61932e-01 9.65184e-01 -3.22352e-01 -3.51574e-01 2.58825e-01 9.65036e-01 -3.19177e-01 5.13701e-04 4.20068e-03 5.16769e-04 2.94638e-03 6.80687e-01 3.45179e-01 1.67865e-01 6.15111e-01 7.72645e-01 2.31768e-01
1.54000e+02 2.47700e+03 -2.50200e+01 -3.51354e-01 2.57023e-01 9.65713e-01 -3.16264e-01 -3.51574e-01 2.58825e-01 9.65036e-01 -3.19177e-01 5.13701e-04 4.20068e-03 5.16769e-04 2.94638e-03 6.80687e-01 3.45179e-01 1.67865e-01 6.15111e-01 7.72645e-01 2.31768e-01
1.54000e+02 2.47800e+03 -2.50300e+01 -3.52122e-01 2.63217e-01 9.65011e-01 -3.22814e-01 -3.51574e-01 2.58825e-01 9.65036e-01 -3.19177e-01 5.13701e-04 4.20068e-03 5.16769e-04 2.94638e-03 6.80687e-01 3.45179e-01 1.67865e-01 6.15111e-01 7.72645e-01 2.31768e-01
1.54000e+02 2.47900e+03 -2.50400e+01 -3.51443e-01 2.53831e-01 9.64930e-01 -3.15928e-01 -3.51574e-01 2.58825e-01 9.65036e-01 -3.19177e-01 5.13701e-04 4.20068e-03 5.16769e-04 2.94638e-03 6.80687e-01 3.45179e-01 1.67865e-01 6.15111e-01 7.72645e-01 2.31768e-01
1.55000e+02 2.48000e+03 -2.50300e+01 -3.51253e-01 2.58554e-01 9.65147e-01 -3.18155e-01 -3.51486e-01 2.58036e-01 9.65155e-01 -3.18071e-01 5.22677e-04 4.05538e-03 4.92515e-04 2.92399e-03 6.85133e-01 3.51594e-01 1.71352e-01 6.15694e-01 7.74131e-01 2.29765e-01
1.55000e+02 2.48100e+03 -2.50300e+01 -3.50939e-01 2.54123e-01 9.65275e-01 -3.14420e-01 -3.51486e-01 2.58036e-01 9.65155e-01 -3.18071e-01 5.22677e-04 4.05538e-03 4.92515e-04 2.92399e-03 6.85133e-01 3.51594e-01 1.71352e-01 6.15694e-01 7.74131e-01 2.29765e-01
1.55000e+02 2.48200e+03 -2.50300e+01 -3.51077e-01 2.62663e-01 9.65191e-01 -3.19576e-01 -3.51486e-01 2.58036e-01 9.65155e-01 -3.18071e-01 5.22677e-04 4.05538e-03 4.92515e-04 2.92399e-03 6.85133e-01 3.51594e-01 1.71352e-01 6.15694e-01 7.74131e-01 2.29765e-01
1.55000e+02 2.48300e+03 -2.50300e+01 -3.51419e-01 2.55917e-01 9.65423e-01 -3.15300e-01 -3.51486e-01 2.58036e-01 9.65155e-01 -3.18071e-01 5.22677e-04 4.05538e-03 4.92515e-04 2.92399e-03 6.85133e-01 3.51594e-01 1.71352e-01 6.15694e-01 7.74131e-01 2.29765e-01
1.55000e+02 2.48400e+03 -2.50300e+01 -3.51723e-01 2.56167e-01 9.65305e-01 -3.17839e-01 -3.51486e-01 2.58036e-01 9.65155e-01 -3.18071e-01 5.22677e-04 4.05538e-03 4.92515e-04 2.92399e-03 6.85133e-01 3.51594e-01 1.71352e-01 6.15694e-01 7.74131e-01 2.29765e-01
1.55000e+02 2.48500e+03 -2.50300e+01 -3.51449e-01 2.55297e-01 9.64688e-01 -3.17637e-01 -3.51486e-01 2.58036e-01 9.65155e-01 -3.18071e-01 5.22677e-04 4.05538e-03 4.92515e-04 2.92399e-03 6.85133e-01 3.51594e-01 1.71352e-01 6.15694e-01 7.74131e-01 2.29765e-01
1.55000e+02 2.48600e+03 -2.50300e+01 -3.51411e-01 2.56579e-01 9.65348e-01 -3.15737e-01 -3.51486e-01 2.58036e-01 9.65155e-01 -3.18071e-01 5.22677e-04 4.05538e-03 4.92515e-04 2.92399e-03 6.85133e-01 3.51594e-01 1.71352e-01 6.15694e-01 7.74131e-01 2.29765e-01
1.55000e+02 2.48700e+03 -2.50300e+01 -3.51514e-01 2.58213e-01 9.65401e-01 -3.16693e-01 -3.51486e-01 2.58036e-01 9.65155e-01 -3.18071e-01 5.22677e-04 4.05538e-03 4.92515e-04 2.92399e-03 6.85133e-01 3.51594e-01 1.71352e-01 6.15694e-01 7.74131e-01 2.29765e-01
1.55000e+02 2.48800e+03 -2.50300e+01 -3.52605e-01 2.67915e-01 9.66116e-01 -3.22722e-01 -3.51486e-01 2.58036e-01 9.65155e-01 -3.18071e-01 5.22677e-04 4.05538e-03 4.92515e-04 2.92399e-03 6.85133e-01 3.51594e-01 1.71352e-01 6.15694e-01 7.74131e-01 2.29765e-01
1.55000e+02 2.48900e+03 -2.34300e+01 -3.51369e-01 2.50696e-01 9.64132e-01 -3.15583e-01 -3.51486e-01 2.58036e-01 9.65155e-01 -3.18071e-01 5.22677e-04 4.05538e-03 4.92515e-04 2.92399e-03 6.85133e-01 3.51594e-01 1.71352e-01 6.15694e-01 7.74131e-01 2.29765e-01
1.55000e+02 2.49000e+03 -2.50300e+01 -3.51413e-01 2.56233e-01 9.64392e-01 -3.18592e-01 -3.51486e-01 2.58036e-01 9.65155e-01 -3.18071e-01 5.22677e-04 4.05538e-03 4.92515e-04 2.92399e-03 6.85133e-01 3.51594e-01 1.71352e-01 6.15694e-01 7.74131e-01 2.29765e-01
1.55000e+02 2.49100e+03 -2.50300e+01 -3.51229e-01 2.55490e-01 9.64896e-01 -3.16464e-01 -3.51486e-01 2.58036e-01 9.65155e-01 -3.18071e-01 5.22677e-04 4.05538e-03 4.92515e-04 2.92399e-03 6.85133e-01 3.51594e-01 1.71352e-01 6.15694e-01 7.74131e-01 2.29765e-01
1.55000e+02 2.49200e+03 -2.50200e+01 -3.51686e-01 2.60748e-01 9.65938e-01 -3.18331e-01 -3.51486e-01 2.58036e-01 9.65155e-01 -3.18071e-01 5.22677e-04 4.05538e-03 4.92515e-04 2.92399e-03 6.85133e-01 3.51594e-01 1.71352e-01 6.15694e-01 7.74131e-01 2.29765e-01
1.55000e+02 2.49300e+03 -2.50300e+01 -3.51862e-01 2.56352e-01 9.65046e-01 -3.17987e-01 -3.51486e-01 2.58036e-01 9.65155e-01 -3.18071e-01 5.22677e-04 4.05538e-03 4.92515e-04 2.92399e-03 6.85133e-01 3.51594e-01 1.71352e-01 6.15694e-01 7.74131e-01 2.29765e-01
1.55000e+02 2.49400e+03 -2.50300e+01 -3.51383e-01 2.53721e-01 9.65405e-01 -3.14624e-01 -3.51486e-01 2.58036e-01 9.65155e-01 -3.18071e-01 5.22677e-04 4.05538e-03 4.92515e-04 2.92399e-03 6.85133e-01 3.51594e-01 1.71352e-01 6.15694e-01 7.74131e-01 2.29765e-01
1.55000e+02 2.49500e+03 -2.50300e+01 -3.51470e-01 2.58072e-01 9.64891e-01 -3.18951e-01 -3.51486e-01 2.58036e-01 9.65155e-01 -3.18071e-01 5.22677e-04 4.05538e-03 4.92515e-04 2.92399e-03 6.85133e-01 3.51594e-01 1.71352e-01 6.15694e-01 7.74131e-01 2.29765e-01
1.56000e+02 2.49600e+03 -2.42700e+01 -3.51003e-01 2.49411e-01 9.64586e-01 -3.13598e-01 -3.51494e-01 2.57717e-01 9.65226e-01 -3.17530e-01 5.15802e-04 4.03015e-03 4.62695e-04 2.80079e-03 6.89648e-01 3.55682e-01 1.74106e-01 6.15072e-01 7.73687e-01 2.29363e-01
1.56000e+02 2.49700e+03 -2.50300e+01 -3.51688e-01 2.59069e-01 9.65175e-01 -3.18625e-01 -3.51494e-01 2.57717e-01 9.65226e-01 -3.17530e-01 5.15802e-04 4.03015e-03 4.62695e-04 2.80079e-03 6.89648e-01 3.55682e-01 1.74106e-01 6.15072e-01 7.73687e-01 2.29363e-01
1.56000e+02 2.49800e+03 -2.50300e+01 -3.51633e-01 2.58542e-01 9.65067e-01 -3.18236e-01 -3.51494e-01 2.57717e-01 9.65226e-01 -3.17530e-01 5.15802e-04 4.03015e-03 4.62695e-04 2.80079e-03 6.89648e-01 3.55682e-01 1.74106e-01 6.15072e-01 7.73687e-01 2.29363e-01
1.56000e+02 2.49900e+03 -2.50200e+01 -3.51822e-01 2.63094e-01 9.65716e-01 -3.20696e-01 -3.51494e-01 2.57717e-01 9.65226e-01 -3.17530e-01 5.15802e-04 4.03015e-03 4.62695e-04 2.80079e-03 6.89648e-01 3.55682e-01 1.74106e-01 6.15072e-01 7.73687e-01 2.29363e-01
1.56000e+02 2.50000e+03 -2.50200e+01 -3.51795e-01 2.61124e-01 9.65146e-01 -3.21368e-01 -3.51494e-01 2.57717e-01 9.65226e-01 -3.17530e-01 5.15802e-04 4.03015e-03 4.62695e-04 2.80079e-03 6.89648e-01 3.55682e-01 1.74106e-01 6.15072e-01 7.73687e-01 2.29363e-01
1.56000e+02 2.50100e+03 -2.50300e+01 -3.51641e-01 2.58446e-01 9.65564e-01 -3.17660e-01 -3.51494e-01 2.57717e-01 9.65226e-01 -3.17530e-01 5.15802e-04 4.03015e-03 4.62695e-04 2.80079e-03 6.89648e-01 3.55682e-01 1.74106e-01 6.15072e-01 7.73687e-01 2.29363e-01
1.56000e+02 2.50200e+03 -2.50200e+01 -3.51364e-01 2.58130e-01 9.65895e-01 -3.15906e-01 -3.51494e-01 2.57717e-01 9.65226e-01 -3.17530e-01 5.15802e-04 4.03015e-03 4.62695e-04 2.80079e-03 6.89648e-01 3.55682e-01 1.74106e-01 6.15072e-01 7.73687e-01 2.29363e-01
1.56000e+02 2.50300e+03 -2.50300e+01 -3.51303e-01 2.58260e-01 9.65704e-01 -3.15907e-01 -3.51494e-01 2.57717e-01 9.65226e-01 -3.17530e-01 5.15802e-04 4.03015e-03 4.62695e-04 2.80079e-03 6.89648e-01 3.55682e-01 1.74106e-01 6.15072e-01 7.73687e-01 2.29363e-01
1.56000e+02 2.50400e+03 -2.50300e+01 -3.51501e-01 2.57102e-01 9.65551e-01 -3.16675e-01 -3.51494e-01 2.57717e-01 9.65226e-01 -3.17530e-01 5.15802e-04 4.03015e-03 4.62695e-04 2.80079e-03 6.89648e-01 3.55682e-01 1.74106e-01 6.15072e-01 7.73687e-01 2.29363e-01
1.56000e+02 2.50500e+03 -2.50200e+01 -3.51997e-01 2.62911e-01 9.65648e-01 -3.21253e-01 -3.51494e-01 2.57717e-01 9.65226e-01 -3.17530e-01 5.15802e-04 4.03015e-03 4.62695e-04 2.80079e-03 6.89648e-01 3.55682e-01 1.74106e-01 6.15072e-01 7.73687e-01 2.29363e-01
1.56000e+02 2.50600e+03 -2.50300e+01 -3.51646e-01 2.55483e-01 9.65389e-01 -3.17096e-01 -3.51494e-01 2.57717e-01 9.65226e-01 -3.17530e-01 5.15802e-04 4.03015e-03 4.62695e-04 2.80079e-03 6.89648e-01 3.55682e-01 1.74106e-01 6.15072e-01 7.73687e-01 2.29363e-01
1.56000e+02 2.50700e+03 -2.50200e+01 -3.51931e-01 2.61318e-01 9.65259e-01 -3.21231e-01 -3.51494e-01 2.57717e-01 9.65226e-01 -3.17530e-01 5.15802e-04 4.03015e-03 4.62695e-04 2.80079e-03 6.89648e-01 3.55682e-01 1.74106e-01 6.15072e-01 7.73687e-01 2.29363e-01
1.56000e+02 2.50800e+03 -2.50400e+01 -3.51539e-01 2.53262e-01 9.65573e-01 -3.13778e-01 -3.51494e-01 2.57717e-01 9.65226e-01 -3.17530e-01 5.15802e-04 4.03015e-03 4.62695e-04 2.80079e-03 6.89648e-01 3.55682e-01 1.74106e-01 6.15072e-01 7.73687e-01 2.29363e-01
1.56000e+02 2.50900e+03 -2.50300e+01 -3.51452e-01 2.61000e-01 9.65347e-01 -3.18421e-01 -3.51494e-01 2.57717e-01 9.65226e-01 -3.17530e-01 5.15802e-04 4.03015e-03 4.62695e-04 2.80079e-03 6.89648e-01 3.55682e-01 1.74106e-01 6.15072e-01 7.73687e-01 2.29363e-01
1.56000e+02 2.51000e+03 -2.50300e+01 -3.51345e-01 2.58027e-01 9.65212e-01 -3.17049e-01 -3.51494e-01 2.57717e-01 9.65226e-01 -3.17530e-01 5.15802e-04 4.03015e-03 4.62695e-04 2.80079e-03 6.89648e-01 3.55682e-01 1.74106e-01 6.15072e-01 7.73687e-01 2.29363e-01
1.56000e+02 2.51100e+03 -2.42200e+01 -3.51613e-01 2.50290e-01 9.64597e-01 -3.15308e-01 -3.51494e-01 2.57717e-01 9.65226e-01 -3.17530e-01 5.15802e-04 4.03015e-03 4.62695e-04 2.80079e-03 6.89648e-01 3.55682e-01 1.74106e-01 6.15072e-01 7.73687e-01 2.29363e-01
1.57000e+02 2.51200e+03 -2.50400e+01 -3.51367e-01 2.54864e-01 9.64711e-01 -3.16502e-01 -3.51612e-01 2.58855e-01 9.65444e-01 -3.18032e-01 4.33378e-04 3.93923e-03 4.62284e-04 2.78757e-03 6.94247e-01 3.60730e-01 1.75414e-01 6.12798e-01 7.73197e-01 2.29432e-01
1.57000e+02 2.51300e+03 -2.50300e+01 -3.51946e-01 2.59689e-01 9.65007e-01 -3.20702e-01 -3.51612e-01 2.58855e-01 9.65444e-01 -3.18032e-01 4.33378e-04 3.93923e-03 4.62284e-04 2.78757e-03 6.94247e-01 3.60730e-01 1.75414e-01 6.12798e-01 7.73197e-01 2.29432e-01
1.57000e+02 2.51400e+03 -2.50300e+01 -3.50893e-01 2.58022e-01 9.65149e-01 -3.16593e-01 -3.51612e-01 2.58855e-01 9.65444e-01 -3.18032e-01 4.33378e-04 3.93923e-03 4.62284e-04 2.78757e-03 6.94247e-01 3.60730e-01 1.75414e-01 6.12798e-01 7.73197e-01 2.29432e-01
1.57000e+02 2.51500e+03 -2.50200e+01 -3.51458e-01 2.61913e-01 9.65213e-01 -3.20524e-01 -3.51612e-01 2.58855e-01 9.65444e-01 -3.18032e-01 4.33378e-04 3.93923e-03 4.62284e-04 2.78757e-03 6.94247e-01 3.60730e-01 1.75414e-01 6.12798e-01 7.73197e-01 2.29432e-01
1.57000e+02 2.51600e+03 -2.50300e+01 -3.51077e-01 2.57626e-01 9.65647e-01 -3.14527e-01 -3.51612e-01 2.58855e-01 9.65444e-01 -3.18032e-01 4.33378e-04 3.93923e-03 4.62284e-04 2.78757e-03 6.94247e-01 3.60730e-01 1.75414e-01 6.12798e-01 7.73197e-01 2.29432e-01
1.57000e+02 2.51700e+03 -2.50300e+01 -3.52427e-01 2.60099e-01 9.65585e-01 -3.20850e-01 -3.51612e-01 2.58855e-01 9.65444e-01 -3.18032e-01 4.33378e-04 3.93923e-03 4.62284e-04 2.78757e-03 6.94247e-01 3.60730e-01 1.75414e-01 6.12798e-01 7.73197e-01 2.29432e-01
1.57000e+02 2.51800e+03 -2.50300e+01 -3.51676e-01 2.60384e-01 9.65215e-01 -3.19733e-01 -3.51612e-01 2.58855e-01 9.65444e-01 -3.18032e-01 4.33378e-04 3.93923e-03 4.62284e-04 2.78757e-03 6.94247e-01 3.60730e-01 1.75414e-01 6.12798e-01 7.73197e-01 2.29432e-01
1.57000e+02 2.51900e+03 -2.50300e+01 -3.51369e-01 2.62499e-01 9.65088e-01 -3.20716e-01 -3.51612e-01 2.58855e-01 9.65444e-01 -3.18032e-01 4.33378e-04 3.93923e-03 4.62284e-04 2.78757e-03 6.94247e-01 3.60730e-01 1.75414e-01 6.12798e-01 7.73197e-01 2.29432e-01
1.57000e+02 2.52000e+03 -2.50300e+01 -3.51251e-01 2.58451e-01 9.65197e-01 -3.16836e-01 -3.51612e-01 2.58855e-01 9.65444e-01 -3.18032e-01 4.33378e-04 3.93923e-03 4.62284e-04 2.78757e-03 6.94247e-01 3.60730e-01 1.75414e-01 6.12798e-01 7.73197e-01 2.29432e-01
1.57000e+02 2.52100e+03 -2.50200e+01 -3.51194e-01 2.56406e-01 9.65708e-01 -3.15871e-01 -3.51612e-01 2.58855e-01 9.65444e-01 -3.18032e-01 4.33378e-04 3.93923e-03 4.62284e-04 2.78757e-03 6.94247e-01 3.60730e-01 1.75414e-01 6.12798e-01 7.73197e-01 2.29432e-01
1.57000e+02 2.52200e+03 -2.50300e+01 -3.51984e-01 2.60631e-01 9.65023e-01 -3.21257e-01 -3.51612e-01 2.58855e-01 9.65444e-01 -3.18032e-01 4.33378e-04 3.93923e-03 4.62284e-04 2.78757e-03 6.94247e-01 3.60730e-01 1.75414e-01 6.12798e-01 7.73197e-01 2.29432e-01
1.57000e+02 2.52300e+03 -2.39400e+01 -3.50937e-01 2.51862e-01 9.64171e-01 -3.15146e-01 -3.51612e-01 2.58855e-01 9.65444e-01 -3.18032e-01 4.33378e-04 3.93923e-03 4.62284e-04 2.78757e-03 6.94247e-01 3.60730e-01 1.75414e-01 6.12798e-01 7.73197e-01 2.29432e-01
1.57000e+02 2.52400e+03 -2.50300e+01 -3.51659e-01 2.62280e-01 9.65757e-01 -3.19216e-01 -3.51612e-01 2.58855e-01 9.65444e-01 -3.18032e-01 4.33378e-04 3.93923e-03 4.62284e-04 2.78757e-03 6.94247e-01 3.60730e-01 1.75414e-01 6.12798e-01 7.73197e-01 2.29432e-01
1.57000e+02 2.52500e+03 -2.50200e+01 -3.51444e-01 2.61702e-01 9.65651e-01 -3.19721e-01 -3.51612e-01 2.58855e-01 9.65444e-01 -3.18032e-01 4.33378e-04 3.93923e-03 4.62284e-04 2.78757e-03 6.94247e-01 3.60730e-01 1.75414e-01 6.12798e-01 7.73197e-01 2.29432e-01
1.57000e+02 2.52600e+03 -2.50300e+01 -3.51709e-01 2.55836e-01 9.65318e-01 -3.17142e-01 -3.51612e-01 2.58855e-01 9.65444e-01 -3.18032e-01 4.33378e-04 3.93923e-03 4.62284e-04 2.78757e-03 6.94247e-01 3.60730e-01 1.75414e-01 6.12798e-01 7.73197e-01 2.29432e-01
1.57000e+02 2.52700e+03 -2.50200e+01 -3.52292e-01 2.61790e-01 9.65864e-01 -3.20575e-01 -3.51612e-01 2.58855e-01 9.65444e-01 -3.18032e-01 4.33378e-04 3.93923e-03 4.62284e-04 2.78757e-03 6.94247e-01 3.60730e-01 1.75414e-01 6.12798e-01 7.73197e-01 2.29432e-01
1.58000e+02 2.52800e+03 -2.50300e+01 -3.51493e-01 2.58005e-01 9.65237e-01 -3.17025e-01 -3.51580e-01 2.59397e-01 9.65326e-01 -3.18679e-01 4.30305e-04 3.74048e-03 4.62838e-04 2.73301e-03 6.95431e-01 3.66476e-01 1.75444e-01 6.10301e-01 7.73202e-01 2.29487e-01
1.58000e+02 2.52900e+03 -2.50300e+01 -3.51451e-01 2.59096e-01 9.65041e-01 -3.18401e-01 -3.51580e-01 2.59397e-01 9.65326e-01 -3.18679e-01 4.30305e-04 3.74048e-03 4.62838e-04 2.73301e-03 6.95431e-01 3.66476e-01 1.75444e-01 6.10301e-01 7.73202e-01 2.29487e-01
1.58000e+02 2.53000e+03 -2.50300e+01 -3.51939e-01 2.58007e-01 9.65256e-01 -3.19113e-01 -3.51580e-01 2.59397e-01 9.65326e-01 -3.18679e-01 4.30305e-04 3.74048e-03 4.62838e-04 2.73301e-03 6.95431e-01 3.66476e-01 1.75444e-01 6.10301e-01 7.73202e-01 2.29487e-01
1.58000e+02 2.53100e+03 -2.50300e+01 -3.51008e-01 2.62066e-01 9.65148e-01 -3.19198e-01 -3.51580e-01 2.59397e-01 9.65326e-01 -3.18679e-01 4.30305e-04 3.74048e-03 4.62838e-04 2.73301e-03 6.95431e-01 3.66476e-01 1.75444e-01 6.10301e-01 7.73202e-01 2.29487e-01
1.58000e+02 2.53200e+03 -2.50300e+01 -3.51539e-01 2.58269e-01 9.64990e-01 -3.18925e-01 -3.51580e-01 2.59397e-01 9.65326e-01 -3.18679e-01 4.30305e-04 3.74048e-03 4.62838e-04 2.73301e-03 6.95431e-01 3.66476e-01 1.75444e-01 6.10301e-01 7.73202e-01 2.29487e-01
1.58000e+02 2.53300e+03 -2.50300e+01 -3.52038e-01 2.65314e-01 9.65833e-01 -3.21680e-01 -3.51580e-01 2.59397e-01 9.65326e-01 -3.18679e-01 4.30305e-04 3.74048e-03 4.62838e-04 2.73301e-03 6.95431e-01 3.66476e-01 1.75444e-01 6.10301e-01 7.73202e-01 2.29487e-01
1.58000e+02 2.53400e+03 -2.50200e+01 -3.51923e-01 2.59550e-01 9.65623e-01 -3.19613e-01 -3.51580e-01 2.59397e-01 9.65326e-01 -3.18679e-01 4.30305e-04 3.74048e-03 4.62838e-04 2.73301e-03 6.95431e-01 3.66476e-01 1.75444e-01 6.10301e-01 7.73202e-01 2.29487e-01
1.58000e+02 2.53500e+03 -2.50300e+01 -3.52339e-01 2.58352e-01 9.65485e-01 -3.19568e-01 -3.51580e-01 2.59397e-01 9.65326e-01 -3.18679e-01 4.30305e-04 3.74048e-03 4.62838e-04 2.73301e-03 6.95431e-01 3.66476e-01 1.75444e-01 6.10301e-01 7.73202e-01 2.29487e-01
1.58000e+02 2.53600e+03 -2.50300e+01 -3.51762e-01 2.62498e-01 9.65539e-01 -3.20069e-01 -3.51580e-01 2.59397e-01 9.65326e-01 -3.18679e-01 4.30305e-04 3.74048e-03 4.62838e-04 2.73301e-03 6.95431e-01 3.66476e-01 1.75444e-01 6.10301e-01 7.73202e-01 2.29487e-01
1.58000e+02 2.53700e+03 -2.50400e+01 -3.51123e-01 2.55865e-01 9.65126e-01 -3.14938e-01 -3.51580e-01 2.59397e-01 9.65326e-01 -3.18679e-01 4.30305e-04 3.74048e-03 4.62838e-04 2.73301e-03 6.95431e-01 3.66476e-01 1.75444e-01 6.10301e-01 7.73202e-01 2.29487e-01
1.58000e+02 2.53800e+03 -2.50200e+01 -3.52098e-01 2.62690e-01 9.65392e-01 -3.22014e-01 -3.51580e-01 2.59397e-01 9.65326e-01 -3.18679e-01 4.30305e-04 3.74048e-03 4.62838e-04 2.73301e-03 6.95431e-01 3.66476e-01 1.75444e-01 6.10301e-01 7.73202e-01 2.29487e-01
1.58000e+02 2.53900e+03 -2.50300e+01 -3.51156e-01 2.57295e-01 9.65901e-01 -3.14512e-01 -3.51580e-01 2.59397e-01 9.65326e-01 -3.18679e-01 4.30305e-04 3.74048e-03 4.62838e-04 2.73301e-03 6.95431e-01 3.66476e-01 1.75444e-01 6.10301e-01 7.73202e-01 2.29487e-01
1.58000e+02 2.54000e+03 -2.50300e+01 -3.51637e-01 2.56107e-01 9.65242e-01 -3.17241e-01 -3.51580e-01 2.59397e-01 9.65326e-01 -3.18679e-01 4.30305e-04 3.74048e-03 4.62838e-04 2.73301e-03 6.95431e-01 3.66476e-01 1.75444e-01 6.10301e-01 7.73202e-01 2.29487e-01
1.58000e+02 2.54100e+03 -2.50200e+01 -3.51802e-01 2.57172e-01 9.65427e-01 -3.18726e-01 -3.51580e-01 2.59397e-01 9.65326e-01 -3.18679e-01 4.30305e-04 3.74048e-03 4.62838e-04 2.73301e-03 6.95431e-01 3.66476e-01 1.75444e-01 6.10301e-01 7.73202e-01 2.29487e-01
1.58000e+02 2.54200e+03 -2.50100e+01 -3.52132e-01 2.62261e-01 9.65883e-01 -3.21956e-01 -3.51580e-01 2.59397e-01 9.65326e-01 -3.18679e-01 4.30305e-04 3.74048e-03 4.62838e-04 2.73301e-03 6.95431e-01 3.66476e-01 1.75444e-01 6.10301e-01 7.73202e-01 2.29487e-01
1.58000e+02 2.54300e+03 -2.50200e+01 -3.51615e-01 2.64065e-01 9.65945e-01 -3.19967e-01 -3.51580e-01 2.59397e-01 9.65326e-01 -3.18679e-01 4.30305e-04 3.74048e-03 4.62838e-04 2.73301e-03 6.95431e-01 3.66476e-01 1.75444e-01 6.10301e-01 7.73202e-01 2.29487e-01
1.59000e+02 2.54400e+03 -2.50300e+01 -3.51536e-01 2.59277e-01 9.64837e-01 -3.19946e-01 -3.51485e-01 2.58426e-01 9.65296e-01 -3.17499e-01 4.40016e-04 3.54916e-03 4.23798e-04 2.91989e-03 6.88724e-01 3.73905e-01 1.75208e-01 6.11913e-01 7.74738e-01 2.23610e-01
1.59000e+02 2.54500e+03 -2.50300e+01 -3.51589e-01 2.56880e-01 9.65075e-01 -3.18220e-01 -3.51485e-01 2.58426e-01 9.65296e-01 -3.17499e-01 4.40016e-04 3.54916e-03 4.23798e-04 2.91989e-03 6.88724e-01 3.73905e-01 1.75208e-01 6.11913e-01 7.74738e-01 2.23610e-01
1.59000e+02 2.54600e+03 -2.50300e+01 -3.50859e-01 2.61670e-01 9.65358e-01 -3.17861e-01 -3.51485e-01 2.58426e-01 9.65296e-01 -3.17499e-01 4.40016e-04 3.54916e-03 4.23798e-04 2.91989e-03 6.88724e-01 3.73905e-01 1.75208e-01 6.11913e-01 7.74738e-01 2.23610e-01
1.59000e+02 2.54700e+03 -2.42600e+01 -3.51137e-01 2.54778e-01 9.64838e-01 -3.14570e-01 -3.51485e-01 2.58426e-01 9.65296e-01 -3.17499e-01 4.40016e-04 3.54916e-03 4.23798e-04 2.91989e-03 6.88724e-01 3.73905e-01 1.75208e-01 6.11913e-01 7.74738e-01 2.23610e-01
1.59000e+02 2.54800e+03 -2.42700e+01 -3.51313e-01 2.50081e-01 9.64315e-01 -3.15081e-01 -3.51485e-01 2.58426e-01 9.65296e-01 -3.17499e-01 4.40016e-04 3.54916e-03 4.23798e-04 2.91989e-03 6.88724e-01 3.73905e-01 1.75208e-01 6.11913e-01 7.74738e-01 2.23610e-01
1.59000e+02 2.54900e+03 -2.45000e+01 -3.50991e-01 2.55756e-01 9.64593e-01 -3.15897e-01 -3.51485e-01 2.58426e-01 9.65296e-01 -3.17499e-01 4.40016e-04 3.54916e-03 4.23798e-04 2.91989e-03 6.88724e-01 3.73905e-01 1.75208e-01 6.11913e-01 7.74738e-01 2.23610e-01
1.59000e+02 2.55000e+03 -2.50300e+01 -3.51473e-01 2.59386e-01 9.65437e-01 -3.17780e-01 -3.51485e-01 2.58426e-01 9.65296e-01 -3.17499e-01 4.40016e-04 3.54916e-03 4.23798e-04 2.91989e-03 6.88724e-01 3.73905e-01 1.75208e-01 6.11913e-01 7.74738e-01 2.23610e-01
1.59000e+02 2.55100e+03 -2.45200e+01 -3.51053e-01 2.54236e-01 9.64940e-01 -3.14518e-01 -3.51485e-01 2.58426e-01 9.65296e-01 -3.17499e-01 4.40016e-04 3.54916e-03 4.23798e-04 2.91989e-03 6.88724e-01 3.73905e-01 1.75208e-01 6.11913e-01 7.74738e-01 2.23610e-01
1.59000e+02 2.55200e+03 -2.50300e+01 -3.51973e-01 2.58134e-01 9.65330e-01 -3.19084e-01 -3.51485e-01 2.58426e-01 9.65296e-01 -3.17499e-01 4.40016e-04 3.54916e-03 4.23798e-04 2.91989e-03 6.88724e-01 3.73905e-01 1.75208e-01 6.11913e-01 7.74738e-01 2.23610e-01
1.59000e+02 2.55300e+03 -2.50200e+01 -3.51855e-01 2.60981e-01 9.65555e-01 -3.20559e-01 -3.51485e-01 2.58426e-01 9.65296e-01 -3.17499e-01 4.40016e-04 3.54916e-03 4.23798e-04 2.91989e-03 6.88724e-01 3.73905e-01 1.75208e-01 6.11913e-01 7.74738e-01 2.23610e-01
1.59000e+02 2.55400e+03 -2.50300e+01 -3.51733e-01 2.58678e-01 9.65209e-01 -3.18118e-01 -3.51485e-01 2.58426e-01 9.65296e-01 -3.17499e-01 4.40016e-04 3.54916e-03 4.23798e-04 2.91989e-03 6.88724e-01 3.73905e-01 1.75208e-01 6.11913e-01 7.74738e-01 2.23610e-01
1.59000e+02 2.55500e+03 -2.50300e+01 -3.51399e-01 2.57553e-01 9.65450e-01 -3.16472e-01 -3.51485e-01 2.58426e-01 9.65296e-01 -3.17499e-01 4.40016e-04 3.54916e-03 4.23798e-04 2.91989e-03 6.88724e-01 3.73905e-01 1.75208e-01 6.11913e-01 7.74738e-01 2.23610e-01
1.59000e+02 2.55600e+03 -2.50300e+01 -3.52213e-01 2.61916e-01 9.65707e-01 -3.20254e-01 -3.51485e-01 2.58426e-01 9.65296e-01 -3.17499e-01 4.40016e-04 3.54916e-03 4.23798e-04 2.91989e-03 6.88724e-01 3.73905e-01 1.75208e-01 6.11913e-01 7.74738e-01 2.23610e-01
1.59000e+02 2.55700e+03 -2.50300e+01 -3.51908e-01 2.62607e-01 9.65187e-01 -3.21993e-01 -3.51485e-01 2.58426e-01 9.65296e-01 -3.17499e-01 4.40016e-04 3.54916e-03 4.23798e-04 2.91989e-03 6.88724e-01 3.73905e-01 1.75208e-01 6.11913e-01 7.74738e-01 2.23610e-01
1.59000e+02 2.55800e+03 -2.50300e+01 -3.51714e-01 2.60706e-01 9.64983e-01 -3.20553e-01 -3.51485e-01 2.58426e-01 9.65296e-01 -3.17499e-01 4.40016e-04 3.54916e-03 4.23798e-04 2.91989e-03 6.88724e-01 3.73905e-01 1.75208e-01 6.11913e-01 7.74738e-01 2.23610e-01
1.59000e+02 2.55900e+03 -2.50300e+01 -3.51382e-01 2.56011e-01 9.65615e-01 -3.15426e-01 -3.51485e-01 2.58426e-01 9.65296e-01 -3.17499e-01 4.40016e-04 3.54916e-03 4.23798e-04 2.91989e-03 6.88724e-01 3.73905e-01 1.75208e-01 6.11913e-01 7.74738e-01 2.23610e-01
1.60000e+02 2.56000e+03 -2.50300e+01 -3.51310e-01 2.58092e-01 9.65481e-01 -3.16574e-01 -3.51634e-01 2.59472e-01 9.65311e-01 -3.18843e-01 4.59124e-04 3.42168e-03 3.86165e-04 2.85800e-03 6.83490e-01 3.81691e-01 1.75356e-01 6.10980e-01 7.78851e-01 2.18258e-01
1.60000e+02 2.56100e+03 -2.50300e+01 -3.51656e-01 2.58950e-01 9.64933e-01 -3.19650e-01 -3.51634e-01 2.59472e-01 9.65311e-01 -3.18843e-01 4.59124e-04 3.42168e-03 3.86165e-04 2.85800e-03 6.83490e-01 3.81691e-01 1.75356e-01 6.10980e-01 7.78851e-01 2.18258e-01
1.60000e+02 2.56200e+03 -2.50300e+01 -3.51696e-01 2.57766e-01 9.65800e-01 -3.16944e-01 -3.51634e-01 2.59472e-01 9.65311e-01 -3.18843e-01 4.59124e-04 3.42168e-03 3.86165e-04 2.85800e-03 6.83490e-01 3.81691e-01 1.75356e-01 6.10980e-01 7.78851e-01 2.18258e-01
1.60000e+02 2.56300e+03 -2.50300e+01 -3.51897e-01 2.60492e-01 9.65589e-01 -3.19178e-01 -3.51634e-01 2.59472e-01 9.65311e-01 -3.18843e-01 4.59124e-04 3.42168e-03 3.86165e-04 2.85800e-03 6.83490e-01 3.81691e-01 1.75356e-01 6.10980e-01 7.78851e-01 2.18258e-01
1.60000e+02 2.56400e+03 -2.45000e+01 -3.51622e-01 2.56859e-01 9.65300e-01 -3.15895e-01 -3.51634e-01 2.59472e-01 9.65311e-01 -3.18843e-01 4.59124e-04 3.42168e-03 3.86165e-04 2.85800e-03 6.83490e-01 3.81691e-01 1.75356e-01 6.10980e-01 7.78851e-01 2.18258e-01
1.60000e+02 2.56500e+03 -2.50300e+01 -3.51341e-01 2.57579e-01 9.65418e-01 -3.16205e-01 -3.51634e-01 2.59472e-01 9.65311e-01 -3.18843e-01 4.59124e-04 3.42168e-03 3.86165e-04 2.85800e-03 6.83490e-01 3.81691e-01 1.75356e-01 6.10980e-01 7.78851e-01 2.18258e-01
1.60000e+02 2.56600e+03 -2.50300e+01 -3.51468e-01 2.56214e-01 9.65740e-01 -3.14329e-01 -3.51634e-01 2.59472e-01 9.65311e-01 -3.18843e-01 4.59124e-04 3.42168e-03 3.86165e-04 2.85800e-03 6.83490e-01 3.81691e-01 1.75356e-01 6.10980e-01 7.78851e-01 2.18258e-01
1.60000e+02 2.56700e+03 -2.50300e+01 -3.51524e-01 2.63145e-01 9.65749e-01 -3.19212e-01 -3.51634e-01 2.59472e-01 9.65311e-01 -3.18843e-01 4.59124e-04 3.42168e-03 3.86165e-04 2.85800e-03 6.83490e-01 3.81691e-01 1.75356e-01 6.10980e-01 7.78851e-01 2.18258e-01
1.60000e+02 2.56800e+03 -2.50200e+01 -3.50662e-01 2.58126e-01 9.64902e-01 -3.17143e-01 -3.51634e-01 2.59472e-01 9.65311e-01 -3.18843e-01 4.59124e-04 3.42168e-03 3.86165e-04 2.85800e-03 6.83490e-01 3.81691e-01 1.75356e-01 6.10980e-01 7.78851e-01 2.18258e-01
1.60000e+02 2.56900e+03 -2.50300e+01 -3.50977e-01 2.62173e-01 9.65307e-01 -3.18591e-01 -3.51634e-01 2.59472e-01 9.65311e-01 -3.18843e-01 4.59124e-04 3.42168e-03 3.86165e-04 2.85800e-03 6.83490e-01 3.81691e-01 1.75356e-01 6.10980e-01 7.78851e-01 2.18258e-01
1.60000e+02 2.57000e+03 -2.50300e+01 -3.51504e-01 2.56759e-01 9.64842e-01 -3.17881e-01 -3.51634e-01 2.59472e-01 9.65311e-01 -3.18843e-01 4.59124e-04 3.42168e-03 3.86165e-04 2.85800e-03 6.83490e-01 3.81691e-01 1.75356e-01 6.10980e-01 7.78851e-01 2.18258e-01
1.60000e+02 2.57100e+03 -2.50300e+01 -3.51900e-01 2.59420e-01 9.65546e-01 -3.17948e-01 -3.51634e-01 2.59472e-01 9.65311e-01 -3.18843e-01 4.59124e-04 3.42168e-03 3.86165e-04 2.85800e-03 6.83490e-01 3.81691e-01 1.75356e-01 6.10980e-01 7.78851e-01 2.18258e-01
1.60000e+02 2.57200e+03 -2.50300e+01 -3.51761e-01 2.57969e-01 9.65390e-01 -3.17702e-01 -3.51634e-01 2.59472e-01 9.65311e-01 -3.18843e-01 4.59124e-04 3.42168e-03 3.86165e-04 2.85800e-03 6.83490e-01 3.81691e-01 1.75356e-01 6.10980e-01 7.78851e-01 2.18258e-01
1.60000e+02 2.57300e+03 -2.50300e+01 -3.51598e-01 2.58820e-01 9.64692e-01 -3.19248e-01 -3.51634e-01 2.59472e-01 9.65311e-01 -3.18843e-01 4.59124e-04 3.42168e-03 3.86165e-04 2.85800e-03 6.83490e-01 3.81691e-01 1.75356e-01 6.10980e-01 7.78851e-01 2.18258e-01
1.60000e+02 2.57400e+03 -2.50300e+01 -3.51930e-01 2.55072e-01 9.65092e-01 -3.17835e-01 -3.51634e-01 2.59472e-01 9.65311e-01 -3.18843e-01 4.59124e-04 3.42168e-03 3.86165e-04 2.85800e-03 6.83490e-01 3.81691e-01 1.75356e-01 6.10980e-01 7.78851e-01 2.18258e-01
1.60000e+02 2.57500e+03 -2.50400e+01 -3.51378e-01 2.59841e-01 9.64837e-01 -3.18154e-01 -3.51634e-01 2.59472e-01 9.65311e-01 -3.18843e-01 4.59124e-04 3.42168e-03 3.86165e-04 2.85800e-03 6.83490e-01 3.81691e-01 1.75356e-01 6.10980e-01 7.78851e-01 2.18258e-01
1.61000e+02 2.57600e+03 -2.50200e+01 -3.50668e-01 2.59485e-01 9.65342e-01 -3.16783e-01 -3.51521e-01 2.58728e-01 9.65286e-01 -3.17794e-01 4.80473e-04 3.28227e-03 4.04847e-04 2.72940e-03 6.79040e-01 3.87813e-01 1.77846e-01 6.09550e-01 7.79222e-01 2.19465e-01
1.61000e+02 2.57700e+03 -2.39200e+01 -3.51177e-01 2.53269e-01 9.65033e-01 -3.13445e-01 -3.51521e-01 2.58728e-01 9.65286e-01 -3.17794e-01 4.80473e-04 3.28227e-03 4.04847e-04 2.72940e-03 6.79040e-01 3.87813e-01 1.77846e-01 6.09550e-01 7.79222e-01 2.19465e-01
1.61000e+02 2.57800e+03 -2.50300e+01 -3.51616e-01 2.57785e-01 9.64929e-01 -3.19173e-01 -3.51521e-01 2.58728e-01 9.65286e-01 -3.17794e-01 4.80473e-04 3.28227e-03 4.04847e-04 2.72940e-03 6.79040e-01 3.87813e-01 1.77846e-01 6.09550e-01 7.79222e-01 2.19465e-01
1.61000e+02 2.57900e+03 -2.45800e+01 -3.50266e-01 2.53589e-01 9.65084e-01 -3.11101e-01 -3.51521e-01 2.58728e-01 9.65286e-01 -3.17794e-01 4.80473e-04 3.28227e-03 4.04847e-04 2.72940e-03 6.79040e-01 3.87813e-01 1.77846e-01 6.09550e-01 7.79222e-01 2.19465e-01
1.61000e+02 2.58000e+03 -2.50300e+01 -3.51893e-01 2.59234e-01 9.64813e-01 -3.20165e-01 -3.51521e-01 2.58728e-01 9.65286e-01 -3.17794e-01 4.80473e-04 3.28227e-03 4.04847e-04 2.72940e-03 6.79040e-01 3.87813e-01 1.77846e-01 6.09550e-01 7.79222e-01 2.19465e-01
1.61000e+02 2.58100e+03 -2.50300e+01 -3.51847e-01 2.62507e-01 9.65055e-01 -3.21638e-01 -3.51521e-01 2.58728e-01 9.65286e-01 -3.17794e-01 4.80473e-04 3.28227e-03 4.04847e-04 2.72940e-03 6.79040e-01 3.87813e-01 1.77846e-01 6.09550e-01 7.79222e-01 2.19465e-01
1.61000e+02 2.58200e+03 -2.50300e+01 -3.51911e-01 2.65652e-01 9.65941e-01 -3.20859e-01 -3.51521e-01 2.58728e-01 9.65286e-01 -3.17794e-01 4.80473e-04 3.28227e-03 4.04847e-04 2.72940e-03 6.79040e-01 3.87813e-01 1.77846e-01 6.09550e-01 7.79222e-01 2.19465e-01
1.61000e+02 2.58300e+03 -2.50300e+01 -3.51699e-01 2.57651e-01 9.65024e-01 -3.18551e-01 -3.51521e-01 2.58728e-01 9.65286e-01 -3.17794e-01 4.80473e-04 3.28227e-03 4.04847e-04 2.72940e-03 6.79040e-01 3.87813e-01 1.77846e-01 6.09550e-01 7.79222e-01 2.19465e-01
1.61000e+02 2.58400e+03 -2.50200e+01 -3.51296e-01 2.61067e-01 9.65637e-01 -3.18663e-01 -3.51521e-01 2.58728e-01 9.65286e-01 -3.17794e-01 4.80473e-04 3.28227e-03 4.04847e-04 2.72940e-03 6.79040e-01 3.87813e-01 1.77846e-01 6.09550e-01 7.79222e-01 2.19465e-01
1.61000e+02 2.58500e+03 -2.50300e+01 -3.51558e-01 2.59761e-01 9.64986e-01 -3.19399e-01 -3.51521e-01 2.58728e-01 9.65286e-01 -3.17794e-01 4.80473e-04 3.28227e-03 4.04847e-04 2.72940e-03 6.79040e-01 3.87813e-01 1.77846e-01 6.09550e-01 7.79222e-01 2.19465e-01
1.61000e+02 2.58600e+03 -2.50300e+01 -3.51921e-01 2.61401e-01 9.66031e-01 -3.18618e-01 -3.51521e-01 2.58728e-01 9.65286e-01 -3.17794e-01 4.80473e-04 3.28227e-03 4.04847e-04 2.72940e-03 6.79040e-01 3.87813e-01 1.77846e-01 6.09550e-01 7.79222e-01 2.19465e-01
1.61000e+02 2.58700e+03 -2.50300e+01 -3.51946e-01 2.55401e-01 9.65128e-01 -3.17434e-01 -3.51521e-01 2.58728e-01 9.65286e-01 -3.17794e-01 4.80473e-04 3.28227e-03 4.04847e-04 2.72940e-03 6.79040e-01 3.87813e-01 1.77846e-01 6.09550e-01 7.79222e-01 2.19465e-01
1.61000e+02 2.58800e+03 -2.50300e+01 -3.51162e-01 2.57274e-01 9.65555e-01 -3.14975e-01 -3.51521e-01 2.58728e-01 9.65286e-01 -3.17794e-01 4.80473e-04 3.28227e-03 4.04847e-04 2.72940e-03 6.79040e-01 3.87813e-01 1.77846e-01 6.09550e-01 7.79222e-01 2.19465e-01
1.61000e+02 2.58900e+03 -2.50300e+01 -3.52148e-01 2.60611e-01 9.65407e-01 -3.19691e-01 -3.51521e-01 2.58728e-01 9.65286e-01 -3.17794e-01 4.80473e-04 3.28227e-03 4.04847e-04 2.72940e-03 6.79040e-01 3.87813e-01 1.77846e-01 6.09550e-01 7.79222e-01 2.19465e-01
1.61000e+02 2.59000e+03 -2.50300e+01 -3.51389e-01 2.63019e-01 9.65567e-01 -3.19086e-01 -3.51521e-01 2.58728e-01 9.65286e-01 -3.17794e-01 4.80473e-04 3.28227e-03 4.04847e-04 2.72940e-03 6.79040e-01 3.87813e-01 1.77846e-01 6.09550e-01 7.79222e-01 2.19465e-01
1.61000e+02 2.59100e+03 -2.50300e+01 -3.52055e-01 2.58357e-01 9.64981e-01 -3.20160e-01 -3.51521e-01 2.58728e-01 9.65286e-01 -3.17794e-01 4.80473e-04 3.28227e-03 4.04847e-04 2.72940e-03 6.79040e-01 3.87813e-01 1.77846e-01 6.09550e-01 7.79222e-01 2.19465e-01
1.62000e+02 2.59200e+03 -2.50300e+01 -3.51887e-01 2.62498e-01 9.65631e-01 -3.20319e-01 -3.51660e-01 2.59937e-01 9.65311e-01 -3.18960e-01 5.35999e-04 3.31669e-03 4.05887e-04 2.64813e-03 6.74943e-01 3.86794e-01 1.79746e-01 6.06852e-01 7.77049e-01 2.24033e-01
1.62000e+02 2.59300e+03 -2.50200e+01 -3.51724e-01 2.62882e-01 9.66122e-01 -3.19041e-01 -3.51660e-01 2.59937e-01 9.65311e-01 -3.18960e-01 5.35999e-04 3.31669e-03 4.05887e-04 2.64813e-03 6.74943e-01 3.86794e-01 1.79746e-01 6.06852e-01 7.77049e-01 2.24033e-01
1.62000e+02 2.59400e+03 -2.50300e+01 -3.51451e-01 2.60892e-01 9.65240e-01 -3.19296e-01 -3.51660e-01 2.59937e-01 9.65311e-01 -3.18960e-01 5.35999e-04 3.31669e-03 4.05887e-04 2.64813e-03 6.74943e-01 3.86794e-01 1.79746e-01 6.06852e-01 7.77049e-01 2.24033e-01
1.62000e+02 2.59500e+03 -2.50300e+01 -3.52468e-01 2.62151e-01 9.64851e-01 -3.23193e-01 -3.51660e-01 2.59937e-01 9.65311e-01 -3.18960e-01 5.35999e-04 3.31669e-03 4.05887e-04 2.64813e-03 6.74943e-01 3.86794e-01 1.79746e-01 6.06852e-01 7.77049e-01 2.24033e-01
1.62000e+02 2.59600e+03 -2.50300e+01 -3.51450e-01 2.60104e-01 9.65365e-01 -3.17945e-01 -3.51660e-01 2.59937e-01 9.65311e-01 -3.18960e-01 5.35999e-04 3.31669e-03 4.05887e-04 2.64813e-03 6.74943e-01 3.86794e-01 1.79746e-01 6.06852e-01 7.77049e-01 2.24033e-01
1.62000e+02 2.59700e+03 -2.50300e+01 -3.51401e-01 2.60173e-01 9.64702e-01 -3.19432e-01 -3.51660e-01 2.59937e-01 9.65311e-01 -3.18960e-01 5.35999e-04 3.31669e-03 4.05887e-04 2.64813e-03 6.74943e-01 3.86794e-01 1.79746e-01 6.06852e-01 7.77049e-01 2.24033e-01
1.62000e+02 2.59800e+03 -2.50300e+01 -3.50682e-01 2.56137e-01 9.64296e-01 -3.17020e-01 -3.51660e-01 2.59937e-01 9.65311e-01 -3.18960e-01 5.35999e-04 3.31669e-03 4.05887e-04 2.64813e-03 6.74943e-01 3.86794e-01 1.79746e-01 6.06852e-01 7.77049e-01 2.24033e-01
1.62000e+02 2.59900e+03 -2.50300e+01 -3.51693e-01 2.59939e-01 9.65036e-01 -3.19689e-01 -3.51660e-01 2.59937e-01 9.65311e-01 -3.18960e-01 5.35999e-04 3.31669e-03 4.05887e-04 2.64813e-03 6.74943e-01 3.86794e-01 1.79746e-01 6.06852e-01 7.77049e-01 2.24033e-01
1.62000e+02 2.60000e+03 -2.50300e+01 -3.51917e-01 2.62369e-01 9.65424e-01 -3.20746e-01 -3.51660e-01 2.59937e-01 9.65311e-01 -3.18960e-01 5.35999e-04 3.31669e-03 4.05887e-04 2.64813e-03 6.74943e-01 3.86794e-01 1.79746e-01 6.06852e-01 7.77049e-01 2.24033e-01
1.62000e+02 2.60100e+03 -2.50300e+01 -3.51751e-01 2.62654e-01 9.65653e-01 -3.19853e-01 -3.51660e-01 2.59937e-01 9.65311e-01 -3.18960e-01 5.35999e-04 3.31669e-03 4.05887e-04 2.64813e-03 6.74943e-01 3.86794e-01 1.79746e-01 6.06852e-01 7.77049e-01 2.24033e-01
1.62000e+02 2.60200e+03 -2.50300e+01 -3.51953e-01 2.57927e-01 9.65104e-01 -3.18956e-01 -3.51660e-01 2.59937e-01 9.65311e-01 -3.18960e-01 5.35999e-04 3.31669e-03 4.05887e-04 2.64813e-03 6.74943e-01 3.86794e-01 1.79746e-01 6.06852e-01 7.77049e-01 2.24033e-01
1.62000e+02 2.60300e+03 -2.50300e+01 -3.51392e-01 2.58000e-01 9.65060e-01 -3.17823e-01 -3.51660e-01 2.59937e-01 9.65311e-01 -3.18960e-01 5.35999e-04 3.31669e-03 4.05887e-04 2.64813e-03 6.74943e-01 3.86794e-01 1.79746e-01 6.06852e-01 7.77049e-01 2.24033e-01
1.62000e+02 2.60400e+03 -2.50300e+01 -3.50650e-01 2.54117e-01 9.65025e-01 -3.13890e-01 -3.51660e-01 2.59937e-01 9.65311e-01 -3.18960e-01 5.35999e-04 3.31669e-03 4.05887e-04 2.64813e-03 6.74943e-01 3.86794e-01 1.79746e-01 6.06852e-01 7.77049e-01 2.24033e-01
1.62000e+02 2.60500e+03 -2.50300e+01 -3.51198e-01 2.60557e-01 9.65157e-01 -3.17908e-01 -3.51660e-01 2.59937e-01 9.65311e-01 -3.18960e-01 5.35999e-04 3.31669e-03 4.05887e-04 2.64813e-03 6.74943e-01 3.86794e-01 1.79746e-01 6.06852e-01 7.77049e-01 2.24033e-01
1.62000e+02 2.60600e+03 -2.50300e+01 -3.51503e-01 2.57430e-01 9.64961e-01 -3.18329e-01 -3.51660e-01 2.59937e-01 9.65311e-01 -3.18960e-01 5.35999e-04 3.31669e-03 4.05887e-04 2.64813e-03 6.74943e-01 3.86794e-01 1.79746e-01 6.06852e-01 7.77049e-01 2.24033e-01
1.62000e+02 2.60700e+03 -2.50300e+01 -3.52840e-01 2.65939e-01 9.65379e-01 -3.25340e-01 -3.51660e-01 2.59937e-01 9.65311e-01 -3.18960e-01 5.35999e-04 3.31669e-03 4.05887e-04 2.64813e-03 6.74943e-01 3.86794e-01 1.79746e-01 6.06852e-01 7.77049e-01 2.24033e-01
1.63000e+02 2.60800e+03 -2.50300e+01 -3.51478e-01 2.60981e-01 9.65093e-01 -3.19108e-01 -3.51616e-01 2.60059e-01 9.65126e-01 -3.19316e-01 5.44348e-04 3.27997e-03 4.18043e-04 2.54824e-03 6.71389e-01 3.84722e-01 1.77026e-01 6.06574e-01 7.77646e-01 2.22123e-01
1.63000e+02 2.60900e+03 -2.50300e+01 -3.51464e-01 2.59576e-01 9.65350e-01 -3.17968e-01 -3.51616e-01 2.60059e-01 9.65126e-01 -3.19316e-01 5.44348e-04 3.27997e-03 4.18043e-04 2.54824e-03 6.71389e-01 3.84722e-01 1.77026e-01 6.06574e-01 7.77646e-01 2.22123e-01
1.63000e+02 2.61000e+03 -2.50300e+01 -3.50854e-01 2.59314e-01 9.65146e-01 -3.16721e-01 -3.51616e-01 2.60059e-01 9.65126e-01 -3.19316e-01 5.44348e-04 3.27997e-03 4.18043e-04 2.54824e-03 6.71389e-01 3.84722e-01 1.77026e-01 6.06574e-01 7.77646e-01 2.22123e-01
1.63000e+02 2.61100e+03 -2.50300e+01 -3.51521e-01 2.60895e-01 9.64585e-01 -3.20442e-01 -3.51616e-01 2.60059e-01 9.65126e-01 -3.19316e-01 5.44348e-04 3.27997e-03 4.18043e-04 2.54824e-03 6.71389e-01 3.84722e-01 1.77026e-01 6.06574e-01 7.77646e-01 2.22123e-01
1.63000e+02 2.61200e+03 -2.50300e+01 -3.51764e-01 2.62581e-01 9.65319e-01 -3.20103e-01 -3.51616e-01 2.60059e-01 9.65126e-01 -3.19316e-01 5.44348e-04 3.27997e-03 4.18043e-04 2.54824e-03 6.71389e-01 3.84722e-01 1.77026e-01 6.06574e-01 7.77646e-01 2.22123e-01
1.63000e+02 2.61300e+03 -2.50300e+01 -3.51272e-01 2.56264e-01 9.65078e-01 -3.16885e-01 -3.51616e-01 2.60059e-01 9.65126e-01 -3.19316e-01 5.44348e-04 3.27997e-03 4.18043e-04 2.54824e-03 6.71389e-01 3.84722e-01 1.77026e-01 6.06574e-01 7.77646e-01 2.22123e-01
1.63000e+02 2.61400e+03 -2.50300e+01 -3.52026e-01 2.62059e-01 9.65132e-01 -3.21386e-01 -3.51616e-01 2.60059e-01 9.65126e-01 -3.19316e-01 5.44348e-04 3.27997e-03 4.18043e-04 2.54824e-03 6.71389e-01 3.84722e-01 1.77026e-01 6.06574e-01 7.77646e-01 2.22123e-01
1.63000e+02 2.61500e+03 -2.50300e+01 -3.51634e-01 2.64548e-01 9.65176e-01 -3.21599e-01 -3.51616e-01 2.60059e-01 9.65126e-01 -3.19316e-01 5.44348e-04 3.27997e-03 4.18043e-04 2.54824e-03 6.71389e-01 3.84722e-01 1.77026e-01 6.06574e-01 7.77646e-01 2.22123e-01
1.63000e+02 2.61600e+03 -2.50300e+01 -3.50561e-01 2.55919e-01 9.64849e-01 -3.15278e-01 -3.51616e-01 2.60059e-01 9.65126e-01 -3.19316e-01 5.44348e-04 3.27997e-03 4.18043e-04 2.54824e-03 6.71389e-01 3.84722e-01 1.77026e-01 6.06574e-01 7.77646e-01 2.22123e-01
1.63000e+02 2.61700e+03 -2.50200e+01 -3.51429e-01 2.60622e-01 9.65259e-01 -3.19695e-01 -3.51616e-01 2.60059e-01 9.65126e-01 -3.19316e-01 5.44348e-04 3.27997e-03 4.18043e-04 2.54824e-03 6.71389e-01 3.84722e-01 1.77026e-01 6.06574e-01 7.77646e-01 2.22123e-01
1.63000e+02 2.61800e+03 -2.50300e+01 -3.52321e-01 2.65080e-01 9.65056e-01 -3.24885e-01 -3.51616e-01 2.60059e-01 9.65126e-01 -3.19316e-01 5.44348e-04 3.27997e-03 4.18043e-04 2.54824e-03 6.71389e-01 3.84722e-01 1.77026e-01 6.06574e-01 7.77646e-01 2.22123e-01
1.63000e+02 2.61900e+03 -2.50300e+01 -3.51510e-01 2.58158e-01 9.65185e-01 -3.17720e-01 -3.51616e-01 2.60059e-01 9.65126e-01 -3.19316e-01 5.44348e-04 3.27997e-03 4.18043e-04 2.54824e-03 6.71389e-01 3.84722e-01 1.77026e-01 6.06574e-01 7.77646e-01 2.22123e-01
1.63000e+02 2.62000e+03 -2.50300e+01 -3.52202e-01 2.63799e-01 9.65299e-01 -3.22475e-01 -3.51616e-01 2.60059e-01 9.65126e-01 -3.19316e-01 5.44348e-04 3.27997e-03 4.18043e-04 2.54824e-03 6.71389e-01 3.84722e-01 1.77026e-01 6.06574e-01 7.77646e-01 2.22123e-01
1.63000e+02 2.62100e+03 -2.45200e+01 -3.51659e-01 2.54200e-01 9.64186e-01 -3.18665e-01 -3.51616e-01 2.60059e-01 9.65126e-01 -3.19316e-01 5.44348e-04 3.27997e-03 4.18043e-04 2.54824e-03 6.71389e-01 3.84722e-01 1.77026e-01 6.06574e-01 7.77646e-01 2.22123e-01
1.63000e+02 2.62200e+03 -2.50300e+01 -3.51160e-01 2.58464e-01 9.64929e-01 -3.17598e-01 -3.51616e-01 2.60059e-01 9.65126e-01 -3.19316e-01 5.44348e-04 3.27997e-03 4.18043e-04 2.54824e-03 6.71389e-01 3.84722e-01 1.77026e-01 6.06574e-01 7.77646e-01 2.22123e-01
1.63000e+02 2.62300e+03 -2.50300e+01 -3.51760e-01 2.60791e-01 9.65403e-01 -3.19168e-01 -3.51616e-01 2.60059e-01 9.65126e-01 -3.19316e-01 5.44348e-04 3.27997e-03 4.18043e-04 2.54824e-03 6.71389e-01 3.84722e-01 1.77026e-01 6.06574e-01 7.77646e-01 2.22123e-01
1.64000e+02 2.62400e+03 -2.50300e+01 -3.51981e-01 2.62691e-01 9.65434e-01 -3.21422e-01 -3.51533e-01 2.60602e-01 9.65121e-01 -3.19396e-01 5.13279e-04 3.23759e-03 3.99968e-04 2.48152e-03 6.71167e-01 3.85905e-01 1.72963e-01 6.06057e-01 7.79846e-01 2.17511e-01
1.64000e+02 2.62500e+03 -2.50300e+01 -3.51993e-01 2.60941e-01 9.65243e-01 -3.20157e-01 -3.51533e-01 2.60602e-01 9.65121e-01 -3.19396e-01 5.13279e-04 3.23759e-03 3.99968e-04 2.48152e-03 6.71167e-01 3.85905e-01 1.72963e-01 6.06057e-01 7.79846e-01 2.17511e-01
1.64000e+02 2.62600e+03 -2.50300e+01 -3.51069e-01 2.59260e-01 9.64654e-01 -3.18201e-01 -3.51533e-01 2.60602e-01 9.65121e-01 -3.19396e-01 5.13279e-04 3.23759e-03 3.99968e-04 2.48152e-03 6.71167e-01 3.85905e-01 1.72963e-01 6.06057e-01 7.79846e-01 2.17511e-01
1.64000e+02 2.62700e+03 -2.50300e+01 -3.50950e-01 2.58254e-01 9.64885e-01 -3.16763e-01 -3.51533e-01 2.60602e-01 9.65121e-01 -3.19396e-01 5.13279e-04 3.23759e-03 3.99968e-04 2.48152e-03 6.71167e-01 3.85905e-01 1.72963e-01 6.06057e-01 7.79846e-01 2.17511e-01
1.64000e+02 2.62800e+03 -2.50300e+01 -3.51542e-01 2.61912e-01 9.65622e-01 -3.18504e-01 -3.51533e-01 2.60602e-01 9.65121e-01 -3.19396e-01 5.13279e-04 3.23759e-03 3.99968e-04 2.48152e-03 6.71167e-01 3.85905e-01 1.72963e-01 6.06057e-01 7.79846e-01 2.17511e-01
1.64000e+02 2.62900e+03 -2.50300e+01 -3.51661e-01 2.64513e-01 9.65305e-01 -3.21262e-01 -3.51533e-01 2.60602e-01 9.65121e-01 -3.19396e-01 5.13279e-04 3.23759e-03 3.99968e-04 2.48152e-03 6.71167e-01 3.85905e-01 1.72963e-01 6.06057e-01 7.79846e-01 2.17511e-01
1.64000e+02 2.63000e+03 -2.50300e+01 -3.51949e-01 2.61076e-01 9.65439e-01 -3.19684e-01 -3.51533e-01 2.60602e-01 9.65121e-01 -3.19396e-01 5.13279e-04 3.23759e-03 3.99968e-04 2.48152e-03 6.71167e-01 3.85905e-01 1.72963e-01 6.06057e-01 7.79846e-01 2.17511e-01
1.64000e+02 2.63100e+03 -2.50300e+01 -3.52166e-01 2.63939e-01 9.64901e-01 -3.23313e-01 -3.51533e-01 2.60602e-01 9.65121e-01 -3.19396e-01 5.13279e-04 3.23759e-03 3.99968e-04 2.48152e-03 6.71167e-01 3.85905e-01 1.72963e-01 6.06057e-01 7.79846e-01 2.17511e-01
1.64000e+02 2.63200e+03 -2.42700e+01 -3.51384e-01 2.57756e-01 9.64524e-01 -3.17637e-01 -3.51533e-01 2.60602e-01 9.65121e-01 -3.19396e-01 5.13279e-04 3.23759e-03 3.99968e-04 2.48152e-03 6.71167e-01 3.85905e-01 1.72963e-01 6.06057e-01 7.79846e-01 2.17511e-01
1.64000e+02 2.63300e+03 -2.50300e+01 -3.52277e-01 2.63965e-01 9.65594e-01 -3.20931e-01 -3.51533e-01 2.60602e-01 9.65121e-01 -3.19396e-01 5.13279e-04 3.23759e-03 3.99968e-04 2.48152e-03 6.71167e-01 3.85905e-01 1.72963e-01 6.06057e-01 7.79846e-01 2.17511e-01
1.64000e+02 2.63400e+03 -2.50300e+01 -3.50975e-01 2.60829e-01 9.65080e-01 -3.17798e-01 -3.51533e-01 2.60602e-01 9.65121e-01 -3.19396e-01 5.13279e-04 3.23759e-03 3.99968e-04 2.48152e-03 6.71167e-01 3.85905e-01 1.72963e-01 6.06057e-01 7.79846e-01 2.17511e-01
1.64000e+02 2.63500e+03 -2.50300e+01 -3.51647e-01 2.59884e-01 9.65207e-01 -3.19131e-01 -3.51533e-01 2.60602e-01 9.65121e-01 -3.19396e-01 5.13279e-04 3.23759e-03 3.99968e-04 2.48152e-03 6.71167e-01 3.85905e-01 1.72963e-01 6.06057e-01 7.79846e-01 2.17511e-01
1.64000e+02 2.63600e+03 -2.50300e+01 -3.51687e-01 2.55844e-01 9.64968e-01 -3.17889e-01 -3.51533e-01 2.60602e-01 9.65121e-01 -3.19396e-01 5.13279e-04 3.23759e-03 3.99968e-04 2.48152e-03 6.71167e-01 3.85905e-01 1.72963e-01 6.06057e-01 7.79846e-01 2.17511e-01
1.64000e+02 2.63700e+03 -2.50300e+01 -3.51417e-01 2.61491e-01 9.64700e-01 -3.20274e-01 -3.51533e-01 2.60602e-01 9.65121e-01 -3.19396e-01 5.13279e-04 3.23759e-03 3.99968e-04 2.48152e-03 6.71167e-01 3.85905e-01 1.72963e-01 6.06057e-01 7.79846e-01 2.17511e-01
1.64000e+02 2.63800e+03 -2.50400e+01 -3.50559e-01 2.55535e-01 9.64702e-01 -3.14445e-01 -3.51533e-01 2.60602e-01 9.65121e-01 -3.19396e-01 5.13279e-04 3.23759e-03 3.99968e-04 2.48152e-03 6.71167e-01 3.85905e-01 1.72963e-01 6.06057e-01 7.79846e-01 2.17511e-01
1.64000e+02 2.63900e+03 -2.50300e+01 -3.51647e-01 2.65987e-01 9.65476e-01 -3.21307e-01 -3.51533e-01 2.60602e-01 9.65121e-01 -3.19396e-01 5.13279e-04 3.23759e-03 3.99968e-04 2.48152e-03 6.71167e-01 3.85905e-01 1.72963e-01 6.06057e-01 7.79846e-01 2.17511e-01
1.65000e+02 2.64000e+03 -2.50300e+01 -3.52103e-01 2.60945e-01 9.65187e-01 -3.20773e-01 -3.51554e-01 2.60997e-01 9.65141e-01 -3.19336e-01 4.91636e-04 3.31582e-03 3.71289e-04 2.47290e-03 6.70109e-01 3.88940e-01 1.71042e-01 6.08475e-01 7.81085e-01 2.12951e-01
1.65000e+02 2.64100e+03 -2.50300e+01 -3.51635e-01 2.66979e-01 9.65624e-01 -3.21940e-01 -3.51554e-01 2.60997e-01 9.65141e-01 -3.19336e-01 4.91636e-04 3.31582e-03 3.71289e-04 2.47290e-03 6.70109e-01 3.88940e-01 1.71042e-01 6.08475e-01 7.81085e-01 2.12951e-01
1.65000e+02 2.64200e+03 -2.50300e+01 -3.51911e-01 2.65093e-01 9.65566e-01 -3.21730e-01 -3.51554e-01 2.60997e-01 9.65141e-01 -3.19336e-01 4.91636e-04 3.31582e-03 3.71289e-04 2.47290e-03 6.70109e-01 3.88940e-01 1.71042e-01 6.08475e-01 7.81085e-01 2.12951e-01
1.65000e+02 2.64300e+03 -2.50300e+01 -3.51809e-01 2.60557e-01 9.65554e-01 -3.19130e-01 -3.51554e-01 2.60997e-01 9.65141e-01 -3.19336e-01 4.91636e-04 3.31582e-03 3.71289e-04 2.47290e-03 6.70109e-01 3.88940e-01 1.71042e-01 6.08475e-01 7.81085e-01 2.12951e-01
1.65000e+02 2.64400e+03 -2.50300e+01 -3.51388e-01 2.62307e-01 9.65668e-01 -3.18063e-01 -3.51554e-01 2.60997e-01 9.65141e-01 -3.19336e-01 4.91636e-04 3.31582e-03 3.71289e-04 2.47290e-03 6.70109e-01 3.88940e-01 1.71042e-01 6.08475e-01 7.81085e-01 2.12951e-01
1.65000e+02 2.64500e+03 -2.50300e+01 -3.51670e-01 2.63047e-01 9.64849e-01 -3.21368e-01 -3.51554e-01 2.60997e-01 9.65141e-01 -3.19336e-01 4.91636e-04 3.31582e-03 3.71289e-04 2.47290e-03 6.70109e-01 3.88940e-01 1.71042e-01 6.08475e-01 7.81085e-01 2.12951e-01
1.65000e+02 2.64600e+03 -2.50300e+01 -3.51790e-01 2.63419e-01 9.65429e-01 -3.20024e-01 -3.51554e-01 2.60997e-01 9.65141e-01 -3.19336e-01 4.91636e-04 3.31582e-03 3.71289e-04 2.47290e-03 6.70109e-01 3.88940e-01 1.71042e-01 6.08475e-01 7.81085e-01 2.12951e-01
1.65000e+02 2.64700e+03 -2.50300e+01 -3.51787e-01 2.59946e-01 9.65046e-01 -3.20072e-01 -3.51554e-01 2.60997e-01 9.65141e-01 -3.19336e-01 4.91636e-04 3.31582e-03 3.71289e-04 2.47290e-03 6.70109e-01 3.88940e-01 1.71042e-01 6.08475e-01 7.81085e-01 2.12951e-01
1.65000e+02 2.64800e+03 -2.50300e+01 -3.51774e-01 2.65166e-01 9.65364e-01 -3.21735e-01 -3.51554e-01 2.60997e-01 9.65141e-01 -3.19336e-01 4.91636e-04 3.31582e-03 3.71289e-04 2.47290e-03 6.70109e-01 3.88940e-01 1.71042e-01 6.08475e-01 7.81085e-01 2.12951e-01
1.65000e+02 2.64900e+03 -2.50300e+01 -3.51432e-01 2.57824e-01 9.64932e-01 -3.18520e-01 -3.51554e-01 2.60997e-01 9.65141e-01 -3.19336e-01 4.91636e-04 3.31582e-03 3.71289e-04 2.47290e-03 6.70109e-01 3.88940e-01 1.71042e-01 6.08475e-01 7.81085e-01 2.12951e-01
1.65000e+02 2.65000e+03 -2.50300e+01 -3.51156e-01 2.59996e-01 9.64950e-01 -3.17995e-01 -3.51554e-01 2.60997e-01 9.65141e-01 -3.19336e-01 4.91636e-04 3.31582e-03 3.71289e-04 2.47290e-03 6.70109e-01 3.88940e-01 1.71042e-01 6.08475e-01 7.81085e-01 2.12951e-01
1.65000e+02 2.65100e+03 -2.50300e+01 -3.51579e-01 2.60802e-01 9.65085e-01 -3.19750e-01 -3.51554e-01 2.60997e-01 9.65141e-01 -3.19336e-01 4.91636e-04 3.31582e-03 3.71289e-04 2.47290e-03 6.70109e-01 3.88940e-01 1.71042e-01 6.08475e-01 7.81085e-01 2.12951e-01
1.65000e+02 2.65200e+03 -2.50300e+01 -3.51366e-01 2.62959e-01 9.65203e-01 -3.19696e-01 -3.51554e-01 2.60997e-01 9.65141e-01 -3.19336e-01 4.91636e-04 3.31582e-03 3.71289e-04 2.47290e-03 6.70109e-01 3.88940e-01 1.71042e-01 6.08475e-01 7.81085e-01 2.12951e-01
1.65000e+02 2.65300e+03 -2.50300e+01 -3.50853e-01 2.61813e-01 9.64719e-01 -3.19000e-01 -3.51554e-01 2.60997e-01 9.65141e-01 -3.19336e-01 4.91636e-04 3.31582e-03 3.71289e-04 2.47290e-03 6.70109e-01 3.88940e-01 1.71042e-01 6.08475e-01 7.81085e-01 2.12951e-01
1.65000e+02 2.65400e+03 -2.50300e+01 -3.52153e-01 2.64984e-01 9.65292e-01 -3.22739e-01 -3.51554e-01 2.60997e-01 9.65141e-01 -3.19336e-01 4.91636e-04 3.31582e-03 3.71289e-04 2.47290e-03 6.70109e-01 3.88940e-01 1.71042e-01 6.08475e-01 7.81085e-01 2.12951e-01
1.65000e+02 2.65500e+03 -2.50300e+01 -3.51431e-01 2.60865e-01 9.65254e-01 -3.18340e-01 -3.51554e-01 2.60997e-01 9.65141e-01 -3.19336e-01 4.91636e-04 3.31582e-03 3.71289e-04 2.47290e-03 6.70109e-01 3.88940e-01 1.71042e-01 6.08475e-01 7.81085e-01 2.12951e-01
1.66000e+02 2.65600e+03 -2.50300e+01 -3.51181e-01 2.60678e-01 9.65049e-01 -3.18887e-01 -3.51553e-01 2.60997e-01 9.65141e-01 -3.19339e-01 4.89348e-04 3.35955e-03 3.68304e-04 2.45870e-03 6.68805e-01 3.91682e-01 1.70841e-01 6.11176e-01 7.81675e-01 2.09912e-01
1.66000e+02 2.65700e+03 -2.45000e+01 -3.52063e-01 2.63200e-01 9.65110e-01 -3.20805e-01 -3.51553e-01 2.60997e-01 9.65141e-01 -3.19339e-01 4.89348e-04 3.35955e-03 3.68304e-04 2.45870e-03 6.68805e-01 3.91682e-01 1.70841e-01 6.11176e-01 7.81675e-01 2.09912e-01
1.66000e+02 2.65800e+03 -2.50300e+01 -3.51415e-01 2.58499e-01 9.65192e-01 -3.17308e-01 -3.51553e-01 2.60997e-01 9.65141e-01 -3.19339e-01 4.89348e-04 3.35955e-03 3.68304e-04 2.45870e-03 6.68805e-01 3.91682e-01 1.70841e-01 6.11176e-01 7.81675e-01 2.09912e-01
1.66000e+02 2.65900e+03 -2.50200e+01 -3.51363e-01 2.62093e-01 9.65123e-01 -3.20443e-01 -3.51553e-01 2.60997e-01 9.65141e-01 -3.19339e-01 4.89348e-04 3.35955e-03 3.68304e-04 2.45870e-03 6.68805e-01 3.91682e-01 1.70841e-01 6.11176e-01 7.81675e-01 2.09912e-01
1.66000e+02 2.66000e+03 -2.50300e+01 -3.50720e-01 2.55863e-01 9.65435e-01 -3.13003e-01 -3.51553e-01 2.60997e-01 9.65141e-01 -3.19339e-01 4.89348e-04 3.35955e-03 3.68304e-04 2.45870e-03 6.68805e-01 3.91682e-01 1.70841e-01 6.11176e-01 7.81675e-01 2.09912e-01
1.66000e+02 2.66100e+03 -2.50300e+01 -3.51734e-01 2.57676e-01 9.64794e-01 -3.19316e-01 -3.51553e-01 2.60997e-01 9.65141e-01 -3.19339e-01 4.89348e-04 3.35955e-03 3.68304e-04 2.45870e-03 6.68805e-01 3.91682e-01 1.70841e-01 6.11176e-01 7.81675e-01 2.09912e-01
1.66000e+02 2.66200e+03 -2.50300e+01 -3.52090e-01 2.67903e-01 9.65401e-01 -3.23694e-01 -3.51553e-01 2.60997e-01 9.65141e-01 -3.19339e-01 4.89348e-04 3.35955e-03 3.68304e-04 2.45870e-03 6.68805e-01 3.91682e-01 1.70841e-01 6.11176e-01 7.81675e-01 2.09912e-01
1.66000e+02 2.66300e+03 -2.46000e+01 -3.50863e-01 2.53927e-01 9.64733e-01 -3.14166e-01 -3.51553e-01 2.60997e-01 9.65141e-01 -3.19339e-01 4.89348e-04 3.35955e-03 3.68304e-04 2.45870e-03 6.68805e-01 3.91682e-01 1.70841e-01 6.11176e-01 7.81675e-01 2.09912e-01
1.66000e+02 2.66400e+03 -2.50300e+01 -3.51908e-01 2.62373e-01 9.65499e-01 -3.20292e-01 -3.51553e-01 2.60997e-01 9.65141e-01 -3.19339e-01 4.89348e-04 3.35955e-03 3.68304e-04 2.45870e-03 6.68805e-01 3.91682e-01 1.70841e-01 6.11176e-01 7.81675e-01 2.09912e-01
1.66000e+02 2.66500e+03 -2.50300e+01 -3.51797e-01 2.61705e-01 9.65394e-01 -3.19566e-01 -3.51553e-01 2.60997e-01 9.65141e-01 -3.19339e-01 4.89348e-04 3.35955e-03 3.68304e-04 2.45870e-03 6.68805e-01 3.91682e-01 1.70841e-01 6.11176e-01 7.81675e-01 2.09912e-01
1.66000e+02 2.66600e+03 -2.50300e+01 -3.51141e-01 2.61585e-01 9.65176e-01 -3.17822e-01 -3.51553e-01 2.60997e-01 9.65141e-01 -3.19339e-01 4.89348e-04 3.35955e-03 3.68304e-04 2.45870e-03 6.68805e-01 3.91682e-01 1.70841e-01 6.11176e-01 7.81675e-01 2.09912e-01
1.66000e+02 2.66700e+03 -2.50300e+01 -3.51035e-01 2.61627e-01 9.65108e-01 -3.18523e-01 -3.51553e-01 2.60997e-01 9.65141e-01 -3.19339e-01 4.89348e-04 3.35955e-03 3.68304e-04 2.45870e-03 6.68805e-01 3.91682e-01 1.70841e-01 6.11176e-01 7.81675e-01 2.09912e-01
1.66000e+02 2.66800e+03 -2.50300e+01 -3.51020e-01 2.59330e-01 9.64465e-01 -3.18883e-01 -3.51553e-01 2.60997e-01 9.65141e-01 -3.19339e-01 4.89348e-04 3.35955e-03 3.68304e-04 2.45870e-03 6.68805e-01 3.91682e-01 1.70841e-01 6.11176e-01 7.81675e-01 2.09912e-01
1.66000e+02 2.66900e+03 -2.50300e+01 -3.51381e-01 2.58484e-01 9.65193e-01 -3.17699e-01 -3.51553e-01 2.60997e-01 9.65141e-01 -3.19339e-01 4.89348e-04 3.35955e-03 3.68304e-04 2.45870e-03 6.68805e-01 3.91682e-01 1.70841e-01 6.11176e-01 7.81675e-01 2.09912e-01
1.66000e+02 2.67000e+03 -2.50300e+01 -3.51437e-01 2.64572e-01 9.65500e-01 -3.19594e-01 -3.51553e-01 2.60997e-01 9.65141e-01 -3.19339e-01 4.89348e-04 3.35955e-03 3.68304e-04 2.45870e-03 6.68805e-01 3.91682e-01 1.70841e-01 6.11176e-01 7.81675e-01 2.09912e-01
1.66000e+02 2.67100e+03 -2.50300e+01 -3.51214e-01 2.61224e-01 9.65525e-01 -3.17560e-01 -3.51553e-01 2.60997e-01 9.65141e-01 -3.19339e-01 4.89348e-04 3.35955e-03 3.68304e-04 2.45870e-03 6.68805e-01 3.91682e-01 1.70841e-01 6.11176e-01 7.81675e-01 2.09912e-01
1.67000e+02 2.67200e+03 -2.50300e+01 -3.51144e-01 2.58966e-01 9.65291e-01 -3.16570e-01 -3.51387e-01 2.60957e-01 9.65205e-01 -3.18740e-01 4.94967e-04 3.37344e-03 3.42336e-04 2.55914e-03 6.70242e-01 3.92736e-01 1.69527e-01 6.09924e-01 7.82076e-01 2.09424e-01
1.67000e+02 2.67300e+03 -2.50300e+01 -3.51066e-01 2.61978e-01 9.65270e-01 -3.18487e-01 -3.51387e-01 2.60957e-01 9.65205e-01 -3.18740e-01 4.94967e-04 3.37344e-03 3.42336e-04 2.55914e-03 6.70242e-01 3.92736e-01 1.69527e-01 6.09924e-01 7.82076e-01 2.09424e-01
1.67000e+02 2.67400e+03 -2.50300e+01 -3.51241e-01 2.57430e-01 9.65271e-01 -3.15996e-01 -3.51387e-01 2.60957e-01 9.65205e-01 -3.18740e-01 4.94967e-04 3.37344e-03 3.42336e-04 2.55914e-03 6.70242e-01 3.92736e-01 1.69527e-01 6.09924e-01 7.82076e-01 2.09424e-01
1.67000e+02 2.67500e+03 -2.50300e+01 -3.50764e-01 2.59059e-01 9.65198e-01 -3.15163e-01 -3.51387e-01 2.60957e-01 9.65205e-01 -3.18740e-01 4.94967e-04 3.37344e-03 3.42336e-04 2.55914e-03 6.70242e-01 3.92736e-01 1.69527e-01 6.09924e-01 7.82076e-01 2.09424e-01
1.67000e+02 2.67600e+03 -2.50300e+01 -3.51545e-01 2.61892e-01 9.65387e-01 -3.19634e-01 -3.51387e-01 2.60957e-01 9.65205e-01 -3.18740e-01 4.94967e-04 3.37344e-03 3.42336e-04 2.55914e-03 6.70242e-01 3.92736e-01 1.69527e-01 6.09924e-01 7.82076e-01 2.09424e-01
1.67000e+02 2.67700e+03 -2.50300e+01 -3.52056e-01 2.61204e-01 9.65025e-01 -3.21362e-01 -3.51387e-01 2.60957e-01 9.65205e-01 -3.18740e-01 4.94967e-04 3.37344e-03 3.42336e-04 2.55914e-03 6.70242e-01 3.92736e-01 1.69527e-01 6.09924e-01 7.82076e-01 2.09424e-01
1.67000e+02 2.67800e+03 -2.50300e+01 -3.51711e-01 2.62422e-01 9.65293e-01 -3.19957e-01 -3.51387e-01 2.60957e-01 9.65205e-01 -3.18740e-01 4.94967e-04 3.37344e-03 3.42336e-04 2.55914e-03 6.70242e-01 3.92736e-01 1.69527e-01 6.09924e-01 7.82076e-01 2.09424e-01
1.67000e+02 2.67900e+03 -2.50300e+01 -3.50963e-01 2.60229e-01 9.64948e-01 -3.17882e-01 -3.51387e-01 2.60957e-01 9.65205e-01 -3.18740e-01 4.94967e-04 3.37344e-03 3.42336e-04 2.55914e-03 6.70242e-01 3.92736e-01 1.69527e-01 6.09924e-01 7.82076e-01 2.09424e-01
1.67000e+02 2.68000e+03 -2.50300e+01 -3.52177e-01 2.59414e-01 9.65108e-01 -3.20757e-01 -3.51387e-01 2.60957e-01 9.65205e-01 -3.18740e-01 4.94967e-04 3.37344e-03 3.42336e-04 2.55914e-03 6.70242e-01 3.92736e-01 1.69527e-01 6.09924e-01 7.82076e-01 2.09424e-01
1.67000e+02 2.68100e+03 -2.50300e+01 -3.51348e-01 2.64734e-01 9.64944e-01 -3.21000e-01 -3.51387e-01 2.60957e-01 9.65205e-01 -3.18740e-01 4.94967e-04 3.37344e-03 3.42336e-04 2.55914e-03 6.70242e-01 3.92736e-01 1.69527e-01 6.09924e-01 7.82076e-01 2.09424e-01
1.67000e+02 2.68200e+03 -2.50300e+01 -3.52098e-01 2.63604e-01 9.65114e-01 -3.23162e-01 -3.51387e-01 2.60957e-01 9.65205e-01 -3.18740e-01 4.94967e-04 3.37344e-03 3.42336e-04 2.55914e-03 6.70242e-01 3.92736e-01 1.69527e-01 6.09924e-01 7.82076e-01 2.09424e-01
1.67000e+02 2.68300e+03 -2.50300e+01 -3.51444e-01 2.58235e-01 9.64916e-01 -3.18474e-01 -3.51387e-01 2.60957e-01 9.65205e-01 -3.18740e-01 4.94967e-04 3.37344e-03 3.42336e-04 2.55914e-03 6.70242e-01 3.92736e-01 1.69527e-01 6.09924e-01 7.82076e-01 2.09424e-01
1.67000e+02 2.68400e+03 -2.50300e+01 -3.51243e-01 2.60082e-01 9.65089e-01 -3.17949e-01 -3.51387e-01 2.60957e-01 9.65205e-01 -3.18740e-01 4.94967e-04 3.37344e-03 3.42336e-04 2.55914e-03 6.70242e-01 3.92736e-01 1.69527e-01 6.09924e-01 7.82076e-01 2.09424e-01
1.67000e+02 2.68500e+03 -2.50300e+01 -3.51078e-01 2.61324e-01 9.65075e-01 -3.19032e-01 -3.51387e-01 2.60957e-01 9.65205e-01 -3.18740e-01 4.94967e-04 3.37344e-03 3.42336e-04 2.55914e-03 6.70242e-01 3.92736e-01 1.69527e-01 6.09924e-01 7.82076e-01 2.09424e-01
1.67000e+02 2.68600e+03 -2.50300e+01 -3.51428e-01 2.62310e-01 9.65376e-01 -3.19126e-01 -3.51387e-01 2.60957e-01 9.65205e-01 -3.18740e-01 4.94967e-04 3.37344e-03 3.42336e-04 2.55914e-03 6.70242e-01 3.92736e-01 1.69527e-01 6.09924e-01 7.82076e-01 2.09424e-01
1.67000e+02 2.68700e+03 -2.50300e+01 -3.50903e-01 2.62399e-01 9.65599e-01 -3.17436e-01 -3.51387e-01 2.60957e-01 9.65205e-01 -3.18740e-01 4.94967e-04 3.37344e-03 3.42336e-04 2.55914e-03 6.70242e-01 3.92736e-01 1.69527e-01 6.09924e-01 7.82076e-01 2.09424e-01
1.68000e+02 2.68800e+03 -2.50300e+01 -3.51977e-01 2.63839e-01 9.65179e-01 -3.22319e-01 -3.51353e-01 2.60933e-01 9.65210e-01 -3.18787e-01 4.94251e-04 3.39388e-03 3.28373e-04 2.58987e-03 6.71241e-01 3.93140e-01 1.67751e-01 6.08431e-01 7.82450e-01 2.08909e-01
1.68000e+02 2.68900e+03 -2.50300e+01 -3.51501e-01 2.58896e-01 9.64834e-01 -3.18867e-01 -3.51353e-01 2.60933e-01 9.65210e-01 -3.18787e-01 4.94251e-04 3.39388e-03 3.28373e-04 2.58987e-03 6.71241e-01 3.93140e-01 1.67751e-01 6.08431e-01 7.82450e-01 2.08909e-01
1.68000e+02 2.69000e+03 -2.50300e+01 -3.51140e-01 2.63378e-01 9.64962e-01 -3.20383e-01 -3.51353e-01 2.60933e-01 9.65210e-01 -3.18787e-01 4.94251e-04 3.39388e-03 3.28373e-04 2.58987e-03 6.71241e-01 3.93140e-01 1.67751e-01 6.08431e-01 7.82450e-01 2.08909e-01
1.68000e+02 2.69100e+03 -2.50300e+01 -3.51474e-01 2.61939e-01 9.65149e-01 -3.20065e-01 -3.51353e-01 2.60933e-01 9.65210e-01 -3.18787e-01 4.94251e-04 3.39388e-03 3.28373e-04 2.58987e-03 6.71241e-01 3.93140e-01 1.67751e-01 6.08431e-01 7.82450e-01 2.08909e-01
1.68000e+02 2.69200e+03 -2.50300e+01 -3.51152e-01 2.59530e-01 9.65466e-01 -3.16977e-01 -3.51353e-01 2.60933e-01 9.65210e-01 -3.18787e-01 4.94251e-04 3.39388e-03 3.28373e-04 2.58987e-03 6.71241e-01 3.93140e-01 1.67751e-01 6.08431e-01 7.82450e-01 2.08909e-01
1.68000e+02 2.69300e+03 -2.50300e+01 -3.51491e-01 2.60288e-01 9.65054e-01 -3.18887e-01 -3.51353e-01 2.60933e-01 9.65210e-01 -3.18787e-01 4.94251e-04 3.39388e-03 3.28373e-04 2.58987e-03 6.71241e-01 3.93140e-01 1.67751e-01 6.08431e-01 7.82450e-01 2.08909e-01
1.68000e+02 2.69400e+03 -2.50300e+01 -3.51570e-01 2.61859e-01 9.64924e-01 -3.20042e-01 -3.51353e-01 2.60933e-01 9.65210e-01 -3.18787e-01 4.94251e-04 3.39388e-03 3.28373e-04 2.58987e-03 6.71241e-01 3.93140e-01 1.67751e-01 6.08431e-01 7.82450e-01 2.08909e-01
1.68000e+02 2.69500e+03 -2.50300e+01 -3.51940e-01 2.60866e-01 9.65365e-01 -3.19401e-01 -3.51353e-01 2.60933e-01 9.65210e-01 -3.18787e-01 4.94251e-04 3.39388e-03 3.28373e-04 2.58987e-03 6.71241e-01 3.93140e-01 1.67751e-01 6.08431e-01 7.82450e-01 2.08909e-01
1.68000e+02 2.69600e+03 -2.50300e+01 -3.51454e-01 2.56958e-01 9.65195e-01 -3.16928e-01 -3.51353e-01 2.60933e-01 9.65210e-01 -3.18787e-01 4.94251e-04 3.39388e-03 3.28373e-04 2.58987e-03 6.71241e-01 3.93140e-01 1.67751e-01 6.08431e-01 7.82450e-01 2.08909e-01
1.68000e+02 2.69700e+03 -2.50200e+01 -3.51619e-01 2.63723e-01 9.65583e-01 -3.20595e-01 -3.51353e-01 2.60933e-01 9.65210e-01 -3.18787e-01 4.94251e-04 3.39388e-03 3.28373e-04 2.58987e-03 6.71241e-01 3.93140e-01 1.67751e-01 6.08431e-01 7.82450e-01 2.08909e-01
1.68000e+02 2.69800e+03 -2.50300e+01 -3.51403e-01 2.59423e-01 9.65043e-01 -3.19038e-01 -3.51353e-01 2.60933e-01 9.65210e-01 -3.18787e-01 4.94251e-04 3.39388e-03 3.28373e-04 2.58987e-03 6.71241e-01 3.93140e-01 1.67751e-01 6.08431e-01 7.82450e-01 2.08909e-01
1.68000e+02 2.69900e+03 -2.50200e+01 -3.50746e-01 2.60488e-01 9.65098e-01 -3.17994e-01 -3.51353e-01 2.60933e-01 9.65210e-01 -3.18787e-01 4.94251e-04 3.39388e-03 3.28373e-04 2.58987e-03 6.71241e-01 3.93140e-01 1.67751e-01 6.08431e-01 7.82450e-01 2.08909e-01
1.68000e+02 2.70000e+03 -2.50300e+01 -3.51112e-01 2.60919e-01 9.64903e-01 -3.19283e-01 -3.51353e-01 2.60933e-01 9.65210e-01 -3.18787e-01 4.94251e-04 3.39388e-03 3.28373e-04 2.58987e-03 6.71241e-01 3.93140e-01 1.67751e-01 6.08431e-01 7.82450e-01 2.08909e-01
1.68000e+02 2.70100e+03 -2.50300e+01 -3.52193e-01 2.63214e-01 9.65243e-01 -3.22551e-01 -3.51353e-01 2.60933e-01 9.65210e-01 -3.18787e-01 4.94251e-04 3.39388e-03 3.28373e-04 2.58987e-03 6.71241e-01 3.93140e-01 1.67751e-01 6.08431e-01 7.82450e-01 2.08909e-01
1.68000e+02 2.70200e+03 -2.50300e+01 -3.51462e-01 2.61303e-01 9.65210e-01 -3.19320e-01 -3.51353e-01 2.60933e-01 9.65210e-01 -3.18787e-01 4.94251e-04 3.39388e-03 3.28373e-04 2.58987e-03 6.71241e-01 3.93140e-01 1.67751e-01 6.08431e-01 7.82450e-01 2.08909e-01
1.68000e+02 2.70300e+03 -2.50300e+01 -3.51812e-01 2.63593e-01 9.65412e-01 -3.21272e-01 -3.51353e-01 2.60933e-01 9.65210e-01 -3.18787e-01 4.94251e-04 3.39388e-03 3.28373e-04 2.58987e-03 6.71241e-01 3.93140e-01 1.67751e-01 6.08431e-01 7.82450e-01 2.08909e-01
1.69000e+02 2.70400e+03 -2.50300e+01 -3.51441e-01 2.61652e-01 9.64680e-01 -3.20823e-01 -3.51552e-01 2.61145e-01 9.65137e-01 -3.19658e-01 5.11299e-04 3.09150e-03 3.23465e-04 2.48224e-03 6.73776e-01 3.93051e-01 1.65523e-01 6.06353e-01 7.86184e-01 2.07985e-01
1.69000e+02 2.70500e+03 -2.50300e+01 -3.51727e-01 2.64293e-01 9.65141e-01 -3.21655e-01 -3.51552e-01 2.61145e-01 9.65137e-01 -3.19658e-01 5.11299e-04 3.09150e-03 3.23465e-04 2.48224e-03 6.73776e-01 3.93051e-01 1.65523e-01 6.06353e-01 7.86184e-01 2.07985e-01
1.69000e+02 2.70600e+03 -2.50300e+01 -3.51668e-01 2.60690e-01 9.64872e-01 -3.20083e-01 -3.51552e-01 2.61145e-01 9.65137e-01 -3.19658e-01 5.11299e-04 3.09150e-03 3.23465e-04 2.48224e-03 6.73776e-01 3.93051e-01 1.65523e-01 6.06353e-01 7.86184e-01 2.07985e-01
1.69000e+02 2.70700e+03 -2.50300e+01 -3.51202e-01 2.57770e-01 9.64941e-01 -3.17384e-01 -3.51552e-01 2.61145e-01 9.65137e-01 -3.19658e-01 5.11299e-04 3.09150e-03 3.23465e-04 2.48224e-03 6.73776e-01 3.93051e-01 1.65523e-01 6.06353e-01 7.86184e-01 2.07985e-01
1.69000e+02 2.70800e+03 -2.50400e+01 -3.51958e-01 2.58000e-01 9.64714e-01 -3.19766e-01 -3.51552e-01 2.61145e-01 9.65137e-01 -3.19658e-01 5.11299e-04 3.09150e-03 3.23465e-04 2.48224e-03 6.73776e-01 3.93051e-01 1.65523e-01 6.06353e-01 7.86184e-01 2.07985e-01
1.69000e+02 2.70900e+03 -2.50300e+01 -3.51798e-01 2.61473e-01 9.65081e-01 -3.20764e-01 -3.51552e-01 2.61145e-01 9.65137e-01 -3.19658e-01 5.11299e-04 3.09150e-03 3.23465e-04 2.48224e-03 6.73776e-01 3.93051e-01 1.65523e-01 6.06353e-01 7.86184e-01 2.07985e-01
1.69000e+02 2.71000e+03 -2.50300e+01 -3.51308e-01 2.59241e-01 9.65264e-01 -3.17336e-01 -3.51552e-01 2.61145e-01 9.65137e-01 -3.19658e-01 5.11299e-04 3.09150e-03 3.23465e-04 2.48224e-03 6.73776e-01 3.93051e-01 1.65523e-01 6.06353e-01 7.86184e-01 2.07985e-01
1.69000e+02 2.71100e+03 -2.50300e+01 -3.51724e-01 2.62693e-01 9.65034e-01 -3.21255e-01 -3.51552e-01 2.61145e-01 9.65137e-01 -3.19658e-01 5.11299e-04 3.09150e-03 3.23465e-04 2.48224e-03 6.73776e-01 3.93051e-01 1.65523e-01 6.06353e-01 7.86184e-01 2.07985e-01
1.69000e+02 2.71200e+03 -2.50300e+01 -3.51598e-01 2.62513e-01 9.65226e-01 -3.20523e-01 -3.51552e-01 2.61145e-01 9.65137e-01 -3.19658e-01 5.11299e-04 3.09150e-03 3.23465e-04 2.48224e-03 6.73776e-01 3.93051e-01 1.65523e-01 6.06353e-01 7.86184e-01 2.07985e-01
1.69000e+02 2.71300e+03 -2.50300e+01 -3.51236e-01 2.58468e-01 9.64981e-01 -3.18288e-01 -3.51552e-01 2.61145e-01 9.65137e-01 -3.19658e-01 5.11299e-04 3.09150e-03 3.23465e-04 2.48224e-03 6.73776e-01 3.93051e-01 1.65523e-01 6.06353e-01 7.86184e-01 2.07985e-01
1.69000e+02 2.71400e+03 -2.50300e+01 -3.51556e-01 2.61702e-01 9.65537e-01 -3.19185e-01 -3.51552e-01 2.61145e-01 9.65137e-01 -3.19658e-01 5.11299e-04 3.09150e-03 3.23465e-04 2.48224e-03 6.73776e-01 3.93051e-01 1.65523e-01 6.06353e-01 7.86184e-01 2.07985e-01
1.69000e+02 2.71500e+03 -2.50300e+01 -3.51968e-01 2.61365e-01 9.65350e-01 -3.20091e-01 -3.51552e-01 2.61145e-01 9.65137e-01 -3.19658e-01 5.11299e-04 3.09150e-03 3.23465e-04 2.48224e-03 6.73776e-01 3.93051e-01 1.65523e-01 6.06353e-01 7.86184e-01 2.07985e-01
1.69000e+02 2.71600e+03 -2.50300e+01 -3.52148e-01 2.62703e-01 9.65237e-01 -3.21618e-01 -3.51552e-01 2.61145e-01 9.65137e-01 -3.19658e-01 5.11299e-04 3.09150e-03 3.23465e-04 2.48224e-03 6.73776e-01 3.93051e-01 1.65523e-01 6.06353e-01 7.86184e-01 2.07985e-01
1.69000e+02 2.71700e+03 -2.50300e+01 -3.51981e-01 2.64087e-01 9.65730e-01 -3.21026e-01 -3.51552e-01 2.61145e-01 9.65137e-01 -3.19658e-01 5.11299e-04 3.09150e-03 3.23465e-04 2.48224e-03 6.73776e-01 3.93051e-01 1.65523e-01 6.06353e-01 7.86184e-01 2.07985e-01
1.69000e+02 2.71800e+03 -2.50300e+01 -3.51099e-01 2.61179e-01 9.65261e-01 -3.18207e-01 -3.51552e-01 2.61145e-01 9.65137e-01 -3.19658e-01 5.11299e-04 3.09150e-03 3.23465e-04 2.48224e-03 6.73776e-01 3.93051e-01 1.65523e-01 6.06353e-01 7.86184e-01 2.07985e-01
1.69000e+02 2.71900e+03 -2.50300e+01 -3.51467e-01 2.61332e-01 9.65546e-01 -3.18675e-01 -3.51552e-01 2.61145e-01 9.65137e-01 -3.19658e-01 5.11299e-04 3.09150e-03 3.23465e-04 2.48224e-03 6.73776e-01 3.93051e-01 1.65523e-01 6.06353e-01 7.86184e-01 2.07985e-01
1.70000e+02 2.72000e+03 -2.45500e+01 -3.52147e-01 2.58011e-01 9.64535e-01 -3.20647e-01 -3.51958e-01 2.58001e-01 9.64714e-01 -3.19767e-01 6.02397e-04 2.82133e-03 3.84358e-04 2.29045e-03 6.59955e-01 3.82579e-01 1.60827e-01 6.05310e-01 7.86861e-01 2.02401e-01
1.70000e+02 2.72100e+03 -2.42700e+01 -3.52871e-01 2.60557e-01 9.64586e-01 -3.23163e-01 -3.51958e-01 2.58001e-01 9.64714e-01 -3.19767e-01 6.02397e-04 2.82133e-03 3.84358e-04 2.29045e-03 6.59955e-01 3.82579e-01 1.60827e-01 6.05310e-01 7.86861e-01 2.02401e-01
1.70000e+02 2.72200e+03 -2.45000e+01 -3.52554e-01 2.61730e-01 9.64992e-01 -3.21980e-01 -3.51958e-01 2.58001e-01 9.64714e-01 -3.19767e-01 6.02397e-04 2.82133e-03 3.84358e-04 2.29045e-03 6.59955e-01 3.82579e-01 1.60827e-01 6.05310e-01 7.86861e-01 2.02401e-01
1.70000e+02 2.72300e+03 -2.45200e+01 -3.51936e-01 2.55275e-01 9.65006e-01 -3.17139e-01 -3.51958e-01 2.58001e-01 9.64714e-01 -3.19767e-01 6.02397e-04 2.82133e-03 3.84358e-04 2.29045e-03 6.59955e-01 3.82579e-01 1.60827e-01 6.05310e-01 7.86861e-01 2.02401e-01
1.70000e+02 2.72400e+03 -2.42800e+01 -3.51614e-01 2.50970e-01 9.63951e-01 -3.16791e-01 -3.51958e-01 2.58001e-01 9.64714e-01 -3.19767e-01 6.02397e-04 2.82133e-03 3.84358e-04 2.29045e-03 6.59955e-01 3.82579e-01 1.60827e-01 6.05310e-01 7.86861e-01 2.02401e-01
1.70000e+02 2.72500e+03 -2.42000e+01 -3.51853e-01 2.58447e-01 9.64479e-01 -3.19614e-01 -3.51958e-01 2.58001e-01 9.64714e-01 -3.19767e-01 6.02397e-04 2.82133e-03 3.84358e-04 2.29045e-03 6.59955e-01 3.82579e-01 1.60827e-01 6.05310e-01 7.86861e-01 2.02401e-01
1.70000e+02 2.72600e+03 -2.47100e+01 -3.52403e-01 2.56477e-01 9.64492e-01 -3.20495e-01 -3.51958e-01 2.58001e-01 9.64714e-01 -3.19767e-01 6.02397e-04 2.82133e-03 3.84358e-04 2.29045e-03 6.59955e-01 3.82579e-01 1.60827e-01 6.05310e-01 7.86861e-01 2.02401e-01
1.70000e+02 2.72700e+03 -2.50300e+01 -3.51135e-01 2.58075e-01 9.64396e-01 -3.18706e-01 -3.51958e-01 2.58001e-01 9.64714e-01 -3.19767e-01 6.02397e-04 2.82133e-03 3.84358e-04 2.29045e-03 6.59955e-01 3.82579e-01 1.60827e-01 6.05310e-01 7.86861e-01 2.02401e-01
1.70000e+02 2.72800e+03 -2.50300e+01 -3.51379e-01 2.57124e-01 9.64940e-01 -3.17762e-01 -3.51958e-01 2.58001e-01 9.64714e-01 -3.19767e-01 6.02397e-04 2.82133e-03 3.84358e-04 2.29045e-03 6.59955e-01 3.82579e-01 1.60827e-01 6.05310e-01 7.86861e-01 2.02401e-01
1.70000e+02 2.72900e+03 -2.50300e+01 -3.51655e-01 2.60760e-01 9.65030e-01 -3.19961e-01 -3.51958e-01 2.58001e-01 9.64714e-01 -3.19767e-01 6.02397e-04 2.82133e-03 3.84358e-04 2.29045e-03 6.59955e-01 3.82579e-01 1.60827e-01 6.05310e-01 7.86861e-01 2.02401e-01
1.70000e+02 2.73000e+03 -2.50300e+01 -3.51955e-01 2.57855e-01 9.65010e-01 -3.18738e-01 -3.51958e-01 2.58001e-01 9.64714e-01 -3.19767e-01 6.02397e-04 2.82133e-03 3.84358e-04 2.29045e-03 6.59955e-01 3.82579e-01 1.60827e-01 6.05310e-01 7.86861e-01 2.02401e-01
1.70000e+02 2.73100e+03 -2.45500e+01 -3.52227e-01 2.60424e-01 9.64749e-01 -3.20916e-01 -3.51958e-01 2.58001e-01 9.64714e-01 -3.19767e-01 6.02397e-04 2.82133e-03 3.84358e-04 2.29045e-03 6.59955e-01 3.82579e-01 1.60827e-01 6.05310e-01 7.86861e-01 2.02401e-01
1.70000e+02 2.73200e+03 -2.42700e+01 -3.52609e-01 2.58136e-01 9.64154e-01 -3.22211e-01 -3.51958e-01 2.58001e-01 9.64714e-01 -3.19767e-01 6.02397e-04 2.82133e-03 3.84358e-04 2.29045e-03 6.59955e-01 3.82579e-01 1.60827e-01 6.05310e-01 7.86861e-01 2.02401e-01
1.70000e+02 2.73300e+03 -2.50300e+01 -3.51859e-01 2.58330e-01 9.64691e-01 -3.20685e-01 -3.51958e-01 2.58001e-01 9.64714e-01 -3.19767e-01 6.02397e-04 2.82133e-03 3.84358e-04 2.29045e-03 6.59955e-01 3.82579e-01 1.60827e-01 6.05310e-01 7.86861e-01 2.02401e-01
1.70000e+02 2.73400e+03 -2.39300e+01 -3.51810e-01 2.55814e-01 9.64115e-01 -3.19276e-01 -3.51958e-01 2.58001e-01 9.64714e-01 -3.19767e-01 6.02397e-04 2.82133e-03 3.84358e-04 2.29045e-03 6.59955e-01 3.82579e-01 1.60827e-01 6.05310e-01 7.86861e-01 2.02401e-01
1.70000e+02 2.73500e+03 -2.50300e+01 -3.51933e-01 2.57273e-01 9.65147e-01 -3.18647e-01 -3.51958e-01 2.58001e-01 9.64714e-01 -3.19767e-01 6.02397e-04 2.82133e-03 3.84358e-04 2.29045e-03 6.59955e-01 3.82579e-01 1.60827e-01 6.05310e-01 7.86861e-01 2.02401e-01
1.71000e+02 2.73600e+03 -2.50300e+01 -3.51769e-01 2.56469e-01 9.64800e-01 -3.18602e-01 -3.51676e-01 2.58173e-01 9.64856e-01 -3.19134e-01 6.45595e-04 2.79209e-03 3.89127e-04 2.27253e-03 6.47437e-01 3.70111e-01 1.60000e-01 6.00146e-01 7.84684e-01 2.02116e-01
1.71000e+02 2.73700e+03 -2.50300e+01 -3.51710e-01 2.58179e-01 9.64850e-01 -3.19410e-01 -3.51676e-01 2.58173e-01 9.64856e-01 -3.19134e-01 6.45595e-04 2.79209e-03 3.89127e-04 2.27253e-03 6.47437e-01 3.70111e-01 1.60000e-01 6.00146e-01 7.84684e-01 2.02116e-01
1.71000e+02 2.73800e+03 -2.50300e+01 -3.51411e-01 2.56373e-01 9.65006e-01 -3.16994e-01 -3.51676e-01 2.58173e-01 9.64856e-01 -3.19134e-01 6.45595e-04 2.79209e-03 3.89127e-04 2.27253e-03 6.47437e-01 3.70111e-01 1.60000e-01 6.00146e-01 7.84684e-01 2.02116e-01
1.71000e+02 2.73900e+03 -2.50400e+01 -3.52186e-01 2.58089e-01 9.64470e-01 -3.21194e-01 -3.51676e-01 2.58173e-01 9.64856e-01 -3.19134e-01 6.45595e-04 2.79209e-03 3.89127e-04 2.27253e-03 6.47437e-01 3.70111e-01 1.60000e-01 6.00146e-01 7.84684e-01 2.02116e-01
1.71000e+02 2.74000e+03 -2.50300e+01 -3.50912e-01 2.56031e-01 9.64921e-01 -3.16204e-01 -3.51676e-01 2.58173e-01 9.64856e-01 -3.19134e-01 6.45595e-04 2.79209e-03 3.89127e-04 2.27253e-03 6.47437e-01 3.70111e-01 1.60000e-01 6.00146e-01 7.84684e-01 2.02116e-01
1.71000e+02 2.74100e+03 -2.50300e+01 -3.51685e-01 2.60994e-01 9.65450e-01 -3.19457e-01 -3.51676e-01 2.58173e-01 9.64856e-01 -3.19134e-01 6.45595e-04 2.79209e-03 3.89127e-04 2.27253e-03 6.47437e-01 3.70111e-01 1.60000e-01 6.00146e-01 7.84684e-01 2.02116e-01
1.71000e+02 2.74200e+03 -2.50300e+01 -3.52141e-01 2.56431e-01 9.64870e-01 -3.19292e-01 -3.51676e-01 2.58173e-01 9.64856e-01 -3.19134e-01 6.45595e-04 2.79209e-03 3.89127e-04 2.27253e-03 6.47437e-01 3.70111e-01 1.60000e-01 6.00146e-01 7.84684e-01 2.02116e-01
1.71000e+02 2.74300e+03 -2.50300e+01 -3.50773e-01 2.58868e-01 9.64704e-01 -3.18179e-01 -3.51676e-01 2.58173e-01 9.64856e-01 -3.19134e-01 6.45595e-04 2.79209e-03 3.89127e-04 2.27253e-03 6.47437e-01 3.70111e-01 1.60000e-01 6.00146e-01 7.84684e-01 2.02116e-01
1.71000e+02 2.74400e+03 -2.50300e+01 -3.51703e-01 2.57046e-01 9.64906e-01 -3.18106e-01 -3.51676e-01 2.58173e-01 9.64856e-01 -3.19134e-01 6.45595e-04 2.79209e-03 3.89127e-04 2.27253e-03 6.47437e-01 3.70111e-01 1.60000e-01 6.00146e-01 7.84684e-01 2.02116e-01
1.71000e+02 2.74500e+03 -2.50300e+01 -3.49759e-01 2.50791e-01 9.64403e-01 -3.11710e-01 -3.51676e-01 2.58173e-01 9.64856e-01 -3.19134e-01 6.45595e-04 2.79209e-03 3.89127e-04 2.27253e-03 6.47437e-01 3.70111e-01 1.60000e-01 6.00146e-01 7.84684e-01 2.02116e-01
1.71000e+02 2.74600e+03 -2.50300e+01 -3.51679e-01 2.59411e-01 9.64450e-01 -3.21138e-01 -3.51676e-01 2.58173e-01 9.64856e-01 -3.19134e-01 6.45595e-04 2.79209e-03 3.89127e-04 2.27253e-03 6.47437e-01 3.70111e-01 1.60000e-01 6.00146e-01 7.84684e-01 2.02116e-01
1.71000e+02 2.74700e+03 -2.50300e+01 -3.51084e-01 2.59375e-01 9.65285e-01 -3.17278e-01 -3.51676e-01 2.58173e-01 9.64856e-01 -3.19134e-01 6.45595e-04 2.79209e-03 3.89127e-04 2.27253e-03 6.47437e-01 3.70111e-01 1.60000e-01 6.00146e-01 7.84684e-01 2.02116e-01
1.71000e+02 2.74800e+03 -2.42200e+01 -3.51560e-01 2.53092e-01 9.64125e-01 -3.17666e-01 -3.51676e-01 2.58173e-01 9.64856e-01 -3.19134e-01 6.45595e-04 2.79209e-03 3.89127e-04 2.27253e-03 6.47437e-01 3.70111e-01 1.60000e-01 6.00146e-01 7.84684e-01 2.02116e-01
1.71000e+02 2.74900e+03 -2.50300e+01 -3.50074e-01 2.53899e-01 9.64329e-01 -3.14526e-01 -3.51676e-01 2.58173e-01 9.64856e-01 -3.19134e-01 6.45595e-04 2.79209e-03 3.89127e-04 2.27253e-03 6.47437e-01 3.70111e-01 1.60000e-01 6.00146e-01 7.84684e-01 2.02116e-01
1.71000e+02 2.75000e+03 -2.50300e+01 -3.51581e-01 2.56624e-01 9.64718e-01 -3.18568e-01 -3.51676e-01 2.58173e-01 9.64856e-01 -3.19134e-01 6.45595e-04 2.79209e-03 3.89127e-04 2.27253e-03 6.47437e-01 3.70111e-01 1.60000e-01 6.00146e-01 7.84684e-01 2.02116e-01
1.71000e+02 2.75100e+03 -2.50300e+01 -3.51988e-01 2.59125e-01 9.64909e-01 -3.19765e-01 -3.51676e-01 2.58173e-01 9.64856e-01 -3.19134e-01 6.45595e-04 2.79209e-03 3.89127e-04 2.27253e-03 6.47437e-01 3.70111e-01 1.60000e-01 6.00146e-01 7.84684e-01 2.02116e-01
1.72000e+02 2.75200e+03 -2.50300e+01 -3.51617e-01 2.58284e-01 9.64624e-01 -3.19802e-01 -3.51375e-01 2.57192e-01 9.64800e-01 -3.18070e-01 6.41237e-04 2.76683e-03 3.33664e-04 2.29504e-03 6.43034e-01 3.64826e-01 1.58606e-01 5.98018e-01 7.85461e-01 2.00413e-01
1.72000e+02 2.75300e+03 -2.50200e+01 -3.51350e-01 2.59299e-01 9.65457e-01 -3.18484e-01 -3.51375e-01 2.57192e-01 9.64800e-01 -3.18070e-01 6.41237e-04 2.76683e-03 3.33664e-04 2.29504e-03 6.43034e-01 3.64826e-01 1.58606e-01 5.98018e-01 7.85461e-01 2.00413e-01
1.72000e+02 2.75400e+03 -2.50300e+01 -3.51987e-01 2.56208e-01 9.64885e-01 -3.18939e-01 -3.51375e-01 2.57192e-01 9.64800e-01 -3.18070e-01 6.41237e-04 2.76683e-03 3.33664e-04 2.29504e-03 6.43034e-01 3.64826e-01 1.58606e-01 5.98018e-01 7.85461e-01 2.00413e-01
1.72000e+02 2.75500e+03 -2.50300e+01 -3.51419e-01 2.58056e-01 9.64891e-01 -3.18498e-01 -3.51375e-01 2.57192e-01 9.64800e-01 -3.18070e-01 6.41237e-04 2.76683e-03 3.33664e-04 2.29504e-03 6.43034e-01 3.64826e-01 1.58606e-01 5.98018e-01 7.85461e-01 2.00413e-01
1.72000e+02 2.75600e+03 -2.50300e+01 -3.51738e-01 2.57691e-01 9.65015e-01 -3.18404e-01 -3.51375e-01 2.57192e-01 9.64800e-01 -3.18070e-01 6.41237e-04 2.76683e-03 3.33664e-04 2.29504e-03 6.43034e-01 3.64826e-01 1.58606e-01 5.98018e-01 7.85461e-01 2.00413e-01
1.72000e+02 2.75700e+03 -2.50300e+01 -3.52158e-01 2.59352e-01 9.65115e-01 -3.20127e-01 -3.51375e-01 2.57192e-01 9.64800e-01 -3.18070e-01 6.41237e-04 2.76683e-03 3.33664e-04 2.29504e-03 6.43034e-01 3.64826e-01 1.58606e-01 5.98018e-01 7.85461e-01 2.00413e-01
1.72000e+02 2.75800e+03 -2.50300e+01 -3.50737e-01 2.54412e-01 9.64627e-01 -3.15600e-01 -3.51375e-01 2.57192e-01 9.64800e-01 -3.18070e-01 6.41237e-04 2.76683e-03 3.33664e-04 2.29504e-03 6.43034e-01 3.64826e-01 1.58606e-01 5.98018e-01 7.85461e-01 2.00413e-01
1.72000e+02 2.75900e+03 -2.50300e+01 -3.51352e-01 2.58717e-01 9.64977e-01 -3.18056e-01 -3.51375e-01 2.57192e-01 9.64800e-01 -3.18070e-01 6.41237e-04 2.76683e-03 3.33664e-04 2.29504e-03 6.43034e-01 3.64826e-01 1.58606e-01 5.98018e-01 7.85461e-01 2.00413e-01
1.72000e+02 2.76000e+03 -2.50300e+01 -3.51471e-01 2.58625e-01 9.64788e-01 -3.19226e-01 -3.51375e-01 2.57192e-01 9.64800e-01 -3.18070e-01 6.41237e-04 2.76683e-03 3.33664e-04 2.29504e-03 6.43034e-01 3.64826e-01 1.58606e-01 5.98018e-01 7.85461e-01 2.00413e-01
1.72000e+02 2.76100e+03 -2.50300e+01 -3.51118e-01 2.58237e-01 9.64888e-01 -3.17891e-01 -3.51375e-01 2.57192e-01 9.64800e-01 -3.18070e-01 6.41237e-04 2.76683e-03 3.33664e-04 2.29504e-03 6.43034e-01 3.64826e-01 1.58606e-01 5.98018e-01 7.85461e-01 2.00413e-01
1.72000e+02 2.76200e+03 -2.50300e+01 -3.51172e-01 2.54474e-01 9.64819e-01 -3.16205e-01 -3.51375e-01 2.57192e-01 9.64800e-01 -3.18070e-01 6.41237e-04 2.76683e-03 3.33664e-04 2.29504e-03 6.43034e-01 3.64826e-01 1.58606e-01 5.98018e-01 7.85461e-01 2.00413e-01
1.72000e+02 2.76300e+03 -2.50300e+01 -3.50892e-01 2.54348e-01 9.64925e-01 -3.14725e-01 -3.51375e-01 2.57192e-01 9.64800e-01 -3.18070e-01 6.41237e-04 2.76683e-03 3.33664e-04 2.29504e-03 6.43034e-01 3.64826e-01 1.58606e-01 5.98018e-01 7.85461e-01 2.00413e-01
1.72000e+02 2.76400e+03 -2.50300e+01 -3.51329e-01 2.60108e-01 9.64560e-01 -3.19894e-01 -3.51375e-01 2.57192e-01 9.64800e-01 -3.18070e-01 6.41237e-04 2.76683e-03 3.33664e-04 2.29504e-03 6.43034e-01 3.64826e-01 1.58606e-01 5.98018e-01 7.85461e-01 2.00413e-01
1.72000e+02 2.76500e+03 -2.50300e+01 -3.50866e-01 2.57004e-01 9.64636e-01 -3.17808e-01 -3.51375e-01 2.57192e-01 9.64800e-01 -3.18070e-01 6.41237e-04 2.76683e-03 3.33664e-04 2.29504e-03 6.43034e-01 3.64826e-01 1.58606e-01 5.98018e-01 7.85461e-01 2.00413e-01
1.72000e+02 2.76600e+03 -2.50300e+01 -3.50827e-01 2.59142e-01 9.64959e-01 -3.16324e-01 -3.51375e-01 2.57192e-01 9.64800e-01 -3.18070e-01 6.41237e-04 2.76683e-03 3.33664e-04 2.29504e-03 6.43034e-01 3.64826e-01 1.58606e-01 5.98018e-01 7.85461e-01 2.00413e-01
1.72000e+02 2.76700e+03 -2.50200e+01 -3.51140e-01 2.57383e-01 9.65401e-01 -3.16846e-01 -3.51375e-01 2.57192e-01 9.64800e-01 -3.18070e-01 6.41237e-04 2.76683e-03 3.33664e-04 2.29504e-03 6.43034e-01 3.64826e-01 1.58606e-01 5.98018e-01 7.85461e-01 2.00413e-01
1.73000e+02 2.76800e+03 -2.50300e+01 -3.51578e-01 2.56326e-01 9.64638e-01 -3.18542e-01 -3.51335e-01 2.57476e-01 9.64836e-01 -3.17964e-01 5.78573e-04 2.91921e-03 2.82548e-04 2.26810e-03 6.43651e-01 3.66454e-01 1.57963e-01 5.96746e-01 7.87164e-01 1.98248e-01
1.73000e+02 2.76900e+03 -2.50300e+01 -3.51943e-01 2.56020e-01 9.64825e-01 -3.18779e-01 -3.51335e-01 2.57476e-01 9.64836e-01 -3.17964e-01 5.78573e-04 2.91921e-03 2.82548e-04 2.26810e-03 6.43651e-01 3.66454e-01 1.57963e-01 5.96746e-01 7.87164e-01 1.98248e-01
1.73000e+02 2.77000e+03 -2.50300e+01 -3.51551e-01 2.58166e-01 9.64692e-01 -3.19318e-01 -3.51335e-01 2.57476e-01 9.64836e-01 -3.17964e-01 5.78573e-04 2.91921e-03 2.82548e-04 2.26810e-03 6.43651e-01 3.66454e-01 1.57963e-01 5.96746e-01 7.87164e-01 1.98248e-01
1.73000e+02 2.77100e+03 -2.50300e+01 -3.51226e-01 2.57583e-01 9.64508e-01 -3.18668e-01 -3.51335e-01 2.57476e-01 9.64836e-01 -3.17964e-01 5.78573e-04 2.91921e-03 2.82548e-04 2.26810e-03 6.43651e-01 3.66454e-01 1.57963e-01 5.96746e-01 7.87164e-01 1.98248e-01
1.73000e+02 2.77200e+03 -2.50300e+01 -3.51069e-01 2.58543e-01 9.65094e-01 -3.17789e-01 -3.51335e-01 2.57476e-01 9.64836e-01 -3.17964e-01 5.78573e-04 2.91921e-03 2.82548e-04 2.26810e-03 6.43651e-01 3.66454e-01 1.57963e-01 5.96746e-01 7.87164e-01 1.98248e-01
1.73000e+02 2.77300e+03 -2.50400e+01 -3.51378e-01 2.54849e-01 9.64467e-01 -3.17524e-01 -3.51335e-01 2.57476e-01 9.64836e-01 -3.17964e-01 5.78573e-04 2.91921e-03 2.82548e-04 2.26810e-03 6.43651e-01 3.66454e-01 1.57963e-01 5.96746e-01 7.87164e-01 1.98248e-01
1.73000e+02 2.77400e+03 -2.50300e+01 -3.51220e-01 2.55147e-01 9.64733e-01 -3.16712e-01 -3.51335e-01 2.57476e-01 9.64836e-01 -3.17964e-01 5.78573e-04 2.91921e-03 2.82548e-04 2.26810e-03 6.43651e-01 3.66454e-01 1.57963e-01 5.96746e-01 7.87164e-01 1.98248e-01
1.73000e+02 2.77500e+03 -2.50300e+01 -3.51176e-01 2.57886e-01 9.64948e-01 -3.17332e-01 -3.51335e-01 2.57476e-01 9.64836e-01 -3.17964e-01 5.78573e-04 2.91921e-03 2.82548e-04 2.26810e-03 6.43651e-01 3.66454e-01 1.57963e-01 5.96746e-01 7.87164e-01 1.98248e-01
1.73000e+02 2.77600e+03 -2.50400e+01 -3.51164e-01 2.54870e-01 9.64879e-01 -3.15513e-01 -3.51335e-01 2.57476e-01 9.64836e-01 -3.17964e-01 5.78573e-04 2.91921e-03 2.82548e-04 2.26810e-03 6.43651e-01 3.66454e-01 1.57963e-01 5.96746e-01 7.87164e-01 1.98248e-01
1.73000e+02 2.77700e+03 -2.50300e+01 -3.51716e-01 2.57772e-01 9.65293e-01 -3.17316e-01 -3.51335e-01 2.57476e-01 9.64836e-01 -3.17964e-01 5.78573e-04 2.91921e-03 2.82548e-04 2.26810e-03 6.43651e-01 3.66454e-01 1.57963e-01 5.96746e-01 7.87164e-01 1.98248e-01
1.73000e+02 2.77800e+03 -2.50300e+01 -3.51115e-01 2.57163e-01 9.64491e-01 -3.18221e-01 -3.51335e-01 2.57476e-01 9.64836e-01 -3.17964e-01 5.78573e-04 2.91921e-03 2.82548e-04 2.26810e-03 6.43651e-01 3.66454e-01 1.57963e-01 5.96746e-01 7.87164e-01 1.98248e-01
1.73000e+02 2.77900e+03 -2.50300e+01 -3.51978e-01 2.59604e-01 9.65023e-01 -3.20012e-01 -3.51335e-01 2.57476e-01 9.64836e-01 -3.17964e-01 5.78573e-04 2.91921e-03 2.82548e-04 2.26810e-03 6.43651e-01 3.66454e-01 1.57963e-01 5.96746e-01 7.87164e-01 1.98248e-01
1.73000e+02 2.78000e+03 -2.50300e+01 -3.51502e-01 2.55089e-01 9.64896e-01 -3.16774e-01 -3.51335e-01 2.57476e-01 9.64836e-01 -3.17964e-01 5.78573e-04 2.91921e-03 2.82548e-04 2.26810e-03 6.43651e-01 3.66454e-01 1.57963e-01 5.96746e-01 7.87164e-01 1.98248e-01
1.73000e+02 2.78100e+03 -2.50300e+01 -3.51212e-01 2.61691e-01 9.64919e-01 -3.19359e-01 -3.51335e-01 2.57476e-01 9.64836e-01 -3.17964e-01 5.78573e-04 2.91921e-03 2.82548e-04 2.26810e-03 6.43651e-01 3.66454e-01 1.57963e-01 5.96746e-01 7.87164e-01 1.98248e-01
1.73000e+02 2.78200e+03 -2.50300e+01 -3.51773e-01 2.57294e-01 9.64674e-01 -3.19857e-01 -3.51335e-01 2.57476e-01 9.64836e-01 -3.17964e-01 5.78573e-04 2.91921e-03 2.82548e-04 2.26810e-03 6.43651e-01 3.66454e-01 1.57963e-01 5.96746e-01 7.87164e-01 1.98248e-01
1.73000e+02 2.78300e+03 -2.50300e+01 -3.50979e-01 2.60703e-01 9.64780e-01 -3.19068e-01 -3.51335e-01 2.57476e-01 9.64836e-01 -3.17964e-01 5.78573e-04 2.91921e-03 2.82548e-04 2.26810e-03 6.43651e-01 3.66454e-01 1.57963e-01 5.96746e-01 7.87164e-01 1.98248e-01
1.74000e+02 2.78400e+03 -2.50300e+01 -3.50526e-01 2.55670e-01 9.64676e-01 -3.15433e-01 -3.51271e-01 2.54860e-01 9.64673e-01 -3.16519e-01 5.79891e-04 2.54803e-03 2.86717e-04 2.30481e-03 6.48658e-01 3.62127e-01 1.56380e-01 5.92771e-01 7.89101e-01 2.01991e-01
1.74000e+02 2.78500e+03 -2.45000e+01 -3.51564e-01 2.54963e-01 9.64298e-01 -3.18382e-01 -3.51271e-01 2.54860e-01 9.64673e-01 -3.16519e-01 5.79891e-04 2.54803e-03 2.86717e-04 2.30481e-03 6.48658e-01 3.62127e-01 1.56380e-01 5.92771e-01 7.89101e-01 2.01991e-01
1.74000e+02 2.78600e+03 -2.50300e+01 -3.49723e-01 2.53794e-01 9.64540e-01 -3.13159e-01 -3.51271e-01 2.54860e-01 9.64673e-01 -3.16519e-01 5.79891e-04 2.54803e-03 2.86717e-04 2.30481e-03 6.48658e-01 3.62127e-01 1.56380e-01 5.92771e-01 7.89101e-01 2.01991e-01
1.74000e+02 2.78700e+03 -2.50300e+01 -3.51165e-01 2.56440e-01 9.64665e-01 -3.17205e-01 -3.51271e-01 2.54860e-01 9.64673e-01 -3.16519e-01 5.79891e-04 2.54803e-03 2.86717e-04 2.30481e-03 6.48658e-01 3.62127e-01 1.56380e-01 5.92771e-01 7.89101e-01 2.01991e-01
1.74000e+02 2.78800e+03 -2.45300e+01 -3.51469e-01 2.54791e-01 9.64786e-01 -3.16506e-01 -3.51271e-01 2.54860e-01 9.64673e-01 -3.16519e-01 5.79891e-04 2.54803e-03 2.86717e-04 2.30481e-03 6.48658e-01 3.62127e-01 1.56380e-01 5.92771e-01 7.89101e-01 2.01991e-01
1.74000e+02 2.78900e+03 -2.50300e+01 -3.50642e-01 2.54858e-01 9.64584e-01 -3.15253e-01 -3.51271e-01 2.54860e-01 9.64673e-01 -3.16519e-01 5.79891e-04 2.54803e-03 2.86717e-04 2.30481e-03 6.48658e-01 3.62127e-01 1.56380e-01 5.92771e-01 7.89101e-01 2.01991e-01
1.74000e+02 2.79000e+03 -2.50400e+01 -3.51023e-01 2.54509e-01 9.64613e-01 -3.15712e-01 -3.51271e-01 2.54860e-01 9.64673e-01 -3.16519e-01 5.79891e-04 2.54803e-03 2.86717e-04 2.30481e-03 6.48658e-01 3.62127e-01 1.56380e-01 5.92771e-01 7.89101e-01 2.01991e-01
1.74000e+02 2.79100e+03 -2.39500e+01 -3.51443e-01 2.52160e-01 9.64558e-01 -3.15483e-01 -3.51271e-01 2.54860e-01 9.64673e-01 -3.16519e-01 5.79891e-04 2.54803e-03 2.86717e-04 2.30481e-03 6.48658e-01 3.62127e-01 1.56380e-01 5.92771e-01 7.89101e-01 2.01991e-01
1.74000e+02 2.79200e+03 -2.45100e+01 -3.51505e-01 2.55381e-01 9.64428e-01 -3.17982e-01 -3.51271e-01 2.54860e-01 9.64673e-01 -3.16519e-01 5.79891e-04 2.54803e-03 2.86717e-04 2.30481e-03 6.48658e-01 3.62127e-01 1.56380e-01 5.92771e-01 7.89101e-01 2.01991e-01
1.74000e+02 2.79300e+03 -2.50300e+01 -3.50983e-01 2.56143e-01 9.64879e-01 -3.16238e-01 -3.51271e-01 2.54860e-01 9.64673e-01 -3.16519e-01 5.79891e-04 2.54803e-03 2.86717e-04 2.30481e-03 6.48658e-01 3.62127e-01 1.56380e-01 5.92771e-01 7.89101e-01 2.01991e-01
1.74000e+02 2.79400e+03 -2.45100e+01 -3.50436e-01 2.52276e-01 9.64677e-01 -3.12756e-01 -3.51271e-01 2.54860e-01 9.64673e-01 -3.16519e-01 5.79891e-04 2.54803e-03 2.86717e-04 2.30481e-03 6.48658e-01 3.62127e-01 1.56380e-01 5.92771e-01 7.89101e-01 2.01991e-01
1.74000e+02 2.79500e+03 -2.50400e+01 -3.52094e-01 2.57301e-01 9.64733e-01 -3.19648e-01 -3.51271e-01 2.54860e-01 9.64673e-01 -3.16519e-01 5.79891e-04 2.54803e-03 2.86717e-04 2.30481e-03 6.48658e-01 3.62127e-01 1.56380e-01 5.92771e-01 7.89101e-01 2.01991e-01
1.74000e+02 2.79600e+03 -2.42600e+01 -3.52696e-01 2.56212e-01 9.64677e-01 -3.20541e-01 -3.51271e-01 2.54860e-01 9.64673e-01 -3.16519e-01 5.79891e-04 2.54803e-03 2.86717e-04 2.30481e-03 6.48658e-01 3.62127e-01 1.56380e-01 5.92771e-01 7.89101e-01 2.01991e-01
1.74000e+02 2.79700e+03 -2.45200e+01 -3.51688e-01 2.55797e-01 9.64285e-01 -3.18973e-01 -3.51271e-01 2.54860e-01 9.64673e-01 -3.16519e-01 5.79891e-04 2.54803e-03 2.86717e-04 2.30481e-03 6.48658e-01 3.62127e-01 1.56380e-01 5.92771e-01 7.89101e-01 2.01991e-01
1.74000e+02 2.79800e+03 -2.50400e+01 -3.50773e-01 2.53596e-01 9.64126e-01 -3.16425e-01 -3.51271e-01 2.54860e-01 9.64673e-01 -3.16519e-01 5.79891e-04 2.54803e-03 2.86717e-04 2.30481e-03 6.48658e-01 3.62127e-01 1.56380e-01 5.92771e-01 7.89101e-01 2.01991e-01
1.74000e+02 2.79900e+03 -2.42600e+01 -3.51588e-01 2.53446e-01 9.64610e-01 -3.16309e-01 -3.51271e-01 2.54860e-01 9.64673e-01 -3.16519e-01 5.79891e-04 2.54803e-03 2.86717e-04 2.30481e-03 6.48658e-01 3.62127e-01 1.56380e-01 5.92771e-01 7.89101e-01 2.01991e-01
1.75000e+02 2.80000e+03 -2.45500e+01 -3.51393e-01 2.54797e-01 9.64580e-01 -3.16649e-01 -3.50866e-01 2.55272e-01 9.64604e-01 -3.16135e-01 6.51808e-04 2.22440e-03 2.68089e-04 2.27755e-03 6.46188e-01 3.67986e-01 1.50587e-01 5.90764e-01 7.88209e-01 1.95653e-01
1.75000e+02 2.80100e+03 -2.45600e+01 -3.51052e-01 2.52754e-01 9.64115e-01 -3.16490e-01 -3.50866e-01 2.55272e-01 9.64604e-01 -3.16135e-01 6.51808e-04 2.22440e-03 2.68089e-04 2.27755e-03 6.46188e-01 3.67986e-01 1.50587e-01 5.90764e-01 7.88209e-01 1.95653e-01
1.75000e+02 2.80200e+03 -2.50300e+01 -3.49873e-01 2.53185e-01 9.64468e-01 -3.13652e-01 -3.50866e-01 2.55272e-01 9.64604e-01 -3.16135e-01 6.51808e-04 2.22440e-03 2.68089e-04 2.27755e-03 6.46188e-01 3.67986e-01 1.50587e-01 5.90764e-01 7.88209e-01 1.95653e-01
1.75000e+02 2.80300e+03 -2.50300e+01 -3.50649e-01 2.55916e-01 9.64782e-01 -3.15535e-01 -3.50866e-01 2.55272e-01 9.64604e-01 -3.16135e-01 6.51808e-04 2.22440e-03 2.68089e-04 2.27755e-03 6.46188e-01 3.67986e-01 1.50587e-01 5.90764e-01 7.88209e-01 1.95653e-01
1.75000e+02 2.80400e+03 -2.50300e+01 -3.51374e-01 2.57645e-01 9.65078e-01 -3.17110e-01 -3.50866e-01 2.55272e-01 9.64604e-01 -3.16135e-01 6.51808e-04 2.22440e-03 2.68089e-04 2.27755e-03 6.46188e-01 3.67986e-01 1.50587e-01 5.90764e-01 7.88209e-01 1.95653e-01
1.75000e+02 2.80500e+03 -2.50300e+01 -3.50150e-01 2.57264e-01 9.64928e-01 -3.14721e-01 -3.50866e-01 2.55272e-01 9.64604e-01 -3.16135e-01 6.51808e-04 2.22440e-03 2.68089e-04 2.27755e-03 6.46188e-01 3.67986e-01 1.50587e-01 5.90764e-01 7.88209e-01 1.95653e-01
1.75000e+02 2.80600e+03 -2.50300e+01 -3.50403e-01 2.54507e-01 9.65118e-01 -3.12868e-01 -3.50866e-01 2.55272e-01 9.64604e-01 -3.16135e-01 6.51808e-04 2.22440e-03 2.68089e-04 2.27755e-03 6.46188e-01 3.67986e-01 1.50587e-01 5.90764e-01 7.88209e-01 1.95653e-01
1.75000e+02 2.80700e+03 -2.50300e+01 -3.50450e-01 2.52194e-01 9.64101e-01 -3.15759e-01 -3.50866e-01 2.55272e-01 9.64604e-01 -3.16135e-01 6.51808e-04 2.22440e-03 2.68089e-04 2.27755e-03 6.46188e-01 3.67986e-01 1.50587e-01 5.90764e-01 7.88209e-01 1.95653e-01
1.75000e+02 2.80800e+03 -2.45000e+01 -3.52063e-01 2.57309e-01 9.64775e-01 -3.19202e-01 -3.50866e-01 2.55272e-01 9.64604e-01 -3.16135e-01 6.51808e-04 2.22440e-03 2.68089e-04 2.27755e-03 6.46188e-01 3.67986e-01 1.50587e-01 5.90764e-01 7.88209e-01 1.95653e-01
1.75000e+02 2.80900e+03 -2.50300e+01 -3.50735e-01 2.57558e-01 9.64541e-01 -3.17341e-01 -3.50866e-01 2.55272e-01 9.64604e-01 -3.16135e-01 6.51808e-04 2.22440e-03 2.68089e-04 2.27755e-03 6.46188e-01 3.67986e-01 1.50587e-01 5.90764e-01 7.88209e-01 1.95653e-01
1.75000e+02 2.81000e+03 -2.50300e+01 -3.50613e-01 2.55760e-01 9.64735e-01 -3.15660e-01 -3.50866e-01 2.55272e-01 9.64604e-01 -3.16135e-01 6.51808e-04 2.22440e-03 2.68089e-04 2.27755e-03 6.46188e-01 3.67986e-01 1.50587e-01 5.90764e-01 7.88209e-01 1.95653e-01
1.75000e+02 2.81100e+03 -2.47700e+01 -3.51072e-01 2.53424e-01 9.64707e-01 -3.14649e-01 -3.50866e-01 2.55272e-01 9.64604e-01 -3.16135e-01 6.51808e-04 2.22440e-03 2.68089e-04 2.27755e-03 6.46188e-01 3.67986e-01 1.50587e-01 5.90764e-01 7.88209e-01 1.95653e-01
1.75000e+02 2.81200e+03 -2.50300e+01 -3.51198e-01 2.56084e-01 9.64874e-01 -3.16552e-01 -3.50866e-01 2.55272e-01 9.64604e-01 -3.16135e-01 6.51808e-04 2.22440e-03 2.68089e-04 2.27755e-03 6.46188e-01 3.67986e-01 1.50587e-01 5.90764e-01 7.88209e-01 1.95653e-01
1.75000e+02 2.81300e+03 -2.50300e+01 -3.49185e-01 2.51157e-01 9.64151e-01 -3.11365e-01 -3.50866e-01 2.55272e-01 9.64604e-01 -3.16135e-01 6.51808e-04 2.22440e-03 2.68089e-04 2.27755e-03 6.46188e-01 3.67986e-01 1.50587e-01 5.90764e-01 7.88209e-01 1.95653e-01
1.75000e+02 2.81400e+03 -2.50300e+01 -3.51218e-01 2.56149e-01 9.64582e-01 -3.17819e-01 -3.50866e-01 2.55272e-01 9.64604e-01 -3.16135e-01 6.51808e-04 2.22440e-03 2.68089e-04 2.27755e-03 6.46188e-01 3.67986e-01 1.50587e-01 5.90764e-01 7.88209e-01 1.95653e-01
1.75000e+02 2.81500e+03 -2.45800e+01 -3.51236e-01 2.53713e-01 9.64328e-01 -3.16597e-01 -3.50866e-01 2.55272e-01 9.64604e-01 -3.16135e-01 6.51808e-04 2.22440e-03 2.68089e-04 2.27755e-03 6.46188e-01 3.67986e-01 1.50587e-01 5.90764e-01 7.88209e-01 1.95653e-01
1.76000e+02 2.81600e+03 -2.50300e+01 -3.49552e-01 2.54743e-01 9.64884e-01 -3.12439e-01 -3.50531e-01 2.55219e-01 9.64669e-01 -3.15306e-01 6.71279e-04 2.42316e-03 2.55539e-04 2.32195e-03 6.51760e-01 3.72405e-01 1.43955e-01 5.85429e-01 7.81232e-01 1.92515e-01
1.76000e+02 2.81700e+03 -2.50300e+01 -3.49862e-01 2.54563e-01 9.64905e-01 -3.12801e-01 -3.50531e-01 2.55219e-01 9.64669e-01 -3.15306e-01 6.71279e-04 2.42316e-03 2.55539e-04 2.32195e-03 6.51760e-01 3.72405e-01 1.43955e-01 5.85429e-01 7.81232e-01 1.92515e-01
1.76000e+02 2.81800e+03 -2.50300e+01 -3.50623e-01 2.56055e-01 9.64577e-01 -3.16324e-01 -3.50531e-01 2.55219e-01 9.64669e-01 -3.15306e-01 6.71279e-04 2.42316e-03 2.55539e-04 2.32195e-03 6.51760e-01 3.72405e-01 1.43955e-01 5.85429e-01 7.81232e-01 1.92515e-01
1.76000e+02 2.81900e+03 -2.50300e+01 -3.50434e-01 2.56184e-01 9.64248e-01 -3.17163e-01 -3.50531e-01 2.55219e-01 9.64669e-01 -3.15306e-01 6.71279e-04 2.42316e-03 2.55539e-04 2.32195e-03 6.51760e-01 3.72405e-01 1.43955e-01 5.85429e-01 7.81232e-01 1.92515e-01
1.76000e+02 2.82000e+03 -2.50300e+01 -3.50473e-01 2.55344e-01 9.64700e-01 -3.15262e-01 -3.50531e-01 2.55219e-01 9.64669e-01 -3.15306e-01 6.71279e-04 2.42316e-03 2.55539e-04 2.32195e-03 6.51760e-01 3.72405e-01 1.43955e-01 5.85429e-01 7.81232e-01 1.92515e-01
1.76000e+02 2.82100e+03 -2.50300e+01 -3.50957e-01 2.55957e-01 9.65017e-01 -3.15242e-01 -3.50531e-01 2.55219e-01 9.64669e-01 -3.15306e-01 6.71279e-04 2.42316e-03 2.55539e-04 2.32195e-03 6.51760e-01 3.72405e-01 1.43955e-01 5.85429e-01 7.81232e-01 1.92515e-01
1.76000e+02 2.82200e+03 -2.50300e+01 -3.50572e-01 2.56580e-01 9.64478e-01 -3.17274e-01 -3.50531e-01 2.55219e-01 9.64669e-01 -3.15306e-01 6.71279e-04 2.42316e-03 2.55539e-04 2.32195e-03 6.51760e-01 3.72405e-01 1.43955e-01 5.85429e-01 7.81232e-01 1.92515e-01
1.76000e+02 2.82300e+03 -2.50300e+01 -3.50430e-01 2.53807e-01 9.64943e-01 -3.12952e-01 -3.50531e-01 2.55219e-01 9.64669e-01 -3.15306e-01 6.71279e-04 2.42316e-03 2.55539e-04 2.32195e-03 6.51760e-01 3.72405e-01 1.43955e-01 5.85429e-01 7.81232e-01 1.92515e-01
1.76000e+02 2.82400e+03 -2.50300e+01 -3.50624e-01 2.59635e-01 9.65041e-01 -3.16913e-01 -3.50531e-01 2.55219e-01 9.64669e-01 -3.15306e-01 6.71279e-04 2.42316e-03 2.55539e-04 2.32195e-03 6.51760e-01 3.72405e-01 1.43955e-01 5.85429e-01 7.81232e-01 1.92515e-01
1.76000e+02 2.82500e+03 -2.50300e+01 -3.50651e-01 2.56414e-01 9.64628e-01 -3.16484e-01 -3.50531e-01 2.55219e-01 9.64669e-01 -3.15306e-01 6.71279e-04 2.42316e-03 2.55539e-04 2.32195e-03 6.51760e-01 3.72405e-01 1.43955e-01 5.85429e-01 7.81232e-01 1.92515e-01
1.76000e+02 2.82600e+03 -2.45200e+01 -3.51493e-01 2.54915e-01 9.64585e-01 -3.17061e-01 -3.50531e-01 2.55219e-01 9.64669e-01 -3.15306e-01 6.71279e-04 2.42316e-03 2.55539e-04 2.32195e-03 6.51760e-01 3.72405e-01 1.43955e-01 5.85429e-01 7.81232e-01 1.92515e-01
1.76000e+02 2.82700e+03 -2.50300e+01 -3.50150e-01 2.56722e-01 9.64586e-01 -3.16000e-01 -3.50531e-01 2.55219e-01 9.64669e-01 -3.15306e-01 6.71279e-04 2.42316e-03 2.55539e-04 2.32195e-03 6.51760e-01 3.72405e-01 1.43955e-01 5.85429e-01 7.81232e-01 1.92515e-01
1.76000e+02 2.82800e+03 -2.50300e+01 -3.50242e-01 2.55381e-01 9.64661e-01 -3.14915e-01 -3.50531e-01 2.55219e-01 9.64669e-01 -3.15306e-01 6.71279e-04 2.42316e-03 2.55539e-04 2.32195e-03 6.51760e-01 3.72405e-01 1.43955e-01 5.85429e-01 7.81232e-01 1.92515e-01
1.76000e+02 2.82900e+03 -2.50300e+01 -3.50350e-01 2.56054e-01 9.64680e-01 -3.15290e-01 -3.50531e-01 2.55219e-01 9.64669e-01 -3.15306e-01 6.71279e-04 2.42316e-03 2.55539e-04 2.32195e-03 6.51760e-01 3.72405e-01 1.43955e-01 5.85429e-01 7.81232e-01 1.92515e-01
1.76000e+02 2.83000e+03 -2.50300e+01 -3.50961e-01 2.55482e-01 9.64564e-01 -3.16661e-01 -3.50531e-01 2.55219e-01 9.64669e-01 -3.15306e-01 6.71279e-04 2.42316e-03 2.55539e-04 2.32195e-03 6.51760e-01 3.72405e-01 1.43955e-01 5.85429e-01 7.81232e-01 1.92515e-01
1.76000e+02 2.83100e+03 -2.50200e+01 -3.50714e-01 2.58278e-01 9.64750e-01 -3.18080e-01 -3.50531e-01 2.55219e-01 9.64669e-01 -3.15306e-01 6.71279e-04 2.42316e-03 2.55539e-04 2.32195e-03 6.51760e-01 3.72405e-01 1.43955e-01 5.85429e-01 7.81232e-01 1.92515e-01
1.77000e+02 2.83200e+03 -2.50300e+01 -3.50015e-01 2.57251e-01 9.64730e-01 -3.15204e-01 -3.50434e-01 2.56034e-01 9.64710e-01 -3.15535e-01 7.09273e-04 2.32425e-03 2.55960e-04 2.38108e-03 6.57878e-01 3.73580e-01 1.37370e-01 5.81405e-01 7.74804e-01 1.91256e-01
1.77000e+02 2.83300e+03 -2.50300e+01 -3.50582e-01 2.55397e-01 9.64706e-01 -3.15313e-01 -3.50434e-01 2.56034e-01 9.64710e-01 -3.15535e-01 7.09273e-04 2.32425e-03 2.55960e-04 2.38108e-03 6.57878e-01 3.73580e-01 1.37370e-01 5.81405e-01 7.74804e-01 1.91256e-01
1.77000e+02 2.83400e+03 -2.45000e+01 -3.51517e-01 2.55238e-01 9.64660e-01 -3.17179e-01 -3.50434e-01 2.56034e-01 9.64710e-01 -3.15535e-01 7.09273e-04 2.32425e-03 2.55960e-04 2.38108e-03 6.57878e-01 3.73580e-01 1.37370e-01 5.81405e-01 7.74804e-01 1.91256e-01
1.77000e+02 2.83500e+03 -2.50300e+01 -3.50950e-01 2.56552e-01 9.64909e-01 -3.16504e-01 -3.50434e-01 2.56034e-01 9.64710e-01 -3.15535e-01 7.09273e-04 2.32425e-03 2.55960e-04 2.38108e-03 6.57878e-01 3.73580e-01 1.37370e-01 5.81405e-01 7.74804e-01 1.91256e-01
1.77000e+02 2.83600e+03 -2.50300e+01 -3.50754e-01 2.55705e-01 9.64593e-01 -3.16230e-01 -3.50434e-01 2.56034e-01 9.64710e-01 -3.15535e-01 7.09273e-04 2.32425e-03 2.55960e-04 2.38108e-03 6.57878e-01 3.73580e-01 1.37370e-01 5.81405e-01 7.74804e-01 1.91256e-01
1.77000e+02 2.83700e+03 -2.50300e+01 -3.51299e-01 2.60112e-01 9.65563e-01 -3.17106e-01 -3.50434e-01 2.56034e-01 9.64710e-01 -3.15535e-01 7.09273e-04 2.32425e-03 2.55960e-04 2.38108e-03 6.57878e-01 3.73580e-01 1.37370e-01 5.81405e-01 7.74804e-01 1.91256e-01
1.77000e+02 2.83800e+03 -2.50300e+01 -3.50862e-01 2.57156e-01 9.64788e-01 -3.16879e-01 -3.50434e-01 2.56034e-01 9.64710e-01 -3.15535e-01 7.09273e-04 2.32425e-03 2.55960e-04 2.38108e-03 6.57878e-01 3.73580e-01 1.37370e-01 5.81405e-01 7.74804e-01 1.91256e-01
1.77000e+02 2.83900e+03 -2.50200e+01 -3.50027e-01 2.57905e-01 9.64444e-01 -3.16876e-01 -3.50434e-01 2.56034e-01 9.64710e-01 -3.15535e-01 7.09273e-04 2.32425e-03 2.55960e-04 2.38108e-03 6.57878e-01 3.73580e-01 1.37370e-01 5.81405e-01 7.74804e-01 1.91256e-01
1.77000e+02 2.84000e+03 -2.50200e+01 -3.49797e-01 2.57004e-01 9.64723e-01 -3.15022e-01 -3.50434e-01 2.56034e-01 9.64710e-01 -3.15535e-01 7.09273e-04 2.32425e-03 2.55960e-04 2.38108e-03 6.57878e-01 3.73580e-01 1.37370e-01 5.81405e-01 7.74804e-01 1.91256e-01
1.77000e+02 2.84100e+03 -2.50200e+01 -3.50423e-01 2.56753e-01 9.64558e-01 -3.17127e-01 -3.50434e-01 2.56034e-01 9.64710e-01 -3.15535e-01 7.09273e-04 2.32425e-03 2.55960e-04 2.38108e-03 6.57878e-01 3.73580e-01 1.37370e-01 5.81405e-01 7.74804e-01 1.91256e-01
1.77000e+02 2.84200e+03 -2.50300e+01 -3.50180e-01 2.56890e-01 9.64638e-01 -3.15710e-01 -3.50434e-01 2.56034e-01 9.64710e-01 -3.15535e-01 7.09273e-04 2.32425e-03 2.55960e-04 2.38108e-03 6.57878e-01 3.73580e-01 1.37370e-01 5.81405e-01 7.74804e-01 1.91256e-01
1.77000e+02 2.84300e+03 -2.50300e+01 -3.49311e-01 2.54597e-01 9.64235e-01 -3.13424e-01 -3.50434e-01 2.56034e-01 9.64710e-01 -3.15535e-01 7.09273e-04 2.32425e-03 2.55960e-04 2.38108e-03 6.57878e-01 3.73580e-01 1.37370e-01 5.81405e-01 7.74804e-01 1.91256e-01
1.77000e+02 2.84400e+03 -2.50200e+01 -3.50014e-01 2.57825e-01 9.64461e-01 -3.16936e-01 -3.50434e-01 2.56034e-01 9.64710e-01 -3.15535e-01 7.09273e-04 2.32425e-03 2.55960e-04 2.38108e-03 6.57878e-01 3.73580e-01 1.37370e-01 5.81405e-01 7.74804e-01 1.91256e-01
1.77000e+02 2.84500e+03 -2.50300e+01 -3.51328e-01 2.57492e-01 9.64303e-01 -3.19577e-01 -3.50434e-01 2.56034e-01 9.64710e-01 -3.15535e-01 7.09273e-04 2.32425e-03 2.55960e-04 2.38108e-03 6.57878e-01 3.73580e-01 1.37370e-01 5.81405e-01 7.74804e-01 1.91256e-01
1.77000e+02 2.84600e+03 -2.50300e+01 -3.50578e-01 2.58203e-01 9.64992e-01 -3.16381e-01 -3.50434e-01 2.56034e-01 9.64710e-01 -3.15535e-01 7.09273e-04 2.32425e-03 2.55960e-04 2.38108e-03 6.57878e-01 3.73580e-01 1.37370e-01 5.81405e-01 7.74804e-01 1.91256e-01
1.77000e+02 2.84700e+03 -2.50200e+01 -3.50358e-01 2.58740e-01 9.64598e-01 -3.17665e-01 -3.50434e-01 2.56034e-01 9.64710e-01 -3.15535e-01 7.09273e-04 2.32425e-03 2.55960e-04 2.38108e-03 6.57878e-01 3.73580e-01 1.37370e-01 5.81405e-01 7.74804e-01 1.91256e-01
1.78000e+02 2.84800e+03 -2.50200e+01 -3.49892e-01 2.56901e-01 9.64662e-01 -3.15355e-01 -3.50463e-01 2.57125e-01 9.64696e-01 -3.16364e-01 7.16685e-04 2.25528e-03 2.80576e-04 2.33688e-03 6.56278e-01 3.74613e-01 1.31728e-01 5.85460e-01 7.67515e-01 1.91014e-01
1.78000e+02 2.84900e+03 -2.50300e+01 -3.50589e-01 2.58041e-01 9.64567e-01 -3.17263e-01 -3.50463e-01 2.57125e-01 9.64696e-01 -3.16364e-01 7.16685e-04 2.25528e-03 2.80576e-04 2.33688e-03 6.56278e-01 3.74613e-01 1.31728e-01 5.85460e-01 7.67515e-01 1.91014e-01
1.78000e+02 2.85000e+03 -2.50200e+01 -3.49691e-01 2.58092e-01 9.64419e-01 -3.16493e-01 -3.50463e-01 2.57125e-01 9.64696e-01 -3.16364e-01 7.16685e-04 2.25528e-03 2.80576e-04 2.33688e-03 6.56278e-01 3.74613e-01 1.31728e-01 5.85460e-01 7.67515e-01 1.91014e-01
1.78000e+02 2.85100e+03 -2.50300e+01 -3.50550e-01 2.54479e-01 9.64139e-01 -3.16451e-01 -3.50463e-01 2.57125e-01 9.64696e-01 -3.16364e-01 7.16685e-04 2.25528e-03 2.80576e-04 2.33688e-03 6.56278e-01 3.74613e-01 1.31728e-01 5.85460e-01 7.67515e-01 1.91014e-01
1.78000e+02 2.85200e+03 -2.50200e+01 -3.49371e-01 2.54644e-01 9.64778e-01 -3.12369e-01 -3.50463e-01 2.57125e-01 9.64696e-01 -3.16364e-01 7.16685e-04 2.25528e-03 2.80576e-04 2.33688e-03 6.56278e-01 3.74613e-01 1.31728e-01 5.85460e-01 7.67515e-01 1.91014e-01
1.78000e+02 2.85300e+03 -2.50300e+01 -3.50675e-01 2.58548e-01 9.64867e-01 -3.16698e-01 -3.50463e-01 2.57125e-01 9.64696e-01 -3.16364e-01 7.16685e-04 2.25528e-03 2.80576e-04 2.33688e-03 6.56278e-01 3.74613e-01 1.31728e-01 5.85460e-01 7.67515e-01 1.91014e-01
1.78000e+02 2.85400e+03 -2.50300e+01 -3.49894e-01 2.55966e-01 9.64572e-01 -3.14490e-01 -3.50463e-01 2.57125e-01 9.64696e-01 -3.16364e-01 7.16685e-04 2.25528e-03 2.80576e-04 2.33688e-03 6.56278e-01 3.74613e-01 1.31728e-01 5.85460e-01 7.67515e-01 1.91014e-01
1.78000e+02 2.85500e+03 -2.50200e+01 -3.49087e-01 2.54636e-01 9.64550e-01 -3.12188e-01 -3.50463e-01 2.57125e-01 9.64696e-01 -3.16364e-01 7.16685e-04 2.25528e-03 2.80576e-04 2.33688e-03 6.56278e-01 3.74613e-01 1.31728e-01 5.85460e-01 7.67515e-01 1.91014e-01
1.78000e+02 2.85600e+03 -2.50200e+01 -3.50136e-01 2.57175e-01 9.64857e-01 -3.15465e-01 -3.50463e-01 2.57125e-01 9.64696e-01 -3.16364e-01 7.16685e-04 2.25528e-03 2.80576e-04 2.33688e-03 6.56278e-01 3.74613e-01 1.31728e-01 5.85460e-01 7.67515e-01 1.91014e-01
1.78000e+02 2.85700e+03 -2.50200e+01 -3.49256e-01 2.55753e-01 9.64658e-01 -3.13379e-01 -3.50463e-01 2.57125e-01 9.64696e-01 -3.16364e-01 7.16685e-04 2.25528e-03 2.80576e-04 2.33688e-03 6.56278e-01 3.74613e-01 1.31728e-01 5.85460e-01 7.67515e-01 1.91014e-01
1.78000e+02 2.85800e+03 -2.50200e+01 -3.50222e-01 2.58916e-01 9.64859e-01 -3.16299e-01 -3.50463e-01 2.57125e-01 9.64696e-01 -3.16364e-01 7.16685e-04 2.25528e-03 2.80576e-04 2.33688e-03 6.56278e-01 3.74613e-01 1.31728e-01 5.85460e-01 7.67515e-01 1.91014e-01
1.78000e+02 2.85900e+03 -2.50300e+01 -3.50841e-01 2.62645e-01 9.65224e-01 -3.18762e-01 -3.50463e-01 2.57125e-01 9.64696e-01 -3.16364e-01 7.16685e-04 2.25528e-03 2.80576e-04 2.33688e-03 6.56278e-01 3.74613e-01 1.31728e-01 5.85460e-01 7.67515e-01 1.91014e-01
1.78000e+02 2.86000e+03 -2.50300e+01 -3.50580e-01 2.56467e-01 9.64916e-01 -3.15916e-01 -3.50463e-01 2.57125e-01 9.64696e-01 -3.16364e-01 7.16685e-04 2.25528e-03 2.80576e-04 2.33688e-03 6.56278e-01 3.74613e-01 1.31728e-01 5.85460e-01 7.67515e-01 1.91014e-01
1.78000e+02 2.86100e+03 -2.50300e+01 -3.50143e-01 2.55352e-01 9.64640e-01 -3.14958e-01 -3.50463e-01 2.57125e-01 9.64696e-01 -3.16364e-01 7.16685e-04 2.25528e-03 2.80576e-04 2.33688e-03 6.56278e-01 3.74613e-01 1.31728e-01 5.85460e-01 7.67515e-01 1.91014e-01
1.78000e+02 2.86200e+03 -2.50300e+01 -3.50546e-01 2.56211e-01 9.64472e-01 -3.16651e-01 -3.50463e-01 2.57125e-01 9.64696e-01 -3.16364e-01 7.16685e-04 2.25528e-03 2.80576e-04 2.33688e-03 6.56278e-01 3.74613e-01 1.31728e-01 5.85460e-01 7.67515e-01 1.91014e-01
1.78000e+02 2.86300e+03 -2.50300e+01 -3.50951e-01 2.59345e-01 9.64445e-01 -3.19885e-01 -3.50463e-01 2.57125e-01 9.64696e-01 -3.16364e-01 7.16685e-04 2.25528e-03 2.80576e-04 2.33688e-03 6.56278e-01 3.74613e-01 1.31728e-01 5.85460e-01 7.67515e-01 1.91014e-01
1.79000e+02 2.86400e+03 -2.50300e+01 -3.50559e-01 2.57204e-01 9.64564e-01 -3.16793e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16787e-01 6.29688e-04 2.52884e-03 3.01823e-04 2.30845e-03 6.61977e-01 3.65769e-01 1.28926e-01 5.82454e-01 7.63510e-01 1.98216e-01
1.79000e+02 2.86500e+03 -2.50300e+01 -3.50427e-01 2.57084e-01 9.64541e-01 -3.17032e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16787e-01 6.29688e-04 2.52884e-03 3.01823e-04 2.30845e-03 6.61977e-01 3.65769e-01 1.28926e-01 5.82454e-01 7.63510e-01 1.98216e-01
1.79000e+02 2.86600e+03 -2.50300e+01 -3.51379e-01 2.60483e-01 9.64944e-01 -3.19578e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16787e-01 6.29688e-04 2.52884e-03 3.01823e-04 2.30845e-03 6.61977e-01 3.65769e-01 1.28926e-01 5.82454e-01 7.63510e-01 1.98216e-01
1.79000e+02 2.86700e+03 -2.50300e+01 -3.50801e-01 2.56014e-01 9.64401e-01 -3.17203e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16787e-01 6.29688e-04 2.52884e-03 3.01823e-04 2.30845e-03 6.61977e-01 3.65769e-01 1.28926e-01 5.82454e-01 7.63510e-01 1.98216e-01
1.79000e+02 2.86800e+03 -2.50300e+01 -3.50106e-01 2.57067e-01 9.65068e-01 -3.14335e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16787e-01 6.29688e-04 2.52884e-03 3.01823e-04 2.30845e-03 6.61977e-01 3.65769e-01 1.28926e-01 5.82454e-01 7.63510e-01 1.98216e-01
1.79000e+02 2.86900e+03 -2.50300e+01 -3.50281e-01 2.59520e-01 9.64580e-01 -3.17410e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16787e-01 6.29688e-04 2.52884e-03 3.01823e-04 2.30845e-03 6.61977e-01 3.65769e-01 1.28926e-01 5.82454e-01 7.63510e-01 1.98216e-01
1.79000e+02 2.87000e+03 -2.50300e+01 -3.50547e-01 2.53387e-01 9.64718e-01 -3.13807e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16787e-01 6.29688e-04 2.52884e-03 3.01823e-04 2.30845e-03 6.61977e-01 3.65769e-01 1.28926e-01 5.82454e-01 7.63510e-01 1.98216e-01
1.79000e+02 2.87100e+03 -2.50300e+01 -3.50124e-01 2.53282e-01 9.64161e-01 -3.15015e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16787e-01 6.29688e-04 2.52884e-03 3.01823e-04 2.30845e-03 6.61977e-01 3.65769e-01 1.28926e-01 5.82454e-01 7.63510e-01 1.98216e-01
1.79000e+02 2.87200e+03 -2.50300e+01 -3.50536e-01 2.57177e-01 9.64704e-01 -3.16920e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16787e-01 6.29688e-04 2.52884e-03 3.01823e-04 2.30845e-03 6.61977e-01 3.65769e-01 1.28926e-01 5.82454e-01 7.63510e-01 1.98216e-01
1.79000e+02 2.87300e+03 -2.50300e+01 -3.50573e-01 2.57234e-01 9.64709e-01 -3.17054e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16787e-01 6.29688e-04 2.52884e-03 3.01823e-04 2.30845e-03 6.61977e-01 3.65769e-01 1.28926e-01 5.82454e-01 7.63510e-01 1.98216e-01
1.79000e+02 2.87400e+03 -2.50300e+01 -3.50421e-01 2.55594e-01 9.64788e-01 -3.15446e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16787e-01 6.29688e-04 2.52884e-03 3.01823e-04 2.30845e-03 6.61977e-01 3.65769e-01 1.28926e-01 5.82454e-01 7.63510e-01 1.98216e-01
1.79000e+02 2.87500e+03 -2.50300e+01 -3.50964e-01 2.56669e-01 9.64374e-01 -3.18189e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16787e-01 6.29688e-04 2.52884e-03 3.01823e-04 2.30845e-03 6.61977e-01 3.65769e-01 1.28926e-01 5.82454e-01 7.63510e-01 1.98216e-01
1.79000e+02 2.87600e+03 -2.50300e+01 -3.50507e-01 2.57667e-01 9.64713e-01 -3.16660e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16787e-01 6.29688e-04 2.52884e-03 3.01823e-04 2.30845e-03 6.61977e-01 3.65769e-01 1.28926e-01 5.82454e-01 7.63510e-01 1.98216e-01
1.79000e+02 2.87700e+03 -2.50300e+01 -3.49278e-01 2.54882e-01 9.64527e-01 -3.12621e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16787e-01 6.29688e-04 2.52884e-03 3.01823e-04 2.30845e-03 6.61977e-01 3.65769e-01 1.28926e-01 5.82454e-01 7.63510e-01 1.98216e-01
1.79000e+02 2.87800e+03 -2.50300e+01 -3.50609e-01 2.56324e-01 9.64684e-01 -3.15851e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16787e-01 6.29688e-04 2.52884e-03 3.01823e-04 2.30845e-03 6.61977e-01 3.65769e-01 1.28926e-01 5.82454e-01 7.63510e-01 1.98216e-01
1.79000e+02 2.87900e+03 -2.50300e+01 -3.50757e-01 2.57396e-01 9.64453e-01 -3.17885e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16787e-01 6.29688e-04 2.52884e-03 3.01823e-04 2.30845e-03 6.61977e-01 3.65769e-01 1.28926e-01 5.82454e-01 7.63510e-01 1.98216e-01
1.80000e+02 2.88000e+03 -2.50300e+01 -3.49884e-01 2.54686e-01 9.64536e-01 -3.14343e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16788e-01 5.88694e-04 2.63873e-03 3.09867e-04 2.28294e-03 6.66553e-01 3.57981e-01 1.27299e-01 5.79617e-01 7.62654e-01 2.03068e-01
1.80000e+02 2.88100e+03 -2.50300e+01 -3.50964e-01 2.60954e-01 9.64654e-01 -3.20049e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16788e-01 5.88694e-04 2.63873e-03 3.09867e-04 2.28294e-03 6.66553e-01 3.57981e-01 1.27299e-01 5.79617e-01 7.62654e-01 2.03068e-01
1.80000e+02 2.88200e+03 -2.50200e+01 -3.50537e-01 2.62273e-01 9.64832e-01 -3.19413e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16788e-01 5.88694e-04 2.63873e-03 3.09867e-04 2.28294e-03 6.66553e-01 3.57981e-01 1.27299e-01 5.79617e-01 7.62654e-01 2.03068e-01
1.80000e+02 2.88300e+03 -2.50300e+01 -3.50827e-01 2.57355e-01 9.64799e-01 -3.16350e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16788e-01 5.88694e-04 2.63873e-03 3.09867e-04 2.28294e-03 6.66553e-01 3.57981e-01 1.27299e-01 5.79617e-01 7.62654e-01 2.03068e-01
1.80000e+02 2.88400e+03 -2.50300e+01 -3.49938e-01 2.53227e-01 9.64189e-01 -3.14008e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16788e-01 5.88694e-04 2.63873e-03 3.09867e-04 2.28294e-03 6.66553e-01 3.57981e-01 1.27299e-01 5.79617e-01 7.62654e-01 2.03068e-01
1.80000e+02 2.88500e+03 -2.50300e+01 -3.51256e-01 2.59161e-01 9.64604e-01 -3.19416e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16788e-01 5.88694e-04 2.63873e-03 3.09867e-04 2.28294e-03 6.66553e-01 3.57981e-01 1.27299e-01 5.79617e-01 7.62654e-01 2.03068e-01
1.80000e+02 2.88600e+03 -2.50300e+01 -3.49997e-01 2.56044e-01 9.64395e-01 -3.15555e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16788e-01 5.88694e-04 2.63873e-03 3.09867e-04 2.28294e-03 6.66553e-01 3.57981e-01 1.27299e-01 5.79617e-01 7.62654e-01 2.03068e-01
1.80000e+02 2.88700e+03 -2.50300e+01 -3.50732e-01 2.56991e-01 9.64868e-01 -3.16136e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16788e-01 5.88694e-04 2.63873e-03 3.09867e-04 2.28294e-03 6.66553e-01 3.57981e-01 1.27299e-01 5.79617e-01 7.62654e-01 2.03068e-01
1.80000e+02 2.88800e+03 -2.50300e+01 -3.50493e-01 2.57159e-01 9.64242e-01 -3.17807e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16788e-01 5.88694e-04 2.63873e-03 3.09867e-04 2.28294e-03 6.66553e-01 3.57981e-01 1.27299e-01 5.79617e-01 7.62654e-01 2.03068e-01
1.80000e+02 2.88900e+03 -2.50300e+01 -3.50765e-01 2.57964e-01 9.64890e-01 -3.16660e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16788e-01 5.88694e-04 2.63873e-03 3.09867e-04 2.28294e-03 6.66553e-01 3.57981e-01 1.27299e-01 5.79617e-01 7.62654e-01 2.03068e-01
1.80000e+02 2.89000e+03 -2.50300e+01 -3.50355e-01 2.56622e-01 9.64753e-01 -3.15572e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16788e-01 5.88694e-04 2.63873e-03 3.09867e-04 2.28294e-03 6.66553e-01 3.57981e-01 1.27299e-01 5.79617e-01 7.62654e-01 2.03068e-01
1.80000e+02 2.89100e+03 -2.50300e+01 -3.50418e-01 2.57154e-01 9.64651e-01 -3.16186e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16788e-01 5.88694e-04 2.63873e-03 3.09867e-04 2.28294e-03 6.66553e-01 3.57981e-01 1.27299e-01 5.79617e-01 7.62654e-01 2.03068e-01
1.80000e+02 2.89200e+03 -2.50300e+01 -3.51609e-01 2.57247e-01 9.65114e-01 -3.17602e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16788e-01 5.88694e-04 2.63873e-03 3.09867e-04 2.28294e-03 6.66553e-01 3.57981e-01 1.27299e-01 5.79617e-01 7.62654e-01 2.03068e-01
1.80000e+02 2.89300e+03 -2.50200e+01 -3.50438e-01 2.60734e-01 9.64918e-01 -3.17626e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16788e-01 5.88694e-04 2.63873e-03 3.09867e-04 2.28294e-03 6.66553e-01 3.57981e-01 1.27299e-01 5.79617e-01 7.62654e-01 2.03068e-01
1.80000e+02 2.89400e+03 -2.50300e+01 -3.49796e-01 2.52977e-01 9.64347e-01 -3.13475e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16788e-01 5.88694e-04 2.63873e-03 3.09867e-04 2.28294e-03 6.66553e-01 3.57981e-01 1.27299e-01 5.79617e-01 7.62654e-01 2.03068e-01
1.80000e+02 2.89500e+03 -2.50300e+01 -3.51035e-01 2.57670e-01 9.64492e-01 -3.18043e-01 -3.50530e-01 2.57451e-01 9.64649e-01 -3.16788e-01 5.88694e-04 2.63873e-03 3.09867e-04 2.28294e-03 6.66553e-01 3.57981e-01 1.27299e-01 5.79617e-01 7.62654e-01 2.03068e-01
1.81000e+02 2.89600e+03 -2.50300e+01 -3.50378e-01 2.56211e-01 9.64971e-01 -3.14946e-01 -3.50576e-01 2.56801e-01 9.64610e-01 -3.16514e-01 5.98196e-04 2.51299e-03 3.12491e-04 2.20344e-03 6.69108e-01 3.54713e-01 1.24699e-01 5.82751e-01 7.63961e-01 2.04221e-01
1.81000e+02 2.89700e+03 -2.50300e+01 -3.50393e-01 2.57533e-01 9.64853e-01 -3.16071e-01 -3.50576e-01 2.56801e-01 9.64610e-01 -3.16514e-01 5.98196e-04 2.51299e-03 3.12491e-04 2.20344e-03 6.69108e-01 3.54713e-01 1.24699e-01 5.82751e-01 7.63961e-01 2.04221e-01
1.81000e+02 2.89800e+03 -2.50300e+01 -3.50760e-01 2.55793e-01 9.64603e-01 -3.15780e-01 -3.50576e-01 2.56801e-01 9.64610e-01 -3.16514e-01 5.98196e-04 2.51299e-03 3.12491e-04 2.20344e-03 6.69108e-01 3.54713e-01 1.24699e-01 5.82751e-01 7.63961e-01 2.04221e-01
1.81000e+02 2.89900e+03 -2.50300e+01 -3.50464e-01 2.58866e-01 9.64514e-01 -3.18028e-01 -3.50576e-01 2.56801e-01 9.64610e-01 -3.16514e-01 5.98196e-04 2.51299e-03 3.12491e-04 2.20344e-03 6.69108e-01 3.54713e-01 1.24699e-01 5.82751e-01 7.63961e-01 2.04221e-01
1.81000e+02 2.90000e+03 -2.50300e+01 -3.50451e-01 2.54619e-01 9.64765e-01 -3.14137e-01 -3.50576e-01 2.56801e-01 9.64610e-01 -3.16514e-01 5.98196e-04 2.51299e-03 3.12491e-04 2.20344e-03 6.69108e-01 3.54713e-01 1.24699e-01 5.82751e-01 7.63961e-01 2.04221e-01
1.81000e+02 2.90100e+03 -2.50300e+01 -3.51307e-01 2.58422e-01 9.64731e-01 -3.18629e-01 -3.50576e-01 2.56801e-01 9.64610e-01 -3.16514e-01 5.98196e-04 2.51299e-03 3.12491e-04 2.20344e-03 6.69108e-01 3.54713e-01 1.24699e-01 5.82751e-01 7.63961e-01 2.04221e-01
1.81000e+02 2.90200e+03 -2.50300e+01 -3.50233e-01 2.56784e-01 9.64534e-01 -3.15873e-01 -3.50576e-01 2.56801e-01 9.64610e-01 -3.16514e-01 5.98196e-04 2.51299e-03 3.12491e-04 2.20344e-03 6.69108e-01 3.54713e-01 1.24699e-01 5.82751e-01 7.63961e-01 2.04221e-01
1.81000e+02 2.90300e+03 -2.50400e+01 -3.50595e-01 2.54124e-01 9.64135e-01 -3.15859e-01 -3.50576e-01 2.56801e-01 9.64610e-01 -3.16514e-01 5.98196e-04 2.51299e-03 3.12491e-04 2.20344e-03 6.69108e-01 3.54713e-01 1.24699e-01 5.82751e-01 7.63961e-01 2.04221e-01
1.81000e+02 2.90400e+03 -2.50300e+01 -3.51329e-01 2.59588e-01 9.64895e-01 -3.18900e-01 -3.50576e-01 2.56801e-01 9.64610e-01 -3.16514e-01 5.98196e-04 2.51299e-03 3.12491e-04 2.20344e-03 6.69108e-01 3.54713e-01 1.24699e-01 5.82751e-01 7.63961e-01 2.04221e-01
1.81000e+02 2.90500e+03 -2.50300e+01 -3.50527e-01 2.57419e-01 9.64239e-01 -3.17914e-01 -3.50576e-01 2.56801e-01 9.64610e-01 -3.16514e-01 5.98196e-04 2.51299e-03 3.12491e-04 2.20344e-03 6.69108e-01 3.54713e-01 1.24699e-01 5.82751e-01 7.63961e-01 2.04221e-01
1.81000e+02 2.90600e+03 -2.50300e+01 -3.51688e-01 2.57982e-01 9.64467e-01 -3.19905e-01 -3.50576e-01 2.56801e-01 9.64610e-01 -3.16514e-01 5.98196e-04 2.51299e-03 3.12491e-04 2.20344e-03 6.69108e-01 3.54713e-01 1.24699e-01 5.82751e-01 7.63961e-01 2.04221e-01
1.81000e+02 2.90700e+03 -2.50300e+01 -3.49922e-01 2.57448e-01 9.64622e-01 -3.15346e-01 -3.50576e-01 2.56801e-01 9.64610e-01 -3.16514e-01 5.98196e-04 2.51299e-03 3.12491e-04 2.20344e-03 6.69108e-01 3.54713e-01 1.24699e-01 5.82751e-01 7.63961e-01 2.04221e-01
1.81000e+02 2.90800e+03 -2.50300e+01 -3.50669e-01 2.56483e-01 9.64810e-01 -3.16089e-01 -3.50576e-01 2.56801e-01 9.64610e-01 -3.16514e-01 5.98196e-04 2.51299e-03 3.12491e-04 2.20344e-03 6.69108e-01 3.54713e-01 1.24699e-01 5.82751e-01 7.63961e-01 2.04221e-01
1.81000e+02 2.90900e+03 -2.50300e+01 -3.50413e-01 2.57867e-01 9.64642e-01 -3.16826e-01 -3.50576e-01 2.56801e-01 9.64610e-01 -3.16514e-01 5.98196e-04 2.51299e-03 3.12491e-04 2.20344e-03 6.69108e-01 3.54713e-01 1.24699e-01 5.82751e-01 7.63961e-01 2.04221e-01
1.81000e+02 2.91000e+03 -2.50300e+01 -3.51407e-01 2.59063e-01 9.64640e-01 -3.19855e-01 -3.50576e-01 2.56801e-01 9.64610e-01 -3.16514e-01 5.98196e-04 2.51299e-03 3.12491e-04 2.20344e-03 6.69108e-01 3.54713e-01 1.24699e-01 5.82751e-01 7.63961e-01 2.04221e-01
1.81000e+02 2.91100e+03 -2.50300e+01 -3.50423e-01 2.54385e-01 9.64909e-01 -3.13741e-01 -3.50576e-01 2.56801e-01 9.64610e-01 -3.16514e-01 5.98196e-04 2.51299e-03 3.12491e-04 2.20344e-03 6.69108e-01 3.54713e-01 1.24699e-01 5.82751e-01 7.63961e-01 2.04221e-01
1.82000e+02 2.91200e+03 -2.34600e+01 -3.51131e-01 2.52051e-01 9.63833e-01 -3.15588e-01 -3.50595e-01 2.54122e-01 9.64134e-01 -3.15858e-01 6.05110e-04 2.35021e-03 3.86766e-04 1.98701e-03 6.70648e-01 3.40903e-01 1.21773e-01 5.87425e-01 7.66867e-01 2.06690e-01
1.82000e+02 2.91300e+03 -2.50300e+01 -3.50426e-01 2.56054e-01 9.64234e-01 -3.16715e-01 -3.50595e-01 2.54122e-01 9.64134e-01 -3.15858e-01 6.05110e-04 2.35021e-03 3.86766e-04 1.98701e-03 6.70648e-01 3.40903e-01 1.21773e-01 5.87425e-01 7.66867e-01 2.06690e-01
1.82000e+02 2.91400e+03 -2.45000e+01 -3.51031e-01 2.55373e-01 9.64327e-01 -3.16855e-01 -3.50595e-01 2.54122e-01 9.64134e-01 -3.15858e-01 6.05110e-04 2.35021e-03 3.86766e-04 1.98701e-03 6.70648e-01 3.40903e-01 1.21773e-01 5.87425e-01 7.66867e-01 2.06690e-01
1.82000e+02 2.91500e+03 -2.50300e+01 -3.50477e-01 2.54371e-01 9.64559e-01 -3.14764e-01 -3.50595e-01 2.54122e-01 9.64134e-01 -3.15858e-01 6.05110e-04 2.35021e-03 3.86766e-04 1.98701e-03 6.70648e-01 3.40903e-01 1.21773e-01 5.87425e-01 7.66867e-01 2.06690e-01
1.82000e+02 2.91600e+03 -2.50400e+01 -3.49509e-01 2.51198e-01 9.64006e-01 -3.12277e-01 -3.50595e-01 2.54122e-01 9.64134e-01 -3.15858e-01 6.05110e-04 2.35021e-03 3.86766e-04 1.98701e-03 6.70648e-01 3.40903e-01 1.21773e-01 5.87425e-01 7.66867e-01 2.06690e-01
1.82000e+02 2.91700e+03 -2.42500e+01 -3.50592e-01 2.52695e-01 9.63861e-01 -3.15479e-01 -3.50595e-01 2.54122e-01 9.64134e-01 -3.15858e-01 6.05110e-04 2.35021e-03 3.86766e-04 1.98701e-03 6.70648e-01 3.40903e-01 1.21773e-01 5.87425e-01 7.66867e-01 2.06690e-01
1.82000e+02 2.91800e+03 -2.45100e+01 -3.50626e-01 2.53924e-01 9.64341e-01 -3.14951e-01 -3.50595e-01 2.54122e-01 9.64134e-01 -3.15858e-01 6.05110e-04 2.35021e-03 3.86766e-04 1.98701e-03 6.70648e-01 3.40903e-01 1.21773e-01 5.87425e-01 7.66867e-01 2.06690e-01
1.82000e+02 2.91900e+03 -2.50400e+01 -3.50594e-01 2.54629e-01 9.64073e-01 -3.16288e-01 -3.50595e-01 2.54122e-01 9.64134e-01 -3.15858e-01 6.05110e-04 2.35021e-03 3.86766e-04 1.98701e-03 6.70648e-01 3.40903e-01 1.21773e-01 5.87425e-01 7.66867e-01 2.06690e-01
1.82000e+02 2.92000e+03 -2.50400e+01 -3.51326e-01 2.56636e-01 9.64210e-01 -3.18712e-01 -3.50595e-01 2.54122e-01 9.64134e-01 -3.15858e-01 6.05110e-04 2.35021e-03 3.86766e-04 1.98701e-03 6.70648e-01 3.40903e-01 1.21773e-01 5.87425e-01 7.66867e-01 2.06690e-01
1.82000e+02 2.92100e+03 -2.39300e+01 -3.50484e-01 2.52479e-01 9.63833e-01 -3.15051e-01 -3.50595e-01 2.54122e-01 9.64134e-01 -3.15858e-01 6.05110e-04 2.35021e-03 3.86766e-04 1.98701e-03 6.70648e-01 3.40903e-01 1.21773e-01 5.87425e-01 7.66867e-01 2.06690e-01
1.82000e+02 2.92200e+03 -2.50300e+01 -3.50145e-01 2.54263e-01 9.64762e-01 -3.13327e-01 -3.50595e-01 2.54122e-01 9.64134e-01 -3.15858e-01 6.05110e-04 2.35021e-03 3.86766e-04 1.98701e-03 6.70648e-01 3.40903e-01 1.21773e-01 5.87425e-01 7.66867e-01 2.06690e-01
1.82000e+02 2.92300e+03 -2.50300e+01 -3.49135e-01 2.52098e-01 9.64024e-01 -3.12351e-01 -3.50595e-01 2.54122e-01 9.64134e-01 -3.15858e-01 6.05110e-04 2.35021e-03 3.86766e-04 1.98701e-03 6.70648e-01 3.40903e-01 1.21773e-01 5.87425e-01 7.66867e-01 2.06690e-01
1.82000e+02 2.92400e+03 -2.42500e+01 -3.50521e-01 2.52389e-01 9.63850e-01 -3.14840e-01 -3.50595e-01 2.54122e-01 9.64134e-01 -3.15858e-01 6.05110e-04 2.35021e-03 3.86766e-04 1.98701e-03 6.70648e-01 3.40903e-01 1.21773e-01 5.87425e-01 7.66867e-01 2.06690e-01
1.82000e+02 2.92500e+03 -2.50400e+01 -3.50199e-01 2.54541e-01 9.63794e-01 -3.16021e-01 -3.50595e-01 2.54122e-01 9.64134e-01 -3.15858e-01 6.05110e-04 2.35021e-03 3.86766e-04 1.98701e-03 6.70648e-01 3.40903e-01 1.21773e-01 5.87425e-01 7.66867e-01 2.06690e-01
1.82000e+02 2.92600e+03 -2.50300e+01 -3.50744e-01 2.55349e-01 9.64136e-01 -3.17070e-01 -3.50595e-01 2.54122e-01 9.64134e-01 -3.15858e-01 6.05110e-04 2.35021e-03 3.86766e-04 1.98701e-03 6.70648e-01 3.40903e-01 1.21773e-01 5.87425e-01 7.66867e-01 2.06690e-01
1.82000e+02 2.92700e+03 -2.42000e+01 -3.51392e-01 2.54293e-01 9.64286e-01 -3.16972e-01 -3.50595e-01 2.54122e-01 9.64134e-01 -3.15858e-01 6.05110e-04 2.35021e-03 3.86766e-04 1.98701e-03 6.70648e-01 3.40903e-01 1.21773e-01 5.87425e-01 7.66867e-01 2.06690e-01
1.83000e+02 2.92800e+03 -2.50300e+01 -3.49975e-01 2.53704e-01 9.64145e-01 -3.14481e-01 -3.50285e-01 2.54348e-01 9.64198e-01 -3.15286e-01 6.14966e-04 2.32394e-03 3.59985e-04 2.02749e-03 6.69394e-01 3.28918e-01 1.16027e-01 5.89013e-01 7.71211e-01 2.03608e-01
1.83000e+02 2.92900e+03 -2.50300e+01 -3.50655e-01 2.57878e-01 9.64701e-01 -3.17312e-01 -3.50285e-01 2.54348e-01 9.64198e-01 -3.15286e-01 6.14966e-04 2.32394e-03 3.59985e-04 2.02749e-03 6.69394e-01 3.28918e-01 1.16027e-01 5.89013e-01 7.71211e-01 2.03608e-01
1.83000e+02 2.93000e+03 -2.50300e+01 -3.50014e-01 2.57055e-01 9.64292e-01 -3.16320e-01 -3.50285e-01 2.54348e-01 9.64198e-01 -3.15286e-01 6.14966e-04 2.32394e-03 3.59985e-04 2.02749e-03 6.69394e-01 3.28918e-01 1.16027e-01 5.89013e-01 7.71211e-01 2.03608e-01
1.83000e+02 2.93100e+03 -2.50300e+01 -3.50090e-01 2.55861e-01 9.63916e-01 -3.16478e-01 -3.50285e-01 2.54348e-01 9.64198e-01 -3.15286e-01 6.14966e-04 2.32394e-03 3.59985e-04 2.02749e-03 6.69394e-01 3.28918e-01 1.16027e-01 5.89013e-01 7.71211e-01 2.03608e-01
1.83000e+02 2.93200e+03 -2.45100e+01 -3.50273e-01 2.52198e-01 9.64211e-01 -3.13749e-01 -3.50285e-01 2.54348e-01 9.64198e-01 -3.15286e-01 6.14966e-04 2.32394e-03 3.59985e-04 2.02749e-03 6.69394e-01 3.28918e-01 1.16027e-01 5.89013e-01 7.71211e-01 2.03608e-01
1.83000e+02 2.93300e+03 -2.50300e+01 -3.51006e-01 2.56830e-01 9.64103e-01 -3.18733e-01 -3.50285e-01 2.54348e-01 9.64198e-01 -3.15286e-01 6.14966e-04 2.32394e-03 3.59985e-04 2.02749e-03 6.69394e-01 3.28918e-01 1.16027e-01 5.89013e-01 7.71211e-01 2.03608e-01
1.83000e+02 2.93400e+03 -2.50300e+01 -3.49491e-01 2.53233e-01 9.63721e-01 -3.14556e-01 -3.50285e-01 2.54348e-01 9.64198e-01 -3.15286e-01 6.14966e-04 2.32394e-03 3.59985e-04 2.02749e-03 6.69394e-01 3.28918e-01 1.16027e-01 5.89013e-01 7.71211e-01 2.03608e-01
1.83000e+02 2.93500e+03 -2.50300e+01 -3.50625e-01 2.55903e-01 9.64318e-01 -3.16931e-01 -3.50285e-01 2.54348e-01 9.64198e-01 -3.15286e-01 6.14966e-04 2.32394e-03 3.59985e-04 2.02749e-03 6.69394e-01 3.28918e-01 1.16027e-01 5.89013e-01 7.71211e-01 2.03608e-01
1.83000e+02 2.93600e+03 -2.41800e+01 -3.50917e-01 2.53926e-01 9.64381e-01 -3.15387e-01 -3.50285e-01 2.54348e-01 9.64198e-01 -3.15286e-01 6.14966e-04 2.32394e-03 3.59985e-04 2.02749e-03 6.69394e-01 3.28918e-01 1.16027e-01 5.89013e-01 7.71211e-01 2.03608e-01
1.83000e+02 2.93700e+03 -2.50300e+01 -3.50927e-01 2.56423e-01 9.64380e-01 -3.17363e-01 -3.50285e-01 2.54348e-01 9.64198e-01 -3.15286e-01 6.14966e-04 2.32394e-03 3.59985e-04 2.02749e-03 6.69394e-01 3.28918e-01 1.16027e-01 5.89013e-01 7.71211e-01 2.03608e-01
1.83000e+02 2.93800e+03 -2.50300e+01 -3.51107e-01 2.56983e-01 9.64208e-01 -3.18510e-01 -3.50285e-01 2.54348e-01 9.64198e-01 -3.15286e-01 6.14966e-04 2.32394e-03 3.59985e-04 2.02749e-03 6.69394e-01 3.28918e-01 1.16027e-01 5.89013e-01 7.71211e-01 2.03608e-01
1.83000e+02 2.93900e+03 -2.50300e+01 -3.49686e-01 2.54755e-01 9.64245e-01 -3.14340e-01 -3.50285e-01 2.54348e-01 9.64198e-01 -3.15286e-01 6.14966e-04 2.32394e-03 3.59985e-04 2.02749e-03 6.69394e-01 3.28918e-01 1.16027e-01 5.89013e-01 7.71211e-01 2.03608e-01
1.83000e+02 2.94000e+03 -2.45900e+01 -3.49976e-01 2.51622e-01 9.64062e-01 -3.13005e-01 -3.50285e-01 2.54348e-01 9.64198e-01 -3.15286e-01 6.14966e-04 2.32394e-03 3.59985e-04 2.02749e-03 6.69394e-01 3.28918e-01 1.16027e-01 5.89013e-01 7.71211e-01 2.03608e-01
1.83000e+02 2.94100e+03 -2.50300e+01 -3.51029e-01 2.56912e-01 9.64653e-01 -3.17314e-01 -3.50285e-01 2.54348e-01 9.64198e-01 -3.15286e-01 6.14966e-04 2.32394e-03 3.59985e-04 2.02749e-03 6.69394e-01 3.28918e-01 1.16027e-01 5.89013e-01 7.71211e-01 2.03608e-01
1.83000e+02 2.94200e+03 -2.50400e+01 -3.49519e-01 2.51287e-01 9.63614e-01 -3.13668e-01 -3.50285e-01 2.54348e-01 9.64198e-01 -3.15286e-01 6.14966e-04 2.32394e-03 3.59985e-04 2.02749e-03 6.69394e-01 3.28918e-01 1.16027e-01 5.89013e-01 7.71211e-01 2.03608e-01
1.83000e+02 2.94300e+03 -2.50300e+01 -3.50165e-01 2.55124e-01 9.64463e-01 -3.15328e-01 -3.50285e-01 2.54348e-01 9.64198e-01 -3.15286e-01 6.14966e-04 2.32394e-03 3.59985e-04 2.02749e-03 6.69394e-01 3.28918e-01 1.16027e-01 5.89013e-01 7.71211e-01 2.03608e-01
1.84000e+02 2.94400e+03 -2.50300e+01 -3.49923e-01 2.55257e-01 9.63956e-01 -3.15977e-01 -3.50324e-01 2.55506e-01 9.64208e-01 -3.16239e-01 6.25779e-04 2.22825e-03 3.46623e-04 1.98321e-03 6.68389e-01 3.23469e-01 1.10615e-01 5.96069e-01 7.75859e-01 1.98119e-01
1.84000e+02 2.94500e+03 -2.50400e+01 -3.51145e-01 2.57114e-01 9.64337e-01 -3.18093e-01 -3.50324e-01 2.55506e-01 9.64208e-01 -3.16239e-01 6.25779e-04 2.22825e-03 3.46623e-04 1.98321e-03 6.68389e-01 3.23469e-01 1.10615e-01 5.96069e-01 7.75859e-01 1.98119e-01
1.84000e+02 2.94600e+03 -2.50300e+01 -3.50690e-01 2.56250e-01 9.64785e-01 -3.15833e-01 -3.50324e-01 2.55506e-01 9.64208e-01 -3.16239e-01 6.25779e-04 2.22825e-03 3.46623e-04 1.98321e-03 6.68389e-01 3.23469e-01 1.10615e-01 5.96069e-01 7.75859e-01 1.98119e-01
1.84000e+02 2.94700e+03 -2.50300e+01 -3.50029e-01 2.56313e-01 9.64568e-01 -3.15092e-01 -3.50324e-01 2.55506e-01 9.64208e-01 -3.16239e-01 6.25779e-04 2.22825e-03 3.46623e-04 1.98321e-03 6.68389e-01 3.23469e-01 1.10615e-01 5.96069e-01 7.75859e-01 1.98119e-01
1.84000e+02 2.94800e+03 -2.50300e+01 -3.49086e-01 2.53619e-01 9.63730e-01 -3.14292e-01 -3.50324e-01 2.55506e-01 9.64208e-01 -3.16239e-01 6.25779e-04 2.22825e-03 3.46623e-04 1.98321e-03 6.68389e-01 3.23469e-01 1.10615e-01 5.96069e-01 7.75859e-01 1.98119e-01
1.84000e+02 2.94900e+03 -2.50300e+01 -3.50093e-01 2.54204e-01 9.63616e-01 -3.16726e-01 -3.50324e-01 2.55506e-01 9.64208e-01 -3.16239e-01 6.25779e-04 2.22825e-03 3.46623e-04 1.98321e-03 6.68389e-01 3.23469e-01 1.10615e-01 5.96069e-01 7.75859e-01 1.98119e-01
1.84000e+02 2.95000e+03 -2.50300e+01 -3.49761e-01 2.52202e-01 9.63871e-01 -3.13900e-01 -3.50324e-01 2.55506e-01 9.64208e-01 -3.16239e-01 6.25779e-04 2.22825e-03 3.46623e-04 1.98321e-03 6.68389e-01 3.23469e-01 1.10615e-01 5.96069e-01 7.75859e-01 1.98119e-01
1.84000e+02 2.95100e+03 -2.50300e+01 -3.49670e-01 2.54539e-01 9.63919e-01 -3.15146e-01 -3.50324e-01 2.55506e-01 9.64208e-01 -3.16239e-01 6.25779e-04 2.22825e-03 3.46623e-04 1.98321e-03 6.68389e-01 3.23469e-01 1.10615e-01 5.96069e-01 7.75859e-01 1.98119e-01
1.84000e+02 2.95200e+03 -2.50300e+01 -3.50989e-01 2.57354e-01 9.64393e-01 -3.18594e-01 -3.50324e-01 2.55506e-01 9.64208e-01 -3.16239e-01 6.25779e-04 2.22825e-03 3.46623e-04 1.98321e-03 6.68389e-01 3.23469e-01 1.10615e-01 5.96069e-01 7.75859e-01 1.98119e-01
1.84000e+02 2.95300e+03 -2.50300e+01 -3.50370e-01 2.54502e-01 9.64271e-01 -3.15261e-01 -3.50324e-01 2.55506e-01 9.64208e-01 -3.16239e-01 6.25779e-04 2.22825e-03 3.46623e-04 1.98321e-03 6.68389e-01 3.23469e-01 1.10615e-01 5.96069e-01 7.75859e-01 1.98119e-01
1.84000e+02 2.95400e+03 -2.50400e+01 -3.50203e-01 2.52113e-01 9.64405e-01 -3.13319e-01 -3.50324e-01 2.55506e-01 9.64208e-01 -3.16239e-01 6.25779e-04 2.22825e-03 3.46623e-04 1.98321e-03 6.68389e-01 3.23469e-01 1.10615e-01 5.96069e-01 7.75859e-01 1.98119e-01
1.84000e+02 2.95500e+03 -2.50400e+01 -3.50778e-01 2.55278e-01 9.63992e-01 -3.17312e-01 -3.50324e-01 2.55506e-01 9.64208e-01 -3.16239e-01 6.25779e-04 2.22825e-03 3.46623e-04 1.98321e-03 6.68389e-01 3.23469e-01 1.10615e-01 5.96069e-01 7.75859e-01 1.98119e-01
1.84000e+02 2.95600e+03 -2.50300e+01 -3.49426e-01 2.53823e-01 9.63936e-01 -3.14084e-01 -3.50324e-01 2.55506e-01 9.64208e-01 -3.16239e-01 6.25779e-04 2.22825e-03 3.46623e-04 1.98321e-03 6.68389e-01 3.23469e-01 1.10615e-01 5.96069e-01 7.75859e-01 1.98119e-01
1.84000e+02 2.95700e+03 -2.50300e+01 -3.50301e-01 2.56029e-01 9.64287e-01 -3.15983e-01 -3.50324e-01 2.55506e-01 9.64208e-01 -3.16239e-01 6.25779e-04 2.22825e-03 3.46623e-04 1.98321e-03 6.68389e-01 3.23469e-01 1.10615e-01 5.96069e-01 7.75859e-01 1.98119e-01
1.84000e+02 2.95800e+03 -2.50300e+01 -3.50073e-01 2.54883e-01 9.64443e-01 -3.15263e-01 -3.50324e-01 2.55506e-01 9.64208e-01 -3.16239e-01 6.25779e-04 2.22825e-03 3.46623e-04 1.98321e-03 6.68389e-01 3.23469e-01 1.10615e-01 5.96069e-01 7.75859e-01 1.98119e-01
1.84000e+02 2.95900e+03 -2.50300e+01 -3.50420e-01 2.55547e-01 9.64580e-01 -3.15668e-01 -3.50324e-01 2.55506e-01 9.64208e-01 -3.16239e-01 6.25779e-04 2.22825e-03 3.46623e-04 1.98321e-03 6.68389e-01 3.23469e-01 1.10615e-01 5.96069e-01 7.75859e-01 1.98119e-01
1.85000e+02 2.96000e+03 -2.45000e+01 -3.51492e-01 2.56250e-01 9.64472e-01 -3.18077e-01 -3.50708e-01 2.54834e-01 9.64245e-01 -3.16245e-01 6.68738e-04 2.28420e-03 3.42828e-04 1.90202e-03 6.69878e-01 3.22184e-01 1.06388e-01 6.02598e-01 7.80562e-01 2.01086e-01
1.85000e+02 2.96100e+03 -2.50300e+01 -3.50340e-01 2.55982e-01 9.64499e-01 -3.15677e-01 -3.50708e-01 2.54834e-01 9.64245e-01 -3.16245e-01 6.68738e-04 2.28420e-03 3.42828e-04 1.90202e-03 6.69878e-01 3.22184e-01 1.06388e-01 6.02598e-01 7.80562e-01 2.01086e-01
1.85000e+02 2.96200e+03 -2.50300e+01 -3.50576e-01 2.55922e-01 9.64485e-01 -3.16012e-01 -3.50708e-01 2.54834e-01 9.64245e-01 -3.16245e-01 6.68738e-04 2.28420e-03 3.42828e-04 1.90202e-03 6.69878e-01 3.22184e-01 1.06388e-01 6.02598e-01 7.80562e-01 2.01086e-01
1.85000e+02 2.96300e+03 -2.50300e+01 -3.51162e-01 2.58762e-01 9.64600e-01 -3.18393e-01 -3.50708e-01 2.54834e-01 9.64245e-01 -3.16245e-01 6.68738e-04 2.28420e-03 3.42828e-04 1.90202e-03 6.69878e-01 3.22184e-01 1.06388e-01 6.02598e-01 7.80562e-01 2.01086e-01
1.85000e+02 2.96400e+03 -2.42700e+01 -3.50842e-01 2.53829e-01 9.64080e-01 -3.15945e-01 -3.50708e-01 2.54834e-01 9.64245e-01 -3.16245e-01 6.68738e-04 2.28420e-03 3.42828e-04 1.90202e-03 6.69878e-01 3.22184e-01 1.06388e-01 6.02598e-01 7.80562e-01 2.01086e-01
1.85000e+02 2.96500e+03 -2.39100e+01 -3.51306e-01 2.54929e-01 9.64060e-01 -3.17627e-01 -3.50708e-01 2.54834e-01 9.64245e-01 -3.16245e-01 6.68738e-04 2.28420e-03 3.42828e-04 1.90202e-03 6.69878e-01 3.22184e-01 1.06388e-01 6.02598e-01 7.80562e-01 2.01086e-01
1.85000e+02 2.96600e+03 -2.42700e+01 -3.50831e-01 2.54446e-01 9.63649e-01 -3.17618e-01 -3.50708e-01 2.54834e-01 9.64245e-01 -3.16245e-01 6.68738e-04 2.28420e-03 3.42828e-04 1.90202e-03 6.69878e-01 3.22184e-01 1.06388e-01 6.02598e-01 7.80562e-01 2.01086e-01
1.85000e+02 2.96700e+03 -2.50400e+01 -3.50995e-01 2.56449e-01 9.64007e-01 -3.18496e-01 -3.50708e-01 2.54834e-01 9.64245e-01 -3.16245e-01 6.68738e-04 2.28420e-03 3.42828e-04 1.90202e-03 6.69878e-01 3.22184e-01 1.06388e-01 6.02598e-01 7.80562e-01 2.01086e-01
1.85000e+02 2.96800e+03 -2.50300e+01 -3.50646e-01 2.56756e-01 9.64567e-01 -3.16354e-01 -3.50708e-01 2.54834e-01 9.64245e-01 -3.16245e-01 6.68738e-04 2.28420e-03 3.42828e-04 1.90202e-03 6.69878e-01 3.22184e-01 1.06388e-01 6.02598e-01 7.80562e-01 2.01086e-01
1.85000e+02 2.96900e+03 -2.50300e+01 -3.50762e-01 2.58074e-01 9.64785e-01 -3.17335e-01 -3.50708e-01 2.54834e-01 9.64245e-01 -3.16245e-01 6.68738e-04 2.28420e-03 3.42828e-04 1.90202e-03 6.69878e-01 3.22184e-01 1.06388e-01 6.02598e-01 7.80562e-01 2.01086e-01
1.85000e+02 2.97000e+03 -2.50300e+01 -3.49034e-01 2.51533e-01 9.63893e-01 -3.12240e-01 -3.50708e-01 2.54834e-01 9.64245e-01 -3.16245e-01 6.68738e-04 2.28420e-03 3.42828e-04 1.90202e-03 6.69878e-01 3.22184e-01 1.06388e-01 6.02598e-01 7.80562e-01 2.01086e-01
1.85000e+02 2.97100e+03 -2.42500e+01 -3.51481e-01 2.54456e-01 9.64043e-01 -3.17798e-01 -3.50708e-01 2.54834e-01 9.64245e-01 -3.16245e-01 6.68738e-04 2.28420e-03 3.42828e-04 1.90202e-03 6.69878e-01 3.22184e-01 1.06388e-01 6.02598e-01 7.80562e-01 2.01086e-01
1.85000e+02 2.97200e+03 -2.50400e+01 -3.51133e-01 2.56149e-01 9.64475e-01 -3.17029e-01 -3.50708e-01 2.54834e-01 9.64245e-01 -3.16245e-01 6.68738e-04 2.28420e-03 3.42828e-04 1.90202e-03 6.69878e-01 3.22184e-01 1.06388e-01 6.02598e-01 7.80562e-01 2.01086e-01
1.85000e+02 2.97300e+03 -2.45000e+01 -3.50181e-01 2.53019e-01 9.63931e-01 -3.14796e-01 -3.50708e-01 2.54834e-01 9.64245e-01 -3.16245e-01 6.68738e-04 2.28420e-03 3.42828e-04 1.90202e-03 6.69878e-01 3.22184e-01 1.06388e-01 6.02598e-01 7.80562e-01 2.01086e-01
1.85000e+02 2.97400e+03 -2.50300e+01 -3.50244e-01 2.53461e-01 9.63993e-01 -3.15429e-01 -3.50708e-01 2.54834e-01 9.64245e-01 -3.16245e-01 6.68738e-04 2.28420e-03 3.42828e-04 1.90202e-03 6.69878e-01 3.22184e-01 1.06388e-01 6.02598e-01 7.80562e-01 2.01086e-01
1.85000e+02 2.97500e+03 -2.45400e+01 -3.50074e-01 2.51704e-01 9.63869e-01 -3.14048e-01 -3.50708e-01 2.54834e-01 9.64245e-01 -3.16245e-01 6.68738e-04 2.28420e-03 3.42828e-04 1.90202e-03 6.69878e-01 3.22184e-01 1.06388e-01 6.02598e-01 7.80562e-01 2.01086e-01
1.86000e+02 2.97600e+03 -2.50300e+01 -3.50264e-01 2.59678e-01 9.64488e-01 -3.17762e-01 -3.50550e-01 2.55903e-01 9.64366e-01 -3.16335e-01 6.29005e-04 2.43387e-03 3.26367e-04 1.93153e-03 6.73300e-01 3.18827e-01 1.01966e-01 6.05072e-01 7.89310e-01 2.01003e-01
1.86000e+02 2.97700e+03 -2.45000e+01 -3.50605e-01 2.53443e-01 9.64033e-01 -3.15796e-01 -3.50550e-01 2.55903e-01 9.64366e-01 -3.16335e-01 6.29005e-04 2.43387e-03 3.26367e-04 1.93153e-03 6.73300e-01 3.18827e-01 1.01966e-01 6.05072e-01 7.89310e-01 2.01003e-01
1.86000e+02 2.97800e+03 -2.50300e+01 -3.50660e-01 2.55891e-01 9.64270e-01 -3.16949e-01 -3.50550e-01 2.55903e-01 9.64366e-01 -3.16335e-01 6.29005e-04 2.43387e-03 3.26367e-04 1.93153e-03 6.73300e-01 3.18827e-01 1.01966e-01 6.05072e-01 7.89310e-01 2.01003e-01
1.86000e+02 2.97900e+03 -2.50300e+01 -3.49925e-01 2.53686e-01 9.64054e-01 -3.14632e-01 -3.50550e-01 2.55903e-01 9.64366e-01 -3.16335e-01 6.29005e-04 2.43387e-03 3.26367e-04 1.93153e-03 6.73300e-01 3.18827e-01 1.01966e-01 6.05072e-01 7.89310e-01 2.01003e-01
1.86000e+02 2.98000e+03 -2.50300e+01 -3.51337e-01 2.60371e-01 9.64742e-01 -3.19722e-01 -3.50550e-01 2.55903e-01 9.64366e-01 -3.16335e-01 6.29005e-04 2.43387e-03 3.26367e-04 1.93153e-03 6.73300e-01 3.18827e-01 1.01966e-01 6.05072e-01 7.89310e-01 2.01003e-01
1.86000e+02 2.98100e+03 -2.50400e+01 -3.50484e-01 2.55439e-01 9.64170e-01 -3.16002e-01 -3.50550e-01 2.55903e-01 9.64366e-01 -3.16335e-01 6.29005e-04 2.43387e-03 3.26367e-04 1.93153e-03 6.73300e-01 3.18827e-01 1.01966e-01 6.05072e-01 7.89310e-01 2.01003e-01
1.86000e+02 2.98200e+03 -2.50300e+01 -3.50433e-01 2.54931e-01 9.64292e-01 -3.15526e-01 -3.50550e-01 2.55903e-01 9.64366e-01 -3.16335e-01 6.29005e-04 2.43387e-03 3.26367e-04 1.93153e-03 6.73300e-01 3.18827e-01 1.01966e-01 6.05072e-01 7.89310e-01 2.01003e-01
1.86000e+02 2.98300e+03 -2.50300e+01 -3.50888e-01 2.56868e-01 9.63990e-01 -3.18547e-01 -3.50550e-01 2.55903e-01 9.64366e-01 -3.16335e-01 6.29005e-04 2.43387e-03 3.26367e-04 1.93153e-03 6.73300e-01 3.18827e-01 1.01966e-01 6.05072e-01 7.89310e-01 2.01003e-01
1.86000e+02 2.98400e+03 -2.50300e+01 -3.50651e-01 2.55171e-01 9.64047e-01 -3.16988e-01 -3.50550e-01 2.55903e-01 9.64366e-01 -3.16335e-01 6.29005e-04 2.43387e-03 3.26367e-04 1.93153e-03 6.73300e-01 3.18827e-01 1.01966e-01 6.05072e-01 7.89310e-01 2.01003e-01
1.86000e+02 2.98500e+03 -2.50300e+01 -3.50929e-01 2.58011e-01 9.64347e-01 -3.18123e-01 -3.50550e-01 2.55903e-01 9.64366e-01 -3.16335e-01 6.29005e-04 2.43387e-03 3.26367e-04 1.93153e-03 6.73300e-01 3.18827e-01 1.01966e-01 6.05072e-01 7.89310e-01 2.01003e-01
1.86000e+02 2.98600e+03 -2.50400e+01 -3.51610e-01 2.58845e-01 9.64639e-01 -3.19133e-01 -3.50550e-01 2.55903e-01 9.64366e-01 -3.16335e-01 6.29005e-04 2.43387e-03 3.26367e-04 1.93153e-03 6.73300e-01 3.18827e-01 1.01966e-01 6.05072e-01 7.89310e-01 2.01003e-01
1.86000e+02 2.98700e+03 -2.50300e+01 -3.50482e-01 2.56972e-01 9.64159e-01 -3.17425e-01 -3.50550e-01 2.55903e-01 9.64366e-01 -3.16335e-01 6.29005e-04 2.43387e-03 3.26367e-04 1.93153e-03 6.73300e-01 3.18827e-01 1.01966e-01 6.05072e-01 7.89310e-01 2.01003e-01
1.86000e+02 2.98800e+03 -2.50300e+01 -3.49809e-01 2.53865e-01 9.63807e-01 -3.15258e-01 -3.50550e-01 2.55903e-01 9.64366e-01 -3.16335e-01 6.29005e-04 2.43387e-03 3.26367e-04 1.93153e-03 6.73300e-01 3.18827e-01 1.01966e-01 6.05072e-01 7.89310e-01 2.01003e-01
1.86000e+02 2.98900e+03 -2.50300e+01 -3.50543e-01 2.55433e-01 9.64097e-01 -3.17170e-01 -3.50550e-01 2.55903e-01 9.64366e-01 -3.16335e-01 6.29005e-04 2.43387e-03 3.26367e-04 1.93153e-03 6.73300e-01 3.18827e-01 1.01966e-01 6.05072e-01 7.89310e-01 2.01003e-01
1.86000e+02 2.99000e+03 -2.42500e+01 -3.49891e-01 2.51236e-01 9.63311e-01 -3.14961e-01 -3.50550e-01 2.55903e-01 9.64366e-01 -3.16335e-01 6.29005e-04 2.43387e-03 3.26367e-04 1.93153e-03 6.73300e-01 3.18827e-01 1.01966e-01 6.05072e-01 7.89310e-01 2.01003e-01
1.86000e+02 2.99100e+03 -2.45100e+01 -3.51110e-01 2.53773e-01 9.64576e-01 -3.15562e-01 -3.50550e-01 2.55903e-01 9.64366e-01 -3.16335e-01 6.29005e-04 2.43387e-03 3.26367e-04 1.93153e-03 6.73300e-01 3.18827e-01 1.01966e-01 6.05072e-01 7.89310e-01 2.01003e-01
1.87000e+02 2.99200e+03 -2.50300e+01 -3.50702e-01 2.58058e-01 9.64403e-01 -3.18079e-01 -3.50622e-01 2.56559e-01 9.64241e-01 -3.17178e-01 5.94219e-04 2.50927e-03 3.19486e-04 1.93876e-03 6.77406e-01 3.17753e-01 1.01033e-01 6.08662e-01 7.91301e-01 2.00436e-01
1.87000e+02 2.99300e+03 -2.50300e+01 -3.50236e-01 2.57287e-01 9.64248e-01 -3.16810e-01 -3.50622e-01 2.56559e-01 9.64241e-01 -3.17178e-01 5.94219e-04 2.50927e-03 3.19486e-04 1.93876e-03 6.77406e-01 3.17753e-01 1.01033e-01 6.08662e-01 7.91301e-01 2.00436e-01
1.87000e+02 2.99400e+03 -2.50300e+01 -3.50231e-01 2.58045e-01 9.64452e-01 -3.16844e-01 -3.50622e-01 2.56559e-01 9.64241e-01 -3.17178e-01 5.94219e-04 2.50927e-03 3.19486e-04 1.93876e-03 6.77406e-01 3.17753e-01 1.01033e-01 6.08662e-01 7.91301e-01 2.00436e-01
1.87000e+02 2.99500e+03 -2.50300e+01 -3.51028e-01 2.58931e-01 9.64311e-01 -3.18974e-01 -3.50622e-01 2.56559e-01 9.64241e-01 -3.17178e-01 5.94219e-04 2.50927e-03 3.19486e-04 1.93876e-03 6.77406e-01 3.17753e-01 1.01033e-01 6.08662e-01 7.91301e-01 2.00436e-01
1.87000e+02 2.99600e+03 -2.50300e+01 -3.50822e-01 2.58048e-01 9.64510e-01 -3.17720e-01 -3.50622e-01 2.56559e-01 9.64241e-01 -3.17178e-01 5.94219e-04 2.50927e-03 3.19486e-04 1.93876e-03 6.77406e-01 3.17753e-01 1.01033e-01 6.08662e-01 7.91301e-01 2.00436e-01
1.87000e+02 2.99700e+03 -2.50400e+01 -3.51126e-01 2.58299e-01 9.64291e-01 -3.18606e-01 -3.50622e-01 2.56559e-01 9.64241e-01 -3.17178e-01 5.94219e-04 2.50927e-03 3.19486e-04 1.93876e-03 6.77406e-01 3.17753e-01 1.01033e-01 6.08662e-01 7.91301e-01 2.00436e-01
1.87000e+02 2.99800e+03 -2.50300e+01 -3.50575e-01 2.55018e-01 9.64289e-01 -3.16196e-01 -3.50622e-01 2.56559e-01 9.64241e-01 -3.17178e-01 5.94219e-04 2.50927e-03 3.19486e-04 1.93876e-03 6.77406e-01 3.17753e-01 1.01033e-01 6.08662e-01 7.91301e-01 2.00436e-01
1.87000e+02 2.99900e+03 -2.50300e+01 -3.51016e-01 2.58115e-01 9.64166e-01 -3.19124e-01 -3.50622e-01 2.56559e-01 9.64241e-01 -3.17178e-01 5.94219e-04 2.50927e-03 3.19486e-04 1.93876e-03 6.77406e-01 3.17753e-01 1.01033e-01 6.08662e-01 7.91301e-01 2.00436e-01
1.87000e+02 3.00000e+03 -2.50300e+01 -3.50531e-01 2.57807e-01 9.64399e-01 -3.17439e-01 -3.50622e-01 2.56559e-01 9.64241e-01 -3.17178e-01 5.94219e-04 2.50927e-03 3.19486e-04 1.93876e-03 6.77406e-01 3.17753e-01 1.01033e-01 6.08662e-01 7.91301e-01 2.00436e-01
1.87000e+02 3.00100e+03 -2.45000e+01 -3.50504e-01 2.54235e-01 9.63920e-01 -3.16210e-01 -3.50622e-01 2.56559e-01 9.64241e-01 -3.17178e-01 5.94219e-04 2.50927e-03 3.19486e-04 1.93876e-03 6.77406e-01 3.17753e-01 1.01033e-01 6.08662e-01 7.91301e-01 2.00436e-01
1.87000e+02 3.00200e+03 -2.50300e+01 -3.49764e-01 2.53750e-01 9.64396e-01 -3.13485e-01 -3.50622e-01 2.56559e-01 9.64241e-01 -3.17178e-01 5.94219e-04 2.50927e-03 3.19486e-04 1.93876e-03 6.77406e-01 3.17753e-01 1.01033e-01 6.08662e-01 7.91301e-01 2.00436e-01
1.87000e+02 3.00300e+03 -2.50300e+01 -3.49757e-01 2.53883e-01 9.63891e-01 -3.14743e-01 -3.50622e-01 2.56559e-01 9.64241e-01 -3.17178e-01 5.94219e-04 2.50927e-03 3.19486e-04 1.93876e-03 6.77406e-01 3.17753e-01 1.01033e-01 6.08662e-01 7.91301e-01 2.00436e-01
1.87000e+02 3.00400e+03 -2.45900e+01 -3.51342e-01 2.57177e-01 9.63936e-01 -3.19490e-01 -3.50622e-01 2.56559e-01 9.64241e-01 -3.17178e-01 5.94219e-04 2.50927e-03 3.19486e-04 1.93876e-03 6.77406e-01 3.17753e-01 1.01033e-01 6.08662e-01 7.91301e-01 2.00436e-01
1.87000e+02 3.00500e+03 -2.50300e+01 -3.50732e-01 2.56897e-01 9.64408e-01 -3.17217e-01 -3.50622e-01 2.56559e-01 9.64241e-01 -3.17178e-01 5.94219e-04 2.50927e-03 3.19486e-04 1.93876e-03 6.77406e-01 3.17753e-01 1.01033e-01 6.08662e-01 7.91301e-01 2.00436e-01
1.87000e+02 3.00600e+03 -2.50300e+01 -3.50110e-01 2.59779e-01 9.64155e-01 -3.18380e-01 -3.50622e-01 2.56559e-01 9.64241e-01 -3.17178e-01 5.94219e-04 2.50927e-03 3.19486e-04 1.93876e-03 6.77406e-01 3.17753e-01 1.01033e-01 6.08662e-01 7.91301e-01 2.00436e-01
1.87000e+02 3.00700e+03 -2.50400e+01 -3.51325e-01 2.56641e-01 9.64095e-01 -3.19104e-01 -3.50622e-01 2.56559e-01 9.64241e-01 -3.17178e-01 5.94219e-04 2.50927e-03 3.19486e-04 1.93876e-03 6.77406e-01 3.17753e-01 1.01033e-01 6.08662e-01 7.91301e-01 2.00436e-01
1.88000e+02 3.00800e+03 -2.50300e+01 -3.50548e-01 2.55451e-01 9.63951e-01 -3.17225e-01 -3.50584e-01 2.57189e-01 9.64284e-01 -3.17373e-01 5.53324e-04 2.61952e-03 3.14251e-04 1.91632e-03 6.78768e-01 3.18343e-01 1.02052e-01 6.13250e-01 7.93209e-01 1.99525e-01
1.88000e+02 3.00900e+03 -2.50300e+01 -3.50564e-01 2.58712e-01 9.64292e-01 -3.18049e-01 -3.50584e-01 2.57189e-01 9.64284e-01 -3.17373e-01 5.53324e-04 2.61952e-03 3.14251e-04 1.91632e-03 6.78768e-01 3.18343e-01 1.02052e-01 6.13250e-01 7.93209e-01 1.99525e-01
1.88000e+02 3.01000e+03 -2.50300e+01 -3.49895e-01 2.53808e-01 9.64254e-01 -3.14225e-01 -3.50584e-01 2.57189e-01 9.64284e-01 -3.17373e-01 5.53324e-04 2.61952e-03 3.14251e-04 1.91632e-03 6.78768e-01 3.18343e-01 1.02052e-01 6.13250e-01 7.93209e-01 1.99525e-01
1.88000e+02 3.01100e+03 -2.45000e+01 -3.51229e-01 2.57038e-01 9.63854e-01 -3.19709e-01 -3.50584e-01 2.57189e-01 9.64284e-01 -3.17373e-01 5.53324e-04 2.61952e-03 3.14251e-04 1.91632e-03 6.78768e-01 3.18343e-01 1.02052e-01 6.13250e-01 7.93209e-01 1.99525e-01
1.88000e+02 3.01200e+03 -2.50300e+01 -3.50926e-01 2.59814e-01 9.64590e-01 -3.18754e-01 -3.50584e-01 2.57189e-01 9.64284e-01 -3.17373e-01 5.53324e-04 2.61952e-03 3.14251e-04 1.91632e-03 6.78768e-01 3.18343e-01 1.02052e-01 6.13250e-01 7.93209e-01 1.99525e-01
1.88000e+02 3.01300e+03 -2.50300e+01 -3.50671e-01 2.59397e-01 9.64456e-01 -3.18310e-01 -3.50584e-01 2.57189e-01 9.64284e-01 -3.17373e-01 5.53324e-04 2.61952e-03 3.14251e-04 1.91632e-03 6.78768e-01 3.18343e-01 1.02052e-01 6.13250e-01 7.93209e-01 1.99525e-01
1.88000e+02 3.01400e+03 -2.50300e+01 -3.50064e-01 2.56087e-01 9.64247e-01 -3.15579e-01 -3.50584e-01 2.57189e-01 9.64284e-01 -3.17373e-01 5.53324e-04 2.61952e-03 3.14251e-04 1.91632e-03 6.78768e-01 3.18343e-01 1.02052e-01 6.13250e-01 7.93209e-01 1.99525e-01
1.88000e+02 3.01500e+03 -2.45800e+01 -3.50847e-01 2.54298e-01 9.64105e-01 -3.16344e-01 -3.50584e-01 2.57189e-01 9.64284e-01 -3.17373e-01 5.53324e-04 2.61952e-03 3.14251e-04 1.91632e-03 6.78768e-01 3.18343e-01 1.02052e-01 6.13250e-01 7.93209e-01 1.99525e-01
1.88000e+02 3.01600e+03 -2.50300e+01 -3.50315e-01 2.58166e-01 9.64065e-01 -3.18145e-01 -3.50584e-01 2.57189e-01 9.64284e-01 -3.17373e-01 5.53324e-04 2.61952e-03 3.14251e-04 1.91632e-03 6.78768e-01 3.18343e-01 1.02052e-01 6.13250e-01 7.93209e-01 1.99525e-01
1.88000e+02 3.01700e+03 -2.50300e+01 -3.50334e-01 2.55459e-01 9.64682e-01 -3.14818e-01 -3.50584e-01 2.57189e-01 9.64284e-01 -3.17373e-01 5.53324e-04 2.61952e-03 3.14251e-04 1.91632e-03 6.78768e-01 3.18343e-01 1.02052e-01 6.13250e-01 7.93209e-01 1.99525e-01
1.88000e+02 3.01800e+03 -2.45000e+01 -3.50183e-01 2.52853e-01 9.63914e-01 -3.14786e-01 -3.50584e-01 2.57189e-01 9.64284e-01 -3.17373e-01 5.53324e-04 2.61952e-03 3.14251e-04 1.91632e-03 6.78768e-01 3.18343e-01 1.02052e-01 6.13250e-01 7.93209e-01 1.99525e-01
1.88000e+02 3.01900e+03 -2.50400e+01 -3.50494e-01 2.53869e-01 9.64048e-01 -3.15879e-01 -3.50584e-01 2.57189e-01 9.64284e-01 -3.17373e-01 5.53324e-04 2.61952e-03 3.14251e-04 1.91632e-03 6.78768e-01 3.18343e-01 1.02052e-01 6.13250e-01 7.93209e-01 1.99525e-01
1.88000e+02 3.02000e+03 -2.50300e+01 -3.50025e-01 2.55728e-01 9.63854e-01 -3.16764e-01 -3.50584e-01 2.57189e-01 9.64284e-01 -3.17373e-01 5.53324e-04 2.61952e-03 3.14251e-04 1.91632e-03 6.78768e-01 3.18343e-01 1.02052e-01 6.13250e-01 7.93209e-01 1.99525e-01
1.88000e+02 3.02100e+03 -2.50300e+01 -3.49780e-01 2.55951e-01 9.64354e-01 -3.15217e-01 -3.50584e-01 2.57189e-01 9.64284e-01 -3.17373e-01 5.53324e-04 2.61952e-03 3.14251e-04 1.91632e-03 6.78768e-01 3.18343e-01 1.02052e-01 6.13250e-01 7.93209e-01 1.99525e-01
1.88000e+02 3.02200e+03 -2.50300e+01 -3.50341e-01 2.56353e-01 9.64350e-01 -3.16109e-01 -3.50584e-01 2.57189e-01 9.64284e-01 -3.17373e-01 5.53324e-04 2.61952e-03 3.14251e-04 1.91632e-03 6.78768e-01 3.18343e-01 1.02052e-01 6.13250e-01 7.93209e-01 1.99525e-01
1.88000e+02 3.02300e+03 -2.50300e+01 -3.50875e-01 2.56760e-01 9.64663e-01 -3.16410e-01 -3.50584e-01 2.57189e-01 9.64284e-01 -3.17373e-01 5.53324e-04 2.61952e-03 3.14251e-04 1.91632e-03 6.78768e-01 3.18343e-01 1.02052e-01 6.13250e-01 7.93209e-01 1.99525e-01
1.89000e+02 3.02400e+03 -2.50300e+01 -3.50611e-01 2.59882e-01 9.64407e-01 -3.18679e-01 -3.50372e-01 2.56559e-01 9.64291e-01 -3.16569e-01 5.61878e-04 2.57476e-03 2.93722e-04 1.91020e-03 6.80551e-01 3.22066e-01 1.01522e-01 6.14560e-01 7.96671e-01 1.98874e-01
1.89000e+02 3.02500e+03 -2.50300e+01 -3.50338e-01 2.57950e-01 9.64145e-01 -3.17849e-01 -3.50372e-01 2.56559e-01 9.64291e-01 -3.16569e-01 5.61878e-04 2.57476e-03 2.93722e-04 1.91020e-03 6.80551e-01 3.22066e-01 1.01522e-01 6.14560e-01 7.96671e-01 1.98874e-01
1.89000e+02 3.02600e+03 -2.50300e+01 -3.50488e-01 2.59596e-01 9.64346e-01 -3.18270e-01 -3.50372e-01 2.56559e-01 9.64291e-01 -3.16569e-01 5.61878e-04 2.57476e-03 2.93722e-04 1.91020e-03 6.80551e-01 3.22066e-01 1.01522e-01 6.14560e-01 7.96671e-01 1.98874e-01
1.89000e+02 3.02700e+03 -2.50400e+01 -3.50251e-01 2.53516e-01 9.63497e-01 -3.16702e-01 -3.50372e-01 2.56559e-01 9.64291e-01 -3.16569e-01 5.61878e-04 2.57476e-03 2.93722e-04 1.91020e-03 6.80551e-01 3.22066e-01 1.01522e-01 6.14560e-01 7.96671e-01 1.98874e-01
1.89000e+02 3.02800e+03 -2.50300e+01 -3.50466e-01 2.59901e-01 9.64588e-01 -3.18149e-01 -3.50372e-01 2.56559e-01 9.64291e-01 -3.16569e-01 5.61878e-04 2.57476e-03 2.93722e-04 1.91020e-03 6.80551e-01 3.22066e-01 1.01522e-01 6.14560e-01 7.96671e-01 1.98874e-01
1.89000e+02 3.02900e+03 -2.46500e+01 -3.51125e-01 2.53496e-01 9.64280e-01 -3.16292e-01 -3.50372e-01 2.56559e-01 9.64291e-01 -3.16569e-01 5.61878e-04 2.57476e-03 2.93722e-04 1.91020e-03 6.80551e-01 3.22066e-01 1.01522e-01 6.14560e-01 7.96671e-01 1.98874e-01
1.89000e+02 3.03000e+03 -2.50300e+01 -3.49807e-01 2.54654e-01 9.64011e-01 -3.15590e-01 -3.50372e-01 2.56559e-01 9.64291e-01 -3.16569e-01 5.61878e-04 2.57476e-03 2.93722e-04 1.91020e-03 6.80551e-01 3.22066e-01 1.01522e-01 6.14560e-01 7.96671e-01 1.98874e-01
1.89000e+02 3.03100e+03 -2.50300e+01 -3.50368e-01 2.54840e-01 9.63977e-01 -3.16613e-01 -3.50372e-01 2.56559e-01 9.64291e-01 -3.16569e-01 5.61878e-04 2.57476e-03 2.93722e-04 1.91020e-03 6.80551e-01 3.22066e-01 1.01522e-01 6.14560e-01 7.96671e-01 1.98874e-01
1.89000e+02 3.03200e+03 -2.50300e+01 -3.50400e-01 2.55697e-01 9.64202e-01 -3.16361e-01 -3.50372e-01 2.56559e-01 9.64291e-01 -3.16569e-01 5.61878e-04 2.57476e-03 2.93722e-04 1.91020e-03 6.80551e-01 3.22066e-01 1.01522e-01 6.14560e-01 7.96671e-01 1.98874e-01
1.89000e+02 3.03300e+03 -2.50300e+01 -3.49623e-01 2.54492e-01 9.64133e-01 -3.14468e-01 -3.50372e-01 2.56559e-01 9.64291e-01 -3.16569e-01 5.61878e-04 2.57476e-03 2.93722e-04 1.91020e-03 6.80551e-01 3.22066e-01 1.01522e-01 6.14560e-01 7.96671e-01 1.98874e-01
1.89000e+02 3.03400e+03 -2.50300e+01 -3.50121e-01 2.54515e-01 9.64482e-01 -3.14127e-01 -3.50372e-01 2.56559e-01 9.64291e-01 -3.16569e-01 5.61878e-04 2.57476e-03 2.93722e-04 1.91020e-03 6.80551e-01 3.22066e-01 1.01522e-01 6.14560e-01 7.96671e-01 1.98874e-01
1.89000e+02 3.03500e+03 -2.50300e+01 -3.50056e-01 2.57391e-01 9.64519e-01 -3.15885e-01 -3.50372e-01 2.56559e-01 9.64291e-01 -3.16569e-01 5.61878e-04 2.57476e-03 2.93722e-04 1.91020e-03 6.80551e-01 3.22066e-01 1.01522e-01 6.14560e-01 7.96671e-01 1.98874e-01
1.89000e+02 3.03600e+03 -2.50400e+01 -3.50320e-01 2.53080e-01 9.63900e-01 -3.15713e-01 -3.50372e-01 2.56559e-01 9.64291e-01 -3.16569e-01 5.61878e-04 2.57476e-03 2.93722e-04 1.91020e-03 6.80551e-01 3.22066e-01 1.01522e-01 6.14560e-01 7.96671e-01 1.98874e-01
1.89000e+02 3.03700e+03 -2.50300e+01 -3.50934e-01 2.59363e-01 9.64239e-01 -3.19165e-01 -3.50372e-01 2.56559e-01 9.64291e-01 -3.16569e-01 5.61878e-04 2.57476e-03 2.93722e-04 1.91020e-03 6.80551e-01 3.22066e-01 1.01522e-01 6.14560e-01 7.96671e-01 1.98874e-01
1.89000e+02 3.03800e+03 -2.50300e+01 -3.50453e-01 2.55973e-01 9.64130e-01 -3.16996e-01 -3.50372e-01 2.56559e-01 9.64291e-01 -3.16569e-01 5.61878e-04 2.57476e-03 2.93722e-04 1.91020e-03 6.80551e-01 3.22066e-01 1.01522e-01 6.14560e-01 7.96671e-01 1.98874e-01
1.89000e+02 3.03900e+03 -2.50300e+01 -3.49839e-01 2.55567e-01 9.64501e-01 -3.14372e-01 -3.50372e-01 2.56559e-01 9.64291e-01 -3.16569e-01 5.61878e-04 2.57476e-03 2.93722e-04 1.91020e-03 6.80551e-01 3.22066e-01 1.01522e-01 6.14560e-01 7.96671e-01 1.98874e-01
1.90000e+02 3.04000e+03 -2.50300e+01 -3.50483e-01 2.56794e-01 9.64275e-01 -3.16916e-01 -3.50273e-01 2.56253e-01 9.64177e-01 -3.16574e-01 5.49318e-04 2.60900e-03 2.86888e-04 1.90697e-03 6.83879e-01 3.24420e-01 1.00491e-01 6.11804e-01 7.96074e-01 2.01071e-01
1.90000e+02 3.04100e+03 -2.50300e+01 -3.49924e-01 2.55474e-01 9.64044e-01 -3.15801e-01 -3.50273e-01 2.56253e-01 9.64177e-01 -3.16574e-01 5.49318e-04 2.60900e-03 2.86888e-04 1.90697e-03 6.83879e-01 3.24420e-01 1.00491e-01 6.11804e-01 7.96074e-01 2.01071e-01
1.90000e+02 3.04200e+03 -2.50300e+01 -3.50581e-01 2.57171e-01 9.64139e-01 -3.17672e-01 -3.50273e-01 2.56253e-01 9.64177e-01 -3.16574e-01 5.49318e-04 2.60900e-03 2.86888e-04 1.90697e-03 6.83879e-01 3.24420e-01 1.00491e-01 6.11804e-01 7.96074e-01 2.01071e-01
1.90000e+02 3.04300e+03 -2.50300e+01 -3.50316e-01 2.58515e-01 9.64634e-01 -3.16805e-01 -3.50273e-01 2.56253e-01 9.64177e-01 -3.16574e-01 5.49318e-04 2.60900e-03 2.86888e-04 1.90697e-03 6.83879e-01 3.24420e-01 1.00491e-01 6.11804e-01 7.96074e-01 2.01071e-01
1.90000e+02 3.04400e+03 -2.42200e+01 -3.51134e-01 2.53954e-01 9.63646e-01 -3.18221e-01 -3.50273e-01 2.56253e-01 9.64177e-01 -3.16574e-01 5.49318e-04 2.60900e-03 2.86888e-04 1.90697e-03 6.83879e-01 3.24420e-01 1.00491e-01 6.11804e-01 7.96074e-01 2.01071e-01
1.90000e+02 3.04500e+03 -2.50300e+01 -3.49656e-01 2.55086e-01 9.64097e-01 -3.15100e-01 -3.50273e-01 2.56253e-01 9.64177e-01 -3.16574e-01 5.49318e-04 2.60900e-03 2.86888e-04 1.90697e-03 6.83879e-01 3.24420e-01 1.00491e-01 6.11804e-01 7.96074e-01 2.01071e-01
1.90000e+02 3.04600e+03 -2.50300e+01 -3.50134e-01 2.57909e-01 9.64440e-01 -3.16450e-01 -3.50273e-01 2.56253e-01 9.64177e-01 -3.16574e-01 5.49318e-04 2.60900e-03 2.86888e-04 1.90697e-03 6.83879e-01 3.24420e-01 1.00491e-01 6.11804e-01 7.96074e-01 2.01071e-01
1.90000e+02 3.04700e+03 -2.50300e+01 -3.50841e-01 2.57940e-01 9.64029e-01 -3.18687e-01 -3.50273e-01 2.56253e-01 9.64177e-01 -3.16574e-01 5.49318e-04 2.60900e-03 2.86888e-04 1.90697e-03 6.83879e-01 3.24420e-01 1.00491e-01 6.11804e-01 7.96074e-01 2.01071e-01
1.90000e+02 3.04800e+03 -2.50300e+01 -3.51103e-01 2.57370e-01 9.64525e-01 -3.17951e-01 -3.50273e-01 2.56253e-01 9.64177e-01 -3.16574e-01 5.49318e-04 2.60900e-03 2.86888e-04 1.90697e-03 6.83879e-01 3.24420e-01 1.00491e-01 6.11804e-01 7.96074e-01 2.01071e-01
1.90000e+02 3.04900e+03 -2.50300e+01 -3.50357e-01 2.57017e-01 9.64176e-01 -3.17093e-01 -3.50273e-01 2.56253e-01 9.64177e-01 -3.16574e-01 5.49318e-04 2.60900e-03 2.86888e-04 1.90697e-03 6.83879e-01 3.24420e-01 1.00491e-01 6.11804e-01 7.96074e-01 2.01071e-01
1.90000e+02 3.05000e+03 -2.50300e+01 -3.50549e-01 2.56436e-01 9.63969e-01 -3.17769e-01 -3.50273e-01 2.56253e-01 9.64177e-01 -3.16574e-01 5.49318e-04 2.60900e-03 2.86888e-04 1.90697e-03 6.83879e-01 3.24420e-01 1.00491e-01 6.11804e-01 7.96074e-01 2.01071e-01
1.90000e+02 3.05100e+03 -2.50300e+01 -3.50265e-01 2.55398e-01 9.64217e-01 -3.16287e-01 -3.50273e-01 2.56253e-01 9.64177e-01 -3.16574e-01 5.49318e-04 2.60900e-03 2.86888e-04 1.90697e-03 6.83879e-01 3.24420e-01 1.00491e-01 6.11804e-01 7.96074e-01 2.01071e-01
1.90000e+02 3.05200e+03 -2.50300e+01 -3.50152e-01 2.55567e-01 9.64149e-01 -3.16136e-01 -3.50273e-01 2.56253e-01 9.64177e-01 -3.16574e-01 5.49318e-04 2.60900e-03 2.86888e-04 1.90697e-03 6.83879e-01 3.24420e-01 1.00491e-01 6.11804e-01 7.96074e-01 2.01071e-01
1.90000e+02 3.05300e+03 -2.50300e+01 -3.50509e-01 2.57188e-01 9.64478e-01 -3.16534e-01 -3.50273e-01 2.56253e-01 9.64177e-01 -3.16574e-01 5.49318e-04 2.60900e-03 2.86888e-04 1.90697e-03 6.83879e-01 3.24420e-01 1.00491e-01 6.11804e-01 7.96074e-01 2.01071e-01
1.90000e+02 3.05400e+03 -2.50300e+01 -3.50416e-01 2.55972e-01 9.64172e-01 -3.16637e-01 -3.50273e-01 2.56253e-01 9.64177e-01 -3.16574e-01 5.49318e-04 2.60900e-03 2.86888e-04 1.90697e-03 6.83879e-01 3.24420e-01 1.00491e-01 6.11804e-01 7.96074e-01 2.01071e-01
1.90000e+02 3.05500e+03 -2.50300e+01 -3.49683e-01 2.52694e-01 9.64138e-01 -3.13379e-01 -3.50273e-01 2.56253e-01 9.64177e-01 -3.16574e-01 5.49318e-04 2.60900e-03 2.86888e-04 1.90697e-03 6.83879e-01 3.24420e-01 1.00491e-01 6.11804e-01 7.96074e-01 2.01071e-01
1.91000e+02 3.05600e+03 -2.50300e+01 -3.49971e-01 2.56758e-01 9.64074e-01 -3.16385e-01 -3.50331e-01 2.56435e-01 9.64232e-01 -3.16614e-01 5.28551e-04 2.58105e-03 2.91862e-04 1.85655e-03 6.85714e-01 3.25424e-01 9.94622e-02 6.10749e-01 7.93560e-01 2.01990e-01
1.91000e+02 3.05700e+03 -2.50300e+01 -3.50903e-01 2.57703e-01 9.64169e-01 -3.18759e-01 -3.50331e-01 2.56435e-01 9.64232e-01 -3.16614e-01 5.28551e-04 2.58105e-03 2.91862e-04 1.85655e-03 6.85714e-01 3.25424e-01 9.94622e-02 6.10749e-01 7.93560e-01 2.01990e-01
1.91000e+02 3.05800e+03 -2.50300e+01 -3.50573e-01 2.56952e-01 9.64251e-01 -3.17139e-01 -3.50331e-01 2.56435e-01 9.64232e-01 -3.16614e-01 5.28551e-04 2.58105e-03 2.91862e-04 1.85655e-03 6.85714e-01 3.25424e-01 9.94622e-02 6.10749e-01 7.93560e-01 2.01990e-01
1.91000e+02 3.05900e+03 -2.45500e+01 -3.50354e-01 2.52880e-01 9.63947e-01 -3.15291e-01 -3.50331e-01 2.56435e-01 9.64232e-01 -3.16614e-01 5.28551e-04 2.58105e-03 2.91862e-04 1.85655e-03 6.85714e-01 3.25424e-01 9.94622e-02 6.10749e-01 7.93560e-01 2.01990e-01
1.91000e+02 3.06000e+03 -2.45800e+01 -3.50187e-01 2.50810e-01 9.63831e-01 -3.14220e-01 -3.50331e-01 2.56435e-01 9.64232e-01 -3.16614e-01 5.28551e-04 2.58105e-03 2.91862e-04 1.85655e-03 6.85714e-01 3.25424e-01 9.94622e-02 6.10749e-01 7.93560e-01 2.01990e-01
1.91000e+02 3.06100e+03 -2.50300e+01 -3.50214e-01 2.56989e-01 9.64197e-01 -3.16886e-01 -3.50331e-01 2.56435e-01 9.64232e-01 -3.16614e-01 5.28551e-04 2.58105e-03 2.91862e-04 1.85655e-03 6.85714e-01 3.25424e-01 9.94622e-02 6.10749e-01 7.93560e-01 2.01990e-01
1.91000e+02 3.06200e+03 -2.50300e+01 -3.50129e-01 2.55222e-01 9.64149e-01 -3.15684e-01 -3.50331e-01 2.56435e-01 9.64232e-01 -3.16614e-01 5.28551e-04 2.58105e-03 2.91862e-04 1.85655e-03 6.85714e-01 3.25424e-01 9.94622e-02 6.10749e-01 7.93560e-01 2.01990e-01
1.91000e+02 3.06300e+03 -2.50200e+01 -3.50166e-01 2.58776e-01 9.64561e-01 -3.17174e-01 -3.50331e-01 2.56435e-01 9.64232e-01 -3.16614e-01 5.28551e-04 2.58105e-03 2.91862e-04 1.85655e-03 6.85714e-01 3.25424e-01 9.94622e-02 6.10749e-01 7.93560e-01 2.01990e-01
1.91000e+02 3.06400e+03 -2.50300e+01 -3.50511e-01 2.56551e-01 9.64162e-01 -3.17261e-01 -3.50331e-01 2.56435e-01 9.64232e-01 -3.16614e-01 5.28551e-04 2.58105e-03 2.91862e-04 1.85655e-03 6.85714e-01 3.25424e-01 9.94622e-02 6.10749e-01 7.93560e-01 2.01990e-01
1.91000e+02 3.06500e+03 -2.50300e+01 -3.50277e-01 2.57635e-01 9.64158e-01 -3.16906e-01 -3.50331e-01 2.56435e-01 9.64232e-01 -3.16614e-01 5.28551e-04 2.58105e-03 2.91862e-04 1.85655e-03 6.85714e-01 3.25424e-01 9.94622e-02 6.10749e-01 7.93560e-01 2.01990e-01
1.91000e+02 3.06600e+03 -2.50300e+01 -3.50272e-01 2.56809e-01 9.64101e-01 -3.17059e-01 -3.50331e-01 2.56435e-01 9.64232e-01 -3.16614e-01 5.28551e-04 2.58105e-03 2.91862e-04 1.85655e-03 6.85714e-01 3.25424e-01 9.94622e-02 6.10749e-01 7.93560e-01 2.01990e-01
1.91000e+02 3.06700e+03 -2.50300e+01 -3.50023e-01 2.57046e-01 9.64373e-01 -3.16119e-01 -3.50331e-01 2.56435e-01 9.64232e-01 -3.16614e-01 5.28551e-04 2.58105e-03 2.91862e-04 1.85655e-03 6.85714e-01 3.25424e-01 9.94622e-02 6.10749e-01 7.93560e-01 2.01990e-01
1.91000e+02 3.06800e+03 -2.50300e+01 -3.50969e-01 2.57781e-01 9.64124e-01 -3.18751e-01 -3.50331e-01 2.56435e-01 9.64232e-01 -3.16614e-01 5.28551e-04 2.58105e-03 2.91862e-04 1.85655e-03 6.85714e-01 3.25424e-01 9.94622e-02 6.10749e-01 7.93560e-01 2.01990e-01
1.91000e+02 3.06900e+03 -2.50300e+01 -3.50168e-01 2.55986e-01 9.64365e-01 -3.15807e-01 -3.50331e-01 2.56435e-01 9.64232e-01 -3.16614e-01 5.28551e-04 2.58105e-03 2.91862e-04 1.85655e-03 6.85714e-01 3.25424e-01 9.94622e-02 6.10749e-01 7.93560e-01 2.01990e-01
1.91000e+02 3.07000e+03 -2.50300e+01 -3.51423e-01 2.59504e-01 9.64619e-01 -3.19299e-01 -3.50331e-01 2.56435e-01 9.64232e-01 -3.16614e-01 5.28551e-04 2.58105e-03 2.91862e-04 1.85655e-03 6.85714e-01 3.25424e-01 9.94622e-02 6.10749e-01 7.93560e-01 2.01990e-01
1.91000e+02 3.07100e+03 -2.45200e+01 -3.50138e-01 2.50684e-01 9.63811e-01 -3.14448e-01 -3.50331e-01 2.56435e-01 9.64232e-01 -3.16614e-01 5.28551e-04 2.58105e-03 2.91862e-04 1.85655e-03 6.85714e-01 3.25424e-01 9.94622e-02 6.10749e-01 7.93560e-01 2.01990e-01
1.92000e+02 3.07200e+03 -2.50300e+01 -3.50110e-01 2.56050e-01 9.64067e-01 -3.16435e-01 -3.50425e-01 2.57174e-01 9.64256e-01 -3.17155e-01 5.06278e-04 2.43720e-03 2.98575e-04 1.76428e-03 6.85486e-01 3.28016e-01 1.00968e-01 6.11009e-01 7.90487e-01 1.99972e-01
1.92000e+02 3.07300e+03 -2.50300e+01 -3.50303e-01 2.59349e-01 9.64497e-01 -3.17633e-01 -3.50425e-01 2.57174e-01 9.64256e-01 -3.17155e-01 5.06278e-04 2.43720e-03 2.98575e-04 1.76428e-03 6.85486e-01 3.28016e-01 1.00968e-01 6.11009e-01 7.90487e-01 1.99972e-01
1.92000e+02 3.07400e+03 -2.50300e+01 -3.50784e-01 2.58068e-01 9.64250e-01 -3.18199e-01 -3.50425e-01 2.57174e-01 9.64256e-01 -3.17155e-01 5.06278e-04 2.43720e-03 2.98575e-04 1.76428e-03 6.85486e-01 3.28016e-01 1.00968e-01 6.11009e-01 7.90487e-01 1.99972e-01
1.92000e+02 3.07500e+03 -2.50400e+01 -3.50122e-01 2.52773e-01 9.63848e-01 -3.15104e-01 -3.50425e-01 2.57174e-01 9.64256e-01 -3.17155e-01 5.06278e-04 2.43720e-03 2.98575e-04 1.76428e-03 6.85486e-01 3.28016e-01 1.00968e-01 6.11009e-01 7.90487e-01 1.99972e-01
1.92000e+02 3.07600e+03 -2.50300e+01 -3.50493e-01 2.60711e-01 9.64258e-01 -3.19123e-01 -3.50425e-01 2.57174e-01 9.64256e-01 -3.17155e-01 5.06278e-04 2.43720e-03 2.98575e-04 1.76428e-03 6.85486e-01 3.28016e-01 1.00968e-01 6.11009e-01 7.90487e-01 1.99972e-01
1.92000e+02 3.07700e+03 -2.50300e+01 -3.50859e-01 2.62653e-01 9.64709e-01 -3.20059e-01 -3.50425e-01 2.57174e-01 9.64256e-01 -3.17155e-01 5.06278e-04 2.43720e-03 2.98575e-04 1.76428e-03 6.85486e-01 3.28016e-01 1.00968e-01 6.11009e-01 7.90487e-01 1.99972e-01
1.92000e+02 3.07800e+03 -2.50300e+01 -3.50158e-01 2.55654e-01 9.64717e-01 -3.14617e-01 -3.50425e-01 2.57174e-01 9.64256e-01 -3.17155e-01 5.06278e-04 2.43720e-03 2.98575e-04 1.76428e-03 6.85486e-01 3.28016e-01 1.00968e-01 6.11009e-01 7.90487e-01 1.99972e-01
1.92000e+02 3.07900e+03 -2.50300e+01 -3.50850e-01 2.57492e-01 9.64544e-01 -3.17396e-01 -3.50425e-01 2.57174e-01 9.64256e-01 -3.17155e-01 5.06278e-04 2.43720e-03 2.98575e-04 1.76428e-03 6.85486e-01 3.28016e-01 1.00968e-01 6.11009e-01 7.90487e-01 1.99972e-01
1.92000e+02 3.08000e+03 -2.50300e+01 -3.51091e-01 2.60376e-01 9.64673e-01 -3.19236e-01 -3.50425e-01 2.57174e-01 9.64256e-01 -3.17155e-01 5.06278e-04 2.43720e-03 2.98575e-04 1.76428e-03 6.85486e-01 3.28016e-01 1.00968e-01 6.11009e-01 7.90487e-01 1.99972e-01
1.92000e+02 3.08100e+03 -2.50300e+01 -3.50405e-01 2.56134e-01 9.64040e-01 -3.16956e-01 -3.50425e-01 2.57174e-01 9.64256e-01 -3.17155e-01 5.06278e-04 2.43720e-03 2.98575e-04 1.76428e-03 6.85486e-01 3.28016e-01 1.00968e-01 6.11009e-01 7.90487e-01 1.99972e-01
1.92000e+02 3.08200e+03 -2.50300e+01 -3.50553e-01 2.54587e-01 9.64329e-01 -3.15692e-01 -3.50425e-01 2.57174e-01 9.64256e-01 -3.17155e-01 5.06278e-04 2.43720e-03 2.98575e-04 1.76428e-03 6.85486e-01 3.28016e-01 1.00968e-01 6.11009e-01 7.90487e-01 1.99972e-01
1.92000e+02 3.08300e+03 -2.50300e+01 -3.49670e-01 2.54041e-01 9.64094e-01 -3.14636e-01 -3.50425e-01 2.57174e-01 9.64256e-01 -3.17155e-01 5.06278e-04 2.43720e-03 2.98575e-04 1.76428e-03 6.85486e-01 3.28016e-01 1.00968e-01 6.11009e-01 7.90487e-01 1.99972e-01
1.92000e+02 3.08400e+03 -2.50300e+01 -3.49950e-01 2.52343e-01 9.64167e-01 -3.13789e-01 -3.50425e-01 2.57174e-01 9.64256e-01 -3.17155e-01 5.06278e-04 2.43720e-03 2.98575e-04 1.76428e-03 6.85486e-01 3.28016e-01 1.00968e-01 6.11009e-01 7.90487e-01 1.99972e-01
1.92000e+02 3.08500e+03 -2.50300e+01 -3.50085e-01 2.56328e-01 9.64278e-01 -3.15727e-01 -3.50425e-01 2.57174e-01 9.64256e-01 -3.17155e-01 5.06278e-04 2.43720e-03 2.98575e-04 1.76428e-03 6.85486e-01 3.28016e-01 1.00968e-01 6.11009e-01 7.90487e-01 1.99972e-01
1.92000e+02 3.08600e+03 -2.50300e+01 -3.50546e-01 2.58459e-01 9.64267e-01 -3.18001e-01 -3.50425e-01 2.57174e-01 9.64256e-01 -3.17155e-01 5.06278e-04 2.43720e-03 2.98575e-04 1.76428e-03 6.85486e-01 3.28016e-01 1.00968e-01 6.11009e-01 7.90487e-01 1.99972e-01
1.92000e+02 3.08700e+03 -2.50300e+01 -3.50961e-01 2.59324e-01 9.64197e-01 -3.19384e-01 -3.50425e-01 2.57174e-01 9.64256e-01 -3.17155e-01 5.06278e-04 2.43720e-03 2.98575e-04 1.76428e-03 6.85486e-01 3.28016e-01 1.00968e-01 6.11009e-01 7.90487e-01 1.99972e-01
1.93000e+02 3.08800e+03 -2.49300e+01 -3.50570e-01 2.52998e-01 9.64000e-01 -3.15824e-01 -3.50122e-01 2.52775e-01 9.63848e-01 -3.15105e-01 4.56747e-04 2.53155e-03 3.00998e-04 1.72079e-03 6.92706e-01 3.16320e-01 1.00634e-01 6.10645e-01 7.95709e-01 2.02459e-01
1.93000e+02 3.08900e+03 -2.41600e+01 -3.49529e-01 2.49405e-01 9.63611e-01 -3.12454e-01 -3.50122e-01 2.52775e-01 9.63848e-01 -3.15105e-01 4.56747e-04 2.53155e-03 3.00998e-04 1.72079e-03 6.92706e-01 3.16320e-01 1.00634e-01 6.10645e-01 7.95709e-01 2.02459e-01
1.93000e+02 3.09000e+03 -2.45700e+01 -3.49764e-01 2.49127e-01 9.63886e-01 -3.12357e-01 -3.50122e-01 2.52775e-01 9.63848e-01 -3.15105e-01 4.56747e-04 2.53155e-03 3.00998e-04 1.72079e-03 6.92706e-01 3.16320e-01 1.00634e-01 6.10645e-01 7.95709e-01 2.02459e-01
1.93000e+02 3.09100e+03 -2.45200e+01 -3.50072e-01 2.51513e-01 9.63698e-01 -3.14606e-01 -3.50122e-01 2.52775e-01 9.63848e-01 -3.15105e-01 4.56747e-04 2.53155e-03 3.00998e-04 1.72079e-03 6.92706e-01 3.16320e-01 1.00634e-01 6.10645e-01 7.95709e-01 2.02459e-01
1.93000e+02 3.09200e+03 -2.50400e+01 -3.49977e-01 2.51925e-01 9.63913e-01 -3.14177e-01 -3.50122e-01 2.52775e-01 9.63848e-01 -3.15105e-01 4.56747e-04 2.53155e-03 3.00998e-04 1.72079e-03 6.92706e-01 3.16320e-01 1.00634e-01 6.10645e-01 7.95709e-01 2.02459e-01
1.93000e+02 3.09300e+03 -2.45800e+01 -3.50365e-01 2.51534e-01 9.63696e-01 -3.15392e-01 -3.50122e-01 2.52775e-01 9.63848e-01 -3.15105e-01 4.56747e-04 2.53155e-03 3.00998e-04 1.72079e-03 6.92706e-01 3.16320e-01 1.00634e-01 6.10645e-01 7.95709e-01 2.02459e-01
1.93000e+02 3.09400e+03 -2.50400e+01 -3.50521e-01 2.54454e-01 9.63963e-01 -3.16455e-01 -3.50122e-01 2.52775e-01 9.63848e-01 -3.15105e-01 4.56747e-04 2.53155e-03 3.00998e-04 1.72079e-03 6.92706e-01 3.16320e-01 1.00634e-01 6.10645e-01 7.95709e-01 2.02459e-01
1.93000e+02 3.09500e+03 -2.50400e+01 -3.50585e-01 2.55795e-01 9.63942e-01 -3.17133e-01 -3.50122e-01 2.52775e-01 9.63848e-01 -3.15105e-01 4.56747e-04 2.53155e-03 3.00998e-04 1.72079e-03 6.92706e-01 3.16320e-01 1.00634e-01 6.10645e-01 7.95709e-01 2.02459e-01
1.93000e+02 3.09600e+03 -2.45000e+01 -3.50758e-01 2.54149e-01 9.63811e-01 -3.17201e-01 -3.50122e-01 2.52775e-01 9.63848e-01 -3.15105e-01 4.56747e-04 2.53155e-03 3.00998e-04 1.72079e-03 6.92706e-01 3.16320e-01 1.00634e-01 6.10645e-01 7.95709e-01 2.02459e-01
1.93000e+02 3.09700e+03 -2.45300e+01 -3.50293e-01 2.51251e-01 9.64148e-01 -3.13962e-01 -3.50122e-01 2.52775e-01 9.63848e-01 -3.15105e-01 4.56747e-04 2.53155e-03 3.00998e-04 1.72079e-03 6.92706e-01 3.16320e-01 1.00634e-01 6.10645e-01 7.95709e-01 2.02459e-01
1.93000e+02 3.09800e+03 -2.50400e+01 -3.50815e-01 2.54885e-01 9.63955e-01 -3.17486e-01 -3.50122e-01 2.52775e-01 9.63848e-01 -3.15105e-01 4.56747e-04 2.53155e-03 3.00998e-04 1.72079e-03 6.92706e-01 3.16320e-01 1.00634e-01 6.10645e-01 7.95709e-01 2.02459e-01
1.93000e+02 3.09900e+03 -2.48100e+01 -3.49941e-01 2.50999e-01 9.63306e-01 -3.15139e-01 -3.50122e-01 2.52775e-01 9.63848e-01 -3.15105e-01 4.56747e-04 2.53155e-03 3.00998e-04 1.72079e-03 6.92706e-01 3.16320e-01 1.00634e-01 6.10645e-01 7.95709e-01 2.02459e-01
1.93000e+02 3.10000e+03 -2.45200e+01 -3.50532e-01 2.53011e-01 9.63946e-01 -3.15637e-01 -3.50122e-01 2.52775e-01 9.63848e-01 -3.15105e-01 4.56747e-04 2.53155e-03 3.00998e-04 1.72079e-03 6.92706e-01 3.16320e-01 1.00634e-01 6.10645e-01 7.95709e-01 2.02459e-01
1.93000e+02 3.10100e+03 -2.50300e+01 -3.49938e-01 2.54366e-01 9.64306e-01 -3.14589e-01 -3.50122e-01 2.52775e-01 9.63848e-01 -3.15105e-01 4.56747e-04 2.53155e-03 3.00998e-04 1.72079e-03 6.92706e-01 3.16320e-01 1.00634e-01 6.10645e-01 7.95709e-01 2.02459e-01
1.93000e+02 3.10200e+03 -2.50400e+01 -3.50335e-01 2.53120e-01 9.64030e-01 -3.15060e-01 -3.50122e-01 2.52775e-01 9.63848e-01 -3.15105e-01 4.56747e-04 2.53155e-03 3.00998e-04 1.72079e-03 6.92706e-01 3.16320e-01 1.00634e-01 6.10645e-01 7.95709e-01 2.02459e-01
1.93000e+02 3.10300e+03 -2.50300e+01 -3.50219e-01 2.55832e-01 9.63761e-01 -3.17376e-01 -3.50122e-01 2.52775e-01 9.63848e-01 -3.15105e-01 4.56747e-04 2.53155e-03 3.00998e-04 1.72079e-03 6.92706e-01 3.16320e-01 1.00634e-01 6.10645e-01 7.95709e-01 2.02459e-01
1.94000e+02 3.10400e+03 -2.50400e+01 -3.50167e-01 2.52142e-01 9.63807e-01 -3.15121e-01 -3.50354e-01 2.54168e-01 9.63970e-01 -3.16007e-01 4.30628e-04 2.65328e-03 2.93839e-04 1.71103e-03 6.96497e-01 3.01964e-01 9.92045e-02 6.16717e-01 8.02588e-01 2.03572e-01
1.94000e+02 3.10500e+03 -2.50400e+01 -3.50647e-01 2.55791e-01 9.64012e-01 -3.17188e-01 -3.50354e-01 2.54168e-01 9.63970e-01 -3.16007e-01 4.30628e-04 2.65328e-03 2.93839e-04 1.71103e-03 6.96497e-01 3.01964e-01 9.92045e-02 6.16717e-01 8.02588e-01 2.03572e-01
1.94000e+02 3.10600e+03 -2.50300e+01 -3.50501e-01 2.57837e-01 9.64186e-01 -3.17685e-01 -3.50354e-01 2.54168e-01 9.63970e-01 -3.16007e-01 4.30628e-04 2.65328e-03 2.93839e-04 1.71103e-03 6.96497e-01 3.01964e-01 9.92045e-02 6.16717e-01 8.02588e-01 2.03572e-01
1.94000e+02 3.10700e+03 -2.50300e+01 -3.50728e-01 2.55785e-01 9.64231e-01 -3.16808e-01 -3.50354e-01 2.54168e-01 9.63970e-01 -3.16007e-01 4.30628e-04 2.65328e-03 2.93839e-04 1.71103e-03 6.96497e-01 3.01964e-01 9.92045e-02 6.16717e-01 8.02588e-01 2.03572e-01
1.94000e+02 3.10800e+03 -2.50300e+01 -3.50608e-01 2.57033e-01 9.64258e-01 -3.17247e-01 -3.50354e-01 2.54168e-01 9.63970e-01 -3.16007e-01 4.30628e-04 2.65328e-03 2.93839e-04 1.71103e-03 6.96497e-01 3.01964e-01 9.92045e-02 6.16717e-01 8.02588e-01 2.03572e-01
1.94000e+02 3.10900e+03 -2.46000e+01 -3.50615e-01 2.53527e-01 9.63838e-01 -3.16260e-01 -3.50354e-01 2.54168e-01 9.63970e-01 -3.16007e-01 4.30628e-04 2.65328e-03 2.93839e-04 1.71103e-03 6.96497e-01 3.01964e-01 9.92045e-02 6.16717e-01 8.02588e-01 2.03572e-01
1.94000e+02 3.11000e+03 -2.50300e+01 -3.50326e-01 2.54727e-01 9.63927e-01 -3.16348e-01 -3.50354e-01 2.54168e-01 9.63970e-01 -3.16007e-01 4.30628e-04 2.65328e-03 2.93839e-04 1.71103e-03 6.96497e-01 3.01964e-01 9.92045e-02 6.16717e-01 8.02588e-01 2.03572e-01
1.94000e+02 3.11100e+03 -2.50300e+01 -3.50008e-01 2.53609e-01 9.63899e-01 -3.15441e-01 -3.50354e-01 2.54168e-01 9.63970e-01 -3.16007e-01 4.30628e-04 2.65328e-03 2.93839e-04 1.71103e-03 6.96497e-01 3.01964e-01 9.92045e-02 6.16717e-01 8.02588e-01 2.03572e-01
1.94000e+02 3.11200e+03 -2.50400e+01 -3.50206e-01 2.52802e-01 9.63688e-01 -3.15756e-01 -3.50354e-01 2.54168e-01 9.63970e-01 -3.16007e-01 4.30628e-04 2.65328e-03 2.93839e-04 1.71103e-03 6.96497e-01 3.01964e-01 9.92045e-02 6.16717e-01 8.02588e-01 2.03572e-01
1.94000e+02 3.11300e+03 -2.45200e+01 -3.50522e-01 2.53304e-01 9.63878e-01 -3.16132e-01 -3.50354e-01 2.54168e-01 9.63970e-01 -3.16007e-01 4.30628e-04 2.65328e-03 2.93839e-04 1.71103e-03 6.96497e-01 3.01964e-01 9.92045e-02 6.16717e-01 8.02588e-01 2.03572e-01
1.94000e+02 3.11400e+03 -2.50300e+01 -3.50229e-01 2.56152e-01 9.64135e-01 -3.16435e-01 -3.50354e-01 2.54168e-01 9.63970e-01 -3.16007e-01 4.30628e-04 2.65328e-03 2.93839e-04 1.71103e-03 6.96497e-01 3.01964e-01 9.92045e-02 6.16717e-01 8.02588e-01 2.03572e-01
1.94000e+02 3.11500e+03 -2.50300e+01 -3.50815e-01 2.57359e-01 9.64281e-01 -3.17686e-01 -3.50354e-01 2.54168e-01 9.63970e-01 -3.16007e-01 4.30628e-04 2.65328e-03 2.93839e-04 1.71103e-03 6.96497e-01 3.01964e-01 9.92045e-02 6.16717e-01 8.02588e-01 2.03572e-01
1.94000e+02 3.11600e+03 -2.50400e+01 -3.50616e-01 2.54115e-01 9.64009e-01 -3.16388e-01 -3.50354e-01 2.54168e-01 9.63970e-01 -3.16007e-01 4.30628e-04 2.65328e-03 2.93839e-04 1.71103e-03 6.96497e-01 3.01964e-01 9.92045e-02 6.16717e-01 8.02588e-01 2.03572e-01
1.94000e+02 3.11700e+03 -2.50300e+01 -3.49685e-01 2.54697e-01 9.63867e-01 -3.15595e-01 -3.50354e-01 2.54168e-01 9.63970e-01 -3.16007e-01 4.30628e-04 2.65328e-03 2.93839e-04 1.71103e-03 6.96497e-01 3.01964e-01 9.92045e-02 6.16717e-01 8.02588e-01 2.03572e-01
1.94000e+02 3.11800e+03 -2.50300e+01 -3.50016e-01 2.53107e-01 9.63833e-01 -3.15154e-01 -3.50354e-01 2.54168e-01 9.63970e-01 -3.16007e-01 4.30628e-04 2.65328e-03 2.93839e-04 1.71103e-03 6.96497e-01 3.01964e-01 9.92045e-02 6.16717e-01 8.02588e-01 2.03572e-01
1.94000e+02 3.11900e+03 -2.46900e+01 -3.50272e-01 2.51338e-01 9.63698e-01 -3.14970e-01 -3.50354e-01 2.54168e-01 9.63970e-01 -3.16007e-01 4.30628e-04 2.65328e-03 2.93839e-04 1.71103e-03 6.96497e-01 3.01964e-01 9.92045e-02 6.16717e-01 8.02588e-01 2.03572e-01
1.95000e+02 3.12000e+03 -2.50400e+01 -3.50385e-01 2.54454e-01 9.63883e-01 -3.16398e-01 -3.50352e-01 2.54961e-01 9.64005e-01 -3.16363e-01 4.33435e-04 2.53365e-03 2.64405e-04 1.65064e-03 6.98373e-01 2.98629e-01 9.73302e-02 6.18121e-01 8.05790e-01 2.01037e-01
1.95000e+02 3.12100e+03 -2.50300e+01 -3.51032e-01 2.58065e-01 9.63959e-01 -3.19786e-01 -3.50352e-01 2.54961e-01 9.64005e-01 -3.16363e-01 4.33435e-04 2.53365e-03 2.64405e-04 1.65064e-03 6.98373e-01 2.98629e-01 9.73302e-02 6.18121e-01 8.05790e-01 2.01037e-01
1.95000e+02 3.12200e+03 -2.50400e+01 -3.50537e-01 2.54764e-01 9.63774e-01 -3.17344e-01 -3.50352e-01 2.54961e-01 9.64005e-01 -3.16363e-01 4.33435e-04 2.53365e-03 2.64405e-04 1.65064e-03 6.98373e-01 2.98629e-01 9.73302e-02 6.18121e-01 8.05790e-01 2.01037e-01
1.95000e+02 3.12300e+03 -2.50300e+01 -3.50445e-01 2.57450e-01 9.64256e-01 -3.17004e-01 -3.50352e-01 2.54961e-01 9.64005e-01 -3.16363e-01 4.33435e-04 2.53365e-03 2.64405e-04 1.65064e-03 6.98373e-01 2.98629e-01 9.73302e-02 6.18121e-01 8.05790e-01 2.01037e-01
1.95000e+02 3.12400e+03 -2.50300e+01 -3.50563e-01 2.55260e-01 9.63931e-01 -3.17299e-01 -3.50352e-01 2.54961e-01 9.64005e-01 -3.16363e-01 4.33435e-04 2.53365e-03 2.64405e-04 1.65064e-03 6.98373e-01 2.98629e-01 9.73302e-02 6.18121e-01 8.05790e-01 2.01037e-01
1.95000e+02 3.12500e+03 -2.45000e+01 -3.50844e-01 2.54493e-01 9.64246e-01 -3.16147e-01 -3.50352e-01 2.54961e-01 9.64005e-01 -3.16363e-01 4.33435e-04 2.53365e-03 2.64405e-04 1.65064e-03 6.98373e-01 2.98629e-01 9.73302e-02 6.18121e-01 8.05790e-01 2.01037e-01
1.95000e+02 3.12600e+03 -2.50300e+01 -3.50555e-01 2.57120e-01 9.64336e-01 -3.16904e-01 -3.50352e-01 2.54961e-01 9.64005e-01 -3.16363e-01 4.33435e-04 2.53365e-03 2.64405e-04 1.65064e-03 6.98373e-01 2.98629e-01 9.73302e-02 6.18121e-01 8.05790e-01 2.01037e-01
1.95000e+02 3.12700e+03 -2.50400e+01 -3.49975e-01 2.52080e-01 9.63839e-01 -3.14422e-01 -3.50352e-01 2.54961e-01 9.64005e-01 -3.16363e-01 4.33435e-04 2.53365e-03 2.64405e-04 1.65064e-03 6.98373e-01 2.98629e-01 9.73302e-02 6.18121e-01 8.05790e-01 2.01037e-01
1.95000e+02 3.12800e+03 -2.50300e+01 -3.50214e-01 2.57347e-01 9.64196e-01 -3.17092e-01 -3.50352e-01 2.54961e-01 9.64005e-01 -3.16363e-01 4.33435e-04 2.53365e-03 2.64405e-04 1.65064e-03 6.98373e-01 2.98629e-01 9.73302e-02 6.18121e-01 8.05790e-01 2.01037e-01
1.95000e+02 3.12900e+03 -2.45100e+01 -3.51146e-01 2.56218e-01 9.64101e-01 -3.18134e-01 -3.50352e-01 2.54961e-01 9.64005e-01 -3.16363e-01 4.33435e-04 2.53365e-03 2.64405e-04 1.65064e-03 6.98373e-01 2.98629e-01 9.73302e-02 6.18121e-01 8.05790e-01 2.01037e-01
1.95000e+02 3.13000e+03 -2.50300e+01 -3.50252e-01 2.58460e-01 9.64447e-01 -3.17220e-01 -3.50352e-01 2.54961e-01 9.64005e-01 -3.16363e-01 4.33435e-04 2.53365e-03 2.64405e-04 1.65064e-03 6.98373e-01 2.98629e-01 9.73302e-02 6.18121e-01 8.05790e-01 2.01037e-01
1.95000e+02 3.13100e+03 -2.50300e+01 -3.50787e-01 2.57826e-01 9.64361e-01 -3.17684e-01 -3.50352e-01 2.54961e-01 9.64005e-01 -3.16363e-01 4.33435e-04 2.53365e-03 2.64405e-04 1.65064e-03 6.98373e-01 2.98629e-01 9.73302e-02 6.18121e-01 8.05790e-01 2.01037e-01
1.95000e+02 3.13200e+03 -2.50300e+01 -3.50028e-01 2.54445e-01 9.64107e-01 -3.15349e-01 -3.50352e-01 2.54961e-01 9.64005e-01 -3.16363e-01 4.33435e-04 2.53365e-03 2.64405e-04 1.65064e-03 6.98373e-01 2.98629e-01 9.73302e-02 6.18121e-01 8.05790e-01 2.01037e-01
1.95000e+02 3.13300e+03 -2.42600e+01 -3.50449e-01 2.51795e-01 9.63670e-01 -3.15611e-01 -3.50352e-01 2.54961e-01 9.64005e-01 -3.16363e-01 4.33435e-04 2.53365e-03 2.64405e-04 1.65064e-03 6.98373e-01 2.98629e-01 9.73302e-02 6.18121e-01 8.05790e-01 2.01037e-01
1.95000e+02 3.13400e+03 -2.50300e+01 -3.50377e-01 2.56303e-01 9.63913e-01 -3.17303e-01 -3.50352e-01 2.54961e-01 9.64005e-01 -3.16363e-01 4.33435e-04 2.53365e-03 2.64405e-04 1.65064e-03 6.98373e-01 2.98629e-01 9.73302e-02 6.18121e-01 8.05790e-01 2.01037e-01
1.95000e+02 3.13500e+03 -2.50300e+01 -3.50216e-01 2.57168e-01 9.64393e-01 -3.16437e-01 -3.50352e-01 2.54961e-01 9.64005e-01 -3.16363e-01 4.33435e-04 2.53365e-03 2.64405e-04 1.65064e-03 6.98373e-01 2.98629e-01 9.73302e-02 6.18121e-01 8.05790e-01 2.01037e-01
1.96000e+02 3.13600e+03 -2.50300e+01 -3.50727e-01 2.57194e-01 9.64206e-01 -3.17759e-01 -3.50410e-01 2.56161e-01 9.64102e-01 -3.16924e-01 4.16612e-04 2.43939e-03 2.43271e-04 1.63201e-03 7.02057e-01 2.95652e-01 9.78508e-02 6.13003e-01 8.04511e-01 2.01392e-01
1.96000e+02 3.13700e+03 -2.50300e+01 -3.50002e-01 2.55205e-01 9.63970e-01 -3.16117e-01 -3.50410e-01 2.56161e-01 9.64102e-01 -3.16924e-01 4.16612e-04 2.43939e-03 2.43271e-04 1.63201e-03 7.02057e-01 2.95652e-01 9.78508e-02 6.13003e-01 8.04511e-01 2.01392e-01
1.96000e+02 3.13800e+03 -2.50300e+01 -3.49810e-01 2.54868e-01 9.63849e-01 -3.16030e-01 -3.50410e-01 2.56161e-01 9.64102e-01 -3.16924e-01 4.16612e-04 2.43939e-03 2.43271e-04 1.63201e-03 7.02057e-01 2.95652e-01 9.78508e-02 6.13003e-01 8.04511e-01 2.01392e-01
1.96000e+02 3.13900e+03 -2.50300e+01 -3.50139e-01 2.54338e-01 9.63881e-01 -3.16099e-01 -3.50410e-01 2.56161e-01 9.64102e-01 -3.16924e-01 4.16612e-04 2.43939e-03 2.43271e-04 1.63201e-03 7.02057e-01 2.95652e-01 9.78508e-02 6.13003e-01 8.04511e-01 2.01392e-01
1.96000e+02 3.14000e+03 -2.50300e+01 -3.49947e-01 2.56431e-01 9.64411e-01 -3.15317e-01 -3.50410e-01 2.56161e-01 9.64102e-01 -3.16924e-01 4.16612e-04 2.43939e-03 2.43271e-04 1.63201e-03 7.02057e-01 2.95652e-01 9.78508e-02 6.13003e-01 8.04511e-01 2.01392e-01
1.96000e+02 3.14100e+03 -2.50300e+01 -3.49797e-01 2.55643e-01 9.64129e-01 -3.15201e-01 -3.50410e-01 2.56161e-01 9.64102e-01 -3.16924e-01 4.16612e-04 2.43939e-03 2.43271e-04 1.63201e-03 7.02057e-01 2.95652e-01 9.78508e-02 6.13003e-01 8.04511e-01 2.01392e-01
1.96000e+02 3.14200e+03 -2.50300e+01 -3.50428e-01 2.55847e-01 9.63971e-01 -3.17387e-01 -3.50410e-01 2.56161e-01 9.64102e-01 -3.16924e-01 4.16612e-04 2.43939e-03 2.43271e-04 1.63201e-03 7.02057e-01 2.95652e-01 9.78508e-02 6.13003e-01 8.04511e-01 2.01392e-01
1.96000e+02 3.14300e+03 -2.50300e+01 -3.50113e-01 2.56579e-01 9.64154e-01 -3.16384e-01 -3.50410e-01 2.56161e-01 9.64102e-01 -3.16924e-01 4.16612e-04 2.43939e-03 2.43271e-04 1.63201e-03 7.02057e-01 2.95652e-01 9.78508e-02 6.13003e-01 8.04511e-01 2.01392e-01
1.96000e+02 3.14400e+03 -2.46200e+01 -3.51036e-01 2.54870e-01 9.63968e-01 -3.17540e-01 -3.50410e-01 2.56161e-01 9.64102e-01 -3.16924e-01 4.16612e-04 2.43939e-03 2.43271e-04 1.63201e-03 7.02057e-01 2.95652e-01 9.78508e-02 6.13003e-01 8.04511e-01 2.01392e-01
1.96000e+02 3.14500e+03 -2.50300e+01 -3.50433e-01 2.57113e-01 9.64114e-01 -3.17782e-01 -3.50410e-01 2.56161e-01 9.64102e-01 -3.16924e-01 4.16612e-04 2.43939e-03 2.43271e-04 1.63201e-03 7.02057e-01 2.95652e-01 9.78508e-02 6.13003e-01 8.04511e-01 2.01392e-01
1.96000e+02 3.14600e+03 -2.50300e+01 -3.49776e-01 2.55831e-01 9.63926e-01 -3.16422e-01 -3.50410e-01 2.56161e-01 9.64102e-01 -3.16924e-01 4.16612e-04 2.43939e-03 2.43271e-04 1.63201e-03 7.02057e-01 2.95652e-01 9.78508e-02 6.13003e-01 8.04511e-01 2.01392e-01
1.96000e+02 3.14700e+03 -2.50300e+01 -3.50672e-01 2.56071e-01 9.64187e-01 -3.17286e-01 -3.50410e-01 2.56161e-01 9.64102e-01 -3.16924e-01 4.16612e-04 2.43939e-03 2.43271e-04 1.63201e-03 7.02057e-01 2.95652e-01 9.78508e-02 6.13003e-01 8.04511e-01 2.01392e-01
1.96000e+02 3.14800e+03 -2.50300e+01 -3.50642e-01 2.55691e-01 9.63930e-01 -3.17748e-01 -3.50410e-01 2.56161e-01 9.64102e-01 -3.16924e-01 4.16612e-04 2.43939e-03 2.43271e-04 1.63201e-03 7.02057e-01 2.95652e-01 9.78508e-02 6.13003e-01 8.04511e-01 2.01392e-01
1.96000e+02 3.14900e+03 -2.50300e+01 -3.50745e-01 2.58216e-01 9.64164e-01 -3.18507e-01 -3.50410e-01 2.56161e-01 9.64102e-01 -3.16924e-01 4.16612e-04 2.43939e-03 2.43271e-04 1.63201e-03 7.02057e-01 2.95652e-01 9.78508e-02 6.13003e-01 8.04511e-01 2.01392e-01
1.96000e+02 3.15000e+03 -2.50300e+01 -3.50256e-01 2.53746e-01 9.63967e-01 -3.15691e-01 -3.50410e-01 2.56161e-01 9.64102e-01 -3.16924e-01 4.16612e-04 2.43939e-03 2.43271e-04 1.63201e-03 7.02057e-01 2.95652e-01 9.78508e-02 6.13003e-01 8.04511e-01 2.01392e-01
1.96000e+02 3.15100e+03 -2.50300e+01 -3.50145e-01 2.55706e-01 9.64087e-01 -3.16336e-01 -3.50410e-01 2.56161e-01 9.64102e-01 -3.16924e-01 4.16612e-04 2.43939e-03 2.43271e-04 1.63201e-03 7.02057e-01 2.95652e-01 9.78508e-02 6.13003e-01 8.04511e-01 2.01392e-01
1.97000e+02 3.15200e+03 -2.50300e+01 -3.50595e-01 2.55000e-01 9.64053e-01 -3.16971e-01 -3.50242e-01 2.55899e-01 9.64063e-01 -3.16671e-01 4.10008e-04 2.42188e-03 2.22791e-04 1.65777e-03 7.02664e-01 2.93791e-01 1.00118e-01 6.09426e-01 8.03752e-01 2.00862e-01
1.97000e+02 3.15300e+03 -2.50300e+01 -3.50310e-01 2.58934e-01 9.63991e-01 -3.18914e-01 -3.50242e-01 2.55899e-01 9.64063e-01 -3.16671e-01 4.10008e-04 2.42188e-03 2.22791e-04 1.65777e-03 7.02664e-01 2.93791e-01 1.00118e-01 6.09426e-01 8.03752e-01 2.00862e-01
1.97000e+02 3.15400e+03 -2.50300e+01 -3.50263e-01 2.57601e-01 9.64323e-01 -3.17103e-01 -3.50242e-01 2.55899e-01 9.64063e-01 -3.16671e-01 4.10008e-04 2.42188e-03 2.22791e-04 1.65777e-03 7.02664e-01 2.93791e-01 1.00118e-01 6.09426e-01 8.03752e-01 2.00862e-01
1.97000e+02 3.15500e+03 -2.50300e+01 -3.49712e-01 2.54826e-01 9.63852e-01 -3.16024e-01 -3.50242e-01 2.55899e-01 9.64063e-01 -3.16671e-01 4.10008e-04 2.42188e-03 2.22791e-04 1.65777e-03 7.02664e-01 2.93791e-01 1.00118e-01 6.09426e-01 8.03752e-01 2.00862e-01
1.97000e+02 3.15600e+03 -2.50300e+01 -3.49870e-01 2.56481e-01 9.63865e-01 -3.16961e-01 -3.50242e-01 2.55899e-01 9.64063e-01 -3.16671e-01 4.10008e-04 2.42188e-03 2.22791e-04 1.65777e-03 7.02664e-01 2.93791e-01 1.00118e-01 6.09426e-01 8.03752e-01 2.00862e-01
1.97000e+02 3.15700e+03 -2.50300e+01 -3.50524e-01 2.55631e-01 9.64243e-01 -3.16330e-01 -3.50242e-01 2.55899e-01 9.64063e-01 -3.16671e-01 4.10008e-04 2.42188e-03 2.22791e-04 1.65777e-03 7.02664e-01 2.93791e-01 1.00118e-01 6.09426e-01 8.03752e-01 2.00862e-01
1.97000e+02 3.15800e+03 -2.50300e+01 -3.50248e-01 2.52932e-01 9.63899e-01 -3.15546e-01 -3.50242e-01 2.55899e-01 9.64063e-01 -3.16671e-01 4.10008e-04 2.42188e-03 2.22791e-04 1.65777e-03 7.02664e-01 2.93791e-01 1.00118e-01 6.09426e-01 8.03752e-01 2.00862e-01
1.97000e+02 3.15900e+03 -2.50300e+01 -3.50884e-01 2.59797e-01 9.64108e-01 -3.19920e-01 -3.50242e-01 2.55899e-01 9.64063e-01 -3.16671e-01 4.10008e-04 2.42188e-03 2.22791e-04 1.65777e-03 7.02664e-01 2.93791e-01 1.00118e-01 6.09426e-01 8.03752e-01 2.00862e-01
1.97000e+02 3.16000e+03 -2.50300e+01 -3.50481e-01 2.57201e-01 9.64086e-01 -3.17570e-01 -3.50242e-01 2.55899e-01 9.64063e-01 -3.16671e-01 4.10008e-04 2.42188e-03 2.22791e-04 1.65777e-03 7.02664e-01 2.93791e-01 1.00118e-01 6.09426e-01 8.03752e-01 2.00862e-01
1.97000e+02 3.16100e+03 -2.50300e+01 -3.49701e-01 2.51227e-01 9.63890e-01 -3.13399e-01 -3.50242e-01 2.55899e-01 9.64063e-01 -3.16671e-01 4.10008e-04 2.42188e-03 2.22791e-04 1.65777e-03 7.02664e-01 2.93791e-01 1.00118e-01 6.09426e-01 8.03752e-01 2.00862e-01
1.97000e+02 3.16200e+03 -2.50200e+01 -3.49692e-01 2.58372e-01 9.63934e-01 -3.17722e-01 -3.50242e-01 2.55899e-01 9.64063e-01 -3.16671e-01 4.10008e-04 2.42188e-03 2.22791e-04 1.65777e-03 7.02664e-01 2.93791e-01 1.00118e-01 6.09426e-01 8.03752e-01 2.00862e-01
1.97000e+02 3.16300e+03 -2.50300e+01 -3.49831e-01 2.55629e-01 9.63956e-01 -3.16263e-01 -3.50242e-01 2.55899e-01 9.64063e-01 -3.16671e-01 4.10008e-04 2.42188e-03 2.22791e-04 1.65777e-03 7.02664e-01 2.93791e-01 1.00118e-01 6.09426e-01 8.03752e-01 2.00862e-01
1.97000e+02 3.16400e+03 -2.50300e+01 -3.50226e-01 2.56388e-01 9.64097e-01 -3.16775e-01 -3.50242e-01 2.55899e-01 9.64063e-01 -3.16671e-01 4.10008e-04 2.42188e-03 2.22791e-04 1.65777e-03 7.02664e-01 2.93791e-01 1.00118e-01 6.09426e-01 8.03752e-01 2.00862e-01
1.97000e+02 3.16500e+03 -2.50300e+01 -3.50921e-01 2.59097e-01 9.64408e-01 -3.18720e-01 -3.50242e-01 2.55899e-01 9.64063e-01 -3.16671e-01 4.10008e-04 2.42188e-03 2.22791e-04 1.65777e-03 7.02664e-01 2.93791e-01 1.00118e-01 6.09426e-01 8.03752e-01 2.00862e-01
1.97000e+02 3.16600e+03 -2.50400e+01 -3.49872e-01 2.52193e-01 9.64083e-01 -3.13360e-01 -3.50242e-01 2.55899e-01 9.64063e-01 -3.16671e-01 4.10008e-04 2.42188e-03 2.22791e-04 1.65777e-03 7.02664e-01 2.93791e-01 1.00118e-01 6.09426e-01 8.03752e-01 2.00862e-01
1.97000e+02 3.16700e+03 -2.50300e+01 -3.49861e-01 2.54248e-01 9.63771e-01 -3.15684e-01 -3.50242e-01 2.55899e-01 9.64063e-01 -3.16671e-01 4.10008e-04 2.42188e-03 2.22791e-04 1.65777e-03 7.02664e-01 2.93791e-01 1.00118e-01 6.09426e-01 8.03752e-01 2.00862e-01
1.98000e+02 3.16800e+03 -2.50400e+01 -3.50804e-01 2.55854e-01 9.64372e-01 -3.16504e-01 -3.49872e-01 2.52189e-01 9.64083e-01 -3.13357e-01 4.12513e-04 2.50186e-03 2.10485e-04 1.80975e-03 7.09197e-01 2.89544e-01 1.01226e-01 6.04504e-01 8.06790e-01 2.08522e-01
1.98000e+02 3.16900e+03 -2.50400e+01 -3.50161e-01 2.53679e-01 9.64132e-01 -3.14588e-01 -3.49872e-01 2.52189e-01 9.64083e-01 -3.13357e-01 4.12513e-04 2.50186e-03 2.10485e-04 1.80975e-03 7.09197e-01 2.89544e-01 1.01226e-01 6.04504e-01 8.06790e-01 2.08522e-01
1.98000e+02 3.17000e+03 -2.47000e+01 -3.49905e-01 2.50348e-01 9.63932e-01 -3.12803e-01 -3.49872e-01 2.52189e-01 9.64083e-01 -3.13357e-01 4.12513e-04 2.50186e-03 2.10485e-04 1.80975e-03 7.09197e-01 2.89544e-01 1.01226e-01 6.04504e-01 8.06790e-01 2.08522e-01
1.98000e+02 3.17100e+03 -2.50300e+01 -3.49819e-01 2.53654e-01 9.63967e-01 -3.14539e-01 -3.49872e-01 2.52189e-01 9.64083e-01 -3.13357e-01 4.12513e-04 2.50186e-03 2.10485e-04 1.80975e-03 7.09197e-01 2.89544e-01 1.01226e-01 6.04504e-01 8.06790e-01 2.08522e-01
1.98000e+02 3.17200e+03 -2.50400e+01 -3.50096e-01 2.53242e-01 9.64160e-01 -3.13944e-01 -3.49872e-01 2.52189e-01 9.64083e-01 -3.13357e-01 4.12513e-04 2.50186e-03 2.10485e-04 1.80975e-03 7.09197e-01 2.89544e-01 1.01226e-01 6.04504e-01 8.06790e-01 2.08522e-01
1.98000e+02 3.17300e+03 -2.50300e+01 -3.49209e-01 2.51086e-01 9.63962e-01 -3.11969e-01 -3.49872e-01 2.52189e-01 9.64083e-01 -3.13357e-01 4.12513e-04 2.50186e-03 2.10485e-04 1.80975e-03 7.09197e-01 2.89544e-01 1.01226e-01 6.04504e-01 8.06790e-01 2.08522e-01
1.98000e+02 3.17400e+03 -2.42700e+01 -3.49649e-01 2.48461e-01 9.63863e-01 -3.11044e-01 -3.49872e-01 2.52189e-01 9.64083e-01 -3.13357e-01 4.12513e-04 2.50186e-03 2.10485e-04 1.80975e-03 7.09197e-01 2.89544e-01 1.01226e-01 6.04504e-01 8.06790e-01 2.08522e-01
1.98000e+02 3.17500e+03 -2.41300e+01 -3.49302e-01 2.48768e-01 9.63896e-01 -3.10681e-01 -3.49872e-01 2.52189e-01 9.64083e-01 -3.13357e-01 4.12513e-04 2.50186e-03 2.10485e-04 1.80975e-03 7.09197e-01 2.89544e-01 1.01226e-01 6.04504e-01 8.06790e-01 2.08522e-01
1.98000e+02 3.17600e+03 -2.45100e+01 -3.50163e-01 2.52389e-01 9.63847e-01 -3.14670e-01 -3.49872e-01 2.52189e-01 9.64083e-01 -3.13357e-01 4.12513e-04 2.50186e-03 2.10485e-04 1.80975e-03 7.09197e-01 2.89544e-01 1.01226e-01 6.04504e-01 8.06790e-01 2.08522e-01
1.98000e+02 3.17700e+03 -2.45500e+01 -3.50429e-01 2.54226e-01 9.64122e-01 -3.15375e-01 -3.49872e-01 2.52189e-01 9.64083e-01 -3.13357e-01 4.12513e-04 2.50186e-03 2.10485e-04 1.80975e-03 7.09197e-01 2.89544e-01 1.01226e-01 6.04504e-01 8.06790e-01 2.08522e-01
1.98000e+02 3.17800e+03 -2.50300e+01 -3.49762e-01 2.53921e-01 9.64178e-01 -3.13809e-01 -3.49872e-01 2.52189e-01 9.64083e-01 -3.13357e-01 4.12513e-04 2.50186e-03 2.10485e-04 1.80975e-03 7.09197e-01 2.89544e-01 1.01226e-01 6.04504e-01 8.06790e-01 2.08522e-01
1.98000e+02 3.17900e+03 -2.50300e+01 -3.49521e-01 2.54469e-01 9.64316e-01 -3.13574e-01 -3.49872e-01 2.52189e-01 9.64083e-01 -3.13357e-01 4.12513e-04 2.50186e-03 2.10485e-04 1.80975e-03 7.09197e-01 2.89544e-01 1.01226e-01 6.04504e-01 8.06790e-01 2.08522e-01
1.98000e+02 3.18000e+03 -2.46200e+01 -3.50968e-01 2.56070e-01 9.64467e-01 -3.16098e-01 -3.49872e-01 2.52189e-01 9.64083e-01 -3.13357e-01 4.12513e-04 2.50186e-03 2.10485e-04 1.80975e-03 7.09197e-01 2.89544e-01 1.01226e-01 6.04504e-01 8.06790e-01 2.08522e-01
1.98000e+02 3.18100e+03 -2.50300e+01 -3.50414e-01 2.56497e-01 9.64277e-01 -3.16675e-01 -3.49872e-01 2.52189e-01 9.64083e-01 -3.13357e-01 4.12513e-04 2.50186e-03 2.10485e-04 1.80975e-03 7.09197e-01 2.89544e-01 1.01226e-01 6.04504e-01 8.06790e-01 2.08522e-01
1.98000e+02 3.18200e+03 -2.40800e+01 -3.50009e-01 2.50395e-01 9.63873e-01 -3.13312e-01 -3.49872e-01 2.52189e-01 9.64083e-01 -3.13357e-01 4.12513e-04 2.50186e-03 2.10485e-04 1.80975e-03 7.09197e-01 2.89544e-01 1.01226e-01 6.04504e-01 8.06790e-01 2.08522e-01
1.98000e+02 3.18300e+03 -2.45400e+01 -3.49842e-01 2.50919e-01 9.64056e-01 -3.12498e-01 -3.49872e-01 2.52189e-01 9.64083e-01 -3.13357e-01 4.12513e-04 2.50186e-03 2.10485e-04 1.80975e-03 7.09197e-01 2.89544e-01 1.01226e-01 6.04504e-01 8.06790e-01 2.08522e-01
1.99000e+02 3.18400e+03 -2.50300e+01 -3.49865e-01 2.54063e-01 9.64453e-01 -3.13719e-01 -3.49943e-01 2.53987e-01 9.64189e-01 -3.14476e-01 4.08611e-04 2.59956e-03 2.35220e-04 1.94591e-03 7.08601e-01 3.03599e-01 9.99712e-02 5.92911e-01 8.10563e-01 2.03988e-01
1.99000e+02 3.18500e+03 -2.50300e+01 -3.49800e-01 2.54807e-01 9.64521e-01 -3.13900e-01 -3.49943e-01 2.53987e-01 9.64189e-01 -3.14476e-01 4.08611e-04 2.59956e-03 2.35220e-04 1.94591e-03 7.08601e-01 3.03599e-01 9.99712e-02 5.92911e-01 8.10563e-01 2.03988e-01
1.99000e+02 3.18600e+03 -2.50300e+01 -3.50044e-01 2.55952e-01 9.64422e-01 -3.15334e-01 -3.49943e-01 2.53987e-01 9.64189e-01 -3.14476e-01 4.08611e-04 2.59956e-03 2.35220e-04 1.94591e-03 7.08601e-01 3.03599e-01 9.99712e-02 5.92911e-01 8.10563e-01 2.03988e-01
1.99000e+02 3.18700e+03 -2.50300e+01 -3.49514e-01 2.52340e-01 9.64162e-01 -3.12649e-01 -3.49943e-01 2.53987e-01 9.64189e-01 -3.14476e-01 4.08611e-04 2.59956e-03 2.35220e-04 1.94591e-03 7.08601e-01 3.03599e-01 9.99712e-02 5.92911e-01 8.10563e-01 2.03988e-01
1.99000e+02 3.18800e+03 -2.50300e+01 -3.49668e-01 2.52775e-01 9.64346e-01 -3.12766e-01 -3.49943e-01 2.53987e-01 9.64189e-01 -3.14476e-01 4.08611e-04 2.59956e-03 2.35220e-04 1.94591e-03 7.08601e-01 3.03599e-01 9.99712e-02 5.92911e-01 8.10563e-01 2.03988e-01
1.99000e+02 3.18900e+03 -2.50300e+01 -3.50079e-01 2.54345e-01 9.64200e-01 -3.15006e-01 -3.49943e-01 2.53987e-01 9.64189e-01 -3.14476e-01 4.08611e-04 2.59956e-03 2.35220e-04 1.94591e-03 7.08601e-01 3.03599e-01 9.99712e-02 5.92911e-01 8.10563e-01 2.03988e-01
1.99000e+02 3.19000e+03 -2.50300e+01 -3.50449e-01 2.57312e-01 9.64289e-01 -3.17433e-01 -3.49943e-01 2.53987e-01 9.64189e-01 -3.14476e-01 4.08611e-04 2.59956e-03 2.35220e-04 1.94591e-03 7.08601e-01 3.03599e-01 9.99712e-02 5.92911e-01 8.10563e-01 2.03988e-01
1.99000e+02 3.19100e+03 -2.50300e+01 -3.50289e-01 2.55801e-01 9.64029e-01 -3.16793e-01 -3.49943e-01 2.53987e-01 9.64189e-01 -3.14476e-01 4.08611e-04 2.59956e-03 2.35220e-04 1.94591e-03 7.08601e-01 3.03599e-01 9.99712e-02 5.92911e-01 8.10563e-01 2.03988e-01
1.99000e+02 3.19200e+03 -2.50300e+01 -3.50456e-01 2.57602e-01 9.64605e-01 -3.16849e-01 -3.49943e-01 2.53987e-01 9.64189e-01 -3.14476e-01 4.08611e-04 2.59956e-03 2.35220e-04 1.94591e-03 7.08601e-01 3.03599e-01 9.99712e-02 5.92911e-01 8.10563e-01 2.03988e-01
1.99000e+02 3.19300e+03 -2.50300e+01 -3.49968e-01 2.56089e-01 9.64185e-01 -3.15858e-01 -3.49943e-01 2.53987e-01 9.64189e-01 -3.14476e-01 4.08611e-04 2.59956e-03 2.35220e-04 1.94591e-03 7.08601e-01 3.03599e-01 9.99712e-02 5.92911e-01 8.10563e-01 2.03988e-01
1.99000e+02 3.19400e+03 -2.50400e+01 -3.49832e-01 2.52214e-01 9.64398e-01 -3.12212e-01 -3.49943e-01 2.53987e-01 9.64189e-01 -3.14476e-01 4.08611e-04 2.59956e-03 2.35220e-04 1.94591e-03 7.08601e-01 3.03599e-01 9.99712e-02 5.92911e-01 8.10563e-01 2.03988e-01
1.99000e+02 3.19500e+03 -2.50300e+01 -3.50489e-01 2.58754e-01 9.64562e-01 -3.17709e-01 -3.49943e-01 2.53987e-01 9.64189e-01 -3.14476e-01 4.08611e-04 2.59956e-03 2.35220e-04 1.94591e-03 7.08601e-01 3.03599e-01 9.99712e-02 5.92911e-01 8.10563e-01 2.03988e-01
1.99000e+02 3.19600e+03 -2.50300e+01 -3.49944e-01 2.56086e-01 9.64177e-01 -3.16197e-01 -3.49943e-01 2.53987e-01 9.64189e-01 -3.14476e-01 4.08611e-04 2.59956e-03 2.35220e-04 1.94591e-03 7.08601e-01 3.03599e-01 9.99712e-02 5.92911e-01 8.10563e-01 2.03988e-01
1.99000e+02 3.19700e+03 -2.50300e+01 -3.50534e-01 2.55629e-01 9.64422e-01 -3.15905e-01 -3.49943e-01 2.53987e-01 9.64189e-01 -3.14476e-01 4.08611e-04 2.59956e-03 2.35220e-04 1.94591e-03 7.08601e-01 3.03599e-01 9.99712e-02 5.92911e-01 8.10563e-01 2.03988e-01
1.99000e+02 3.19800e+03 -2.50200e+01 -3.49815e-01 2.57903e-01 9.64476e-01 -3.15924e-01 -3.49943e-01 2.53987e-01 9.64189e-01 -3.14476e-01 4.08611e-04 2.59956e-03 2.35220e-04 1.94591e-03 7.08601e-01 3.03599e-01 9.99712e-02 5.92911e-01 8.10563e-01 2.03988e-01
1.99000e+02 3.19900e+03 -2.42400e+01 -3.49537e-01 2.49035e-01 9.63893e-01 -3.11189e-01 -3.49943e-01 2.53987e-01 9.64189e-01 -3.14476e-01 4.08611e-04 2.59956e-03 2.35220e-04 1.94591e-03 7.08601e-01 3.03599e-01 9.99712e-02 5.92911e-01 8.10563e-01 2.03988e-01


==> data/parabola_es_avg.dat <==
1.000000000000000000e+00 5.456810005532369168e+00 4.060526007813979987e+00 7.333231059024486242e+00
2.000000000000000000e+00 2.821485698029646993e+00 2.012821047218225079e+00 3.955036914577115148e+00
3.000000000000000000e+00 1.438367605227813595e+00 9.775661992556838875e-01 2.116379810742281098e+00
4.000000000000000000e+00 9.581641864632424177e-01 6.861017215221950627e-01 1.338108591513084811e+00
5.000000000000000000e+00 5.867565323470798067e-01 3.919681067063107149e-01 8.783450039978130119e-01
6.000000000000000000e+00 4.332390417276648087e-01 2.674056323336677643e-01 7.019151602719378991e-01
7.000000000000000000e+00 2.727775820747371238e-01 1.470207511431041725e-01 5.061027691942244777e-01
8.000000000000000000e+00 2.406505099933304859e-01 1.186675008147542038e-01 4.880246702966685168e-01
9.000000000000000000e+00 2.202390248002786544e-01 1.001376072409408680e-01 4.843857306103733218e-01
1.000000000000000000e+01 1.796765139657281463e-01 7.368751125560345228e-02 4.381156198761096410e-01
1.100000000000000000e+01 1.372194330763465142e-01 5.966998427458190118e-02 3.155551831076106040e-01
1.200000000000000000e+01 1.085236018638554983e-01 4.676131043108401608e-02 2.518614652354942418e-01
1.300000000000000000e+01 6.534621555776534696e-02 3.116682512122619791e-02 1.370087543762600890e-01
1.400000000000000000e+01 5.579739361969991013e-02 2.383293303842999589e-02 1.306322276713291208e-01
1.500000000000000000e+01 5.379717143277915753e-02 2.214943803347358547e-02 1.306640669525807041e-01
1.600000000000000000e+01 5.264902308418909632e-02 2.118913095779000055e-02 1.308179951901426996e-01
1.700000000000000000e+01 4.270939423225662834e-02 1.426211083617826697e-02 1.278977829185841963e-01
1.800000000000000000e+01 3.787839712984026469e-02 1.105311319577649380e-02 1.298071361174634175e-01
1.900000000000000000e+01 3.591329413989990255e-02 9.778557359715759137e-03 1.318972368349905500e-01
2.000000000000000000e+01 3.318362032395718447e-02 8.103381149533439229e-03 1.358880493814541013e-01
2.100000000000000000e+01 3.169958262668352844e-02 7.755516402266173989e-03 1.295675860362198450e-01
2.200000000000000000e+01 3.132018908728750189e-02 7.521806590907964725e-03 1.304147125571107346e-01
2.300000000000000000e+01 1.657939872513194968e-02 5.312337295192780251e-03 5.174303640991455289e-02
2.400000000000000000e+01 1.523146597151625072e-02 4.403737033017535336e-03 5.268197303836000961e-02
2.500000000000000000e+01 1.511826775837992777e-02 4.325879525478780636e-03 5.283596518762814082e-02
2.600000000000000000e+01 1.213079363900804175e-02 2.707790828865025076e-03 5.434546595826930671e-02
2.700000000000000000e+01 1.076264213507547966e-02 2.392422609065720553e-03 4.841722582321576762e-02
2.800000000000000000e+01 4.151023543935457652e-03 1.376962562233658306e-03 1.251377265795447329e-02
2.900000000000000000e+01 1.516730941755972673e-03 8.479458840177912749e-04 2.712994771293318098e-03
3.000000000000000000e+01 1.268475898938864780e-03 6.568197865157963944e-04 2.449729955189260469e-03
3.100000000000000000e+01 9.954196634327015618e-04 4.571356238170540633e-04 2.167541216925627026e-03
3.200000000000000000e+01 8.733025765041802857e-04 3.622314196708867687e-04 2.105442401495067131e-03
3.300000000000000000e+01 8.294420200955849231e-04 3.272200227892120062e-04 2.102481562209970647e-03
3.400000000000000000e+01 6.175486366483881866e-04 3.050946004011001510e-04 1.249993667947286698e-03
3.500000000000000000e+01 5.950573763829424640e-04 2.870676573541433487e-04 1.233483717571572753e-03
3.600000000000000000e+01 5.072118274181008652e-04 2.297413202124596514e-04 1.119797856279827059e-03
3.700000000000000000e+01 4.776110819090441276e-04 2.058810620564837475e-04 1.107981196928859357e-03
3.800000000000000000e+01 4.023711199784685668e-04 1.535906977305582512e-04 1.054116691863396776e-03
3.900000000000000000e+01 3.747584469192131095e-04 1.347670504743508197e-04 1.042123375431670612e-03
4.000000000000000000e+01 1.803101026837151683e-04 8.672265606850414394e-05 3.748931894351831468e-04
4.100000000000000000e+01 1.384618812180475221e-04 6.538515464805022331e-05 2.932117030790317162e-04
4.200000000000000000e+01 1.340208941346543588e-04 6.163682996949305254e-05 2.914101856559183495e-04
4.300000000000000000e+01 1.287785088287645970e-04 5.700812736958497896e-05 2.909042114056188460e-04
4.400000000000000000e+01 1.199769288821391525e-04 5.116446094714120822e-05 2.813371468696017601e-04
4.500000000000000000e+01 1.115624317486434695e-04 4.502929775629534691e-05 2.764017383755599795e-04
4.600000000000000000e+01 1.006450514691914808e-04 3.672531101036609997e-05 2.758159456397000641e-04
4.700000000000000000e+01 1.001860739365814862e-04 3.636038340813349323e-05 2.760490531180956959e-04
4.800000000000000000e+01 9.448620473728091065e-05 3.209412448418700475e-05 2.781706318255874563e-04
4.900000000000000000e+01 9.431242992753128022e-05 3.196135973072893678e-05 2.782996253530364166e-04
5.000000000000000000e+01 9.330454409358047909e-05 3.120275738172835511e-05 2.790054046187855010e-04


==> data/rosenbrock10d_cmaes_avg.dat <==
1.000000000000000000e+00 3.333000000000000000e+03 3.333000000000002274e+03 3.333000000000002274e+03
2.000000000000000000e+00 3.333000000000000000e+03 3.333000000000002274e+03 3.333000000000002274e+03
3.000000000000000000e+00 3.140247748630205933e+03 2.914203038229472440e+03 3.383825970056032020e+03
4.000000000000000000e+00 2.992897540495415797e+03 2.744299841070901948e+03 3.264014942480949230e+03
5.000000000000000000e+00 2.742512757969164340e+03 2.425566340942178158e+03 3.100874257968989241e+03
6.000000000000000000e+00 2.382904070865058202e+03 2.037833120851984404e+03 2.786406675229272878e+03
7.000000000000000000e+00 2.235834955691349933e+03 1.926941133317950971e+03 2.594245284745031768e+03
8.000000000000000000e+00 2.082335578921698016e+03 1.774152161988857188e+03 2.444052745950660210e+03
9.000000000000000000e+00 1.819450115209581099e+03 1.504154930468096154e+03 2.200836266717521994e+03
1.000000000000000000e+01 1.623759981900709136e+03 1.274788620389527750e+03 2.068261699744813541e+03
1.100000000000000000e+01 1.504827995981284175e+03 1.169887378240032831e+03 1.935662645489644319e+03
1.200000000000000000e+01 1.286180416613356556e+03 9.625268892227978768e+02 1.718663740828536902e+03
1.300000000000000000e+01 1.226860348406344656e+03 8.948910463811475893e+02 1.681977175409860820e+03
1.400000000000000000e+01 9.268931389331813762e+02 6.916713168384043229e+02 1.242108599975564857e+03
1.500000000000000000e+01 8.221900280439738253e+02 6.195330714708363757e+02 1.091138590245172963e+03
1.600000000000000000e+01 6.984754173002536390e+02 4.907482775034336555e+02 9.941306591124006218e+02
1.700000000000000000e+01 5.482401132178326861e+02 4.040415122564714352e+02 7.439018334094158718e+02
1.800000000000000000e+01 4.114730249317826747e+02 2.939640468734210685e+02 5.759549579184258619e+02
1.900000000000000000e+01 2.811903695286122229e+02 2.211727759857607509e+02 3.574943777019282152e+02
2.000000000000000000e+01 2.507766127073375628e+02 1.947378563376712464e+02 3.229413667362031788e+02
2.100000000000000000e+01 1.867418095266764340e+02 1.457739412591515702e+02 2.392231637841389613e+02
2.200000000000000000e+01 1.745964386774300579e+02 1.400306980323894663e+02 2.176945257517076016e+02
2.300000000000000000e+01 1.454169700054815166e+02 1.159047502058317889e+02 1.824437318403465156e+02
2.400000000000000000e+01 1.423062219105382269e+02 1.115664097382927622e+02 1.815157522945779647e+02
2.500000000000000000e+01 1.263748042471452635e+02 1.024258626680021678e+02 1.559234233669140224e+02
2.600000000000000000e+01 1.036001210121443421e+02 8.642585503686588311e+01 1.241872014937275281e+02
2.700000000000000000e+01 9.464462461337285504e+01 7.827283963135253941e+01 1.144407818905583554e+02
2.800000000000000000e+01 8.709739791301612399e+01 6.981623532160085688e+01 1.086560552609917067e+02
2.900000000000000000e+01 8.039946155633575131e+01 6.536904220892510864e+01 9.888585177504940305e+01
3.000000000000000000e+01 6.647064768751373265e+01 5.271074701354647374e+01 8.382250782486681828e+01
3.100000000000000000e+01 5.671187749850135162e+01 4.455084279250524304e+01 7.219250743211728150e+01
3.200000000000000000e+01 5.108130119985153073e+01 4.031157599001939218e+01 6.472828879019716908e+01
3.300000000000000000e+01 4.502718591562539530e+01 3.560281332515540242e+01 5.694627143545951498e+01
3.400000000000000000e+01 4.127097188356911062e+01 3.167547423708731813e+01 5.377324763839042987e+01
3.500000000000000000e+01 3.585279723374275562e+01 2.812037693575602404e+01 4.571144520646209486e+01
3.600000000000000000e+01 3.097938931703624732e+01 2.442122726418042689e+01 3.929870321726880178e+01
3.700000000000000000e+01 2.750371243075447936e+01 2.258441598437733333e+01 3.349452108909579096e+01
3.800000000000000000e+01 2.596662211652078511e+01 2.104577344848579301e+01 3.203804629906336032e+01
3.900000000000000000e+01 2.324032701858119054e+01 1.888478261598292818e+01 2.860042452770816723e+01
4.000000000000000000e+01 2.289684510595136757e+01 1.845597610480265161e+01 2.840627408861370640e+01
4.100000000000000000e+01 2.139732828677869136e+01 1.723159007750656357e+01 2.657013402435990557e+01
4.200000000000000000e+01 1.860865853470107112e+01 1.625914420586732234e+01 2.129768750904752395e+01
4.300000000000000000e+01 1.721356298592977296e+01 1.522970919252144384e+01 1.945583772644017273e+01
4.400000000000000000e+01 1.662910610876455308e+01 1.465231837476459198e+01 1.887258813955394032e+01
4.500000000000000000e+01 1.651209974937363256e+01 1.451745438711741976e+01 1.878080212018506145e+01
4.600000000000000000e+01 1.622182835838285087e+01 1.428025964073874476e+01 1.842737610583255048e+01
4.700000000000000000e+01 1.520211610234742672e+01 1.303149032209478264e+01 1.773429809462509610e+01
4.800000000000000000e+01 1.453763142349584747e+01 1.235969826096706647e+01 1.709934360394957054e+01
4.900000000000000000e+01 1.346115671141754966e+01 1.187677493405516849e+01 1.525689768606842200e+01
5.000000000000000000e+01 1.297552889255522146e+01 1.146705702732083232e+01 1.468243766821765561e+01
5.100000000000000000e+01 1.177805341607618672e+01 1.043553934784549142e+01 1.329327959465597431e+01
5.200000000000000000e+01 1.168217923332269592e+01 1.035553404734423921e+01 1.317878064188062837e+01
5.300000000000000000e+01 1.153901728093671508e+01 1.020582974379403574e+01 1.304635910575731828e+01
5.400000000000000000e+01 1.105807844569188347e+01 9.781517410858127093e+00 1.250124022427597303e+01
5.500000000000000000e+01 1.049459179417631205e+01 9.500930613755622645e+00 1.159217569349840637e+01
5.600000000000000000e+01 9.892360987667188965e+00 9.373099256528957923e+00 1.044038937730813821e+01
5.700000000000000000e+01 9.787563644131225260e+00 9.310398197569742962e+00 1.028918420620555629e+01
5.800000000000000000e+01 9.563290601615522135e+00 9.123037289518983073e+00 1.002478935781812552e+01
5.900000000000000000e+01 9.472519483045665822e+00 9.026194960066161954e+00 9.940913724294521359e+00
6.000000000000000000e+01 9.296830274533126826e+00 8.830462258416105215e+00 9.787828838869707226e+00
6.100000000000000000e+01 9.208223869458061372e+00 8.763663200874049153e+00 9.675336087950125119e+00
6.200000000000000000e+01 9.002049991399015738e+00 8.615045038201317951e+00 9.406439976611686404e+00
6.300000000000000000e+01 8.817739719079867200e+00 8.491907971848466019e+00 9.156073524488986592e+00
6.400000000000000000e+01 8.754005430701017332e+00 8.428906323314055982e+00 9.091643463729074170e+00
6.500000000000000000e+01 8.727839615610580637e+00 8.394464449171898934e+00 9.074454340364265903e+00
6.600000000000000000e+01 8.688885012492301385e+00 8.348519800937074464e+00 9.043126753060976242e+00
6.700000000000000000e+01 8.632483357140433355e+00 8.288152282001961524e+00 8.991119658012202365e+00
6.800000000000000000e+01 8.624464603306382315e+00 8.281807024155089181e+00 8.981299549330309162e+00
6.900000000000000000e+01 8.612575508730836660e+00 8.262247374050833315e+00 8.977757931402004843e+00
7.000000000000000000e+01 8.597240194741468500e+00 8.247024683979548243e+00 8.962327845296604423e+00
7.100000000000000000e+01 8.533982656283852108e+00 8.180612219304366661e+00 8.902617313395465359e+00
7.200000000000000000e+01 8.526340126122128993e+00 8.171341354290639458e+00 8.896761595713721604e+00
7.300000000000000000e+01 8.484263400370400277e+00 8.131156214189394049e+00 8.852704775398384740e+00
7.400000000000000000e+01 8.477896344066108369e+00 8.127742149148932782e+00 8.843135658315093295e+00
7.500000000000000000e+01 8.453844803467232438e+00 8.099197361652898053e+00 8.824021538169395384e+00
7.600000000000000000e+01 8.366265459224347723e+00 8.037306988816865783e+00 8.708687851739490782e+00
7.700000000000000000e+01 8.351188261588280426e+00 8.028414296924418991e+00 8.686939014495957068e+00
7.800000000000000000e+01 8.329341123028493499e+00 8.006008756341822519e+00 8.665731659213713911e+00
7.900000000000000000e+01 8.302776905675750996e+00 7.987016872673842194e+00 8.631020247531370870e+00
8.000000000000000000e+01 8.293230854371989480e+00 7.978150994777423399e+00 8.620754113193662249e+00
8.100000000000000000e+01 8.279640775018874521e+00 7.962358707771232780e+00 8.609565818285503269e+00
8.200000000000000000e+01 8.251082263259903016e+00 7.929313732547231375e+00 8.585908038375958284e+00
8.300000000000000000e+01 8.238351017187946823e+00 7.918756478122785936e+00 8.570844130629330593e+00
8.400000000000000000e+01 8.215127505881202552e+00 7.897241435160459844e+00 8.545809380654281640e+00
8.500000000000000000e+01 8.194513513303160579e+00 7.875530769585822100e+00 8.526416019988397821e+00
8.600000000000000000e+01 8.177047244599712883e+00 7.855437205543050361e+00 8.511824344192360670e+00
8.700000000000000000e+01 8.164548993022330947e+00 7.843333077038391110e+00 8.498919987806058174e+00
8.800000000000000000e+01 8.155961059908646504e+00 7.833678781010581460e+00 8.491502226513919283e+00
8.900000000000000000e+01 8.139242072746126766e+00 7.817569671438607593e+00 8.474150446115521262e+00
9.000000000000000000e+01 8.116498327730235829e+00 7.790710617273400196e+00 8.455909651936680760e+00
9.100000000000000000e+01 8.100532722724015144e+00 7.775100629682968112e+00 8.439585996020502634e+00
9.200000000000000000e+01 8.069203193421737197e+00 7.737852559664888830e+00 8.414742937354114716e+00
9.300000000000000000e+01 8.054668202863414450e+00 7.722134168384384267e+00 8.401521968348886205e+00
9.400000000000000000e+01 8.029937831358072486e+00 7.693174764407740618e+00 8.381442453873535925e+00
9.500000000000000000e+01 8.006681760654059232e+00 7.668215258544621271e+00 8.360087798129638870e+00
9.600000000000000000e+01 7.969410061089223341e+00 7.627441593045403145e+00 8.326710332295307992e+00
9.700000000000000000e+01 7.925440035334025524e+00 7.577334379184041957e+00 8.289537799233206883e+00
9.800000000000000000e+01 7.888688267835254564e+00 7.540551024396421553e+00 8.252898546238913724e+00
9.900000000000000000e+01 7.875880674196581666e+00 7.528106094759845490e+00 8.239721334076394399e+00
1.000000000000000000e+02 7.863205730724279086e+00 7.517411637342525488e+00 8.224906037678762161e+00
1.010000000000000000e+02 7.846518323446463050e+00 7.492689831594922190e+00 8.217055714833389146e+00
1.020000000000000000e+02 7.827992355484839848e+00 7.470497304558739948e+00 8.202595064204837527e+00
1.030000000000000000e+02 7.782219243230121819e+00 7.419611484295184134e+00 8.162548197825795881e+00
1.040000000000000000e+02 7.745745621407938764e+00 7.386454795303540877e+00 8.122513017978167937e+00
1.050000000000000000e+02 7.710756023942875181e+00 7.341943776950168754e+00 8.098095036825407433e+00
1.060000000000000000e+02 7.684365039577502721e+00 7.308292572661047259e+00 8.079789564305890792e+00
1.070000000000000000e+02 7.660803399945393721e+00 7.278788709279415237e+00 8.062867473786704764e+00
1.080000000000000000e+02 7.609885692527730505e+00 7.233908846202785625e+00 8.005403646154109154e+00
1.090000000000000000e+02 7.597601754574330180e+00 7.221950007851980047e+00 7.992793131820588037e+00
1.100000000000000000e+02 7.556017141810942306e+00 7.170500040191065239e+00 7.962261310554223925e+00
1.110000000000000000e+02 7.539028401549186853e+00 7.153987191218120323e+00 7.944793262858441452e+00
1.120000000000000000e+02 7.482588125144397750e+00 7.099141200303516364e+00 7.886746223354199614e+00
1.130000000000000000e+02 7.454928078058405738e+00 7.063399418500980964e+00 7.868159416761133507e+00
1.140000000000000000e+02 7.425972653192198791e+00 7.031414270605488070e+00 7.842671150310384753e+00
1.150000000000000000e+02 7.407279613367232507e+00 7.015402446570946360e+00 7.821046859175502242e+00
1.160000000000000000e+02 7.387784897972726306e+00 7.000318030021340121e+00 7.796698016382480390e+00
1.170000000000000000e+02 7.349593751725661761e+00 6.949629919258264898e+00 7.772576229666354308e+00
1.180000000000000000e+02 7.333950290285555340e+00 6.936825545221470435e+00 7.753809939393874195e+00
1.190000000000000000e+02 7.306344939091760082e+00 6.913425463796317061e+00 7.721595705130829046e+00
1.200000000000000000e+02 7.247299501487053597e+00 6.835865947511655882e+00 7.683496204803969221e+00
1.210000000000000000e+02 7.216818284130988914e+00 6.805131041534759895e+00 7.653411202265576918e+00
1.220000000000000000e+02 7.184318909769103811e+00 6.771916721684735130e+00 7.621835931913992113e+00
1.230000000000000000e+02 7.154014579961250675e+00 6.747461894507938318e+00 7.585063155666840196e+00
1.240000000000000000e+02 7.132873884917779961e+00 6.731311348248647519e+00 7.558392002084331374e+00
1.250000000000000000e+02 7.111806284771932773e+00 6.706197957819837185e+00 7.541946860239157502e+00
1.260000000000000000e+02 7.079257735568452503e+00 6.673808502090714967e+00 7.509338943559124679e+00
1.270000000000000000e+02 7.017701083554365837e+00 6.613773077791457844e+00 7.446298492382744882e+00
1.280000000000000000e+02 6.986905009117306165e+00 6.579715134141781441e+00 7.419294089666674807e+00
1.290000000000000000e+02 6.974382065347167092e+00 6.573178078361186394e+00 7.400074151887810814e+00
1.300000000000000000e+02 6.926637701967628402e+00 6.520942470614691899e+00 7.357572938348090119e+00
1.310000000000000000e+02 6.915240151520296585e+00 6.504746997406870790e+00 7.351638176282983217e+00
1.320000000000000000e+02 6.884832001954229952e+00 6.476403204584293860e+00 7.319018010117183337e+00
1.330000000000000000e+02 6.868485419056263197e+00 6.457802420139076460e+00 7.305285743129393161e+00
1.340000000000000000e+02 6.834743993164235754e+00 6.420745435573572912e+00 7.275436461517587716e+00
1.350000000000000000e+02 6.800505121048184165e+00 6.379256589109161268e+00 7.249570424923255985e+00
1.360000000000000000e+02 6.763112684915292050e+00 6.347948014202803968e+00 7.205429705240941729e+00
1.370000000000000000e+02 6.723341204489575951e+00 6.308090071776481622e+00 7.165927632237692357e+00
1.380000000000000000e+02 6.683199134688358356e+00 6.265485279040918343e+00 7.128761569883742766e+00
1.390000000000000000e+02 6.661138387898101421e+00 6.238188118896331069e+00 7.112764760704243017e+00
1.400000000000000000e+02 6.636355500975817279e+00 6.206104065577989104e+00 7.096435037176634708e+00
1.410000000000000000e+02 6.614372521657696957e+00 6.190169553426601468e+00 7.067645478473590259e+00
1.420000000000000000e+02 6.590670694687092990e+00 6.172330891049218060e+00 7.037364161535339946e+00
1.430000000000000000e+02 6.549145020064226053e+00 6.120640549147080556e+00 7.007648978799941197e+00
1.440000000000000000e+02 6.515102788073332540e+00 6.092848907641464251e+00 6.966620210444694372e+00
1.450000000000000000e+02 6.463486524871976613e+00 6.053597699777474972e+00 6.901128903682729465e+00
1.460000000000000000e+02 6.456911709447600067e+00 6.049496940333701112e+00 6.891764593784841075e+00
1.470000000000000000e+02 6.418786239546908412e+00 6.022906295670512833e+00 6.840686998337234037e+00
1.480000000000000000e+02 6.406414028925190962e+00 6.009360985061861449e+00 6.829701329647614116e+00
1.490000000000000000e+02 6.366769835948369760e+00 5.973530465747958651e+00 6.785896276309767217e+00
1.500000000000000000e+02 6.334821501069328953e+00 5.950613040769939133e+00 6.743836840921171749e+00
1.510000000000000000e+02 6.311411411055250831e+00 5.922650311509412013e+00 6.725690679760324642e+00
1.520000000000000000e+02 6.269539337322642680e+00 5.878950045977084926e+00 6.686078839729820089e+00
1.530000000000000000e+02 6.243086493765430234e+00 5.847031795988242742e+00 6.665968362850119178e+00
1.540000000000000000e+02 6.219440029195244080e+00 5.821917940799056446e+00 6.644105030351412644e+00
1.550000000000000000e+02 6.187263527431503540e+00 5.793060571321453800e+00 6.608290986529697264e+00
1.560000000000000000e+02 6.172647727612165625e+00 5.779962292249371636e+00 6.592011857981819212e+00
1.570000000000000000e+02 6.156050881156221344e+00 5.765957193948540116e+00 6.572536211534441009e+00
1.580000000000000000e+02 6.138004984861377800e+00 5.746790720640343686e+00 6.555851261273202724e+00
1.590000000000000000e+02 6.101431177991595511e+00 5.704750958286658680e+00 6.525694581932923732e+00
1.600000000000000000e+02 6.094313330202334456e+00 5.698579932967653860e+00 6.517528121666638086e+00
1.610000000000000000e+02 6.040132814648246473e+00 5.645204223295582580e+00 6.462689917937497697e+00
1.620000000000000000e+02 5.991647580179823684e+00 5.587838554586060269e+00 6.424638144853158650e+00
1.630000000000000000e+02 5.953387156718147111e+00 5.545616661893371102e+00 6.391141111739913505e+00
1.640000000000000000e+02 5.931734987343447507e+00 5.523597816401486504e+00 6.370029305101907902e+00
1.650000000000000000e+02 5.912491215511631815e+00 5.513915777220518954e+00 6.339877826556824303e+00
1.660000000000000000e+02 5.896111017471067584e+00 5.491802600829326586e+00 6.330184760299634839e+00
1.670000000000000000e+02 5.871281062752026436e+00 5.469360307703729163e+00 6.302737318160589020e+00
1.680000000000000000e+02 5.823397068046810787e+00 5.414156470646236841e+00 6.263570991343816452e+00
1.690000000000000000e+02 5.810171540150390612e+00 5.405601030892201564e+00 6.245021253520394389e+00
1.700000000000000000e+02 5.789939469490807511e+00 5.385500034793783364e+00 6.224751433253151056e+00
1.710000000000000000e+02 5.752588466108727872e+00 5.342847898132657036e+00 6.193751851325026259e+00
1.720000000000000000e+02 5.732894729354375940e+00 5.327368898662444785e+00 6.169289681837303974e+00
1.730000000000000000e+02 5.690842686357372671e+00 5.272921915901512158e+00 6.141886983609960105e+00
1.740000000000000000e+02 5.655810251482007445e+00 5.248190298840025747e+00 6.095089503107216089e+00
1.750000000000000000e+02 5.627685075820608951e+00 5.213424501950357559e+00 6.074862942920888464e+00
1.760000000000000000e+02 5.605654515281075945e+00 5.192016960498808231e+00 6.052245742601003897e+00
1.770000000000000000e+02 5.592878995581172852e+00 5.182256338581970212e+00 6.036037859866337563e+00
1.780000000000000000e+02 5.560061129690287984e+00 5.149683588254888811e+00 6.003141598136322088e+00
1.790000000000000000e+02 5.529280400310918608e+00 5.124465287266066760e+00 5.966074513419783010e+00
1.800000000000000000e+02 5.518210709536036873e+00 5.112272777054130302e+00 5.956381977799107830e+00
1.810000000000000000e+02 5.475754130924732621e+00 5.073071783631621479e+00 5.910399966955510287e+00
1.820000000000000000e+02 5.406326388553226003e+00 4.985877575766207492e+00 5.862230785936472621e+00
1.830000000000000000e+02 5.363985319442589272e+00 4.947546916105762804e+00 5.815475627635373179e+00
1.840000000000000000e+02 5.349010008606090771e+00 4.928946660745328501e+00 5.804872732755763209e+00
1.850000000000000000e+02 5.342330456614909906e+00 4.924154181108023387e+00 5.796019713837057274e+00
1.860000000000000000e+02 5.316137383283083828e+00 4.897505580140765424e+00 5.770553236843400491e+00
1.870000000000000000e+02 5.306536550810070807e+00 4.893868660958723638e+00 5.754002020881113566e+00
1.880000000000000000e+02 5.284992015778946062e+00 4.868089451219542063e+00 5.737598063209369492e+00
1.890000000000000000e+02 5.223962880208019577e+00 4.790180043864951109e+00 5.697027653217921817e+00
1.900000000000000000e+02 5.218290708182122373e+00 4.782666063267663858e+00 5.693593814596188629e+00
1.910000000000000000e+02 5.207009427774007548e+00 4.774236689911983689e+00 5.679011943043661859e+00
1.920000000000000000e+02 5.192674322620998595e+00 4.754041187524094880e+00 5.671778084625771932e+00
1.930000000000000000e+02 5.183230191238849649e+00 4.746461374304193903e+00 5.660190423293672168e+00
1.940000000000000000e+02 5.152227509870958677e+00 4.717807254400455008e+00 5.626649602675327877e+00
1.950000000000000000e+02 5.099733847579786428e+00 4.658064767776388670e+00 5.583281172057634301e+00
1.960000000000000000e+02 5.075125427224056907e+00 4.634147248331150770e+00 5.558066397508570233e+00
1.970000000000000000e+02 5.038873293245490714e+00 4.603758556490845422e+00 5.515112001168026801e+00
1.980000000000000000e+02 5.013511934034811546e+00 4.579746683626229498e+00 5.488360743308060563e+00
1.990000000000000000e+02 4.990905196321540060e+00 4.558890691916571036e+00 5.463858723973370246e+00
2.000000000000000000e+02 4.938762833289313647e+00 4.507537710767669736e+00 5.411242209957205951e+00
2.010000000000000000e+02 4.894148618026081365e+00 4.465403285867393102e+00 5.364059898270498117e+00
2.020000000000000000e+02 4.879014260406715486e+00 4.448327055202051739e+00 5.351400618219792626e+00
2.030000000000000000e+02 4.851027380182419080e+00 4.420584365717052044e+00 5.323383674289940082e+00
2.040000000000000000e+02 4.826217421248218287e+00 4.392826613450728779e+00 5.302366026885539263e+00
2.050000000000000000e+02 4.799844772126285797e+00 4.358884131433031328e+00 5.285414601955448433e+00
2.060000000000000000e+02 4.760270020375845235e+00 4.328041304894412633e+00 5.235664142406300847e+00
2.070000000000000000e+02 4.748366066384401840e+00 4.314915277988274234e+00 5.225358749315435425e+00
2.080000000000000000e+02 4.714272684326977547e+00 4.289518794902283716e+00 5.181086272101942392e+00
2.090000000000000000e+02 4.673834593439529783e+00 4.247881237853571079e+00 5.142500127397644505e+00
2.100000000000000000e+02 4.662899232275210082e+00 4.237616930067948040e+00 5.130862371272457700e+00
2.110000000000000000e+02 4.633923254487084975e+00 4.199964752250256339e+00 5.112720223895033556e+00
2.120000000000000000e+02 4.601141489345133451e+00 4.160142239250765428e+00 5.088889222399743062e+00
2.130000000000000000e+02 4.584952089775502060e+00 4.146445044701790650e+00 5.069833420895759168e+00
2.140000000000000000e+02 4.568399996677538155e+00 4.133194993348686452e+00 5.049429935734623953e+00
2.150000000000000000e+02 4.553629050993262872e+00 4.113265973907393125e+00 5.041137058869085585e+00
2.160000000000000000e+02 4.533845755348442808e+00 4.091548395113545844e+00 5.023955566024936203e+00
2.170000000000000000e+02 4.498366935219431539e+00 4.051946426751718455e+00 4.993971526937805550e+00
2.180000000000000000e+02 4.451729524771596225e+00 4.003195587387734733e+00 4.950518986421846179e+00
2.190000000000000000e+02 4.421361948314380008e+00 3.977555605759756308e+00 4.914687163567223571e+00
2.200000000000000000e+02 4.381032733955267489e+00 3.930498987966525526e+00 4.883208944907386773e+00
2.210000000000000000e+02 4.364981813375853115e+00 3.914349228603119624e+00 4.867492683554261568e+00
2.220000000000000000e+02 4.328661177929087778e+00 3.881539368817322533e+00 4.827287787891112458e+00
2.230000000000000000e+02 4.295219689862138424e+00 3.840297375682295566e+00 4.804032182768564141e+00
2.240000000000000000e+02 4.263931968216246204e+00 3.812029356596253749e+00 4.769406037788313846e+00
2.250000000000000000e+02 4.237190128190980509e+00 3.780216071105811260e+00 4.749405812982312014e+00
2.260000000000000000e+02 4.222864830095302224e+00 3.771216849658611370e+00 4.728603017052736668e+00
2.270000000000000000e+02 4.213996673343099353e+00 3.763398219481429496e+00 4.718546092471076037e+00
2.280000000000000000e+02 4.189000266134618400e+00 3.737353938228633599e+00 4.695226494387864768e+00
2.290000000000000000e+02 4.178954347835071914e+00 3.727054259583135742e+00 4.685646686357317847e+00
2.300000000000000000e+02 4.138836927895227724e+00 3.687815168251703746e+00 4.645018889010665397e+00
2.310000000000000000e+02 4.095537935165493693e+00 3.643090884601739798e+00 4.604175824785468052e+00
2.320000000000000000e+02 4.067299157896532513e+00 3.609414330398864834e+00 4.583270560129276028e+00
2.330000000000000000e+02 4.037155679623378290e+00 3.573420644873921859e+00 4.561071197955859802e+00
2.340000000000000000e+02 4.021454067684128830e+00 3.559301556336301964e+00 4.543614122749310980e+00
2.350000000000000000e+02 4.007121493095549880e+00 3.547272323718902776e+00 4.526583017904412642e+00
2.360000000000000000e+02 3.986873911824988959e+00 3.525100007667031132e+00 4.509138337697934595e+00
2.370000000000000000e+02 3.974324954099443197e+00 3.514039444813339408e+00 4.494900836725401305e+00
2.380000000000000000e+02 3.945322940501807096e+00 3.489775369362796198e+00 4.460336685708218063e+00
2.390000000000000000e+02 3.910374681378247175e+00 3.453298419091761051e+00 4.427949251135284925e+00
2.400000000000000000e+02 3.876280089180301758e+00 3.418296820994028540e+00 4.395623936895647788e+00
2.410000000000000000e+02 3.838225516736327059e+00 3.385892291656869002e+00 4.350987523621677511e+00
2.420000000000000000e+02 3.815619829097665505e+00 3.365216877028798681e+00 4.326305023484138701e+00
2.430000000000000000e+02 3.793926685096266738e+00 3.340922010435878331e+00 4.308355491964216633e+00
2.440000000000000000e+02 3.753855353554406804e+00 3.298514655335020862e+00 4.272053177819775449e+00
2.450000000000000000e+02 3.719268448645419056e+00 3.269646710274459522e+00 4.230719407580318503e+00
2.460000000000000000e+02 3.714546703491669266e+00 3.265337070071176129e+00 4.225553722734072259e+00
2.470000000000000000e+02 3.698933599106765335e+00 3.248886769441699851e+00 4.211322444134337317e+00
2.480000000000000000e+02 3.680265138286670457e+00 3.227595405270809348e+00 4.196421728067176282e+00
2.490000000000000000e+02 3.638935577544397226e+00 3.198142719017349922e+00 4.140481929958092167e+00
2.500000000000000000e+02 3.608815170138698569e+00 3.163759171513948587e+00 4.116478602254376895e+00
2.510000000000000000e+02 3.565521301221640904e+00 3.122320645502596470e+00 4.071632478802917454e+00
2.520000000000000000e+02 3.552823242977747320e+00 3.105903204473933421e+00 4.064052278789827888e+00
2.530000000000000000e+02 3.542423942309191887e+00 3.095134774099028707e+00 4.054352492840397559e+00
2.540000000000000000e+02 3.532297527283666305e+00 3.082375742912377259e+00 4.047892554937288168e+00
2.550000000000000000e+02 3.523618291626124943e+00 3.078014754966703848e+00 4.033731756824056269e+00
2.560000000000000000e+02 3.496697416807138303e+00 3.047582907575727695e+00 4.011996784176705688e+00
2.570000000000000000e+02 3.481649397020451175e+00 3.032829422075468351e+00 3.996888989383866164e+00
2.580000000000000000e+02 3.453731147442516747e+00 3.005204537993170000e+00 3.969200328301151437e+00
2.590000000000000000e+02 3.426872711944839445e+00 2.976742959547798328e+00 3.945069071619184964e+00
2.600000000000000000e+02 3.417715699978389754e+00 2.969420358275824956e+00 3.933690483842827934e+00
2.610000000000000000e+02 3.404220287310292470e+00 2.952487937228570836e+00 3.925067946395410790e+00
2.620000000000000000e+02 3.385138307250322498e+00 2.931030235655382121e+00 3.909601893496433611e+00
2.630000000000000000e+02 3.353288839067751326e+00 2.894565758535102784e+00 3.884709132988240388e+00
2.640000000000000000e+02 3.302310546518513856e+00 2.833492198728559952e+00 3.848697713210855298e+00
2.650000000000000000e+02 3.302163876884824045e+00 2.833354851814811948e+00 3.848542395887556644e+00
2.660000000000000000e+02 3.263187981686936467e+00 2.796832263696801935e+00 3.807305837408786253e+00
2.670000000000000000e+02 3.254960437601606138e+00 2.788591629755170498e+00 3.799325558214426302e+00
2.680000000000000000e+02 3.242850256592701985e+00 2.776474071796628529e+00 3.787565637117045636e+00
2.690000000000000000e+02 3.210375613952964891e+00 2.759250436500642500e+00 3.735257752005606058e+00
2.700000000000000000e+02 3.172305849925517229e+00 2.720543650541185965e+00 3.699085807158346118e+00
2.710000000000000000e+02 3.137204507433316358e+00 2.679593630116877012e+00 3.672964441638351563e+00
2.720000000000000000e+02 3.115701422508522889e+00 2.657947607408094104e+00 3.652289957546614563e+00
2.730000000000000000e+02 3.090909507362308961e+00 2.646412838747244312e+00 3.610064704502129018e+00
2.740000000000000000e+02 3.069273590694876042e+00 2.631319896987370566e+00 3.580119766252136682e+00
2.750000000000000000e+02 3.047645822104099622e+00 2.602843065394040423e+00 3.568461418392297801e+00
2.760000000000000000e+02 3.035136499002704991e+00 2.588388753121481756e+00 3.558991498656864927e+00
2.770000000000000000e+02 3.008306906497022926e+00 2.558164046857789309e+00 3.537658366668766430e+00
2.780000000000000000e+02 2.985726462796150393e+00 2.535518723743836578e+00 3.515873271674506029e+00
2.790000000000000000e+02 2.931785211209568143e+00 2.474549448270019436e+00 3.473506876444207414e+00
2.800000000000000000e+02 2.919245638444027957e+00 2.460121594580702897e+00 3.464054425743515964e+00
2.810000000000000000e+02 2.883393547979365756e+00 2.428308765125175128e+00 3.423764914879127819e+00
2.820000000000000000e+02 2.868633048066430824e+00 2.413939654032374094e+00 3.408973190656462204e+00
2.830000000000000000e+02 2.841585396651769901e+00 2.385879101761619214e+00 3.384332240683399995e+00
2.840000000000000000e+02 2.829241264122717592e+00 2.373023136621186246e+00 3.373168178213390878e+00
2.850000000000000000e+02 2.801018164941952993e+00 2.341672480373881982e+00 3.350469728833343819e+00
2.860000000000000000e+02 2.750444698289295609e+00 2.281717211723295335e+00 3.315461705543333526e+00
2.870000000000000000e+02 2.733138121221799999e+00 2.267536156346432463e+00 3.294343937479673912e+00
2.880000000000000000e+02 2.703324166856439170e+00 2.239694834626326791e+00 3.262927358730695282e+00
2.890000000000000000e+02 2.690662472102578029e+00 2.228744296236001787e+00 3.248315453238763695e+00
2.900000000000000000e+02 2.669232787210140678e+00 2.211086779951290993e+00 3.222308476049307924e+00
2.910000000000000000e+02 2.660435808010114922e+00 2.201880681726579247e+00 3.214487845450538117e+00
2.920000000000000000e+02 2.623976044470812230e+00 2.170546415054506628e+00 3.172127642238781409e+00
2.930000000000000000e+02 2.598765209665975018e+00 2.147549195291461377e+00 3.144785055344753388e+00
2.940000000000000000e+02 2.590720310347531807e+00 2.136655216136719382e+00 3.141279732807269465e+00
2.950000000000000000e+02 2.558148777045672340e+00 2.105433346111115434e+00 3.108208187919001109e+00
2.960000000000000000e+02 2.541351738552328321e+00 2.087279557092743598e+00 3.094203954183590621e+00
2.970000000000000000e+02 2.524049525173917008e+00 2.077173441117151409e+00 3.067065021832890537e+00
2.980000000000000000e+02 2.485192444825558233e+00 2.038262272875994707e+00 3.030121084026847988e+00
2.990000000000000000e+02 2.468061058879917002e+00 2.020840453870388131e+00 3.014253489776061112e+00
3.000000000000000000e+02 2.427571285669292145e+00 1.981938887254180326e+00 2.973402653787417194e+00
3.010000000000000000e+02 2.418253914740116972e+00 1.975299706183742954e+00 2.960539090776295179e+00
3.020000000000000000e+02 2.402602074268339827e+00 1.956937688412128562e+00 2.949760108081095122e+00
3.030000000000000000e+02 2.390842300635375839e+00 1.943755650956531245e+00 2.940764135499502441e+00
3.040000000000000000e+02 2.363795516414229692e+00 1.920883407231308571e+00 2.908833103761188976e+00
3.050000000000000000e+02 2.340450045433747572e+00 1.897411134776491037e+00 2.886937003147758141e+00
3.060000000000000000e+02 2.315387105613286867e+00 1.867343476248247702e+00 2.870932700400305126e+00
3.070000000000000000e+02 2.304374587676807806e+00 1.856104445433580885e+00 2.860907021366582370e+00
3.080000000000000000e+02 2.296115821188050798e+00 1.846333184763314650e+00 2.855469374551660167e+00
3.090000000000000000e+02 2.283380870252597283e+00 1.832995991433939098e+00 2.844429678515974391e+00
3.100000000000000000e+02 2.266042418790280788e+00 1.818824671173950858e+00 2.823223329405676107e+00
3.110000000000000000e+02 2.239654971404532624e+00 1.794719928017244559e+00 2.794895355331922016e+00
3.120000000000000000e+02 2.219076915116269255e+00 1.776501777599203802e+00 2.771909613204400102e+00
3.130000000000000000e+02 2.202924499683866166e+00 1.760488994688683695e+00 2.756550234592958226e+00
3.140000000000000000e+02 2.168263966564517808e+00 1.728306905375065039e+00 2.720216307694401259e+00
3.150000000000000000e+02 2.139503589521536409e+00 1.706628180043391119e+00 2.682175100061430228e+00
3.160000000000000000e+02 2.124023177781269478e+00 1.689705357825634469e+00 2.669977010404671169e+00
3.170000000000000000e+02 2.100661444971825276e+00 1.670440818776526948e+00 2.641685031154319852e+00
3.180000000000000000e+02 2.093212240837066140e+00 1.662211843687433133e+00 2.635968154017105380e+00
3.190000000000000000e+02 2.060193671882667221e+00 1.626539613696548203e+00 2.609464860200591652e+00
3.200000000000000000e+02 2.053388848327972305e+00 1.618592958734546672e+00 2.604982148034401312e+00
3.210000000000000000e+02 2.025071328670082771e+00 1.590928113745000427e+00 2.577686477956679933e+00
3.220000000000000000e+02 2.010262662069909112e+00 1.578936035852987807e+00 2.559417151011596392e+00
3.230000000000000000e+02 1.997088130637572956e+00 1.568691604607424850e+00 2.542476156447326829e+00
3.240000000000000000e+02 1.968710026449891348e+00 1.540097269019189641e+00 2.516606740503244843e+00
3.250000000000000000e+02 1.941797952485593726e+00 1.510156690171121863e+00 2.496813286209382809e+00
3.260000000000000000e+02 1.938870563560433524e+00 1.507885209169289809e+00 2.493040610373880472e+00
3.270000000000000000e+02 1.926006168036800803e+00 1.491801363903529909e+00 2.486590942382114200e+00
3.280000000000000000e+02 1.899435436187282944e+00 1.465206542129433354e+00 2.462352489226916852e+00
3.290000000000000000e+02 1.884655321737730205e+00 1.452672166288209610e+00 2.445097912786501571e+00
3.300000000000000000e+02 1.854257944311558548e+00 1.423096748582536097e+00 2.416049736229944234e+00
3.310000000000000000e+02 1.835656536768535574e+00 1.409356514822590833e+00 2.390903143059740277e+00
3.320000000000000000e+02 1.801647682874711665e+00 1.386751131440184803e+00 2.340675482151445941e+00
3.330000000000000000e+02 1.791893051343949939e+00 1.376630878636392330e+00 2.332419501322850586e+00
3.340000000000000000e+02 1.785889423755092409e+00 1.371921605523616305e+00 2.324769156662569891e+00
3.350000000000000000e+02 1.761260260187540450e+00 1.355107687661261773e+00 2.289144790750610170e+00
3.360000000000000000e+02 1.742194627032998211e+00 1.333304291022651800e+00 2.276481174552134501e+00
3.370000000000000000e+02 1.735407168354311080e+00 1.325841476886731263e+00 2.271491797833397719e+00
3.380000000000000000e+02 1.731267852848770161e+00 1.320484008926399389e+00 2.269840723587780218e+00
3.390000000000000000e+02 1.717334163500652711e+00 1.309665490788590514e+00 2.251900695154347432e+00
3.400000000000000000e+02 1.683832512038240470e+00 1.284711451738969723e+00 2.206948435587769541e+00
3.410000000000000000e+02 1.665878686898754513e+00 1.266932425039568599e+00 2.190449738767121346e+00
3.420000000000000000e+02 1.632764411663482962e+00 1.231856303546635445e+00 2.164148217871966651e+00
3.430000000000000000e+02 1.605479111800422576e+00 1.203309552078357658e+00 2.142061595019755238e+00
3.440000000000000000e+02 1.592227058867398792e+00 1.189639662296523293e+00 2.131054543100480370e+00
3.450000000000000000e+02 1.590057696620652106e+00 1.186904699466049706e+00 2.130148679771818987e+00
3.460000000000000000e+02 1.575620958989484732e+00 1.178121298244088067e+00 2.107237523086176623e+00
3.470000000000000000e+02 1.566025548598337425e+00 1.170283755495255429e+00 2.095590926001421384e+00
3.480000000000000000e+02 1.545303829294389697e+00 1.154425081601319070e+00 2.068530875576201300e+00
3.490000000000000000e+02 1.535487747799441305e+00 1.147722605253017170e+00 2.054261729141805048e+00
3.500000000000000000e+02 1.512565922023255238e+00 1.128871708314819200e+00 2.026674644793227564e+00
3.510000000000000000e+02 1.498479654338181088e+00 1.113854943854068580e+00 2.015918937070912520e+00
3.520000000000000000e+02 1.471439879089551095e+00 1.093032253846597968e+00 1.980852175364021139e+00
3.530000000000000000e+02 1.462794444992957521e+00 1.084923688091451455e+00 1.972274743181648970e+00
3.540000000000000000e+02 1.441774708337042465e+00 1.064089259398606657e+00 1.953514981229295566e+00
3.550000000000000000e+02 1.427751578649756992e+00 1.047756696795526743e+00 1.945561003400285260e+00
3.560000000000000000e+02 1.413003427327435890e+00 1.033555108210008067e+00 1.931758325975391877e+00
3.570000000000000000e+02 1.390397528069202915e+00 1.013089646926143228e+00 1.908227264908458398e+00
3.580000000000000000e+02 1.375962547839466810e+00 9.988873537187085150e-01 1.895381822593412924e+00
3.590000000000000000e+02 1.340629445424887267e+00 9.673166483603768961e-01 1.858013415758617004e+00
3.600000000000000000e+02 1.331051193389616083e+00 9.599120107069994967e-01 1.845687166805029644e+00
3.610000000000000000e+02 1.319829550992340339e+00 9.526206529460088390e-01 1.828587316772535054e+00
3.620000000000000000e+02 1.319142738202088161e+00 9.524030443613136221e-01 1.827102059420912861e+00
3.630000000000000000e+02 1.309016856874397838e+00 9.426202047478515755e-01 1.817831957081475158e+00
3.640000000000000000e+02 1.295558465599061071e+00 9.301357231613349708e-01 1.804544966922270621e+00
3.650000000000000000e+02 1.286994141337643338e+00 9.241380986731979608e-01 1.792322946338296807e+00
3.660000000000000000e+02 1.280303016480086598e+00 9.196923881632459441e-01 1.782308775308743876e+00
3.670000000000000000e+02 1.254472981818600896e+00 8.980091583875842165e-01 1.752434757946684130e+00
3.680000000000000000e+02 1.245932607238714906e+00 8.888714724714142923e-01 1.746425788043934224e+00
3.690000000000000000e+02 1.231901195297104845e+00 8.742599237882453522e-01 1.735845958028849445e+00
3.700000000000000000e+02 1.219889018154036275e+00 8.609792588386987466e-01 1.728414710733019000e+00
3.710000000000000000e+02 1.202469523531835005e+00 8.475554465867283227e-01 1.706003968054164766e+00
3.720000000000000000e+02 1.182208837316572669e+00 8.350238214503132861e-01 1.673745944878490599e+00
3.730000000000000000e+02 1.150077143612325381e+00 8.091954457775742959e-01 1.634558675733146949e+00
3.740000000000000000e+02 1.142418583886940731e+00 8.047156351452313672e-01 1.621840267307222305e+00
3.750000000000000000e+02 1.129575202525654909e+00 7.938924178164934453e-01 1.607195269190497600e+00
3.760000000000000000e+02 1.113356004631057328e+00 7.816685078458238678e-01 1.585789347538255623e+00
3.770000000000000000e+02 1.096980934940921859e+00 7.631440737569893384e-01 1.576854506252840959e+00
3.780000000000000000e+02 1.087537918734878817e+00 7.535142406197889997e-01 1.569630221869930731e+00
3.790000000000000000e+02 1.064870601667545769e+00 7.394827164629980132e-01 1.533435972269327596e+00
3.800000000000000000e+02 1.061279277346339089e+00 7.356088063908663432e-01 1.531131349624299975e+00
3.810000000000000000e+02 1.055863289196816712e+00 7.305244111171719235e-01 1.526091761627258681e+00
3.820000000000000000e+02 1.041060918453964756e+00 7.160021714879103438e-01 1.513693504141156998e+00
3.830000000000000000e+02 1.036098450354424161e+00 7.111665036448088228e-01 1.509491790354340557e+00
3.840000000000000000e+02 1.013555245749217182e+00 6.962383799206091073e-01 1.475492109904795290e+00
3.850000000000000000e+02 1.002439720926822542e+00 6.844438730580505448e-01 1.468177937808228917e+00
3.860000000000000000e+02 9.822470077817276879e-01 6.667417346077156859e-01 1.447050835753986187e+00
3.870000000000000000e+02 9.621535985648191902e-01 6.471567119099407295e-01 1.430471986451495647e+00
3.880000000000000000e+02 9.585223878351895044e-01 6.447642352637362739e-01 1.424962982950595869e+00
3.890000000000000000e+02 9.514284294402532982e-01 6.383159790321049076e-01 1.418131593258482592e+00
3.900000000000000000e+02 9.402598254372541708e-01 6.283447371962659345e-01 1.407011926727011142e+00
3.910000000000000000e+02 9.399859679623178144e-01 6.280664482104020285e-01 1.406815508906246848e+00
3.920000000000000000e+02 9.268932058187371315e-01 6.187584352056603176e-01 1.388475641075311628e+00
3.930000000000000000e+02 8.973769798373755213e-01 5.972317594048350831e-01 1.348363397058033319e+00
3.940000000000000000e+02 8.884363184169382643e-01 5.879648091556415324e-01 1.342459751997335582e+00
3.950000000000000000e+02 8.824318679295301004e-01 5.824920762615399816e-01 1.336818187356711984e+00
3.960000000000000000e+02 8.655866127651108410e-01 5.668971210791057258e-01 1.321651065667746927e+00
3.970000000000000000e+02 8.593696380621084208e-01 5.618859584448614441e-01 1.314352429925459420e+00
3.980000000000000000e+02 8.424300812989844456e-01 5.468840356327382413e-01 1.297694567105643459e+00
3.990000000000000000e+02 8.367317568882789436e-01 5.412776671779222504e-01 1.293458192420140707e+00
4.000000000000000000e+02 8.179297260567721661e-01 5.269762199683590831e-01 1.269524148181630174e+00
4.010000000000000000e+02 8.043614693433616125e-01 5.155385819269603376e-01 1.254993119905574606e+00
4.020000000000000000e+02 7.958324166356052221e-01 5.064546638576364890e-01 1.250554650921530175e+00
4.030000000000000000e+02 7.907627208599938839e-01 5.032645177892081101e-01 1.242499040959230250e+00
4.040000000000000000e+02 7.787800961364317320e-01 4.924577935633604464e-01 1.231574453822176674e+00
4.050000000000000000e+02 7.588874636795805984e-01 4.784621411450576955e-01 1.203669283324603434e+00
4.060000000000000000e+02 7.495257122790598414e-01 4.711806583487150313e-01 1.192300200386534170e+00
4.070000000000000000e+02 7.419825352662781093e-01 4.666338457230199133e-01 1.179807439357831500e+00
4.080000000000000000e+02 7.184985279068563102e-01 4.464783928044092631e-01 1.156248864277002353e+00
4.090000000000000000e+02 7.136706285872020938e-01 4.437989102968010191e-01 1.147649879913919646e+00
4.100000000000000000e+02 7.063488218155239418e-01 4.381509299216646003e-01 1.138714137088286948e+00
4.110000000000000000e+02 6.989578633742319358e-01 4.323977915876673350e-01 1.129844102530808359e+00
4.120000000000000000e+02 6.875526133155261954e-01 4.223316644607215120e-01 1.119330222801646180e+00
4.130000000000000000e+02 6.734742590770073090e-01 4.119214243137029330e-01 1.101102178394841147e+00
4.140000000000000000e+02 6.643129452842292393e-01 4.060254314535119979e-01 1.086906521328911968e+00
4.150000000000000000e+02 6.540597299031728484e-01 3.983195308184393491e-01 1.073997374424522144e+00
4.160000000000000000e+02 6.493518685999785101e-01 3.934248415287866507e-01 1.071762137885823529e+00
4.170000000000000000e+02 6.401256891253372938e-01 3.867773407231784311e-01 1.059423225548931979e+00
4.180000000000000000e+02 6.256431214333517676e-01 3.735219694071064689e-01 1.047941881486076143e+00
4.190000000000000000e+02 6.207023693988241719e-01 3.710364026474199939e-01 1.038365585231865396e+00
4.200000000000000000e+02 6.062616349188590936e-01 3.605801397507460426e-01 1.019338364638058492e+00
4.210000000000000000e+02 5.804313203361974871e-01 3.475806000624990788e-01 9.692730767098128863e-01
4.220000000000000000e+02 5.737078189012778662e-01 3.414845609906446700e-01 9.638522471224654220e-01
4.230000000000000000e+02 5.628374739062181886e-01 3.344759322231093401e-01 9.471115602476993800e-01
4.240000000000000000e+02 5.564079382667650453e-01 3.281249795629780919e-01 9.435118111964763132e-01
4.250000000000000000e+02 5.502234181575291760e-01 3.223278612294221412e-01 9.392480337697861614e-01
4.260000000000000000e+02 5.364904316948904128e-01 3.129557568152797620e-01 9.196890519897196192e-01
4.270000000000000000e+02 5.275746897567976657e-01 3.085649880392196676e-01 9.020305739826969260e-01
4.280000000000000000e+02 5.230589644604011212e-01 3.038490180538102048e-01 9.004165359979395822e-01
4.290000000000000000e+02 5.145456587944903237e-01 2.969793179107366177e-01 8.915005827571952368e-01
4.300000000000000000e+02 5.036039388985359411e-01 2.905228471736094886e-01 8.729672373152975728e-01
4.310000000000000000e+02 4.995704769104776233e-01 2.876034081083791993e-01 8.677597495872334532e-01
4.320000000000000000e+02 4.915018148906845630e-01 2.806959562842541445e-01 8.606252731200747519e-01
4.330000000000000000e+02 4.822003128947943695e-01 2.769441095211860882e-01 8.395814670253897161e-01
4.340000000000000000e+02 4.811657980813395241e-01 2.759073821750666622e-01 8.391240691644479277e-01
4.350000000000000000e+02 4.750119115540203940e-01 2.708268930202964997e-01 8.331385173823734336e-01
4.360000000000000000e+02 4.703195197298832286e-01 2.670418664999058000e-01 8.283362213506174632e-01
4.370000000000000000e+02 4.585204878710684717e-01 2.598465845554990827e-01 8.090967913131008604e-01
4.380000000000000000e+02 4.546814108225291085e-01 2.562839183172366253e-01 8.066646815180261720e-01
4.390000000000000000e+02 4.484521905831967414e-01 2.522602700267299602e-01 7.972296518098467288e-01
4.400000000000000000e+02 4.440035434737468201e-01 2.481358079670509809e-01 7.944808459221683883e-01
4.410000000000000000e+02 4.409065870270305609e-01 2.457690384845621911e-01 7.909809131471843280e-01
4.420000000000000000e+02 4.357100652144864084e-01 2.406240022915904775e-01 7.889622777496574368e-01
4.430000000000000000e+02 4.305381523509385633e-01 2.374122905723829446e-01 7.807645517545183100e-01
4.440000000000000000e+02 4.223889861378403721e-01 2.340509696003435225e-01 7.622803525027177507e-01
4.450000000000000000e+02 4.139195866630799303e-01 2.295024199561521705e-01 7.465255671642524460e-01
4.460000000000000000e+02 4.028303340059063986e-01 2.216200506821918714e-01 7.322093713804451731e-01
4.470000000000000000e+02 3.976312283533239844e-01 2.190483636781506704e-01 7.218067786805579811e-01
4.480000000000000000e+02 3.879340824318927572e-01 2.117458541655026505e-01 7.107239615404600253e-01
4.490000000000000000e+02 3.704020067534620209e-01 2.007982735521281481e-01 6.832610867611598193e-01
4.500000000000000000e+02 3.671808631778804011e-01 1.989245439432567597e-01 6.777534014229600334e-01
4.510000000000000000e+02 3.647978487770427991e-01 1.968059454024799759e-01 6.761862310623124594e-01
4.520000000000000000e+02 3.532105863139702873e-01 1.921323528184236684e-01 6.493321736509519715e-01
4.530000000000000000e+02 3.470645116454162959e-01 1.881096890231682139e-01 6.403379638187366441e-01
4.540000000000000000e+02 3.378245269202646006e-01 1.831191753578448600e-01 6.232302584690041503e-01
4.550000000000000000e+02 3.244763082066949300e-01 1.776328965800697823e-01 5.927104529311544301e-01
4.560000000000000000e+02 3.223521724835244906e-01 1.759777270283379991e-01 5.904776977152054185e-01
4.570000000000000000e+02 3.116898587757549466e-01 1.694216060809183022e-01 5.734249031805866981e-01
4.580000000000000000e+02 3.064005837638331120e-01 1.654278097198592923e-01 5.675062608263951036e-01
4.590000000000000000e+02 3.053616284449959251e-01 1.645092785899487375e-01 5.668113368790672624e-01
4.600000000000000000e+02 2.969943122993021212e-01 1.584862594329930485e-01 5.565505921693366664e-01
4.610000000000000000e+02 2.933035193761083237e-01 1.551366633079730439e-01 5.545236866905717266e-01
4.620000000000000000e+02 2.900029664555567321e-01 1.528633376408637112e-01 5.501758750722222091e-01
4.630000000000000000e+02 2.747657641827904174e-01 1.468197457298491548e-01 5.142102977474646286e-01
4.640000000000000000e+02 2.605036942893864116e-01 1.399748099426983139e-01 4.848170521981699510e-01
4.650000000000000000e+02 2.538624068403533274e-01 1.374323333264005631e-01 4.689298365743242991e-01
4.660000000000000000e+02 2.513668807407535288e-01 1.350228542583820635e-01 4.679601026091753102e-01
4.670000000000000000e+02 2.375297066312227479e-01 1.270300443108777766e-01 4.441497429870877589e-01
4.680000000000000000e+02 2.337561646018024852e-01 1.257263032325589558e-01 4.346102850751324409e-01
4.690000000000000000e+02 2.218194708739412435e-01 1.196998754552118932e-01 4.110603914304479245e-01
4.700000000000000000e+02 2.152615500573623331e-01 1.170216991383095095e-01 3.959738687295196735e-01
4.710000000000000000e+02 2.100381400067388160e-01 1.136130085600734196e-01 3.883007836568632687e-01
4.720000000000000000e+02 2.064354020621595454e-01 1.106676468610698766e-01 3.850770883207109696e-01
4.730000000000000000e+02 2.054247567372666783e-01 1.096835869552866410e-01 3.847369679637489548e-01
4.740000000000000000e+02 2.046255873410094961e-01 1.089164648172751410e-01 3.844380284000173953e-01
4.750000000000000000e+02 2.043191428486799965e-01 1.086228488413807924e-01 3.843234879190139397e-01
4.760000000000000000e+02 2.012988763497907119e-01 1.058813608277778401e-01 3.827041634419343641e-01
4.770000000000000000e+02 1.999024999718587436e-01 1.046719220254436616e-01 3.817739153130793595e-01
4.780000000000000000e+02 1.985494912593958883e-01 1.033805627670727062e-01 3.813279733075801703e-01
4.790000000000000000e+02 1.902165731910051283e-01 9.796344861108093049e-02 3.693453551249963329e-01
4.800000000000000000e+02 1.787211172572139017e-01 9.057722646615609663e-02 3.526409341491765215e-01
4.810000000000000000e+02 1.779659126161705629e-01 9.000798413259755715e-02 3.518784067716508313e-01
4.820000000000000000e+02 1.773680456463150035e-01 8.944115617293589560e-02 3.517331949015281567e-01
4.830000000000000000e+02 1.688947042957972544e-01 8.609479286231898343e-02 3.313257421361365807e-01
4.840000000000000000e+02 1.656349655008559074e-01 8.465852383657633540e-02 3.240659127181305665e-01
4.850000000000000000e+02 1.655694662334592782e-01 8.459516160718183464e-02 3.240521990622372006e-01
4.860000000000000000e+02 1.619794261074767594e-01 8.285319246152984818e-02 3.166725831873040131e-01
4.870000000000000000e+02 1.587041956045242286e-01 8.035983385902896459e-02 3.134279962134237651e-01
4.880000000000000000e+02 1.558463101815739105e-01 7.900498433463311321e-02 3.074245581055608523e-01
4.890000000000000000e+02 1.535997876555038055e-01 7.777651637641297411e-02 3.033421380514644827e-01
4.900000000000000000e+02 1.502599990357169624e-01 7.628719444689389950e-02 2.959614319796622928e-01
4.910000000000000000e+02 1.484792992478226048e-01 7.522184446983382067e-02 2.930811183972708567e-01
4.920000000000000000e+02 1.435676832273620751e-01 7.177401325779192431e-02 2.871746852616541834e-01
4.930000000000000000e+02 1.372978898628584576e-01 6.958129659497477859e-02 2.709163450994820921e-01
4.940000000000000000e+02 1.336144901695916487e-01 6.661143291332485838e-02 2.680145314770528975e-01
4.950000000000000000e+02 1.334093606498554518e-01 6.641749926974117868e-02 2.679724124619627945e-01
4.960000000000000000e+02 1.296420667349126865e-01 6.489390662847482893e-02 2.589929677607786251e-01
4.970000000000000000e+02 1.233719046475301589e-01 6.157759022541479943e-02 2.471780204558459426e-01
4.980000000000000000e+02 1.228527121000860811e-01 6.108245459865967869e-02 2.470887748292587838e-01
4.990000000000000000e+02 1.223612728842426722e-01 6.062357465312680910e-02 2.469712679847701486e-01
5.000000000000000000e+02 1.188823520945447437e-01 5.891410354824220402e-02 2.398918559111807569e-01
5.010000000000000000e+02 1.176661410069740066e-01 5.794864415422897042e-02 2.389239807341151101e-01
5.020000000000000000e+02 1.151407799954579925e-01 5.612878132065704517e-02 2.361960995059649571e-01
5.030000000000000000e+02 1.124152578783072648e-01 5.392997050144641979e-02 2.343259246453210931e-01
5.040000000000000000e+02 1.095679070385555953e-01 5.180737157631903900e-02 2.317262174770715610e-01
5.050000000000000000e+02 1.035051116830637136e-01 4.937844047143358228e-02 2.169632747053111266e-01
5.060000000000000000e+02 1.030392562471846019e-01 4.910593073110427337e-02 2.162078626736624321e-01
5.070000000000000000e+02 9.877833404312280630e-02 4.738910056666689047e-02 2.058945867227085502e-01
5.080000000000000000e+02 9.715078133374198399e-02 4.628703184786496505e-02 2.039075295382522524e-01
5.090000000000000000e+02 9.684843150049224358e-02 4.600405513927892376e-02 2.038867803220478225e-01
5.100000000000000000e+02 9.490477071560873834e-02 4.447553514985368162e-02 2.025139320805204868e-01
5.110000000000000000e+02 9.371973432691724226e-02 4.383251009434318418e-02 2.003852524850383288e-01
5.120000000000000000e+02 9.057398098024374566e-02 4.185974215341467519e-02 1.959793732255550591e-01
5.130000000000000000e+02 8.901850124335521086e-02 4.061149054645623452e-02 1.951244206254505176e-01
5.140000000000000000e+02 8.691208013680919164e-02 3.971221149526659583e-02 1.902112571748235947e-01
5.150000000000000000e+02 8.397644161253201012e-02 3.760831941823974955e-02 1.875128390470648942e-01
5.160000000000000000e+02 8.292028771295527345e-02 3.709834756908524794e-02 1.853390936508716447e-01
5.170000000000000000e+02 7.834297535284108494e-02 3.476752880130098283e-02 1.765331617962504485e-01
5.180000000000000000e+02 7.658680972818984745e-02 3.336699476716505075e-02 1.757886637760368298e-01
5.190000000000000000e+02 7.498621773847111149e-02 3.234131308732919596e-02 1.738622311202440152e-01
5.200000000000000000e+02 7.247186615304178348e-02 3.093081994609612334e-02 1.698038200363742589e-01
5.210000000000000000e+02 7.173269170559008756e-02 3.040754810364066155e-02 1.692204528228028193e-01
5.220000000000000000e+02 7.032409913591604333e-02 2.991985033644082442e-02 1.652908976371052496e-01
5.230000000000000000e+02 6.930688343758557857e-02 2.959428421280128896e-02 1.623098587987912289e-01
5.240000000000000000e+02 6.858531602009521055e-02 2.936932304816807643e-02 1.601652706077520416e-01
5.250000000000000000e+02 6.684353276974962232e-02 2.884647650619533502e-02 1.548909403954756570e-01
5.260000000000000000e+02 6.542389697653835934e-02 2.839303401367552354e-02 1.507512826397877925e-01
5.270000000000000000e+02 6.384181538259869892e-02 2.794765669176243680e-02 1.458361048404873961e-01
5.280000000000000000e+02 6.043258740875455393e-02 2.552912814652006160e-02 1.430561043822636547e-01
5.290000000000000000e+02 5.985718364791094148e-02 2.508387381062217314e-02 1.428360890869459221e-01
5.300000000000000000e+02 5.308439475594413370e-02 2.173643936586963643e-02 1.296418847251327722e-01
5.310000000000000000e+02 5.199411946368658055e-02 2.120700024300211858e-02 1.274762308590143833e-01
5.320000000000000000e+02 5.143965951118910362e-02 2.077049708620619731e-02 1.273940897824884511e-01
5.330000000000000000e+02 5.091975194915817488e-02 2.038202895499575604e-02 1.272111399845834712e-01
5.340000000000000000e+02 4.936772115813634065e-02 1.988593656183464467e-02 1.225575614590341256e-01
5.350000000000000000e+02 4.372260968392371189e-02 1.792073931630483799e-02 1.066734225542495668e-01
5.360000000000000000e+02 4.327860428195642178e-02 1.758601454543231787e-02 1.065072238940384941e-01
5.370000000000000000e+02 4.315407705183924719e-02 1.748909809593791886e-02 1.064820127361866819e-01
5.380000000000000000e+02 4.283892012812058614e-02 1.725882967430976411e-02 1.063324172249755090e-01
5.390000000000000000e+02 4.240146011029788387e-02 1.693356485824797780e-02 1.061727896361688156e-01
5.400000000000000000e+02 4.201574741257971257e-02 1.664673874160223568e-02 1.060461786563598463e-01
5.410000000000000000e+02 4.081330549031186861e-02 1.575750565114404991e-02 1.057099988997676626e-01
5.420000000000000000e+02 3.544785700149974406e-02 1.391773840966350866e-02 9.028410572268794065e-02
5.430000000000000000e+02 3.533631657600239118e-02 1.382465832273447638e-02 9.032087737792862669e-02
5.440000000000000000e+02 3.395472474985879174e-02 1.281331434315805679e-02 8.997854122374675245e-02
5.450000000000000000e+02 3.394919923489939095e-02 1.280879709824929262e-02 8.998098102814228172e-02
5.460000000000000000e+02 3.375183095360522606e-02 1.266508734167871852e-02 8.994695906848348965e-02
5.470000000000000000e+02 3.336704405163125331e-02 1.238162921266196259e-02 8.992028509502877909e-02
5.480000000000000000e+02 3.208614189318463594e-02 1.174267691345175744e-02 8.767340779087741398e-02
5.490000000000000000e+02 2.966695194648880096e-02 1.096474271753834252e-02 8.026891833836576062e-02
5.500000000000000000e+02 2.842845670868731495e-02 1.063717831994196068e-02 7.597664780354256020e-02
5.510000000000000000e+02 2.778417211333327613e-02 1.015926462393741854e-02 7.598583643587962511e-02
5.520000000000000000e+02 2.744102242680534348e-02 1.005933640390266511e-02 7.485679786355418919e-02
5.530000000000000000e+02 2.490888266015144764e-02 9.386276448631809474e-03 6.610208411959071773e-02
5.540000000000000000e+02 2.338348883339082945e-02 8.269457980552466503e-03 6.612132878686978465e-02
5.550000000000000000e+02 2.338092711241214830e-02 8.267449246347381361e-03 6.612290397518333362e-02
5.560000000000000000e+02 2.337000064537066851e-02 8.258882008937302663e-03 6.612964437239868265e-02
5.570000000000000000e+02 2.336396476171511208e-02 8.254151944856224013e-03 6.613336573321024203e-02
5.580000000000000000e+02 2.335637965473678218e-02 8.248205456557732365e-03 6.613807978588680248e-02
5.590000000000000000e+02 2.027193423882365023e-02 7.195331567094223266e-03 5.711360400159432027e-02
5.600000000000000000e+02 1.922604592413302421e-02 6.817998066769528735e-03 5.421545125958265876e-02
5.610000000000000000e+02 1.897407311897534449e-02 6.672231205355194476e-03 5.395728050240091583e-02
5.620000000000000000e+02 1.876429130968559206e-02 6.518974086834120052e-03 5.401135572326470208e-02
5.630000000000000000e+02 1.868457841069195297e-02 6.462072719307742838e-03 5.402499871940392995e-02
5.640000000000000000e+02 1.868456868370791529e-02 6.462065186623250183e-03 5.402500544545383449e-02
5.650000000000000000e+02 1.866106528890063704e-02 6.444600111493592985e-03 5.403521579183067497e-02
5.660000000000000000e+02 1.740553236155630706e-02 5.948068402484078983e-03 5.093293087595667651e-02
5.670000000000000000e+02 1.628239481525024096e-02 5.481706917983079561e-03 4.836383719274684606e-02
5.680000000000000000e+02 1.540631330164800306e-02 5.219227300335348499e-03 4.547694052973809409e-02
5.690000000000000000e+02 1.453703828146528897e-02 4.874526528818499960e-03 4.335302736530780715e-02
5.700000000000000000e+02 1.355417631472909459e-02 4.521057209694006283e-03 4.063556089864150955e-02
5.710000000000000000e+02 1.273105599172717241e-02 4.289676634144750679e-03 3.778368406009388614e-02
5.720000000000000000e+02 1.273025260991307930e-02 4.289064793479012080e-03 3.778430481129352314e-02
5.730000000000000000e+02 1.273014582269747438e-02 4.288983447141721771e-03 3.778438752780455961e-02
5.740000000000000000e+02 1.257552692066896474e-02 4.179201861122772491e-03 3.784068886540533500e-02
5.750000000000000000e+02 1.207125101973594364e-02 3.965722625875435330e-03 3.674364420514893842e-02
5.760000000000000000e+02 1.187957384321308880e-02 3.830583329506738119e-03 3.684145796001389583e-02
5.770000000000000000e+02 1.088908067464982796e-02 3.530959828796175533e-03 3.358069298099537747e-02
5.780000000000000000e+02 1.079377816384019008e-02 3.484596434528936231e-03 3.343447347180192319e-02
5.790000000000000000e+02 1.050370582342750360e-02 3.406167566419658014e-03 3.239060729507044212e-02
5.800000000000000000e+02 1.032892159652704263e-02 3.282846194339071599e-03 3.249820888080981462e-02
5.810000000000000000e+02 1.032613519754221540e-02 3.280864339291447891e-03 3.250029781510211518e-02
5.820000000000000000e+02 9.737168124518649770e-03 3.122041826233718908e-03 3.036872930031153661e-02
5.830000000000000000e+02 9.262506479555919492e-03 2.980928326149860034e-03 2.878097588969077275e-02
5.840000000000000000e+02 9.261136942530046740e-03 2.979914954446788704e-03 2.878225009083103247e-02
5.850000000000000000e+02 9.223673284134955089e-03 2.953460624132270805e-03 2.880558086920844210e-02
5.860000000000000000e+02 8.532592872079573787e-03 2.664128012136401241e-03 2.732794399856175796e-02
5.870000000000000000e+02 8.511663705309346559e-03 2.649426151616884276e-03 2.734494750422345258e-02
5.880000000000000000e+02 8.495591821808114869e-03 2.638195116511201158e-03 2.735774922448444557e-02
5.890000000000000000e+02 8.413704309866473774e-03 2.580646857490072679e-03 2.743126980291919065e-02
5.900000000000000000e+02 8.003819763563438730e-03 2.418191230868962927e-03 2.649134195420465437e-02
5.910000000000000000e+02 7.753426942277474691e-03 2.318937664418224513e-03 2.592377978573914138e-02
5.920000000000000000e+02 7.753016241970528410e-03 2.318647422936009634e-03 2.592427820360235571e-02
5.930000000000000000e+02 7.415370699298540202e-03 2.203868710452082467e-03 2.495054371761357137e-02
5.940000000000000000e+02 6.615632256897352112e-03 1.986636149952077622e-03 2.203050123675466196e-02
5.950000000000000000e+02 6.566330678838809380e-03 1.973270028437807723e-03 2.185037930059385847e-02
5.960000000000000000e+02 6.525031258982008295e-03 1.944747514897679974e-03 2.189283318504838677e-02
5.970000000000000000e+02 6.507575372192049568e-03 1.932691693425557262e-03 2.191168791629706514e-02
5.980000000000000000e+02 6.260533197074963536e-03 1.857039618231072671e-03 2.110578338065413617e-02
5.990000000000000000e+02 6.121984303163931045e-03 1.791473469175508147e-03 2.092059550590745845e-02
6.000000000000000000e+02 5.904248665457335031e-03 1.732370409985540313e-03 2.012280520529423009e-02


==> data/rosenbrock10d_es_avg.dat <==
1.000000000000000000e+00 2.836756198990089160e+03 2.590405064794966620e+03 3.106535669604104896e+03
2.000000000000000000e+00 2.639913491227041050e+03 2.337824502578540432e+03 2.981037812494399077e+03
3.000000000000000000e+00 1.850879278791382148e+03 1.507342588680784047e+03 2.272711014990628428e+03
4.000000000000000000e+00 1.563942515594599854e+03 1.206402104288899409e+03 2.027446888055689215e+03
5.000000000000000000e+00 1.404636512854445755e+03 1.060577120328506226e+03 1.860311424248690855e+03
6.000000000000000000e+00 1.168480922530524595e+03 8.518950536368711255e+02 1.602718152299285066e+03
7.000000000000000000e+00 9.897583031619593612e+02 7.099260417877782174e+02 1.379892328236190679e+03
8.000000000000000000e+00 9.061986318731551364e+02 6.728219508719078021e+02 1.220524923933579657e+03
9.000000000000000000e+00 7.011947665045473741e+02 5.313049556910200408e+02 9.254084595049391737e+02
1.000000000000000000e+01 5.794924213304834666e+02 4.863893062495491790e+02 6.904170426131311160e+02
1.100000000000000000e+01 5.604803496640813592e+02 4.618520679026310631e+02 6.801706524475239348e+02
1.200000000000000000e+01 4.999402312163066426e+02 3.985769399621668185e+02 6.270815236133296366e+02
1.300000000000000000e+01 4.181502213316722418e+02 3.237870090473215328e+02 5.400142770217573798e+02
1.400000000000000000e+01 3.514575867757278615e+02 2.780256021580552783e+02 4.442843908741785981e+02
1.500000000000000000e+01 3.113730794283094383e+02 2.343097318618830798e+02 4.137821925801126781e+02
1.600000000000000000e+01 2.856300298640275628e+02 2.058263741942656111e+02 3.963754124295223278e+02
1.700000000000000000e+01 2.668373858973518509e+02 1.861303115415140041e+02 3.825394688422443323e+02
1.800000000000000000e+01 2.409840396978430306e+02 1.639898728708292595e+02 3.541274005062159631e+02
1.900000000000000000e+01 2.089703712550579553e+02 1.424820658617547338e+02 3.064850007498266677e+02
2.000000000000000000e+01 2.088468218959677927e+02 1.423275438057616213e+02 3.064550532507706180e+02
2.100000000000000000e+01 1.999521733025003130e+02 1.386034096019107835e+02 2.884551810321548828e+02
2.200000000000000000e+01 1.794424793331939441e+02 1.223012435004571330e+02 2.632810793058158083e+02
2.300000000000000000e+01 1.692499071377478117e+02 1.131902889758328001e+02 2.530741049018111823e+02
2.400000000000000000e+01 1.512727323359840170e+02 9.897519650678235337e+01 2.312037798967758988e+02
2.500000000000000000e+01 1.358015873692619948e+02 9.112180297789507222e+01 2.023892255126372959e+02
2.600000000000000000e+01 1.141424271685741303e+02 7.466887435801083939e+01 1.744835956340552912e+02
2.700000000000000000e+01 1.065054686355758804e+02 6.884482290863795129e+01 1.647678702629122824e+02
2.800000000000000000e+01 9.422595695003580829e+01 5.839253525408427947e+01 1.520490748435004775e+02
2.900000000000000000e+01 9.422595695003580829e+01 5.839253525408427947e+01 1.520490748435004775e+02
3.000000000000000000e+01 8.034661605799097117e+01 5.250825201349513804e+01 1.229440795384135612e+02
3.100000000000000000e+01 7.064944037923314113e+01 4.454447222769032066e+01 1.120530377009615250e+02
3.200000000000000000e+01 7.057599256108358077e+01 4.446942712482640303e+01 1.120088799885021587e+02
3.300000000000000000e+01 6.822300265874977754e+01 4.370195779495796984e+01 1.065027364131675824e+02
3.400000000000000000e+01 6.684927963101686998e+01 4.226595345029921447e+01 1.057311103236036445e+02
3.500000000000000000e+01 5.945060573135627635e+01 4.074310452238979252e+01 8.674779605670222793e+01
3.600000000000000000e+01 5.471539985953135954e+01 3.681237271146630263e+01 8.132523826305569514e+01
3.700000000000000000e+01 5.449613143822931249e+01 3.658708306685857536e+01 8.117149804770591004e+01
3.800000000000000000e+01 5.067894751077538729e+01 3.293013470125265485e+01 7.799408487394462952e+01
3.900000000000000000e+01 4.454911796960163883e+01 3.036379398649321359e+01 6.536152605805148141e+01
4.000000000000000000e+01 4.306297572204849899e+01 2.887121524305337772e+01 6.423075240949289366e+01
4.100000000000000000e+01 4.272653364898067707e+01 2.851543361423299672e+01 6.401995152359464214e+01
4.200000000000000000e+01 4.065324695423871049e+01 2.674564628017073886e+01 6.179272957586456272e+01
4.300000000000000000e+01 3.963141306391473506e+01 2.578852176549646202e+01 6.090496057606790714e+01
4.400000000000000000e+01 3.685823111314598322e+01 2.454950518659784109e+01 5.533835368428263024e+01
4.500000000000000000e+01 3.476500427519952297e+01 2.360761511590549944e+01 5.119557889777479431e+01
4.600000000000000000e+01 3.165519104908016246e+01 2.141247088766384010e+01 4.679754735503538399e+01
4.700000000000000000e+01 3.154505935442196574e+01 2.129892036459958504e+01 4.672024462460174732e+01
4.800000000000000000e+01 3.061018268215560312e+01 2.032053273216831712e+01 4.611017320188915392e+01
4.900000000000000000e+01 3.032515171724322656e+01 2.002954397492742800e+01 4.591291882755668041e+01
5.000000000000000000e+01 2.951116702621224164e+01 1.918526665348093729e+01 4.539467681002913935e+01
5.100000000000000000e+01 2.878860236953893903e+01 1.848069266860051485e+01 4.484591791299909858e+01
5.200000000000000000e+01 2.832531332235605959e+01 1.803801919712068624e+01 4.447957206618964676e+01
5.300000000000000000e+01 2.751411337894189302e+01 1.762535429268389819e+01 4.295099108126883181e+01
5.400000000000000000e+01 2.678610705343003318e+01 1.705096192880718320e+01 4.207947528553346928e+01
5.500000000000000000e+01 2.611337900647571431e+01 1.654106115305164337e+01 4.122520053739370383e+01
5.600000000000000000e+01 2.584442600837008897e+01 1.625665984656861340e+01 4.108681377393160261e+01
5.700000000000000000e+01 2.528814719711261461e+01 1.568460146971048808e+01 4.077186085332127163e+01
5.800000000000000000e+01 2.514697600688595358e+01 1.553640854191971421e+01 4.070248285404321820e+01
5.900000000000000000e+01 2.486590495619515906e+01 1.525719499992943362e+01 4.052600948558308147e+01
6.000000000000000000e+01 2.466802218025547333e+01 1.507886303313027021e+01 4.035525204709372105e+01
6.100000000000000000e+01 2.422536240082900960e+01 1.464448881265143143e+01 4.007433724449994372e+01
6.200000000000000000e+01 2.416582000339318270e+01 1.459942142444486990e+01 4.000068492156727018e+01
6.300000000000000000e+01 2.378966102001563598e+01 1.421485927524055448e+01 3.981382864851990888e+01
6.400000000000000000e+01 2.356233523602946889e+01 1.402780409874793044e+01 3.957737346963590142e+01
6.500000000000000000e+01 2.309382512065350923e+01 1.380434156655158340e+01 3.863456696809011959e+01
6.600000000000000000e+01 2.307244575240552109e+01 1.378165946631240146e+01 3.862653509172321975e+01
6.700000000000000000e+01 2.289776118354175338e+01 1.365833821204721943e+01 3.838735423582136264e+01
6.800000000000000000e+01 2.268033167764658486e+01 1.356575955646600029e+01 3.791880895919877048e+01
6.900000000000000000e+01 2.249640901212743671e+01 1.346764203922335668e+01 3.757810142020326083e+01
7.000000000000000000e+01 2.245111394290916706e+01 1.342086677163617026e+01 3.755737433760697996e+01
7.100000000000000000e+01 2.227812966688091123e+01 1.331762671351537186e+01 3.726753062921299886e+01
7.200000000000000000e+01 2.221576152492527356e+01 1.327600809333002729e+01 3.717533588882856321e+01
7.300000000000000000e+01 2.206720407134623585e+01 1.319061642820979152e+01 3.691726601078410397e+01
7.400000000000000000e+01 2.206252886041425398e+01 1.318566384487302479e+01 3.691548529093411446e+01
7.500000000000000000e+01 2.198069005562845035e+01 1.313149129079998367e+01 3.679328757276047668e+01
7.600000000000000000e+01 2.196632462768153005e+01 1.312332702790873462e+01 3.676807082705002472e+01
7.700000000000000000e+01 2.186945989957985148e+01 1.306841515681204591e+01 3.659764941351946277e+01
7.800000000000000000e+01 2.164209717409762135e+01 1.293581865226719074e+01 3.620801919722288176e+01
7.900000000000000000e+01 2.135428271189899618e+01 1.279647696147705993e+01 3.563522925196382118e+01
8.000000000000000000e+01 2.129647135860745522e+01 1.273674247275356031e+01 3.560876678618568292e+01
8.100000000000000000e+01 2.124596491996332048e+01 1.268452942856318977e+01 3.558594963435252367e+01
8.200000000000000000e+01 2.122858554867248060e+01 1.266655808827830398e+01 3.557816111184478558e+01
8.300000000000000000e+01 2.120422649049406516e+01 1.264911797769071988e+01 3.554549984063433499e+01
8.400000000000000000e+01 2.116870038621280514e+01 1.261233930680638160e+01 3.552979864721979197e+01
8.500000000000000000e+01 2.115411631876588672e+01 1.259889313531811261e+01 3.551872632155463094e+01
8.600000000000000000e+01 2.111321381281570098e+01 1.258014554590682721e+01 3.543423213022446561e+01
8.700000000000000000e+01 2.110125581078903778e+01 1.256787727093757567e+01 3.542865570640165629e+01
8.800000000000000000e+01 2.107397181234590633e+01 1.255524790439306670e+01 3.537264188882766547e+01
8.900000000000000000e+01 2.104565678670842743e+01 1.253655569022795824e+01 3.533025182739587677e+01
9.000000000000000000e+01 2.102114127380023234e+01 1.251682272386635475e+01 3.530355827525626466e+01
9.100000000000000000e+01 2.098830148578255006e+01 1.249616451568697961e+01 3.525152047295087954e+01
9.200000000000000000e+01 2.091146779449848481e+01 1.246239675263514890e+01 3.508871479540109561e+01
9.300000000000000000e+01 2.089804073222968128e+01 1.245052614930945190e+01 3.507708037464370676e+01
9.400000000000000000e+01 2.085171757893595412e+01 1.243043074696836392e+01 3.497820267392967963e+01
9.500000000000000000e+01 2.083643098027979335e+01 1.241862547836531760e+01 3.496013763780180028e+01
9.600000000000000000e+01 2.079734271740723628e+01 1.240099972811416329e+01 3.487859637031595383e+01
9.700000000000000000e+01 2.077744616718858950e+01 1.239051311525843957e+01 3.484135525419000601e+01
9.800000000000000000e+01 2.075613742827158603e+01 1.237839677332186916e+01 3.480396119389235565e+01
9.900000000000000000e+01 2.073817984217255272e+01 1.236838870364326404e+01 3.477187800862118650e+01
1.000000000000000000e+02 2.073733838802910867e+01 1.236750616432936845e+01 3.477153742279494253e+01
1.010000000000000000e+02 2.073065138206690250e+01 1.236169918930098888e+01 3.476543961664657445e+01
1.020000000000000000e+02 2.070820096019360079e+01 1.235127966991118775e+01 3.471944595768727027e+01
1.030000000000000000e+02 2.070240343355613533e+01 1.234840182777184658e+01 3.470809533925343970e+01
1.040000000000000000e+02 2.067313498638364067e+01 1.233385035255928663e+01 3.465085905445236847e+01
1.050000000000000000e+02 2.066832500674426143e+01 1.232970633347410860e+01 3.464637737759039027e+01
1.060000000000000000e+02 2.064502579770128676e+01 1.231511488684916422e+01 3.460926626375952964e+01
1.070000000000000000e+02 2.062724008966879552e+01 1.230706965884020576e+01 3.457224550697279142e+01
1.080000000000000000e+02 2.061470350045062716e+01 1.230051336629053615e+01 3.454863937436201837e+01
1.090000000000000000e+02 2.061302612045745519e+01 1.229877418238745435e+01 3.454790205442894546e+01
1.100000000000000000e+02 2.058846876172352935e+01 1.228379520434292793e+01 3.450766142719485430e+01
1.110000000000000000e+02 2.057938390543057849e+01 1.227700460701987595e+01 3.449628435302008000e+01
1.120000000000000000e+02 2.057709288337355957e+01 1.227463099801325264e+01 3.449527334870728623e+01
1.130000000000000000e+02 2.055681419906105845e+01 1.226559724260137507e+01 3.445267292382526847e+01
1.140000000000000000e+02 2.055082839171833697e+01 1.226204568530001993e+01 3.444258473870813475e+01
1.150000000000000000e+02 2.054583246647662165e+01 1.225851498321229549e+01 3.443575606985202597e+01
1.160000000000000000e+02 2.054000314081115874e+01 1.225527367204465179e+01 3.442532091200087052e+01
1.170000000000000000e+02 2.052147530076699056e+01 1.224675377901965234e+01 3.438714912693384917e+01
1.180000000000000000e+02 2.051955050537471337e+01 1.224490991659625116e+01 3.438587591174901803e+01
1.190000000000000000e+02 2.049762023155382806e+01 1.223505572340080150e+01 3.434005080609644267e+01
1.200000000000000000e+02 2.049274924950208288e+01 1.223214664167776533e+01 3.433189481003208954e+01
1.210000000000000000e+02 2.048771090254134464e+01 1.222964868828985985e+01 3.432202418275735312e+01
1.220000000000000000e+02 2.047796256375364621e+01 1.222439969266204329e+01 3.430409355922956394e+01
1.230000000000000000e+02 2.047072897137783087e+01 1.222114152529793607e+01 3.428900187041993064e+01
1.240000000000000000e+02 2.046218414159660526e+01 1.221646849484177011e+01 3.427348746664375767e+01
1.250000000000000000e+02 2.046100400101420647e+01 1.221547559035613162e+01 3.427231970076033463e+01
1.260000000000000000e+02 2.045392350621304445e+01 1.221204597144648751e+01 3.425822239583827411e+01
1.270000000000000000e+02 2.045029729108207306e+01 1.220895722353051838e+01 3.425474032193404383e+01
1.280000000000000000e+02 2.044809039039401810e+01 1.220705447447330094e+01 3.425268573086835033e+01
1.290000000000000000e+02 2.044449714320006706e+01 1.220510860360696093e+01 3.424610767615713058e+01
1.300000000000000000e+02 2.043579715984634504e+01 1.220089110565105450e+01 3.422879541683272464e+01
1.310000000000000000e+02 2.043379243329664519e+01 1.219878801219426556e+01 3.422798009028979749e+01
1.320000000000000000e+02 2.043331663524907071e+01 1.219830046020663339e+01 3.422775411036838733e+01
1.330000000000000000e+02 2.042280110157419770e+01 1.219331202693349070e+01 3.420652271615450246e+01
1.340000000000000000e+02 2.042210591701072531e+01 1.219258798292815804e+01 3.420622518119760969e+01
1.350000000000000000e+02 2.041761820092488477e+01 1.218985671756059119e+01 3.419885423248551604e+01
1.360000000000000000e+02 2.040891744552628140e+01 1.218578005100406259e+01 3.418114470759604728e+01
1.370000000000000000e+02 2.040321556903457534e+01 1.218268436798243037e+01 3.417072896106203217e+01
1.380000000000000000e+02 2.039705725412362014e+01 1.217899827880088814e+01 3.416044038302951691e+01
1.390000000000000000e+02 2.038821856401113664e+01 1.217487908883197534e+01 3.414238886324474720e+01
1.400000000000000000e+02 2.038029424108479049e+01 1.217125126129058543e+01 3.412602241432580996e+01
1.410000000000000000e+02 2.037336724057691839e+01 1.216733146161742951e+01 3.411381485157930626e+01
1.420000000000000000e+02 2.037253791191802321e+01 1.216661729892911126e+01 3.411303986762767693e+01
1.430000000000000000e+02 2.036869250801845155e+01 1.216461658119946243e+01 3.410577158078404381e+01
1.440000000000000000e+02 2.036354387306763059e+01 1.216206933401093515e+01 3.409567136003119714e+01
1.450000000000000000e+02 2.035917912588403667e+01 1.215932952475344209e+01 3.408873604716598038e+01
1.460000000000000000e+02 2.035397377690138399e+01 1.215582610217165538e+01 3.408112661604930338e+01
1.470000000000000000e+02 2.034794569135830855e+01 1.215308675747561473e+01 3.406861994166077068e+01
1.480000000000000000e+02 2.034354611759987819e+01 1.215113879825018905e+01 3.405934830556874715e+01
1.490000000000000000e+02 2.034205383093188146e+01 1.215014926806481199e+01 3.405712513739656799e+01
1.500000000000000000e+02 2.033778893739194871e+01 1.214794096645400678e+01 3.404903431817053416e+01
1.510000000000000000e+02 2.033336469019507575e+01 1.214581574773513140e+01 3.404017714508540848e+01
1.520000000000000000e+02 2.033159208233596260e+01 1.214440638831153407e+01 3.403819201903195335e+01
1.530000000000000000e+02 2.033034676019816445e+01 1.214311077786384629e+01 3.403765369112523587e+01
1.540000000000000000e+02 2.032927791479884760e+01 1.214199361405460742e+01 3.403720621782805722e+01
1.550000000000000000e+02 2.032671751035960384e+01 1.214050123627593791e+01 3.403281600197751544e+01
1.560000000000000000e+02 2.032354394035414202e+01 1.213853952933061642e+01 3.402768819901707076e+01
1.570000000000000000e+02 2.032099358331048933e+01 1.213638818585675061e+01 3.402517898151712927e+01
1.580000000000000000e+02 2.031718829788929526e+01 1.213438060643124139e+01 3.401806435122953332e+01
1.590000000000000000e+02 2.031285577953324761e+01 1.213134289512435338e+01 3.401207215781099080e+01
1.600000000000000000e+02 2.030852286429502129e+01 1.212871593699969530e+01 3.400492707322972308e+01
1.610000000000000000e+02 2.030440684560811349e+01 1.212647132783164672e+01 3.399743636929014201e+01
1.620000000000000000e+02 2.029959126663971603e+01 1.212355872467575146e+01 3.398947577611181714e+01
1.630000000000000000e+02 2.029708457155047796e+01 1.212156799300269405e+01 3.398666264483996713e+01
1.640000000000000000e+02 2.029112971080360239e+01 1.211891582892511110e+01 3.397415666160089387e+01
1.650000000000000000e+02 2.028972877260410002e+01 1.211768761769669567e+01 3.397290858237922606e+01
1.660000000000000000e+02 2.028787875037421884e+01 1.211653960673097608e+01 3.396993180802504497e+01
1.670000000000000000e+02 2.028339217220218060e+01 1.211420950690539655e+01 3.396143989228809090e+01
1.680000000000000000e+02 2.028071067324036036e+01 1.211225506195530244e+01 3.395793956681156089e+01
1.690000000000000000e+02 2.027682225901474311e+01 1.211015724405191563e+01 3.395079953446666110e+01
1.700000000000000000e+02 2.027264067750400045e+01 1.210775594461625992e+01 3.394352858771760850e+01
1.710000000000000000e+02 2.027160903668939085e+01 1.210708707111952442e+01 3.394194908506495523e+01
1.720000000000000000e+02 2.026711053508502403e+01 1.210436940818865992e+01 3.393450378038499338e+01
1.730000000000000000e+02 2.026490589517135277e+01 1.210317269168232102e+01 3.393047603314572314e+01
1.740000000000000000e+02 2.026062918401139612e+01 1.210085258242838435e+01 3.392265893132938004e+01
1.750000000000000000e+02 2.025861830734508473e+01 1.209962452878127159e+01 3.391936789000807551e+01
1.760000000000000000e+02 2.025763613320486911e+01 1.209901576175887605e+01 3.391778552784281686e+01
1.770000000000000000e+02 2.025571973321213548e+01 1.209820620619951015e+01 3.391363768458430172e+01
1.780000000000000000e+02 2.025035917378718153e+01 1.209553356206868102e+01 3.390317959625848232e+01
1.790000000000000000e+02 2.024534714812927660e+01 1.209254705488996784e+01 3.389476834679935280e+01
1.800000000000000000e+02 2.024454634632365213e+01 1.209196417843141980e+01 3.389372071573664869e+01
1.810000000000000000e+02 2.024363114805353803e+01 1.209131877760015250e+01 3.389246529647613926e+01
1.820000000000000000e+02 2.023599861689604751e+01 1.208742838998906777e+01 3.387781311384372884e+01
1.830000000000000000e+02 2.023564274970010501e+01 1.208706046546488722e+01 3.387765277285234333e+01
1.840000000000000000e+02 2.023460764131795742e+01 1.208634823105865763e+01 3.387618315894078336e+01
1.850000000000000000e+02 2.022914785583477482e+01 1.208332028539408398e+01 3.386638881598415907e+01
1.860000000000000000e+02 2.022728149390785646e+01 1.208217646663347189e+01 3.386334554570442634e+01
1.870000000000000000e+02 2.022343172440325887e+01 1.208039924578404722e+01 3.385543659530400618e+01
1.880000000000000000e+02 2.021865226265587268e+01 1.207814860483678032e+01 3.384574181795502312e+01
1.890000000000000000e+02 2.021599371486039587e+01 1.207647960782468033e+01 3.384151798794709265e+01
1.900000000000000000e+02 2.021125863393913136e+01 1.207373780833946242e+01 3.383334821846364093e+01
1.910000000000000000e+02 2.020150229853954471e+01 1.206953793036287514e+01 3.381245392097862634e+01
1.920000000000000000e+02 2.020084082296067507e+01 1.206885268012931256e+01 3.381215934688351865e+01
1.930000000000000000e+02 2.019773607168722407e+01 1.206705547047056371e+01 3.380680095652423489e+01
1.940000000000000000e+02 2.019151681955469257e+01 1.206405744426360549e+01 3.379438081739390753e+01
1.950000000000000000e+02 2.019052683841365337e+01 1.206329760451108513e+01 3.379319547420086423e+01
1.960000000000000000e+02 2.018625477856485162e+01 1.206120088980301297e+01 3.378476867337772660e+01
1.970000000000000000e+02 2.018132403844863987e+01 1.205874929133588935e+01 3.377513124329538385e+01
1.980000000000000000e+02 2.017262973737933862e+01 1.205476202283429998e+01 3.375719817202358541e+01
1.990000000000000000e+02 2.016738670617452556e+01 1.205230795690854606e+01 3.374652290752705852e+01
2.000000000000000000e+02 2.016483165832836377e+01 1.205123681956799331e+01 3.374097131246136172e+01
2.010000000000000000e+02 2.015646004694898963e+01 1.204713984610614119e+01 3.372442644596419115e+01
2.020000000000000000e+02 2.015635442185334725e+01 1.204703148223329912e+01 3.372437634769509884e+01
2.030000000000000000e+02 2.015391561308265267e+01 1.204571178398142095e+01 3.371990977564330194e+01
2.040000000000000000e+02 2.014758423789098174e+01 1.204286947941805863e+01 3.370668023237003297e+01
2.050000000000000000e+02 2.014322821836809752e+01 1.204071020482731313e+01 3.369814871008101420e+01
2.060000000000000000e+02 2.014055800398440965e+01 1.203915239865041720e+01 3.369357437134302558e+01
2.070000000000000000e+02 2.013737249036742583e+01 1.203724353413433690e+01 3.368825841779145946e+01
2.080000000000000000e+02 2.012739449708208284e+01 1.203250886979178169e+01 3.366812471322787559e+01
2.090000000000000000e+02 2.012704177270965644e+01 1.203214418693871224e+01 3.366796509637464396e+01
2.100000000000000000e+02 2.012293280181095056e+01 1.203013056705064265e+01 3.365985284110463027e+01
2.110000000000000000e+02 2.012149344755783176e+01 1.202945483804795401e+01 3.365692826573782526e+01
2.120000000000000000e+02 2.011760302663385147e+01 1.202742477674077470e+01 3.364959324625259285e+01
2.130000000000000000e+02 2.010828683280934825e+01 1.202286913619951392e+01 3.363117362170246594e+01
2.140000000000000000e+02 2.010441919627856322e+01 1.202097773938211667e+01 3.362352713586086850e+01
2.150000000000000000e+02 2.010159117413921592e+01 1.201948276420020356e+01 3.361824927573074717e+01
2.160000000000000000e+02 2.009587230737638563e+01 1.201619217072277124e+01 3.360832433908103667e+01
2.170000000000000000e+02 2.009317930885513448e+01 1.201459741134377346e+01 3.360377721492444891e+01
2.180000000000000000e+02 2.009199083629969351e+01 1.201382166928095430e+01 3.360197170215796802e+01
2.190000000000000000e+02 2.008217416780853526e+01 1.200955188518747185e+01 3.358107972401678865e+01
2.200000000000000000e+02 2.008187119977204205e+01 1.200923635428462433e+01 3.358094877867502248e+01
2.210000000000000000e+02 2.007484552325301408e+01 1.200651419714527712e+01 3.356506444462377203e+01
2.220000000000000000e+02 2.007138341754018285e+01 1.200453066759721210e+01 3.355903228947660466e+01
2.230000000000000000e+02 2.006191628741902377e+01 1.200004391993625852e+01 3.353991767103021715e+01
2.240000000000000000e+02 2.005656534883660314e+01 1.199756881286151433e+01 3.352894406081006906e+01
2.250000000000000000e+02 2.004336060151797128e+01 1.199207732666880766e+01 3.350014290760732649e+01
2.260000000000000000e+02 2.003917120614540437e+01 1.198983773340983205e+01 3.349239510641847062e+01
2.270000000000000000e+02 2.003477375427115703e+01 1.198718280584852458e+01 3.348511204726050039e+01
2.280000000000000000e+02 2.002996082750009066e+01 1.198466243894457506e+01 3.347606432764237638e+01
2.290000000000000000e+02 2.002791134087344815e+01 1.198346070919392936e+01 3.347257043786548536e+01
2.300000000000000000e+02 2.001827042594306860e+01 1.197929008614937629e+01 3.345199489822169880e+01
2.310000000000000000e+02 2.001519975417134489e+01 1.197743371594272155e+01 3.344691615084005321e+01
2.320000000000000000e+02 2.001140555617842409e+01 1.197552999836515575e+01 3.343955151784657431e+01
2.330000000000000000e+02 2.000966465887835710e+01 1.197435939794030801e+01 3.343700205203759168e+01
2.340000000000000000e+02 2.000523250580125634e+01 1.197213280725725149e+01 3.342840695590754763e+01
2.350000000000000000e+02 2.000393523400235196e+01 1.197127577588063119e+01 3.342646450868552677e+01
2.360000000000000000e+02 2.000176298326339364e+01 1.197007979933941435e+01 3.342254430590548964e+01
2.370000000000000000e+02 1.999073441791526307e+01 1.196500203535825513e+01 3.339986582423143346e+01
2.380000000000000000e+02 1.998770207990137493e+01 1.196300781386688428e+01 3.339529996559935654e+01
2.390000000000000000e+02 1.998135824384358017e+01 1.195987260434376687e+01 3.338285368723813917e+01
2.400000000000000000e+02 1.997560173890030555e+01 1.195702713946984730e+01 3.337156135691844838e+01
2.410000000000000000e+02 1.997033603862232809e+01 1.195430820844458708e+01 3.336155589612230443e+01
2.420000000000000000e+02 1.995893415549493710e+01 1.194903563723252482e+01 3.333817595975008885e+01
2.430000000000000000e+02 1.995143977317690798e+01 1.194557213501909487e+01 3.332280317120775948e+01
2.440000000000000000e+02 1.994793306593270543e+01 1.194386838217370617e+01 3.331584214347417827e+01
2.450000000000000000e+02 1.994364330007204700e+01 1.194079983461350913e+01 3.331007249007977578e+01
2.460000000000000000e+02 1.994094598617660807e+01 1.193942088780698008e+01 3.330490905381351041e+01
2.470000000000000000e+02 1.992711793680360444e+01 1.193344323403866269e+01 3.327539432496985938e+01
2.480000000000000000e+02 1.992639496892421036e+01 1.193269157692565230e+01 3.327507577798866834e+01
2.490000000000000000e+02 1.992403829827886241e+01 1.193125675072186809e+01 3.327120607703504618e+01
2.500000000000000000e+02 1.992324522568300083e+01 1.193060510700949628e+01 3.327037453360113517e+01
2.510000000000000000e+02 1.991833168516532027e+01 1.192808624905231873e+01 3.326098829573617621e+01
2.520000000000000000e+02 1.991733941055646540e+01 1.192719215057791793e+01 3.326016753876848497e+01
2.530000000000000000e+02 1.990213316615488992e+01 1.192032028367112062e+01 3.322854547003636583e+01
2.540000000000000000e+02 1.989839954877818329e+01 1.191838794364091214e+01 3.322146472116423155e+01
2.550000000000000000e+02 1.989684939920540074e+01 1.191697452924780087e+01 3.322022842652233265e+01
2.560000000000000000e+02 1.989531634190572618e+01 1.191626840592550529e+01 3.321707760020520794e+01
2.570000000000000000e+02 1.988329352597449073e+01 1.191075635483566764e+01 3.319229691736178722e+01
2.580000000000000000e+02 1.988213336867392655e+01 1.190980437729479036e+01 3.319107642467642449e+01
2.590000000000000000e+02 1.987697986987631893e+01 1.190734578030030910e+01 3.318072188691441937e+01
2.600000000000000000e+02 1.986980871172800533e+01 1.190403221748310614e+01 3.316601392096513479e+01
2.610000000000000000e+02 1.986378061841528364e+01 1.190074450657129290e+01 3.315505010956742638e+01
2.620000000000000000e+02 1.986307416412405047e+01 1.190000953886180035e+01 3.315473941100966471e+01
2.630000000000000000e+02 1.985902156139287200e+01 1.189813942975984240e+01 3.314642089244934908e+01
2.640000000000000000e+02 1.983100534959140049e+01 1.188572238581063090e+01 3.308749442482464076e+01
2.650000000000000000e+02 1.983040367283520666e+01 1.188515746332123157e+01 3.308705930411007756e+01
2.660000000000000000e+02 1.982926011468741834e+01 1.188447508169675970e+01 3.308514292747339169e+01
2.670000000000000000e+02 1.982886120250686446e+01 1.188405922880441956e+01 3.308496945515792476e+01
2.680000000000000000e+02 1.982834354687753375e+01 1.188352286089116738e+01 3.308473526035830048e+01
2.690000000000000000e+02 1.982608630560182661e+01 1.188228360111930826e+01 3.308065279304938144e+01
2.700000000000000000e+02 1.982475372443774830e+01 1.188130189793761637e+01 3.307893895893931813e+01
2.710000000000000000e+02 1.981560349207879668e+01 1.187704391575083207e+01 3.306025847345389224e+01
2.720000000000000000e+02 1.980423903480107839e+01 1.187178423374817271e+01 3.303697877464797727e+01
2.730000000000000000e+02 1.979810287275214975e+01 1.186900458526722879e+01 3.302424180091864514e+01
2.740000000000000000e+02 1.979455699814744918e+01 1.186712621015349889e+01 3.301763879595917217e+01
2.750000000000000000e+02 1.979372118616159426e+01 1.186638914428315061e+01 3.301690123522159581e+01
2.760000000000000000e+02 1.978710478895754576e+01 1.186347501818734251e+01 3.300293677265311487e+01
2.770000000000000000e+02 1.978583817275048773e+01 1.186257072870368035e+01 3.300122723407783099e+01
2.780000000000000000e+02 1.978503292206566044e+01 1.186177605370870580e+01 3.300075182289687348e+01
2.790000000000000000e+02 1.977682495727587764e+01 1.185800707170638368e+01 3.298385664855629074e+01
2.800000000000000000e+02 1.977304958895741649e+01 1.185603686267659107e+01 3.297674379523681409e+01
2.810000000000000000e+02 1.976807324503045749e+01 1.185349295821470683e+01 3.296722081823762807e+01
2.820000000000000000e+02 1.975651416660898718e+01 1.184807240615290524e+01 3.294374296807317393e+01
2.830000000000000000e+02 1.975621209009997159e+01 1.184785811112107545e+01 3.294333140119623238e+01
2.840000000000000000e+02 1.975569363633662334e+01 1.184731884299611870e+01 3.294310182961952194e+01
2.850000000000000000e+02 1.975438604669014353e+01 1.184634772461499885e+01 3.294144129087251116e+01
2.860000000000000000e+02 1.973626213271332119e+01 1.183801211967772105e+01 3.290417673451226932e+01
2.870000000000000000e+02 1.973557577182739209e+01 1.183734371614055014e+01 3.290374600802170590e+01
2.880000000000000000e+02 1.973455824365730393e+01 1.183632460556631294e+01 3.290318591711763929e+01
2.890000000000000000e+02 1.972335224011357724e+01 1.183106954336301619e+01 3.288042743403703128e+01
2.900000000000000000e+02 1.972283684458729169e+01 1.183071055927861792e+01 3.287970669632618836e+01
2.910000000000000000e+02 1.971489268338360290e+01 1.182663151782968924e+01 3.286455597533139894e+01
2.920000000000000000e+02 1.970776745032330268e+01 1.182318407109091041e+01 3.285038070461045834e+01
2.930000000000000000e+02 1.970276350291123180e+01 1.182087306789243186e+01 3.284011996593273608e+01
2.940000000000000000e+02 1.969919135437967839e+01 1.181893876259016807e+01 3.283358580761634471e+01
2.950000000000000000e+02 1.969513442677951076e+01 1.181689847220688705e+01 3.282573011871472346e+01
2.960000000000000000e+02 1.968975837268865092e+01 1.181394967695562670e+01 3.281600103063644269e+01
2.970000000000000000e+02 1.968891331803772005e+01 1.181327347166303099e+01 3.281506252903417220e+01
2.980000000000000000e+02 1.968830589002425668e+01 1.181293922178300981e+01 3.281396624003422602e+01
2.990000000000000000e+02 1.967814034929526912e+01 1.180808792511629512e+01 3.279355726873524901e+01
3.000000000000000000e+02 1.967750836856018992e+01 1.180761510271607762e+01 3.279276401088722537e+01
3.010000000000000000e+02 1.967688041770909990e+01 1.180714058024947732e+01 3.279198891054813458e+01
3.020000000000000000e+02 1.967287227845064379e+01 1.180513479266121912e+01 3.278420030619455616e+01
3.030000000000000000e+02 1.966915972452292749e+01 1.180323420216477182e+01 3.277710478690999452e+01
3.040000000000000000e+02 1.965719182075401505e+01 1.179741411457195355e+01 3.275338023445644353e+01
3.050000000000000000e+02 1.964930583242169604e+01 1.179389641961525648e+01 3.273686710135076083e+01
3.060000000000000000e+02 1.964783367793771518e+01 1.179298720892143493e+01 3.273448545283461897e+01
3.070000000000000000e+02 1.963864264003688120e+01 1.178843328069329388e+01 3.271650062054661845e+01
3.080000000000000000e+02 1.963286531928834933e+01 1.178551688756486904e+01 3.270534541017972430e+01
3.090000000000000000e+02 1.963220339426681704e+01 1.178497761748181105e+01 3.270463658260369755e+01
3.100000000000000000e+02 1.962371768641996539e+01 1.178080324062960749e+01 3.268794902780595635e+01
3.110000000000000000e+02 1.962291906835576327e+01 1.178027306687999953e+01 3.268675951543310987e+01
3.120000000000000000e+02 1.962033120312185375e+01 1.177885532300497573e+01 3.268207189609899643e+01
3.130000000000000000e+02 1.961508469585657721e+01 1.177622040148701821e+01 3.267190444032816998e+01
3.140000000000000000e+02 1.960744204886796638e+01 1.177252688960490445e+01 3.265669191541071825e+01
3.150000000000000000e+02 1.960683650830565128e+01 1.177195662346314542e+01 3.265625674301320203e+01
3.160000000000000000e+02 1.960575662724064827e+01 1.177125888201466530e+01 3.265459512694043553e+01
3.170000000000000000e+02 1.960184927014673661e+01 1.176925165144640850e+01 3.264714751530790693e+01
3.180000000000000000e+02 1.959765146108360767e+01 1.176700872790680030e+01 3.263938624259294841e+01
3.190000000000000000e+02 1.959560536871009973e+01 1.176590464697530969e+01 3.263563332250296867e+01
3.200000000000000000e+02 1.959209172240897345e+01 1.176399683308499355e+01 3.262922147171518361e+01
3.210000000000000000e+02 1.959092152320321389e+01 1.176335320863354639e+01 3.262710889668936431e+01
3.220000000000000000e+02 1.958108229104823295e+01 1.175866974500402762e+01 3.260732650916639841e+01
3.230000000000000000e+02 1.958011822050884021e+01 1.175794861925880141e+01 3.260611539849286800e+01
3.240000000000000000e+02 1.957921756022755488e+01 1.175715288660926561e+01 3.260532239121704379e+01
3.250000000000000000e+02 1.957628355579140944e+01 1.175556456081035783e+01 3.259995518499636802e+01
3.260000000000000000e+02 1.957477738302358361e+01 1.175451127498573278e+01 3.259785971794023851e+01
3.270000000000000000e+02 1.956855657803763293e+01 1.175151413015468549e+01 3.258545258991398441e+01
3.280000000000000000e+02 1.956603871205783207e+01 1.175011518357386109e+01 3.258094622058894174e+01
3.290000000000000000e+02 1.956196797679520927e+01 1.174770734770494052e+01 3.257406571333432765e+01
3.300000000000000000e+02 1.956070549911056133e+01 1.174681612057635505e+01 3.257233242569569143e+01
3.310000000000000000e+02 1.955677775482461911e+01 1.174493375627645264e+01 3.256447112332275395e+01
3.320000000000000000e+02 1.955270370700716498e+01 1.174277622207088179e+01 3.255688561410651971e+01
3.330000000000000000e+02 1.955101884633993592e+01 1.174167691602224117e+01 3.255432257792292461e+01
3.340000000000000000e+02 1.954888843281755584e+01 1.174026665471448716e+01 3.255113790837842913e+01
3.350000000000000000e+02 1.954296819384072847e+01 1.173727083802686977e+01 3.253972845101999667e+01
3.360000000000000000e+02 1.954205161360793497e+01 1.173664275026055392e+01 3.253841744995080631e+01
3.370000000000000000e+02 1.954093954113072584e+01 1.173554944885765394e+01 3.253774523418635312e+01
3.380000000000000000e+02 1.953978633634633510e+01 1.173481183516408777e+01 3.253594990982043811e+01
3.390000000000000000e+02 1.953618826276502674e+01 1.173298286865789741e+01 3.252903853270989742e+01
3.400000000000000000e+02 1.953420241795398127e+01 1.173181185026025020e+01 3.252567199133306275e+01
3.410000000000000000e+02 1.952712891795324168e+01 1.172806993732454117e+01 3.251249061577063060e+01
3.420000000000000000e+02 1.952685327964884721e+01 1.172779893795087780e+01 3.251232401086461721e+01
3.430000000000000000e+02 1.952609190131311578e+01 1.172726021346146119e+01 3.251128208964581034e+01
3.440000000000000000e+02 1.952530261337330586e+01 1.172646093859249561e+01 3.251086957439365221e+01
3.450000000000000000e+02 1.952319857985439455e+01 1.172540081254254218e+01 3.250680201743814735e+01
3.460000000000000000e+02 1.952184007471481664e+01 1.172436334044517281e+01 3.250515433857844272e+01
3.470000000000000000e+02 1.952124727911147772e+01 1.172387216400383458e+01 3.250454201490323669e+01
3.480000000000000000e+02 1.951934341938979500e+01 1.172264191919558485e+01 3.250161270388957035e+01
3.490000000000000000e+02 1.951457196533440452e+01 1.172011928832547234e+01 3.249271697853387764e+01
3.500000000000000000e+02 1.951252320053924549e+01 1.171880063695128982e+01 3.248955020627720813e+01
3.510000000000000000e+02 1.950777549296807223e+01 1.171604651620277870e+01 3.248137536478343890e+01
3.520000000000000000e+02 1.950470839160739089e+01 1.171434153455676608e+01 3.247588849269742894e+01
3.530000000000000000e+02 1.950094575175706169e+01 1.171252507532688902e+01 3.246839454065016639e+01
3.540000000000000000e+02 1.949989902625608096e+01 1.171179367343731137e+01 3.246693654590175981e+01
3.550000000000000000e+02 1.949491779272128866e+01 1.170952868611064979e+01 3.245662826683728497e+01
3.560000000000000000e+02 1.949387304137456312e+01 1.170885491110900745e+01 3.245501708221586057e+01
3.570000000000000000e+02 1.948849592211468718e+01 1.170584896537678254e+01 3.244544453201526579e+01
3.580000000000000000e+02 1.948226612519405876e+01 1.170289257714416387e+01 3.243289561711989677e+01
3.590000000000000000e+02 1.947319312540768621e+01 1.169873853400683572e+01 3.241419999234283011e+01
3.600000000000000000e+02 1.946910496286661640e+01 1.169662549945395114e+01 3.240644475390042345e+01
3.610000000000000000e+02 1.946567722657045607e+01 1.169456106178492583e+01 3.240075346882586160e+01
3.620000000000000000e+02 1.945887388287873776e+01 1.169107833822083897e+01 3.238775430593884863e+01
3.630000000000000000e+02 1.945504941507870100e+01 1.168907840516165919e+01 3.238056368721222356e+01
3.640000000000000000e+02 1.945171379981344373e+01 1.168752742749190965e+01 3.237375673316806513e+01
3.650000000000000000e+02 1.944687291809413310e+01 1.168521060144224322e+01 3.236406079372040523e+01
3.660000000000000000e+02 1.943458375299621821e+01 1.167922766669844137e+01 3.233972797098456908e+01
3.670000000000000000e+02 1.942411877796876496e+01 1.167381261018699234e+01 3.231989435665570909e+01
3.680000000000000000e+02 1.942282452681504168e+01 1.167272306796812131e+01 3.231860384272060571e+01
3.690000000000000000e+02 1.941786507478695967e+01 1.167036407773976059e+01 3.230863078057942062e+01
3.700000000000000000e+02 1.941524376048054279e+01 1.166891578993092260e+01 3.230391726745934022e+01
3.710000000000000000e+02 1.940399878820744561e+01 1.166320585237761165e+01 3.228230503159654319e+01
3.720000000000000000e+02 1.939964160669676474e+01 1.166109345361779326e+01 3.227365392149574319e+01
3.730000000000000000e+02 1.939811165411645888e+01 1.165981156330044577e+01 3.227211123462242881e+01
3.740000000000000000e+02 1.939090989105728013e+01 1.165625597504353195e+01 3.225798980462926124e+01
3.750000000000000000e+02 1.938928622646987066e+01 1.165495310418009289e+01 3.225619331210696572e+01
3.760000000000000000e+02 1.938787829220547110e+01 1.165441604276994347e+01 3.225299519889399136e+01
3.770000000000000000e+02 1.938344080635858546e+01 1.165205564242654468e+01 3.224476341544175284e+01
3.780000000000000000e+02 1.938013343592845672e+01 1.164994552567024044e+01 3.223959898926512579e+01
3.790000000000000000e+02 1.937195512718696477e+01 1.164587143577970174e+01 3.222366376953056033e+01
3.800000000000000000e+02 1.936998551691966597e+01 1.164497993891639460e+01 3.221957795494416388e+01
3.810000000000000000e+02 1.936036805447329812e+01 1.164005947826600362e+01 3.220119724512841231e+01
3.820000000000000000e+02 1.935501330088022343e+01 1.163724649692945690e+01 3.219116652518228250e+01
3.830000000000000000e+02 1.935286544714891832e+01 1.163614942901722493e+01 3.218705666339000260e+01
3.840000000000000000e+02 1.934935673583045457e+01 1.163458911870287160e+01 3.217970160102813537e+01
3.850000000000000000e+02 1.934104774874186106e+01 1.163045622410743540e+01 3.216349563688938673e+01
3.860000000000000000e+02 1.933623562015981534e+01 1.162798589591544918e+01 3.215432245146369183e+01
3.870000000000000000e+02 1.933516496290346609e+01 1.162739978023211052e+01 3.215238240782556289e+01
3.880000000000000000e+02 1.932656598801425574e+01 1.162294801982300285e+01 3.213609423805694831e+01
3.890000000000000000e+02 1.931927410313063120e+01 1.161902535863231911e+01 3.212269018714212621e+01
3.900000000000000000e+02 1.931888790950526769e+01 1.161881000457525381e+01 3.212200129901964374e+01
3.910000000000000000e+02 1.931715032699789703e+01 1.161764604098894438e+01 3.211944101578691857e+01
3.920000000000000000e+02 1.931669033417108494e+01 1.161722949746997813e+01 3.211906294418309216e+01
3.930000000000000000e+02 1.931309617977225201e+01 1.161523470534053182e+01 3.211262566030070076e+01
3.940000000000000000e+02 1.930969274427817695e+01 1.161355014037697941e+01 3.210596496088542295e+01
3.950000000000000000e+02 1.929764529251874094e+01 1.160761359645018942e+01 3.208231483082422386e+01
3.960000000000000000e+02 1.929679741965595241e+01 1.160702849180862373e+01 3.208111282900951977e+01
3.970000000000000000e+02 1.928921578718134100e+01 1.160289770891703220e+01 3.206732102778950377e+01
3.980000000000000000e+02 1.928498052463306678e+01 1.160078138298859862e+01 3.205908822494033927e+01
3.990000000000000000e+02 1.928392301551581411e+01 1.159979342160327320e+01 3.205830253630002602e+01
4.000000000000000000e+02 1.927448051070775747e+01 1.159522514013083061e+01 3.203953303777433348e+01
4.010000000000000000e+02 1.927314128755394407e+01 1.159410284820168258e+01 3.203818181996130221e+01
4.020000000000000000e+02 1.926632599402272916e+01 1.159083981600333502e+01 3.202454034395820770e+01
4.030000000000000000e+02 1.925589843951747326e+01 1.158576393426701401e+01 3.200389951122113530e+01
4.040000000000000000e+02 1.925557493130004971e+01 1.158542891096721483e+01 3.200374960515436840e+01
4.050000000000000000e+02 1.925523131455694426e+01 1.158507420748028061e+01 3.200358723103374103e+01
4.060000000000000000e+02 1.925133347155568941e+01 1.158308237325592316e+01 3.199613267783949055e+01
4.070000000000000000e+02 1.924566623630132511e+01 1.158017274099512939e+01 3.198533192582404894e+01
4.080000000000000000e+02 1.924441975248588932e+01 1.157939856949711555e+01 3.198332706030630135e+01
4.090000000000000000e+02 1.923986054497351716e+01 1.157707855869432301e+01 3.197458079888655291e+01
4.100000000000000000e+02 1.922436970497943065e+01 1.156952076075377178e+01 3.194396710081642254e+01
4.110000000000000000e+02 1.921598885298625348e+01 1.156531806455439160e+01 3.192771919777885969e+01
4.120000000000000000e+02 1.921108824877871868e+01 1.156255180766277313e+01 3.191907096647775433e+01
4.130000000000000000e+02 1.920526660174527933e+01 1.155934250674104469e+01 3.190858520101946283e+01
4.140000000000000000e+02 1.920202407808030998e+01 1.155776793857897466e+01 3.190215711672349386e+01
4.150000000000000000e+02 1.920156550538691675e+01 1.155731617356870800e+01 3.190188036050036757e+01
4.160000000000000000e+02 1.919245594204709349e+01 1.155267796362816846e+01 3.188441383436060761e+01
4.170000000000000000e+02 1.917929887714975123e+01 1.154645875932282806e+01 3.185786335763182109e+01
4.180000000000000000e+02 1.917787394438293092e+01 1.154562257759461552e+01 3.185543668648713123e+01
4.190000000000000000e+02 1.917214497264232165e+01 1.154270137176126809e+01 3.184446439472666057e+01
4.200000000000000000e+02 1.917134826043124818e+01 1.154216161965462106e+01 3.184330684616928764e+01
4.210000000000000000e+02 1.916319213178924485e+01 1.153829200010894418e+01 3.182688847503616003e+01
4.220000000000000000e+02 1.916233145782103264e+01 1.153771596262945209e+01 3.182561852698907146e+01
4.230000000000000000e+02 1.916188719271462304e+01 1.153725061214471026e+01 3.182542644950523325e+01
4.240000000000000000e+02 1.916108796361371347e+01 1.153656598355511953e+01 3.182466016947287812e+01
4.250000000000000000e+02 1.914555712110793095e+01 1.152917835920473522e+01 3.179345015379663408e+01
4.260000000000000000e+02 1.914287732249168172e+01 1.152799481658068181e+01 3.178781375377638696e+01
4.270000000000000000e+02 1.913346313908896335e+01 1.152347508007552257e+01 3.176901144411350586e+01
4.280000000000000000e+02 1.913208912891224855e+01 1.152254408119009632e+01 3.176701532729884292e+01
4.290000000000000000e+02 1.911641393476336503e+01 1.151486336945610667e+01 3.173613702569499750e+01
4.300000000000000000e+02 1.911584786539952319e+01 1.151444230966448679e+01 3.173541798949247550e+01
4.310000000000000000e+02 1.910874052970311965e+01 1.151108818284127366e+01 3.172106397167659964e+01
4.320000000000000000e+02 1.909443826129368205e+01 1.150423571711047188e+01 3.169246366988840080e+01
4.330000000000000000e+02 1.908874947741092143e+01 1.150134047572905160e+01 3.168155550044770408e+01
4.340000000000000000e+02 1.907789163283845824e+01 1.149615325418737299e+01 3.165980316257146043e+01
4.350000000000000000e+02 1.906772454606944578e+01 1.149125709121775429e+01 3.163954269569388345e+01
4.360000000000000000e+02 1.906075120193937877e+01 1.148780583545393164e+01 3.162590329138144440e+01
4.370000000000000000e+02 1.904547050056335422e+01 1.148040686293625612e+01 3.159556546370138008e+01
4.380000000000000000e+02 1.903675915550943998e+01 1.147619962330493593e+01 3.157824114604485644e+01
4.390000000000000000e+02 1.903557408231663572e+01 1.147558099755247518e+01 3.157601176974375079e+01
4.400000000000000000e+02 1.902223307146891429e+01 1.146951757737456568e+01 3.154843685309682400e+01
4.410000000000000000e+02 1.901505297618961166e+01 1.146585430708539199e+01 3.153469684887428315e+01
4.420000000000000000e+02 1.901464641686233747e+01 1.146542659538761022e+01 3.153452471657227463e+01
4.430000000000000000e+02 1.899657329767692460e+01 1.145680194247381678e+01 3.149830108489167557e+01
4.440000000000000000e+02 1.899620356779628239e+01 1.145641523092660918e+01 3.149813817982310127e+01
4.450000000000000000e+02 1.899480123281889377e+01 1.145552210681888639e+01 3.149594322370789001e+01
4.460000000000000000e+02 1.898942583098744308e+01 1.145283715363699883e+01 3.148549905610597222e+01
4.470000000000000000e+02 1.898343910089722186e+01 1.144979315804615005e+01 3.147401486848947982e+01
4.480000000000000000e+02 1.896319546763425024e+01 1.144003812285056298e+01 3.143370489521588951e+01
4.490000000000000000e+02 1.896266983277794083e+01 1.143954179782790703e+01 3.143332604940720643e+01
4.500000000000000000e+02 1.895923378923884428e+01 1.143772961686679857e+01 3.142691407435829021e+01
4.510000000000000000e+02 1.894922860486714811e+01 1.143263307276678376e+01 3.140774854174663844e+01
4.520000000000000000e+02 1.893951016974277124e+01 1.142773961703181840e+01 3.138897607845198223e+01
4.530000000000000000e+02 1.893687440935369537e+01 1.142629422654853855e+01 3.138420955084720987e+01
4.540000000000000000e+02 1.890120210852289162e+01 1.140890942283169984e+01 3.131372402977315161e+01
4.550000000000000000e+02 1.888075559537872294e+01 1.139872804230115477e+01 3.127392201388627413e+01
4.560000000000000000e+02 1.886819370283078356e+01 1.139260452047019001e+01 3.124910839903798632e+01
4.570000000000000000e+02 1.886293718268729691e+01 1.139001414785345112e+01 3.123880221211687314e+01
4.580000000000000000e+02 1.885976222949806669e+01 1.138811655917632315e+01 3.123349058686910951e+01
4.590000000000000000e+02 1.885874025549937727e+01 1.138726138901416718e+01 3.123245105864586080e+01
4.600000000000000000e+02 1.883991815592413133e+01 1.137791523131337890e+01 3.119574270909276592e+01
4.610000000000000000e+02 1.883184889662607375e+01 1.137373813894802232e+01 3.118047281666692072e+01
4.620000000000000000e+02 1.880986119708693138e+01 1.136282143084689800e+01 3.113759029013503010e+01
4.630000000000000000e+02 1.880516322875000768e+01 1.136033009931706061e+01 3.112886341931124079e+01
4.640000000000000000e+02 1.878630920751071898e+01 1.135080357946458207e+01 3.109254874947360747e+01
4.650000000000000000e+02 1.875061736263730694e+01 1.133327701856982728e+01 3.102241751471837006e+01
4.660000000000000000e+02 1.873641357916618588e+01 1.132600748057121187e+01 3.099531714169928165e+01
4.670000000000000000e+02 1.872276224681934309e+01 1.131919935037073088e+01 3.096878279994624350e+01
4.680000000000000000e+02 1.870576662730607609e+01 1.131072277586883246e+01 3.093575114949803861e+01
4.690000000000000000e+02 1.869537218700094883e+01 1.130534745355812198e+01 3.091607247333962860e+01
4.700000000000000000e+02 1.865374578682651219e+01 1.128464408665248087e+01 3.083502051173407210e+01
4.710000000000000000e+02 1.865338150216159363e+01 1.128426160658952604e+01 3.083486129584208513e+01
4.720000000000000000e+02 1.865240961632627048e+01 1.128372448647680137e+01 3.083311586632438051e+01
4.730000000000000000e+02 1.863995569470585423e+01 1.127755280873226695e+01 3.080880703405498977e+01
4.740000000000000000e+02 1.863375624628450922e+01 1.127417071456012287e+01 3.079755315373491342e+01
4.750000000000000000e+02 1.861854612714922652e+01 1.126642304174989206e+01 3.076843986811115528e+01
4.760000000000000000e+02 1.860938613261012620e+01 1.126183512535171083e+01 3.075069456957323766e+01
4.770000000000000000e+02 1.858788198422580251e+01 1.125116264796354137e+01 3.070876917080594382e+01
4.780000000000000000e+02 1.858750623579984307e+01 1.125076888814272102e+01 3.070860236316990566e+01
4.790000000000000000e+02 1.858241952496543448e+01 1.124791269814790873e+01 3.069959064126404513e+01
4.800000000000000000e+02 1.854238156732061071e+01 1.122781332612706073e+01 3.062216160897902384e+01
4.810000000000000000e+02 1.854137385762454571e+01 1.122720318246467919e+01 3.062049728156192074e+01
4.820000000000000000e+02 1.853324010007739986e+01 1.122321526531414193e+01 3.060450864456468523e+01
4.830000000000000000e+02 1.847293279530678234e+01 1.119245964372872315e+01 3.048920942512641119e+01
4.840000000000000000e+02 1.847190568847117831e+01 1.119202388576200313e+01 3.048700603631195349e+01
4.850000000000000000e+02 1.845275111563977788e+01 1.118214451820081656e+01 3.045069066863852214e+01
4.860000000000000000e+02 1.843831249456596666e+01 1.117468738631336223e+01 3.042334482337829371e+01
4.870000000000000000e+02 1.842644195969332799e+01 1.116893276143464497e+01 3.039983949642237349e+01
4.880000000000000000e+02 1.842405321424749332e+01 1.116798156606012427e+01 3.039454666302554031e+01
4.890000000000000000e+02 1.842362572362066686e+01 1.116754259631517954e+01 3.039433088135743333e+01
4.900000000000000000e+02 1.839580367760844126e+01 1.115343663487667669e+01 3.034092576335812907e+01
4.910000000000000000e+02 1.837748075620695687e+01 1.114383584273167749e+01 3.030660211717272290e+01
4.920000000000000000e+02 1.835010604865684769e+01 1.113027128919894437e+01 3.025320616611737634e+01
4.930000000000000000e+02 1.832461126145242858e+01 1.111677501852352101e+01 3.020582653906648574e+01
4.940000000000000000e+02 1.832359517417325279e+01 1.111618665972158482e+01 3.020407540686210623e+01
4.950000000000000000e+02 1.832296474256134644e+01 1.111553440303421958e+01 3.020376931814464783e+01
4.960000000000000000e+02 1.830880720066075185e+01 1.110815323322431780e+01 3.017715132956141133e+01
4.970000000000000000e+02 1.829060958670343950e+01 1.109940945347107899e+01 3.014091879893539172e+01
4.980000000000000000e+02 1.824460770231738849e+01 1.107501443554665777e+01 3.005555542601230457e+01
4.990000000000000000e+02 1.824400104301702186e+01 1.107470305285360013e+01 3.005440168184401628e+01
5.000000000000000000e+02 1.824181024195338807e+01 1.107358300436871978e+01 3.005022319985812373e+01
5.010000000000000000e+02 1.823908245063493894e+01 1.107243458339597275e+01 3.004435258889826343e+01
5.020000000000000000e+02 1.823868941137805777e+01 1.107202310483579666e+01 3.004417424846473139e+01
5.030000000000000000e+02 1.823017081228588765e+01 1.106764957620307577e+01 3.002797708374267671e+01
5.040000000000000000e+02 1.821808690515470985e+01 1.106120092928889775e+01 3.000566508153166012e+01
5.050000000000000000e+02 1.821598949222838115e+01 1.105997772859459616e+01 3.000207426485838980e+01
5.060000000000000000e+02 1.819762219586483099e+01 1.105008732389637949e+01 2.996840150460133145e+01
5.070000000000000000e+02 1.817050949260401538e+01 1.103588291770637930e+01 2.991762577428941938e+01
5.080000000000000000e+02 1.814837650066750285e+01 1.102408406112354733e+01 2.987672878615662952e+01
5.090000000000000000e+02 1.813946471198932642e+01 1.101942321861652374e+01 2.986001839747985187e+01
5.100000000000000000e+02 1.810504599361370381e+01 1.100115614479310366e+01 2.979620379136362729e+01
5.110000000000000000e+02 1.810398809773995410e+01 1.100037274085060801e+01 2.979484357161574337e+01
5.120000000000000000e+02 1.810302183357702077e+01 1.099979557889703408e+01 2.979322635192346524e+01
5.130000000000000000e+02 1.806932856920363406e+01 1.098222397591020005e+01 2.972991951885395778e+01
5.140000000000000000e+02 1.806761479356151057e+01 1.098111331700031279e+01 2.972728674269753668e+01
5.150000000000000000e+02 1.804763524473798952e+01 1.097020176252163282e+01 2.969107997994001735e+01
5.160000000000000000e+02 1.804719021969411941e+01 1.096979095659019166e+01 2.969072757308610733e+01
5.170000000000000000e+02 1.803929370294060064e+01 1.096561747839628609e+01 2.967604131204331352e+01
5.180000000000000000e+02 1.802339816037373765e+01 1.095702282768800373e+01 2.964700232498348242e+01
5.190000000000000000e+02 1.800127256784096375e+01 1.094465675564388896e+01 2.960767261107582726e+01
5.200000000000000000e+02 1.799048890887008767e+01 1.093877880519721835e+01 2.958810091546980203e+01
5.210000000000000000e+02 1.798102798877379627e+01 1.093330015207097894e+01 2.957180019171285679e+01
5.220000000000000000e+02 1.794290207135223625e+01 1.091229306506653707e+01 2.950321557737353828e+01
5.230000000000000000e+02 1.794171252655505810e+01 1.091174052681271611e+01 2.950079756703764389e+01
5.240000000000000000e+02 1.792655770336061138e+01 1.090349527066357815e+01 2.947325266940386257e+01
5.250000000000000000e+02 1.792544653240062402e+01 1.090290845340854631e+01 2.947118512083806152e+01
5.260000000000000000e+02 1.790432815640070885e+01 1.089114399288833823e+01 2.943354407410319595e+01
5.270000000000000000e+02 1.788964198875764566e+01 1.088281398213346307e+01 2.940776999508910095e+01
5.280000000000000000e+02 1.784981630313645695e+01 1.086075642675825037e+01 2.933644117740493584e+01
5.290000000000000000e+02 1.783731965166642652e+01 1.085383428881430845e+01 2.931406209910752025e+01
5.300000000000000000e+02 1.783312325619678873e+01 1.085156151256105161e+01 2.930640762645886355e+01
5.310000000000000000e+02 1.782190246643741105e+01 1.084498782916798731e+01 2.928728114096697510e+01
5.320000000000000000e+02 1.780615428169956260e+01 1.083632574032358242e+01 2.925891468211068513e+01
5.330000000000000000e+02 1.779717523693874881e+01 1.083103074495174312e+01 2.924370301154721474e+01
5.340000000000000000e+02 1.777588385007876326e+01 1.081957822574200812e+01 2.920465475259511834e+01
5.350000000000000000e+02 1.777013627489184344e+01 1.081617664311817961e+01 2.919495064174469690e+01
5.360000000000000000e+02 1.774218974136681126e+01 1.080051794997278591e+01 2.914538897826237474e+01
5.370000000000000000e+02 1.774129592329116889e+01 1.079958682153240268e+01 2.914496510275992947e+01
5.380000000000000000e+02 1.773886799301461537e+01 1.079803085317248446e+01 2.914118712497921848e+01
5.390000000000000000e+02 1.773278673155438057e+01 1.079417711798987511e+01 2.913160696082307055e+01
5.400000000000000000e+02 1.771837594965945328e+01 1.078581470237212514e+01 2.910682734280845807e+01
5.410000000000000000e+02 1.768909115804112275e+01 1.076901028574014418e+01 2.905596129031675900e+01
5.420000000000000000e+02 1.767623779383709959e+01 1.076155929486660945e+01 2.903383924050087472e+01
5.430000000000000000e+02 1.766411840582211923e+01 1.075472382925224224e+01 2.901246782425262793e+01
5.440000000000000000e+02 1.765537176354098392e+01 1.075000296770207164e+01 2.899647126101882222e+01
5.450000000000000000e+02 1.763146369296898186e+01 1.073602679112497782e+01 2.895563861795366023e+01
5.460000000000000000e+02 1.763039962973468988e+01 1.073533604366013883e+01 2.895400664124654000e+01
5.470000000000000000e+02 1.761133211170714574e+01 1.072426006419415856e+01 2.892125115320515860e+01
5.480000000000000000e+02 1.757764162289767285e+01 1.070457303068907606e+01 2.886369069903346229e+01
5.490000000000000000e+02 1.757688724103829969e+01 1.070410200747047291e+01 2.886248326749488768e+01
5.500000000000000000e+02 1.755522956074001328e+01 1.069140498928357452e+01 2.882559263625196166e+01
5.510000000000000000e+02 1.751831379164254798e+01 1.066983711060209750e+01 2.876251201599979623e+01
5.520000000000000000e+02 1.749932296380979579e+01 1.065838500052692694e+01 2.873102296235138553e+01
5.530000000000000000e+02 1.744745851753067711e+01 1.062766739460835552e+01 2.864352048459754840e+01
5.540000000000000000e+02 1.741073272850020359e+01 1.060613187077559871e+01 2.858097729093205430e+01
5.550000000000000000e+02 1.741019668466867643e+01 1.060581743697299828e+01 2.858006470507003272e+01
5.560000000000000000e+02 1.739296452600647314e+01 1.059596244474557203e+01 2.855004598029071161e+01
5.570000000000000000e+02 1.735087013901408071e+01 1.057050161707384461e+01 2.848045490051858408e+01
5.580000000000000000e+02 1.734184205650580068e+01 1.056498036733506396e+01 2.846569283201163358e+01
5.590000000000000000e+02 1.734164091726809787e+01 1.056477341418296589e+01 2.846559011854817811e+01
5.600000000000000000e+02 1.729012727308830932e+01 1.053334224285915788e+01 2.838116280919833656e+01
5.610000000000000000e+02 1.728899392421565651e+01 1.053256574503270215e+01 2.837953430791879939e+01
5.620000000000000000e+02 1.727981103191313395e+01 1.052669573329770536e+01 2.836520375089124002e+01
5.630000000000000000e+02 1.727385942699925536e+01 1.052353860397594687e+01 2.835417160830259320e+01
5.640000000000000000e+02 1.725640801112101741e+01 1.051267064508581406e+01 2.832616254229190744e+01
5.650000000000000000e+02 1.723231425761573732e+01 1.049772442913444692e+01 2.828733566763199647e+01
5.660000000000000000e+02 1.721683679776084475e+01 1.048801048446798667e+01 2.826269765459413108e+01
5.670000000000000000e+02 1.721609062261642364e+01 1.048722487352730148e+01 2.826236491546224983e+01
5.680000000000000000e+02 1.721546312664025891e+01 1.048657335418240244e+01 2.826206050868915298e+01
5.690000000000000000e+02 1.716133462401517207e+01 1.045338239412279080e+01 2.817379054678085026e+01
5.700000000000000000e+02 1.715762799186805410e+01 1.045089856109768611e+01 2.816831457948954665e+01
5.710000000000000000e+02 1.713325149816793669e+01 1.043544610648222992e+01 2.812992409755527845e+01
5.720000000000000000e+02 1.713153042410585769e+01 1.043496404825475921e+01 2.812557219314528112e+01
5.730000000000000000e+02 1.707978510216276646e+01 1.040240780530493581e+01 2.804341692769367000e+01
5.740000000000000000e+02 1.707863283098354046e+01 1.040120886803604705e+01 2.804286531269550409e+01
5.750000000000000000e+02 1.705697104762987948e+01 1.038736570484739374e+01 2.800905153304780271e+01
5.760000000000000000e+02 1.699623469421346300e+01 1.034873807373050347e+01 2.791374095302162672e+01
5.770000000000000000e+02 1.698327800713260061e+01 1.034062341868785495e+01 2.789306990391820307e+01
5.780000000000000000e+02 1.698221439748383688e+01 1.033981058364089378e+01 2.789176876203048039e+01
5.790000000000000000e+02 1.693480008501811440e+01 1.030945252157737357e+01 2.781791305787499269e+01
5.800000000000000000e+02 1.687390013979396741e+01 1.026975604234318418e+01 2.772495322710452825e+01
5.810000000000000000e+02 1.687347183349663737e+01 1.026931164497518445e+01 2.772474549013381306e+01
5.820000000000000000e+02 1.683283187518994595e+01 1.024258801980370670e+01 2.766334332598108503e+01
5.830000000000000000e+02 1.678443912952305794e+01 1.021104794438499930e+01 2.758946960459427800e+01
5.840000000000000000e+02 1.668393845347288362e+01 1.014380726712571423e+01 2.744076213093742922e+01
5.850000000000000000e+02 1.655920776795868576e+01 1.005930697340453506e+01 2.725907089100580549e+01
5.860000000000000000e+02 1.655854686543352017e+01 1.005861251711825410e+01 2.725877687684416273e+01
5.870000000000000000e+02 1.654188299173562626e+01 1.004706420457552341e+01 2.723520894667488790e+01
5.880000000000000000e+02 1.649748707513343149e+01 1.001672519307595088e+01 2.717126351657622507e+01
5.890000000000000000e+02 1.645850424375288057e+01 9.989490056795775175e+00 2.711673572940314969e+01
5.900000000000000000e+02 1.640744595998765476e+01 9.953519293575986637e+00 2.704614066540867157e+01
5.910000000000000000e+02 1.640173043726307256e+01 9.949773074090037639e+00 2.703747706941999240e+01
5.920000000000000000e+02 1.635899559399189229e+01 9.919531164656994804e+00 2.697876869400410627e+01
5.930000000000000000e+02 1.628573732607294744e+01 9.867159046031050096e+00 2.687959513133917966e+01
5.940000000000000000e+02 1.628427948697036243e+01 9.865748540718774606e+00 2.687862530808473949e+01
5.950000000000000000e+02 1.623445477667818082e+01 9.829839876481354821e+00 2.681198526199704801e+01
5.960000000000000000e+02 1.618984416135484850e+01 9.797881383548887158e+00 2.675180926450616781e+01
5.970000000000000000e+02 1.607242365477564405e+01 9.711617232577385295e+00 2.659935991629222585e+01
5.980000000000000000e+02 1.607038856266593285e+01 9.710488364181026455e+00 2.659571577344093285e+01
5.990000000000000000e+02 1.606949078290592681e+01 9.709558586751066755e+00 2.659529078636570532e+01
6.000000000000000000e+02 1.606845709849142168e+01 9.708821248047167174e+00 2.659388889027004410e+01


==> data/rosenbrock10d_pbo_avg.dat <==
1.00000e+00 1.95115e+03 2.04198e+03 1.86435e+03 1.04048e+00 1.05595e+00 1.02501e+00 1.64225e+00 1.89152e+00 1.39297e+00 1.57707e+00 1.81187e+00 1.34228e+00 2.72184e-03 3.65456e-03 1.78912e-03 4.53931e-01 4.83965e-01 4.23897e-01 9.22350e-01 1.16596e+00 6.78735e-01
2.00000e+00 1.68718e+03 1.85757e+03 1.53241e+03 9.41684e-01 1.09060e+00 7.92771e-01 1.25092e+00 1.38014e+00 1.12171e+00 1.21811e+00 1.34406e+00 1.09217e+00 1.22188e-03 1.68233e-03 7.61432e-04 4.26752e-01 4.54292e-01 3.99212e-01 5.61708e-01 6.92104e-01 4.31312e-01
3.00000e+00 1.22229e+03 1.34508e+03 1.11071e+03 9.95111e-01 1.09898e+00 8.91244e-01 1.29232e+00 1.36488e+00 1.21975e+00 1.26224e+00 1.33003e+00 1.19444e+00 1.48355e-03 1.94698e-03 1.02011e-03 3.71988e-01 3.82303e-01 3.61673e-01 4.89113e-01 5.71435e-01 4.06791e-01
4.00000e+00 1.22229e+03 1.34508e+03 1.11071e+03 9.79495e-01 1.56360e+00 3.95385e-01 1.31151e+00 1.55320e+00 1.06983e+00 1.28041e+00 1.51554e+00 1.04528e+00 1.21325e-03 1.55599e-03 8.70515e-04 3.30817e-01 3.66269e-01 2.95364e-01 5.07024e-01 5.95201e-01 4.18846e-01
5.00000e+00 1.22229e+03 1.34508e+03 1.11071e+03 7.82313e-01 9.90469e-01 5.74157e-01 1.00079e+00 1.14583e+00 8.55761e-01 1.21671e+00 1.46606e+00 9.67369e-01 1.67750e-03 1.85289e-03 1.50212e-03 3.61365e-01 4.33055e-01 2.89676e-01 5.16463e-01 5.58054e-01 4.74873e-01
6.00000e+00 9.78438e+02 1.26489e+03 7.56858e+02 9.08691e-01 1.26478e+00 5.52605e-01 1.45962e+00 1.72736e+00 1.19189e+00 1.35894e+00 1.45881e+00 1.25906e+00 1.20488e-03 1.57184e-03 8.37915e-04 4.83769e-01 6.10576e-01 3.56963e-01 6.62926e-01 7.23249e-01 6.02602e-01
7.00000e+00 7.11885e+02 9.16196e+02 5.53136e+02 4.16214e-01 5.60195e-01 2.72233e-01 1.25302e+00 1.40707e+00 1.09897e+00 1.19695e+00 1.20766e+00 1.18623e+00 1.52708e-03 1.84259e-03 1.21158e-03 2.73312e-01 3.45179e-01 2.01446e-01 5.13172e-01 6.61928e-01 3.64415e-01
8.00000e+00 6.71662e+02 8.51246e+02 5.29964e+02 6.30897e-01 8.49251e-01 4.12544e-01 1.40108e+00 1.67505e+00 1.12712e+00 1.34945e+00 1.51867e+00 1.18024e+00 1.64846e-03 2.69260e-03 6.04328e-04 3.96486e-01 4.75915e-01 3.17057e-01 6.74531e-01 8.89336e-01 4.59727e-01
9.00000e+00 5.97100e+02 7.36504e+02 4.84082e+02 7.34673e-01 8.14027e-01 6.55319e-01 1.00652e+00 1.12778e+00 8.85253e-01 9.32710e-01 1.31975e+00 5.45670e-01 1.21782e-03 1.39030e-03 1.04534e-03 2.33113e-01 2.96589e-01 1.69637e-01 9.30065e-01 1.20630e+00 6.53832e-01
1.00000e+01 5.97100e+02 7.36504e+02 4.84082e+02 4.20138e-01 1.04579e+00 -2.05513e-01 1.05072e+00 1.33680e+00 7.64639e-01 1.41570e+00 1.48332e+00 1.34809e+00 5.37970e-03 1.14411e-02 -6.81676e-04 2.52923e-01 3.10944e-01 1.94903e-01 8.80830e-01 1.04989e+00 7.11769e-01
1.10000e+01 5.24318e+02 6.36514e+02 4.31899e+02 4.51148e-01 4.79539e-01 4.22756e-01 1.04480e+00 1.28532e+00 8.04288e-01 1.10639e+00 1.23349e+00 9.79300e-01 2.70014e-03 4.72307e-03 6.77209e-04 2.57223e-01 2.94976e-01 2.19469e-01 6.63605e-01 6.85876e-01 6.41334e-01
1.20000e+01 5.20748e+02 6.31391e+02 4.29493e+02 2.88818e-01 5.42427e-01 3.52099e-02 1.21617e+00 1.51829e+00 9.14050e-01 1.18407e+00 1.31640e+00 1.05175e+00 1.18513e-03 1.51320e-03 8.57056e-04 3.39026e-01 4.18998e-01 2.59054e-01 6.95013e-01 8.48036e-01 5.41990e-01
1.30000e+01 4.73772e+02 5.76610e+02 3.89275e+02 1.68608e-01 5.49902e-01 -2.12687e-01 9.57288e-01 1.43181e+00 4.82770e-01 9.92829e-01 1.06381e+00 9.21850e-01 2.64185e-03 4.41000e-03 8.73691e-04 2.23071e-01 2.96171e-01 1.49971e-01 4.75523e-01 4.96704e-01 4.54343e-01
1.40000e+01 3.64555e+02 4.24467e+02 3.13100e+02 1.87148e-01 5.86047e-01 -2.11750e-01 9.92772e-01 1.12890e+00 8.56639e-01 1.12959e+00 1.19678e+00 1.06239e+00 1.45080e-03 1.69249e-03 1.20911e-03 2.99710e-01 3.91726e-01 2.07694e-01 6.01034e-01 6.95947e-01 5.06120e-01
1.50000e+01 3.64555e+02 4.24467e+02 3.13100e+02 4.72610e-01 6.43245e-01 3.01975e-01 7.80833e-01 1.05792e+00 5.03747e-01 1.26074e+00 1.38364e+00 1.13785e+00 1.38335e-03 1.55067e-03 1.21603e-03 2.98601e-01 3.48803e-01 2.48399e-01 6.79311e-01 7.62128e-01 5.96494e-01
1.60000e+01 3.64555e+02 4.24467e+02 3.13100e+02 7.05617e-02 4.80558e-01 -3.39434e-01 8.60270e-01 1.22252e+00 4.98019e-01 1.05580e+00 1.20937e+00 9.02223e-01 1.86165e-03 2.02705e-03 1.69626e-03 2.61854e-01 2.96658e-01 2.27050e-01 5.89920e-01 6.74928e-01 5.04912e-01
1.70000e+01 3.64555e+02 4.24467e+02 3.13100e+02 2.08260e-02 5.53419e-01 -5.11767e-01 7.94723e-01 1.26517e+00 3.24279e-01 1.12768e+00 1.43503e+00 8.20324e-01 1.54406e-03 2.24759e-03 8.40524e-04 2.70128e-01 3.30395e-01 2.09861e-01 6.08905e-01 6.83911e-01 5.33900e-01
1.80000e+01 3.48638e+02 4.19676e+02 2.89624e+02 1.49103e-02 6.53520e-01 -6.23699e-01 6.11581e-01 9.81459e-01 2.41704e-01 1.09705e+00 1.12662e+00 1.06749e+00 1.77444e-03 2.58225e-03 9.66623e-04 3.63401e-01 3.97643e-01 3.29159e-01 7.06868e-01 7.92574e-01 6.21162e-01
1.90000e+01 3.48638e+02 4.19676e+02 2.89624e+02 -1.19807e-02 6.78175e-01 -7.02136e-01 6.17632e-01 1.08599e+00 1.49269e-01 1.02441e+00 1.31585e+00 7.32956e-01 1.52203e-03 1.76901e-03 1.27505e-03 3.36519e-01 4.51423e-01 2.21615e-01 5.84969e-01 7.05269e-01 4.64670e-01
2.00000e+01 3.48638e+02 4.19676e+02 2.89624e+02 -1.10516e-01 1.67348e-01 -3.88380e-01 6.88078e-01 9.48133e-01 4.28022e-01 1.12299e+00 1.20455e+00 1.04143e+00 1.60429e-03 1.96573e-03 1.24284e-03 2.48114e-01 2.85716e-01 2.10513e-01 7.25859e-01 9.40578e-01 5.11139e-01
2.10000e+01 3.48638e+02 4.19676e+02 2.89624e+02 -4.14680e-02 4.81983e-02 -1.31134e-01 5.28799e-01 8.88960e-01 1.68638e-01 1.01694e+00 1.23180e+00 8.02070e-01 2.88349e-03 5.25330e-03 5.13678e-04 2.92531e-01 3.66808e-01 2.18254e-01 5.19078e-01 6.56427e-01 3.81729e-01
2.20000e+01 3.48638e+02 4.19676e+02 2.89624e+02 -4.54519e-01 -1.07421e-01 -8.01618e-01 4.65363e-01 7.98636e-01 1.32090e-01 7.98776e-01 1.08552e+00 5.12029e-01 1.39254e-03 1.47860e-03 1.30647e-03 3.54430e-01 3.87187e-01 3.21673e-01 5.85979e-01 7.21499e-01 4.50459e-01
2.30000e+01 3.48638e+02 4.19676e+02 2.89624e+02 -3.91438e-01 2.30295e-01 -1.01317e+00 2.17004e-01 7.51368e-01 -3.17360e-01 5.05230e-01 9.59637e-01 5.08230e-02 1.27826e-03 1.61227e-03 9.44240e-04 4.10756e-01 4.67070e-01 3.54441e-01 4.91066e-01 6.04835e-01 3.77298e-01
2.40000e+01 2.54596e+02 3.02578e+02 2.14224e+02 -6.86634e-01 -3.89345e-01 -9.83923e-01 1.87623e-01 8.71256e-01 -4.96010e-01 6.76539e-01 1.01281e+00 3.40267e-01 1.88215e-03 2.13880e-03 1.62551e-03 3.83721e-01 4.94814e-01 2.72628e-01 5.96606e-01 6.84416e-01 5.08796e-01
2.50000e+01 2.54596e+02 3.02578e+02 2.14224e+02 -5.73646e-01 1.63085e-01 -1.31038e+00 2.78959e-01 8.26861e-01 -2.68942e-01 4.56377e-01 8.36608e-01 7.61463e-02 1.74997e-03 2.06692e-03 1.43301e-03 3.22450e-01 3.32608e-01 3.12291e-01 5.28292e-01 6.03996e-01 4.52588e-01
2.60000e+01 2.54596e+02 3.02578e+02 2.14224e+02 -8.52556e-01 -8.96030e-02 -1.61551e+00 9.21546e-02 8.85355e-01 -7.01046e-01 4.68763e-01 9.36428e-01 1.09783e-03 1.65884e-03 2.23905e-03 1.07863e-03 3.47623e-01 4.39996e-01 2.55250e-01 5.87966e-01 7.34755e-01 4.41177e-01
2.70000e+01 2.37611e+02 2.89941e+02 1.94727e+02 -9.36329e-01 -5.81906e-01 -1.29075e+00 8.41813e-03 4.35906e-01 -4.19070e-01 4.98561e-01 8.37217e-01 1.59905e-01 2.50200e-03 3.43687e-03 1.56714e-03 2.58056e-01 2.97444e-01 2.18668e-01 6.51991e-01 7.16459e-01 5.87523e-01
2.80000e+01 2.37611e+02 2.89941e+02 1.94727e+02 -6.64881e-01 -2.24070e-01 -1.10569e+00 -8.23583e-02 4.64950e-01 -6.29667e-01 3.55927e-01 7.75969e-01 -6.41146e-02 5.38686e-03 1.07144e-02 5.93379e-05 3.68231e-01 4.14943e-01 3.21519e-01 7.67283e-01 8.37368e-01 6.97199e-01
2.90000e+01 2.37611e+02 2.89941e+02 1.94727e+02 -9.17281e-01 -4.87357e-01 -1.34721e+00 -2.74955e-01 2.57745e-01 -8.07655e-01 2.23926e-01 6.16025e-01 -1.68174e-01 7.10897e-03 1.41781e-02 3.98771e-05 3.20290e-01 3.86133e-01 2.54448e-01 5.47693e-01 6.26106e-01 4.69281e-01
3.00000e+01 2.37611e+02 2.89941e+02 1.94727e+02 -1.29112e+00 -7.28027e-01 -1.85421e+00 -5.72415e-01 -7.89440e-03 -1.13694e+00 4.12175e-01 1.00534e+00 -1.80987e-01 3.17241e-03 4.92581e-03 1.41901e-03 2.99381e-01 4.06908e-01 1.91855e-01 6.40458e-01 7.28470e-01 5.52446e-01
3.10000e+01 2.37611e+02 2.89941e+02 1.94727e+02 -1.14595e+00 -6.52215e-01 -1.63969e+00 -4.11985e-01 6.46134e-02 -8.88583e-01 3.31473e-01 1.07062e+00 -4.07672e-01 2.00528e-03 2.87551e-03 1.13506e-03 3.45611e-01 4.56254e-01 2.34967e-01 6.60236e-01 8.43056e-01 4.77417e-01
3.20000e+01 2.37611e+02 2.89941e+02 1.94727e+02 -1.23147e+00 -8.24965e-01 -1.63797e+00 -4.76851e-01 7.18191e-02 -1.02552e+00 2.21949e-01 7.78041e-01 -3.34143e-01 1.63052e-03 1.98279e-03 1.27825e-03 3.58442e-01 3.93936e-01 3.22947e-01 7.41979e-01 8.96787e-01 5.87170e-01
3.30000e+01 2.37611e+02 2.89941e+02 1.94727e+02 -1.05137e+00 -1.86432e-01 -1.91630e+00 -7.94213e-01 -2.24559e-01 -1.36387e+00 2.29381e-01 6.73957e-01 -2.15195e-01 2.54541e-03 4.28504e-03 8.05781e-04 3.99221e-01 4.63243e-01 3.35199e-01 5.98489e-01 6.90534e-01 5.06443e-01
3.40000e+01 2.33129e+02 2.87576e+02 1.88990e+02 -1.77076e+00 -8.45848e-01 -2.69567e+00 -7.65236e-01 -7.63739e-02 -1.45410e+00 2.88489e-01 9.36584e-01 -3.59606e-01 2.35843e-03 2.51668e-03 2.20018e-03 2.83368e-01 3.41778e-01 2.24957e-01 7.10007e-01 8.19652e-01 6.00362e-01
3.50000e+01 2.33129e+02 2.87576e+02 1.88990e+02 -1.41420e+00 -4.43113e-01 -2.38528e+00 -6.79071e-01 1.39072e-01 -1.49721e+00 -8.53043e-02 4.19069e-01 -5.89677e-01 2.60526e-03 3.45008e-03 1.76044e-03 3.26555e-01 3.66014e-01 2.87097e-01 7.20990e-01 8.22048e-01 6.19933e-01
3.60000e+01 2.33129e+02 2.87576e+02 1.88990e+02 -1.40734e+00 -6.05778e-01 -2.20891e+00 -8.55634e-01 3.44164e-03 -1.71471e+00 -1.82435e-01 6.23888e-01 -9.88758e-01 1.80658e-03 2.03372e-03 1.57944e-03 3.72079e-01 4.25725e-01 3.18434e-01 8.05858e-01 1.11819e+00 4.93522e-01
3.70000e+01 2.33129e+02 2.87576e+02 1.88990e+02 -9.34299e-01 -6.56489e-01 -1.21211e+00 -8.76399e-01 6.26134e-02 -1.81541e+00 -3.03585e-01 4.55902e-01 -1.06307e+00 5.11632e-03 9.82365e-03 4.08984e-04 3.79049e-01 4.92834e-01 2.65263e-01 5.13566e-01 6.35395e-01 3.91737e-01
3.80000e+01 2.10974e+02 2.78095e+02 1.60054e+02 -1.66006e+00 -5.37072e-01 -2.78304e+00 -7.08601e-01 1.05076e-01 -1.52228e+00 -4.11362e-01 3.03333e-01 -1.12606e+00 9.55863e-03 1.99223e-02 -8.05080e-04 2.86613e-01 3.67593e-01 2.05633e-01 5.67515e-01 6.11347e-01 5.23682e-01
3.90000e+01 2.10974e+02 2.78095e+02 1.60054e+02 -1.70007e+00 -8.06447e-01 -2.59369e+00 -9.74166e-01 5.03063e-03 -1.95336e+00 -3.52937e-01 1.78565e-01 -8.84440e-01 1.73482e-02 3.86725e-02 -3.97615e-03 3.98205e-01 5.19809e-01 2.76601e-01 5.74918e-01 6.32044e-01 5.17792e-01
4.00000e+01 1.74123e+02 2.15988e+02 1.40373e+02 -1.94793e+00 -1.14190e+00 -2.75396e+00 -1.12725e+00 -4.04221e-01 -1.85028e+00 -6.77070e-01 -2.47096e-02 -1.32943e+00 2.33303e-03 2.81761e-03 1.84845e-03 3.47677e-01 3.78829e-01 3.16525e-01 6.32601e-01 7.85506e-01 4.79697e-01
4.10000e+01 1.74123e+02 2.15988e+02 1.40373e+02 -1.69422e+00 -5.43961e-01 -2.84448e+00 -9.02491e-01 -1.54484e-01 -1.65050e+00 -5.22995e-01 2.94520e-01 -1.34051e+00 2.22774e-03 2.83828e-03 1.61720e-03 4.15770e-01 4.34168e-01 3.97373e-01 6.22826e-01 7.30227e-01 5.15424e-01
4.20000e+01 1.74123e+02 2.15988e+02 1.40373e+02 -1.82076e+00 -9.71333e-01 -2.67019e+00 -1.32772e+00 -3.20693e-01 -2.33474e+00 -6.32411e-01 8.55703e-02 -1.35039e+00 3.08845e-03 3.43382e-03 2.74308e-03 4.84673e-01 6.58885e-01 3.10461e-01 7.21720e-01 8.35654e-01 6.07785e-01
4.30000e+01 1.74123e+02 2.15988e+02 1.40373e+02 -1.96136e+00 -1.36590e+00 -2.55682e+00 -1.19117e+00 -4.09916e-02 -2.34136e+00 -7.46054e-01 3.97801e-02 -1.53189e+00 3.06898e-03 3.69146e-03 2.44651e-03 3.61998e-01 4.12427e-01 3.11569e-01 7.84623e-01 1.00066e+00 5.68584e-01
4.40000e+01 1.74123e+02 2.15988e+02 1.40373e+02 -2.35041e+00 -1.36909e+00 -3.33173e+00 -1.41868e+00 -3.06634e-01 -2.53073e+00 -5.25533e-01 -5.20649e-02 -9.99002e-01 4.49350e-03 6.89517e-03 2.09184e-03 4.36750e-01 5.86472e-01 2.87028e-01 7.12434e-01 7.90612e-01 6.34255e-01
4.50000e+01 1.65380e+02 2.08031e+02 1.31473e+02 -1.52510e+00 -8.01165e-01 -2.24903e+00 -1.29393e+00 -3.47525e-01 -2.24033e+00 -7.42429e-01 -1.63716e-01 -1.32114e+00 8.58484e-03 1.70132e-02 1.56499e-04 3.72083e-01 4.26056e-01 3.18109e-01 6.89770e-01 8.62667e-01 5.16873e-01
4.60000e+01 1.65380e+02 2.08031e+02 1.31473e+02 -2.04069e+00 -7.98863e-01 -3.28252e+00 -1.21627e+00 -5.13813e-01 -1.91873e+00 -7.46320e-01 8.40673e-02 -1.57671e+00 3.06817e-02 7.05689e-02 -9.20559e-03 4.85488e-01 5.95812e-01 3.75163e-01 7.73911e-01 9.41648e-01 6.06173e-01
4.70000e+01 1.37460e+02 1.89202e+02 9.98675e+01 -2.17336e+00 -1.57453e+00 -2.77220e+00 -1.43610e+00 -6.04225e-01 -2.26798e+00 -7.29832e-01 -8.76103e-02 -1.37205e+00 3.04320e-03 3.84822e-03 2.23819e-03 2.82039e-01 4.00980e-01 1.63098e-01 6.73101e-01 7.65224e-01 5.80978e-01
4.80000e+01 1.26142e+02 1.69103e+02 9.40955e+01 -2.36171e+00 -1.54802e+00 -3.17540e+00 -1.34595e+00 -4.15848e-01 -2.27605e+00 -6.43467e-01 6.82692e-02 -1.35520e+00 3.99974e-03 4.79853e-03 3.20095e-03 3.82960e-01 4.58279e-01 3.07641e-01 6.41663e-01 7.42213e-01 5.41113e-01
4.90000e+01 1.26142e+02 1.69103e+02 9.40955e+01 -2.47768e+00 -1.95930e+00 -2.99605e+00 -1.39036e+00 -8.92899e-01 -1.88782e+00 -8.17891e-01 1.85505e-03 -1.63764e+00 1.34014e-03 1.39236e-03 1.28792e-03 4.17270e-01 4.90256e-01 3.44284e-01 8.46521e-01 8.73892e-01 8.19150e-01
5.00000e+01 1.26142e+02 1.69103e+02 9.40955e+01 -2.20910e+00 -1.40628e+00 -3.01192e+00 -1.70858e+00 -9.08700e-01 -2.50846e+00 -9.60476e-01 -2.70425e-01 -1.65053e+00 2.10134e-03 3.06370e-03 1.13898e-03 3.89770e-01 4.24219e-01 3.55320e-01 6.19950e-01 7.50291e-01 4.89610e-01
5.10000e+01 1.16463e+02 1.52025e+02 8.92198e+01 -2.60920e+00 -1.29057e+00 -3.92782e+00 -1.86806e+00 -9.10250e-01 -2.82587e+00 -1.09154e+00 -2.54965e-01 -1.92811e+00 3.66631e-03 4.78172e-03 2.55089e-03 3.93888e-01 4.53171e-01 3.34604e-01 6.01934e-01 7.61683e-01 4.42185e-01
5.20000e+01 1.12890e+02 1.50054e+02 8.49305e+01 -2.86417e+00 -2.27356e+00 -3.45477e+00 -1.70400e+00 -1.06737e+00 -2.34062e+00 -1.24817e+00 -5.30191e-01 -1.96614e+00 2.77755e-03 3.08823e-03 2.46687e-03 2.99355e-01 3.26399e-01 2.72310e-01 8.26668e-01 1.00984e+00 6.43496e-01
5.30000e+01 1.12890e+02 1.50054e+02 8.49305e+01 -2.69625e+00 -1.47991e+00 -3.91258e+00 -2.22203e+00 -1.29260e+00 -3.15146e+00 -1.27697e+00 -3.30561e-01 -2.22337e+00 2.52779e-03 3.48941e-03 1.56617e-03 3.73304e-01 4.59358e-01 2.87251e-01 6.89767e-01 7.94879e-01 5.84655e-01
5.40000e+01 1.12890e+02 1.50054e+02 8.49305e+01 -3.02117e+00 -2.19543e+00 -3.84691e+00 -2.47716e+00 -1.59006e+00 -3.36426e+00 -1.54241e+00 -6.32041e-01 -2.45279e+00 2.51824e-03 2.74347e-03 2.29301e-03 3.75085e-01 4.93070e-01 2.57100e-01 5.97353e-01 7.17260e-01 4.77446e-01
5.50000e+01 1.08414e+02 1.42160e+02 8.26781e+01 -2.95043e+00 -2.54665e+00 -3.35421e+00 -2.28907e+00 -1.40276e+00 -3.17537e+00 -1.68116e+00 -9.23196e-01 -2.43912e+00 3.83414e-03 4.00068e-03 3.66761e-03 3.78912e-01 4.47409e-01 3.10415e-01 5.88920e-01 6.83594e-01 4.94247e-01
5.60000e+01 1.08414e+02 1.42160e+02 8.26781e+01 -3.47820e+00 -2.56361e+00 -4.39278e+00 -2.19965e+00 -1.51449e+00 -2.88481e+00 -1.96047e+00 -1.06590e+00 -2.85504e+00 3.84772e-03 4.33406e-03 3.36138e-03 4.02688e-01 4.73868e-01 3.31508e-01 5.84694e-01 6.31405e-01 5.37982e-01
5.70000e+01 6.42419e+01 7.04676e+01 5.85663e+01 -3.39957e+00 -2.41533e+00 -4.38380e+00 -2.82929e+00 -1.83557e+00 -3.82301e+00 -1.80494e+00 -9.44071e-01 -2.66581e+00 3.57154e-03 4.01353e-03 3.12954e-03 5.21030e-01 6.64029e-01 3.78031e-01 5.54920e-01 5.89895e-01 5.19946e-01
5.80000e+01 6.42419e+01 7.04676e+01 5.85663e+01 -2.63932e+00 -2.13560e+00 -3.14305e+00 -2.40841e+00 -1.39110e+00 -3.42572e+00 -1.94714e+00 -1.16378e+00 -2.73051e+00 4.33878e-03 6.42979e-03 2.24776e-03 4.17486e-01 4.47361e-01 3.87611e-01 6.10046e-01 6.51810e-01 5.68283e-01
5.90000e+01 6.00482e+01 6.76854e+01 5.32727e+01 -3.52940e+00 -2.44100e+00 -4.61779e+00 -2.46681e+00 -1.29449e+00 -3.63914e+00 -1.90915e+00 -7.73012e-01 -3.04528e+00 2.59405e-03 2.62669e-03 2.56141e-03 4.46650e-01 4.95667e-01 3.97633e-01 5.96745e-01 6.61766e-01 5.31725e-01
6.00000e+01 5.92912e+01 6.72711e+01 5.22578e+01 -3.20796e+00 -1.79307e+00 -4.62284e+00 -2.66448e+00 -1.43242e+00 -3.89655e+00 -2.13484e+00 -1.07797e+00 -3.19172e+00 3.36314e-03 4.41877e-03 2.30751e-03 4.08334e-01 4.93352e-01 3.23316e-01 5.05971e-01 6.34641e-01 3.77300e-01
6.10000e+01 5.92912e+01 6.72711e+01 5.22578e+01 -3.68204e+00 -2.90155e+00 -4.46253e+00 -2.69697e+00 -1.81065e+00 -3.58329e+00 -2.21705e+00 -1.22202e+00 -3.21208e+00 5.16956e-03 7.56589e-03 2.77323e-03 4.96630e-01 6.21929e-01 3.71331e-01 6.29544e-01 6.70267e-01 5.88821e-01
6.20000e+01 5.92912e+01 6.72711e+01 5.22578e+01 -3.71877e+00 -2.62366e+00 -4.81389e+00 -2.46245e+00 -1.76525e+00 -3.15965e+00 -2.14155e+00 -1.11677e+00 -3.16632e+00 3.56061e-03 4.82281e-03 2.29841e-03 4.38711e-01 5.77397e-01 3.00024e-01 6.44038e-01 7.18047e-01 5.70028e-01
6.30000e+01 5.92912e+01 6.72711e+01 5.22578e+01 -3.36359e+00 -2.77366e+00 -3.95352e+00 -2.64202e+00 -2.17941e+00 -3.10463e+00 -2.18716e+00 -1.41699e+00 -2.95734e+00 3.76688e-03 4.47766e-03 3.05610e-03 4.14245e-01 4.86124e-01 3.42367e-01 7.20077e-01 8.39958e-01 6.00196e-01
6.40000e+01 5.92912e+01 6.72711e+01 5.22578e+01 -3.62170e+00 -2.99686e+00 -4.24654e+00 -2.84380e+00 -2.62675e+00 -3.06085e+00 -2.23516e+00 -1.82214e+00 -2.64819e+00 4.64172e-03 6.53899e-03 2.74445e-03 5.13334e-01 6.06861e-01 4.19806e-01 6.60191e-01 7.26492e-01 5.93890e-01
6.50000e+01 5.89654e+01 6.67261e+01 5.21074e+01 -3.62147e+00 -2.83838e+00 -4.40455e+00 -2.61765e+00 -2.15425e+00 -3.08104e+00 -2.28673e+00 -1.65497e+00 -2.91849e+00 4.85806e-03 6.36412e-03 3.35201e-03 3.64447e-01 4.16450e-01 3.12444e-01 6.82787e-01 7.49005e-01 6.16568e-01
6.60000e+01 5.67429e+01 6.53928e+01 4.92371e+01 -3.34169e+00 -2.36869e+00 -4.31470e+00 -2.76600e+00 -1.91723e+00 -3.61477e+00 -2.36182e+00 -1.46941e+00 -3.25423e+00 3.59034e-03 4.33630e-03 2.84439e-03 3.90310e-01 4.37491e-01 3.43129e-01 7.31061e-01 8.05353e-01 6.56769e-01
6.70000e+01 5.67429e+01 6.53928e+01 4.92371e+01 -3.53338e+00 -3.17158e+00 -3.89518e+00 -2.57656e+00 -1.97623e+00 -3.17689e+00 -2.45713e+00 -1.84014e+00 -3.07412e+00 2.60652e-03 3.94834e-03 1.26470e-03 3.75854e-01 4.19647e-01 3.32062e-01 7.44114e-01 9.85745e-01 5.02483e-01
6.80000e+01 5.04526e+01 6.13473e+01 4.14927e+01 -3.94266e+00 -2.51815e+00 -5.36717e+00 -3.40068e+00 -2.78868e+00 -4.01268e+00 -2.29693e+00 -1.72175e+00 -2.87212e+00 4.40100e-03 4.82163e-03 3.98037e-03 4.19964e-01 4.88534e-01 3.51394e-01 5.50612e-01 6.47935e-01 4.53288e-01
6.90000e+01 5.04526e+01 6.13473e+01 4.14927e+01 -3.62027e+00 -2.74394e+00 -4.49661e+00 -2.76731e+00 -2.18328e+00 -3.35135e+00 -2.33502e+00 -1.83904e+00 -2.83101e+00 4.24945e-03 4.97314e-03 3.52575e-03 4.08604e-01 5.36368e-01 2.80840e-01 6.20838e-01 7.87912e-01 4.53765e-01
7.00000e+01 4.98618e+01 6.03342e+01 4.12072e+01 -3.98183e+00 -3.11280e+00 -4.85087e+00 -3.81014e+00 -2.58992e+00 -5.03037e+00 -2.03656e+00 -1.27890e+00 -2.79422e+00 3.84964e-03 4.91283e-03 2.78645e-03 3.90965e-01 4.35071e-01 3.46859e-01 7.23523e-01 8.78355e-01 5.68691e-01
7.10000e+01 4.72162e+01 5.90993e+01 3.77224e+01 -4.52180e+00 -3.38248e+00 -5.66111e+00 -3.31740e+00 -2.89404e+00 -3.74076e+00 -3.21052e+00 -2.44346e+00 -3.97758e+00 4.83590e-03 5.80229e-03 3.86951e-03 3.16712e-01 3.69914e-01 2.63510e-01 7.26575e-01 9.19093e-01 5.34056e-01
7.20000e+01 4.72162e+01 5.90993e+01 3.77224e+01 -4.74728e+00 -3.76238e+00 -5.73219e+00 -3.62748e+00 -2.01008e+00 -5.24488e+00 -2.45819e+00 -1.70209e+00 -3.21429e+00 6.26289e-03 8.99524e-03 3.53055e-03 2.79890e-01 3.37186e-01 2.22594e-01 6.07605e-01 7.31530e-01 4.83681e-01
7.30000e+01 4.72162e+01 5.90993e+01 3.77224e+01 -3.89318e+00 -3.48767e+00 -4.29870e+00 -3.39621e+00 -2.16685e+00 -4.62558e+00 -2.52790e+00 -1.78927e+00 -3.26652e+00 4.42163e-03 7.72262e-03 1.12065e-03 3.85942e-01 4.55186e-01 3.16698e-01 7.21656e-01 8.76491e-01 5.66821e-01
7.40000e+01 4.62789e+01 5.78899e+01 3.69968e+01 -4.17248e+00 -3.05678e+00 -5.28818e+00 -3.66921e+00 -2.66259e+00 -4.67582e+00 -2.82912e+00 -2.26886e+00 -3.38938e+00 4.57507e-03 4.85972e-03 4.29042e-03 4.40524e-01 5.03687e-01 3.77362e-01 6.67908e-01 7.79471e-01 5.56345e-01
7.50000e+01 3.46734e+01 3.90374e+01 3.07974e+01 -4.77864e+00 -3.78385e+00 -5.77342e+00 -3.51338e+00 -2.66446e+00 -4.36230e+00 -3.05813e+00 -2.34129e+00 -3.77497e+00 4.53070e-03 5.27222e-03 3.78918e-03 5.02291e-01 6.11017e-01 3.93565e-01 8.24172e-01 1.00182e+00 6.46521e-01
7.60000e+01 3.46734e+01 3.90374e+01 3.07974e+01 -5.30489e+00 -4.28523e+00 -6.32455e+00 -3.43346e+00 -2.76563e+00 -4.10129e+00 -2.78877e+00 -2.16967e+00 -3.40786e+00 5.73366e-03 6.91702e-03 4.55031e-03 4.43088e-01 4.79659e-01 4.06517e-01 7.89109e-01 9.33111e-01 6.45108e-01
7.70000e+01 3.11139e+01 3.43529e+01 2.81803e+01 -4.77323e+00 -4.12229e+00 -5.42417e+00 -3.87751e+00 -2.88409e+00 -4.87093e+00 -3.11669e+00 -1.94158e+00 -4.29179e+00 5.72805e-03 7.72906e-03 3.72704e-03 5.06440e-01 5.74740e-01 4.38139e-01 8.57824e-01 9.55330e-01 7.60318e-01
7.80000e+01 3.11139e+01 3.43529e+01 2.81803e+01 -4.97526e+00 -4.24294e+00 -5.70757e+00 -4.12973e+00 -3.40846e+00 -4.85100e+00 -3.05424e+00 -2.10961e+00 -3.99887e+00 4.71724e-03 5.84564e-03 3.58883e-03 5.02589e-01 5.94834e-01 4.10345e-01 7.93873e-01 8.33118e-01 7.54628e-01
7.90000e+01 3.11139e+01 3.43529e+01 2.81803e+01 -5.16699e+00 -4.90329e+00 -5.43069e+00 -3.95202e+00 -3.23360e+00 -4.67043e+00 -3.45865e+00 -2.77020e+00 -4.14710e+00 4.77388e-03 6.09990e-03 3.44785e-03 4.63365e-01 5.70839e-01 3.55891e-01 6.27687e-01 7.66153e-01 4.89220e-01
8.00000e+01 3.11139e+01 3.43529e+01 2.81803e+01 -4.82638e+00 -3.50666e+00 -6.14610e+00 -4.17201e+00 -3.40875e+00 -4.93527e+00 -3.15262e+00 -2.35553e+00 -3.94971e+00 5.07450e-03 7.15664e-03 2.99235e-03 4.06706e-01 4.47487e-01 3.65925e-01 6.33232e-01 7.22256e-01 5.44208e-01
8.10000e+01 3.11139e+01 3.43529e+01 2.81803e+01 -4.69508e+00 -4.37356e+00 -5.01661e+00 -4.53633e+00 -3.59340e+00 -5.47926e+00 -3.51974e+00 -2.76364e+00 -4.27585e+00 4.09416e-03 5.08365e-03 3.10467e-03 3.38857e-01 4.56730e-01 2.20983e-01 6.91174e-01 8.10976e-01 5.71372e-01
8.20000e+01 2.88942e+01 3.12284e+01 2.67345e+01 -5.33487e+00 -3.89337e+00 -6.77636e+00 -4.56203e+00 -3.14973e+00 -5.97433e+00 -3.49202e+00 -2.77301e+00 -4.21103e+00 4.88963e-03 6.10259e-03 3.67667e-03 4.96016e-01 6.92416e-01 2.99616e-01 6.37734e-01 6.90333e-01 5.85135e-01
8.30000e+01 2.88942e+01 3.12284e+01 2.67345e+01 -5.52539e+00 -4.58997e+00 -6.46080e+00 -5.34655e+00 -4.17015e+00 -6.52296e+00 -4.09461e+00 -2.80399e+00 -5.38523e+00 4.37913e-03 4.92892e-03 3.82933e-03 4.27343e-01 4.78041e-01 3.76645e-01 6.83697e-01 7.75458e-01 5.91935e-01
8.40000e+01 2.72370e+01 3.06993e+01 2.41652e+01 -4.95645e+00 -4.37569e+00 -5.53721e+00 -4.05849e+00 -3.16254e+00 -4.95445e+00 -4.10409e+00 -3.17844e+00 -5.02974e+00 4.86296e-03 6.95679e-03 2.76913e-03 5.03318e-01 5.77342e-01 4.29295e-01 6.21197e-01 6.93927e-01 5.48467e-01
8.50000e+01 2.70087e+01 3.04047e+01 2.39920e+01 -5.69924e+00 -5.19601e+00 -6.20247e+00 -5.19701e+00 -4.54516e+00 -5.84887e+00 -4.01966e+00 -2.98606e+00 -5.05326e+00 4.77807e-03 5.18513e-03 4.37101e-03 3.55021e-01 4.60222e-01 2.49821e-01 7.16704e-01 9.03610e-01 5.29798e-01
8.60000e+01 2.70087e+01 3.04047e+01 2.39920e+01 -5.77533e+00 -4.87412e+00 -6.67655e+00 -4.53338e+00 -3.06622e+00 -6.00054e+00 -4.03726e+00 -3.15333e+00 -4.92119e+00 5.28292e-03 5.82607e-03 4.73977e-03 4.62360e-01 5.08724e-01 4.15996e-01 5.96639e-01 6.58155e-01 5.35124e-01
8.70000e+01 2.54144e+01 2.99505e+01 2.15652e+01 -5.65440e+00 -4.28374e+00 -7.02506e+00 -4.74854e+00 -3.51994e+00 -5.97713e+00 -3.87750e+00 -3.10954e+00 -4.64546e+00 5.00937e-03 5.61015e-03 4.40858e-03 3.60081e-01 4.28903e-01 2.91259e-01 5.56678e-01 6.14047e-01 4.99309e-01
8.80000e+01 2.54144e+01 2.99505e+01 2.15652e+01 -5.90596e+00 -4.05604e+00 -7.75587e+00 -5.37548e+00 -4.61425e+00 -6.13671e+00 -4.64571e+00 -3.66026e+00 -5.63116e+00 6.58258e-03 8.50126e-03 4.66390e-03 3.74972e-01 5.15759e-01 2.34185e-01 6.03387e-01 7.72930e-01 4.33845e-01
8.90000e+01 2.54144e+01 2.99505e+01 2.15652e+01 -5.76419e+00 -5.07744e+00 -6.45095e+00 -5.73408e+00 -4.28477e+00 -7.18339e+00 -4.74861e+00 -4.03617e+00 -5.46104e+00 6.37997e-03 7.43482e-03 5.32512e-03 5.07257e-01 6.69814e-01 3.44701e-01 6.06674e-01 6.94349e-01 5.18999e-01
9.00000e+01 2.54144e+01 2.99505e+01 2.15652e+01 -6.29241e+00 -5.91215e+00 -6.67267e+00 -4.90304e+00 -4.16729e+00 -5.63879e+00 -4.41433e+00 -3.77679e+00 -5.05187e+00 9.12479e-03 1.31314e-02 5.11823e-03 4.90376e-01 5.18452e-01 4.62301e-01 6.85967e-01 8.83206e-01 4.88729e-01
9.10000e+01 2.54144e+01 2.99505e+01 2.15652e+01 -6.40301e+00 -4.71858e+00 -8.08744e+00 -4.97409e+00 -3.94381e+00 -6.00437e+00 -4.28829e+00 -3.41937e+00 -5.15720e+00 7.31082e-03 9.33739e-03 5.28425e-03 3.52265e-01 4.38874e-01 2.65655e-01 8.47589e-01 9.70269e-01 7.24909e-01
9.20000e+01 2.54144e+01 2.99505e+01 2.15652e+01 -6.27380e+00 -4.85397e+00 -7.69363e+00 -6.23085e+00 -4.48703e+00 -7.97468e+00 -4.26597e+00 -2.88989e+00 -5.64204e+00 6.56412e-03 8.54698e-03 4.58127e-03 4.83865e-01 5.35448e-01 4.32283e-01 7.71440e-01 8.20195e-01 7.22684e-01
9.30000e+01 2.21411e+01 2.59529e+01 1.88892e+01 -6.39368e+00 -4.76521e+00 -8.02215e+00 -5.39758e+00 -4.99092e+00 -5.80425e+00 -4.31941e+00 -3.36031e+00 -5.27850e+00 6.62728e-03 9.02874e-03 4.22582e-03 4.45982e-01 4.66089e-01 4.25876e-01 7.75581e-01 8.39615e-01 7.11546e-01
9.40000e+01 2.21411e+01 2.59529e+01 1.88892e+01 -6.50924e+00 -4.67649e+00 -8.34199e+00 -5.67865e+00 -4.53570e+00 -6.82160e+00 -4.74516e+00 -4.03103e+00 -5.45928e+00 7.95797e-03 1.12182e-02 4.69778e-03 5.59120e-01 5.82151e-01 5.36089e-01 6.00016e-01 6.17022e-01 5.83010e-01
9.50000e+01 2.21411e+01 2.59529e+01 1.88892e+01 -5.59439e+00 -3.97690e+00 -7.21188e+00 -4.95846e+00 -3.97335e+00 -5.94357e+00 -4.57072e+00 -3.63427e+00 -5.50718e+00 7.05938e-03 1.17005e-02 2.41825e-03 4.51338e-01 5.07771e-01 3.94905e-01 6.81417e-01 7.13266e-01 6.49568e-01
9.60000e+01 2.21411e+01 2.59529e+01 1.88892e+01 -6.02505e+00 -4.83328e+00 -7.21682e+00 -6.09534e+00 -4.18756e+00 -8.00312e+00 -5.13367e+00 -3.88939e+00 -6.37795e+00 5.61458e-03 8.27368e-03 2.95548e-03 4.51588e-01 4.96130e-01 4.07046e-01 6.00169e-01 7.15090e-01 4.85248e-01
9.70000e+01 2.21411e+01 2.59529e+01 1.88892e+01 -6.22503e+00 -4.11005e+00 -8.34001e+00 -5.57142e+00 -4.22789e+00 -6.91495e+00 -5.22159e+00 -4.29263e+00 -6.15055e+00 5.60307e-03 6.77694e-03 4.42920e-03 4.66825e-01 5.59865e-01 3.73785e-01 6.34345e-01 7.27374e-01 5.41316e-01
9.80000e+01 2.16354e+01 2.52399e+01 1.85457e+01 -6.23788e+00 -5.61156e+00 -6.86420e+00 -5.45438e+00 -4.18908e+00 -6.71969e+00 -4.64082e+00 -3.41022e+00 -5.87142e+00 6.64644e-03 1.08557e-02 2.43719e-03 5.05834e-01 6.43895e-01 3.67773e-01 4.87165e-01 5.72372e-01 4.01958e-01
9.90000e+01 2.16354e+01 2.52399e+01 1.85457e+01 -5.91597e+00 -4.24190e+00 -7.59004e+00 -4.97658e+00 -4.23968e+00 -5.71348e+00 -5.63981e+00 -4.06866e+00 -7.21096e+00 9.12607e-03 1.17208e-02 6.53138e-03 3.73806e-01 3.94908e-01 3.52705e-01 6.20724e-01 7.13470e-01 5.27978e-01
1.00000e+02 2.16354e+01 2.52399e+01 1.85457e+01 -6.72724e+00 -5.84620e+00 -7.60828e+00 -6.10025e+00 -5.11473e+00 -7.08578e+00 -5.79649e+00 -4.20340e+00 -7.38957e+00 5.13130e-03 8.25664e-03 2.00597e-03 4.84773e-01 5.52831e-01 4.16715e-01 6.36621e-01 6.51964e-01 6.21279e-01
1.01000e+02 2.13931e+01 2.50676e+01 1.82572e+01 -6.51507e+00 -5.31331e+00 -7.71683e+00 -5.23823e+00 -3.29336e+00 -7.18310e+00 -5.45625e+00 -4.03876e+00 -6.87374e+00 9.23142e-03 1.26915e-02 5.77136e-03 4.70212e-01 5.18746e-01 4.21677e-01 5.30538e-01 5.86668e-01 4.74409e-01
1.02000e+02 1.66182e+01 1.87781e+01 1.47067e+01 -6.54180e+00 -4.85731e+00 -8.22628e+00 -5.57902e+00 -4.15906e+00 -6.99898e+00 -5.36265e+00 -4.13612e+00 -6.58917e+00 8.03477e-03 1.12878e-02 4.78170e-03 5.02419e-01 6.15940e-01 3.88899e-01 5.94093e-01 6.63202e-01 5.24983e-01
1.03000e+02 1.62121e+01 1.86113e+01 1.41222e+01 -6.49987e+00 -4.66161e+00 -8.33813e+00 -5.15883e+00 -4.47913e+00 -5.83854e+00 -5.47241e+00 -3.37224e+00 -7.57258e+00 7.73579e-03 1.06622e-02 4.80942e-03 6.07729e-01 6.23278e-01 5.92180e-01 7.59289e-01 7.90850e-01 7.27728e-01
1.04000e+02 1.62121e+01 1.86113e+01 1.41222e+01 -7.16528e+00 -5.65789e+00 -8.67267e+00 -5.97925e+00 -5.02078e+00 -6.93772e+00 -5.77469e+00 -4.34061e+00 -7.20877e+00 9.87936e-03 1.43692e-02 5.38956e-03 5.03656e-01 5.07963e-01 4.99350e-01 6.54226e-01 7.96052e-01 5.12400e-01
1.05000e+02 1.62121e+01 1.86113e+01 1.41222e+01 -6.75681e+00 -5.19334e+00 -8.32027e+00 -6.23389e+00 -5.10028e+00 -7.36750e+00 -5.95165e+00 -4.65033e+00 -7.25296e+00 9.72260e-03 1.40672e-02 5.37796e-03 4.05281e-01 4.33554e-01 3.77007e-01 6.55403e-01 8.24246e-01 4.86560e-01
1.06000e+02 1.62121e+01 1.86113e+01 1.41222e+01 -6.78653e+00 -4.47390e+00 -9.09915e+00 -6.33884e+00 -5.29819e+00 -7.37950e+00 -5.62005e+00 -4.07043e+00 -7.16967e+00 7.18810e-03 1.13722e-02 3.00397e-03 3.96670e-01 5.16732e-01 2.76609e-01 7.25988e-01 8.84139e-01 5.67837e-01
1.07000e+02 1.62121e+01 1.86113e+01 1.41222e+01 -7.51394e+00 -6.00296e+00 -9.02491e+00 -6.11345e+00 -4.00217e+00 -8.22474e+00 -5.56434e+00 -4.15203e+00 -6.97665e+00 9.26205e-03 1.42366e-02 4.28752e-03 5.18537e-01 5.85209e-01 4.51866e-01 7.11702e-01 8.28516e-01 5.94888e-01
1.08000e+02 1.62121e+01 1.86113e+01 1.41222e+01 -7.54739e+00 -6.63866e+00 -8.45613e+00 -6.34490e+00 -4.70295e+00 -7.98685e+00 -5.44751e+00 -4.37242e+00 -6.52259e+00 7.85850e-03 9.60558e-03 6.11141e-03 4.70808e-01 5.12085e-01 4.29532e-01 6.50141e-01 8.10875e-01 4.89408e-01
1.09000e+02 1.62121e+01 1.86113e+01 1.41222e+01 -7.37582e+00 -5.58015e+00 -9.17150e+00 -7.74592e+00 -5.95190e+00 -9.53995e+00 -6.08032e+00 -4.38746e+00 -7.77318e+00 8.43221e-03 1.37580e-02 3.10640e-03 4.80448e-01 5.24920e-01 4.35976e-01 7.09930e-01 8.13769e-01 6.06091e-01
1.10000e+02 1.62121e+01 1.86113e+01 1.41222e+01 -8.01874e+00 -6.15976e+00 -9.87772e+00 -7.60354e+00 -4.89516e+00 -1.03119e+01 -6.66058e+00 -4.97068e+00 -8.35049e+00 1.02641e-02 1.38695e-02 6.65866e-03 4.83250e-01 6.15764e-01 3.50735e-01 6.60026e-01 7.51297e-01 5.68755e-01
1.11000e+02 1.62121e+01 1.86113e+01 1.41222e+01 -6.90419e+00 -5.29712e+00 -8.51126e+00 -6.45855e+00 -5.05597e+00 -7.86112e+00 -5.96385e+00 -3.77402e+00 -8.15368e+00 9.25587e-03 1.16083e-02 6.90343e-03 5.24113e-01 5.51708e-01 4.96518e-01 5.66645e-01 5.95014e-01 5.38277e-01
1.12000e+02 1.40740e+01 1.53704e+01 1.28869e+01 -7.09953e+00 -6.12578e+00 -8.07328e+00 -6.00695e+00 -4.29094e+00 -7.72295e+00 -6.20194e+00 -4.08043e+00 -8.32345e+00 1.20273e-02 1.76192e-02 6.43547e-03 4.21935e-01 5.28071e-01 3.15799e-01 7.97666e-01 9.33077e-01 6.62255e-01
1.13000e+02 1.40740e+01 1.53704e+01 1.28869e+01 -7.72909e+00 -6.10726e+00 -9.35092e+00 -7.12275e+00 -5.17923e+00 -9.06626e+00 -5.56737e+00 -4.38157e+00 -6.75318e+00 9.23988e-03 1.20469e-02 6.43281e-03 4.64779e-01 5.03977e-01 4.25581e-01 7.66457e-01 9.07768e-01 6.25145e-01
1.14000e+02 1.40740e+01 1.53704e+01 1.28869e+01 -8.37839e+00 -7.40861e+00 -9.34818e+00 -6.47986e+00 -5.82242e+00 -7.13731e+00 -6.08752e+00 -5.19998e+00 -6.97506e+00 1.19866e-02 1.74908e-02 6.48231e-03 4.78654e-01 5.17779e-01 4.39530e-01 7.09524e-01 7.78398e-01 6.40651e-01
1.15000e+02 1.40740e+01 1.53704e+01 1.28869e+01 -7.09514e+00 -5.24525e+00 -8.94503e+00 -7.83583e+00 -6.07500e+00 -9.59665e+00 -5.50793e+00 -4.02993e+00 -6.98593e+00 1.32946e-02 1.97073e-02 6.88183e-03 3.94232e-01 4.43625e-01 3.44839e-01 7.26966e-01 7.86710e-01 6.67222e-01
1.16000e+02 1.34040e+01 1.45627e+01 1.23374e+01 -8.67579e+00 -6.37147e+00 -1.09801e+01 -6.53933e+00 -4.77586e+00 -8.30281e+00 -5.99369e+00 -4.80595e+00 -7.18143e+00 1.13420e-02 1.61072e-02 6.57687e-03 4.47574e-01 5.39110e-01 3.56037e-01 5.88706e-01 6.77928e-01 4.99484e-01
1.17000e+02 1.27551e+01 1.37669e+01 1.18177e+01 -8.09146e+00 -7.18667e+00 -8.99625e+00 -6.13026e+00 -4.72608e+00 -7.53444e+00 -6.27397e+00 -4.86737e+00 -7.68057e+00 1.14375e-02 1.27764e-02 1.00986e-02 3.97982e-01 4.89063e-01 3.06901e-01 5.14304e-01 5.86522e-01 4.42086e-01
1.18000e+02 1.27551e+01 1.37669e+01 1.18177e+01 -8.44485e+00 -6.64519e+00 -1.02445e+01 -7.96133e+00 -6.56134e+00 -9.36133e+00 -7.04053e+00 -5.36139e+00 -8.71967e+00 1.03212e-02 1.47708e-02 5.87165e-03 4.10200e-01 5.20673e-01 2.99728e-01 6.29399e-01 7.29069e-01 5.29730e-01
1.19000e+02 1.27395e+01 1.37616e+01 1.17933e+01 -8.07653e+00 -5.91997e+00 -1.02331e+01 -6.97630e+00 -6.38141e+00 -7.57119e+00 -6.74519e+00 -4.77096e+00 -8.71941e+00 1.11751e-02 1.72364e-02 5.11393e-03 4.55147e-01 4.75074e-01 4.35220e-01 5.85391e-01 6.97673e-01 4.73109e-01
1.20000e+02 1.26156e+01 1.37198e+01 1.16002e+01 -8.95779e+00 -7.46743e+00 -1.04482e+01 -8.04101e+00 -6.58007e+00 -9.50194e+00 -7.25056e+00 -5.97704e+00 -8.52408e+00 1.36058e-02 2.20346e-02 5.17702e-03 5.11416e-01 6.80770e-01 3.42062e-01 5.63796e-01 6.32014e-01 4.95578e-01
1.21000e+02 1.26079e+01 1.37172e+01 1.15883e+01 -8.23587e+00 -6.29391e+00 -1.01778e+01 -6.61631e+00 -6.11947e+00 -7.11316e+00 -7.00029e+00 -5.08161e+00 -8.91898e+00 1.32773e-02 2.08920e-02 5.66256e-03 5.44013e-01 6.09940e-01 4.78087e-01 4.86850e-01 4.97622e-01 4.76078e-01
1.22000e+02 1.26079e+01 1.37172e+01 1.15883e+01 -9.09274e+00 -7.70116e+00 -1.04843e+01 -8.32022e+00 -5.76455e+00 -1.08759e+01 -7.12441e+00 -5.86534e+00 -8.38347e+00 1.35074e-02 1.98206e-02 7.19413e-03 4.52429e-01 5.10481e-01 3.94377e-01 7.01012e-01 7.21848e-01 6.80175e-01
1.23000e+02 1.26079e+01 1.37172e+01 1.15883e+01 -9.99082e+00 -8.55898e+00 -1.14227e+01 -8.58112e+00 -6.93036e+00 -1.02319e+01 -7.54137e+00 -6.58119e+00 -8.50156e+00 1.90741e-02 2.87103e-02 9.43796e-03 5.05697e-01 5.57622e-01 4.53772e-01 7.49236e-01 8.75728e-01 6.22743e-01
1.24000e+02 1.24487e+01 1.34972e+01 1.14816e+01 -9.07294e+00 -7.69346e+00 -1.04524e+01 -7.73840e+00 -7.55553e+00 -7.92126e+00 -7.43904e+00 -5.46683e+00 -9.41124e+00 1.38803e-02 1.88758e-02 8.88471e-03 4.57049e-01 5.34660e-01 3.79438e-01 6.10293e-01 7.59329e-01 4.61256e-01
1.25000e+02 1.24487e+01 1.34972e+01 1.14816e+01 -1.00305e+01 -8.11169e+00 -1.19493e+01 -9.45602e+00 -7.29519e+00 -1.16168e+01 -8.08152e+00 -6.46785e+00 -9.69520e+00 2.49055e-02 3.62180e-02 1.35930e-02 4.82715e-01 5.63923e-01 4.01508e-01 5.66185e-01 6.77894e-01 4.54475e-01
1.26000e+02 1.24487e+01 1.34972e+01 1.14816e+01 -9.22068e+00 -7.10230e+00 -1.13391e+01 -8.49505e+00 -6.93486e+00 -1.00552e+01 -7.80054e+00 -6.31931e+00 -9.28176e+00 2.23139e-02 4.35010e-02 1.12683e-03 3.67396e-01 4.36212e-01 2.98580e-01 7.29915e-01 8.89101e-01 5.70729e-01
1.27000e+02 1.23572e+01 1.34519e+01 1.13515e+01 -1.04306e+01 -8.39055e+00 -1.24707e+01 -9.99760e+00 -9.39528e+00 -1.05999e+01 -7.37734e+00 -6.12064e+00 -8.63404e+00 1.48480e-02 2.09344e-02 8.76172e-03 5.89678e-01 7.53149e-01 4.26207e-01 6.74270e-01 7.53512e-01 5.95029e-01
1.28000e+02 1.23189e+01 1.34147e+01 1.13125e+01 -9.84748e+00 -9.13536e+00 -1.05596e+01 -8.26691e+00 -6.32435e+00 -1.02095e+01 -7.82998e+00 -6.03365e+00 -9.62630e+00 1.23606e-02 1.70367e-02 7.68455e-03 4.36383e-01 4.82074e-01 3.90692e-01 6.86045e-01 7.61704e-01 6.10385e-01
1.29000e+02 1.22297e+01 1.32936e+01 1.12510e+01 -9.87887e+00 -8.31250e+00 -1.14452e+01 -8.22047e+00 -7.26259e+00 -9.17835e+00 -7.82841e+00 -6.67832e+00 -8.97851e+00 1.67756e-02 2.69428e-02 6.60845e-03 5.33594e-01 6.06225e-01 4.60963e-01 6.09421e-01 7.54364e-01 4.64477e-01
1.30000e+02 1.20951e+01 1.32497e+01 1.10412e+01 -1.03149e+01 -8.16767e+00 -1.24621e+01 -8.02096e+00 -5.63969e+00 -1.04022e+01 -8.13836e+00 -6.70026e+00 -9.57645e+00 2.07460e-02 2.65747e-02 1.49173e-02 4.54670e-01 5.47866e-01 3.61475e-01 5.77221e-01 6.19876e-01 5.34567e-01
1.31000e+02 1.15690e+01 1.25850e+01 1.06351e+01 -9.94939e+00 -8.56279e+00 -1.13360e+01 -1.04616e+01 -9.66455e+00 -1.12587e+01 -8.09459e+00 -6.81861e+00 -9.37058e+00 2.64519e-02 4.18340e-02 1.10698e-02 4.49864e-01 4.93408e-01 4.06321e-01 5.59764e-01 5.91988e-01 5.27540e-01
1.32000e+02 1.11028e+01 1.21133e+01 1.01767e+01 -1.10513e+01 -9.49870e+00 -1.26039e+01 -1.00673e+01 -8.72576e+00 -1.14089e+01 -9.46527e+00 -7.63389e+00 -1.12966e+01 2.12141e-02 2.81895e-02 1.42387e-02 4.16421e-01 4.89532e-01 3.43310e-01 7.33437e-01 7.63630e-01 7.03243e-01
1.33000e+02 1.06517e+01 1.14211e+01 9.93419e+00 -1.07483e+01 -8.76168e+00 -1.27349e+01 -9.10924e+00 -7.56406e+00 -1.06544e+01 -8.62228e+00 -5.69192e+00 -1.15526e+01 2.92388e-02 5.20984e-02 6.37923e-03 4.37665e-01 4.91803e-01 3.83527e-01 5.59986e-01 6.26444e-01 4.93527e-01
1.34000e+02 1.04972e+01 1.12414e+01 9.80239e+00 -1.02490e+01 -7.63341e+00 -1.28646e+01 -1.12579e+01 -9.29678e+00 -1.32190e+01 -9.27496e+00 -7.26082e+00 -1.12891e+01 2.11880e-02 3.96287e-02 2.74733e-03 5.12172e-01 5.75930e-01 4.48415e-01 6.82344e-01 8.86321e-01 4.78367e-01
1.35000e+02 1.02220e+01 1.08548e+01 9.62620e+00 -1.00345e+01 -9.69941e+00 -1.03696e+01 -9.54853e+00 -9.15994e+00 -9.93712e+00 -9.32208e+00 -7.78607e+00 -1.08581e+01 1.62969e-02 1.76233e-02 1.49704e-02 4.88649e-01 5.71516e-01 4.05781e-01 5.65115e-01 6.95486e-01 4.34744e-01
1.36000e+02 9.75629e+00 1.02900e+01 9.25023e+00 -1.11560e+01 -9.12220e+00 -1.31898e+01 -1.02255e+01 -9.31834e+00 -1.11327e+01 -8.21746e+00 -6.79652e+00 -9.63840e+00 2.29685e-02 3.48036e-02 1.11334e-02 6.03635e-01 6.65932e-01 5.41338e-01 6.37828e-01 7.32243e-01 5.43413e-01
1.37000e+02 9.75629e+00 1.02900e+01 9.25023e+00 -9.96244e+00 -7.76172e+00 -1.21632e+01 -9.72263e+00 -9.56941e+00 -9.87584e+00 -8.99438e+00 -7.46235e+00 -1.05264e+01 2.13197e-02 2.91967e-02 1.34427e-02 4.97676e-01 5.70677e-01 4.24674e-01 7.11962e-01 8.22264e-01 6.01659e-01
1.38000e+02 9.75629e+00 1.02900e+01 9.25023e+00 -1.07115e+01 -9.10923e+00 -1.23137e+01 -9.05394e+00 -7.49541e+00 -1.06125e+01 -8.82927e+00 -6.55395e+00 -1.11046e+01 1.86798e-02 2.49589e-02 1.24007e-02 5.32403e-01 6.97104e-01 3.67702e-01 5.95992e-01 7.34093e-01 4.57891e-01
1.39000e+02 9.75629e+00 1.02900e+01 9.25023e+00 -1.02704e+01 -7.74287e+00 -1.27979e+01 -1.05583e+01 -8.50535e+00 -1.26112e+01 -1.00809e+01 -7.95010e+00 -1.22117e+01 2.84623e-02 4.88758e-02 8.04876e-03 5.37962e-01 6.62541e-01 4.13382e-01 5.77771e-01 6.67848e-01 4.87693e-01
1.40000e+02 9.75629e+00 1.02900e+01 9.25023e+00 -1.04893e+01 -8.96764e+00 -1.20109e+01 -9.94271e+00 -7.96190e+00 -1.19235e+01 -8.97855e+00 -8.12958e+00 -9.82752e+00 1.81295e-02 2.16486e-02 1.46104e-02 6.55543e-01 6.70290e-01 6.40795e-01 6.32074e-01 8.10689e-01 4.53459e-01
1.41000e+02 9.75629e+00 1.02900e+01 9.25023e+00 -9.81865e+00 -7.20884e+00 -1.24285e+01 -9.73690e+00 -8.81569e+00 -1.06581e+01 -8.63368e+00 -7.04817e+00 -1.02192e+01 2.26061e-02 3.74811e-02 7.73115e-03 4.21243e-01 4.71290e-01 3.71195e-01 6.26701e-01 6.82412e-01 5.70990e-01
1.42000e+02 9.74756e+00 1.02864e+01 9.23691e+00 -1.14727e+01 -9.23049e+00 -1.37149e+01 -1.01524e+01 -8.81834e+00 -1.14865e+01 -8.66720e+00 -8.00620e+00 -9.32820e+00 3.13146e-02 5.60152e-02 6.61405e-03 4.78135e-01 6.19235e-01 3.37035e-01 6.21719e-01 6.90565e-01 5.52873e-01
1.43000e+02 9.63847e+00 1.02426e+01 9.06999e+00 -1.06303e+01 -8.72610e+00 -1.25346e+01 -8.68061e+00 -7.42917e+00 -9.93205e+00 -9.27452e+00 -8.18025e+00 -1.03688e+01 2.47968e-02 3.33878e-02 1.62057e-02 4.25148e-01 4.89876e-01 3.60420e-01 6.29909e-01 8.04063e-01 4.55756e-01
1.44000e+02 9.54117e+00 1.00968e+01 9.01614e+00 -1.26694e+01 -1.05444e+01 -1.47944e+01 -8.98391e+00 -7.38094e+00 -1.05869e+01 -1.04316e+01 -9.04571e+00 -1.18175e+01 3.88204e-02 6.50409e-02 1.25999e-02 5.78759e-01 7.28680e-01 4.28839e-01 8.27982e-01 9.69956e-01 6.86008e-01
1.45000e+02 9.42407e+00 9.92572e+00 8.94777e+00 -1.17542e+01 -1.12740e+01 -1.22344e+01 -9.09620e+00 -8.24776e+00 -9.94464e+00 -9.82799e+00 -7.89126e+00 -1.17647e+01 2.58935e-02 3.17588e-02 2.00281e-02 4.61674e-01 5.69867e-01 3.53481e-01 6.48167e-01 8.10582e-01 4.85753e-01
1.46000e+02 9.42407e+00 9.92572e+00 8.94777e+00 -1.17348e+01 -1.12047e+01 -1.22649e+01 -1.00537e+01 -7.28215e+00 -1.28252e+01 -1.02409e+01 -8.55825e+00 -1.19236e+01 2.90959e-02 3.51273e-02 2.30645e-02 4.26117e-01 4.77908e-01 3.74327e-01 6.50501e-01 6.99536e-01 6.01466e-01
1.47000e+02 9.24502e+00 9.72491e+00 8.78880e+00 -1.22571e+01 -1.04009e+01 -1.41133e+01 -1.13743e+01 -8.88069e+00 -1.38679e+01 -1.11586e+01 -9.84397e+00 -1.24733e+01 2.53554e-02 2.78035e-02 2.29074e-02 5.67745e-01 6.48148e-01 4.87343e-01 7.09331e-01 8.45223e-01 5.73438e-01
1.48000e+02 9.16082e+00 9.68082e+00 8.66875e+00 -1.26909e+01 -1.12054e+01 -1.41764e+01 -1.04547e+01 -9.07684e+00 -1.18326e+01 -9.46077e+00 -8.49111e+00 -1.04304e+01 3.62794e-02 5.38737e-02 1.86851e-02 4.61153e-01 5.49913e-01 3.72393e-01 6.91369e-01 8.87515e-01 4.95222e-01
1.49000e+02 9.16082e+00 9.68082e+00 8.66875e+00 -1.13451e+01 -9.83714e+00 -1.28531e+01 -1.03682e+01 -9.42038e+00 -1.13161e+01 -9.87870e+00 -8.35446e+00 -1.14029e+01 4.63573e-02 7.73973e-02 1.53172e-02 5.39042e-01 6.54488e-01 4.23595e-01 6.92727e-01 9.82527e-01 4.02928e-01
1.50000e+02 9.11166e+00 9.62963e+00 8.62155e+00 -1.10534e+01 -1.04558e+01 -1.16511e+01 -1.11162e+01 -1.05400e+01 -1.16924e+01 -9.40925e+00 -7.60197e+00 -1.12165e+01 3.11393e-02 3.25579e-02 2.97207e-02 5.96934e-01 6.28676e-01 5.65192e-01 6.21428e-01 8.52874e-01 3.89981e-01
1.51000e+02 9.08691e+00 9.61917e+00 8.58410e+00 -1.25995e+01 -9.51287e+00 -1.56862e+01 -1.03061e+01 -8.79787e+00 -1.18143e+01 -1.01335e+01 -9.14815e+00 -1.11188e+01 3.76377e-02 5.10059e-02 2.42694e-02 5.97395e-01 7.52059e-01 4.42730e-01 7.74304e-01 1.00396e+00 5.44652e-01
1.52000e+02 9.08691e+00 9.61917e+00 8.58410e+00 -1.30630e+01 -1.24007e+01 -1.37253e+01 -1.28083e+01 -1.16228e+01 -1.39938e+01 -1.07775e+01 -9.11141e+00 -1.24436e+01 4.33146e-02 5.12954e-02 3.53338e-02 6.31692e-01 7.86903e-01 4.76481e-01 8.37466e-01 8.82391e-01 7.92541e-01
1.53000e+02 9.00828e+00 9.53576e+00 8.50997e+00 -1.34041e+01 -1.13370e+01 -1.54711e+01 -1.18517e+01 -9.81369e+00 -1.38897e+01 -1.05539e+01 -9.69888e+00 -1.14090e+01 4.01116e-02 5.45014e-02 2.57218e-02 5.13522e-01 5.59047e-01 4.67998e-01 7.13960e-01 7.88701e-01 6.39219e-01
1.54000e+02 9.00828e+00 9.53576e+00 8.50997e+00 -1.21664e+01 -1.02891e+01 -1.40438e+01 -1.15370e+01 -1.09509e+01 -1.21231e+01 -1.06161e+01 -9.02694e+00 -1.22053e+01 3.39408e-02 4.36414e-02 2.42402e-02 5.95542e-01 7.10987e-01 4.80097e-01 6.61578e-01 7.83030e-01 5.40126e-01
1.55000e+02 9.00828e+00 9.53576e+00 8.50997e+00 -1.33106e+01 -1.17384e+01 -1.48828e+01 -1.20753e+01 -8.58021e+00 -1.55704e+01 -1.07162e+01 -8.84793e+00 -1.25844e+01 4.41122e-02 6.56246e-02 2.25998e-02 4.89083e-01 5.83914e-01 3.94251e-01 8.25660e-01 8.74064e-01 7.77256e-01
1.56000e+02 8.92045e+00 9.44552e+00 8.42457e+00 -1.22319e+01 -1.05514e+01 -1.39124e+01 -1.19987e+01 -1.03863e+01 -1.36111e+01 -1.14574e+01 -1.02291e+01 -1.26857e+01 1.02541e-01 1.67522e-01 3.75605e-02 4.17515e-01 4.59124e-01 3.75907e-01 7.09716e-01 8.44831e-01 5.74600e-01
1.57000e+02 8.77562e+00 9.30399e+00 8.27725e+00 -1.38017e+01 -1.19718e+01 -1.56316e+01 -1.42014e+01 -1.28014e+01 -1.56014e+01 -1.06822e+01 -9.26988e+00 -1.20944e+01 3.93867e-02 5.17356e-02 2.70378e-02 5.98168e-01 6.29302e-01 5.67034e-01 7.37986e-01 9.46913e-01 5.29059e-01
1.58000e+02 8.67699e+00 9.16167e+00 8.21795e+00 -1.35026e+01 -1.23631e+01 -1.46422e+01 -1.20861e+01 -8.72293e+00 -1.54493e+01 -1.14271e+01 -1.10300e+01 -1.18241e+01 2.65007e-02 3.13740e-02 2.16273e-02 5.95707e-01 7.23452e-01 4.67962e-01 7.86239e-01 9.56908e-01 6.15569e-01
1.59000e+02 8.44235e+00 8.79250e+00 8.10613e+00 -1.12000e+01 -9.75840e+00 -1.26416e+01 -1.14863e+01 -9.98973e+00 -1.29828e+01 -1.22748e+01 -1.19455e+01 -1.26041e+01 4.31211e-02 6.18650e-02 2.43772e-02 3.71667e-01 4.43262e-01 3.00072e-01 8.45142e-01 1.00512e+00 6.85161e-01
1.60000e+02 8.39822e+00 8.77355e+00 8.03894e+00 -1.37625e+01 -1.18437e+01 -1.56813e+01 -1.27785e+01 -9.85500e+00 -1.57020e+01 -1.16583e+01 -9.86436e+00 -1.34523e+01 3.52258e-02 5.13573e-02 1.90943e-02 5.43814e-01 6.68514e-01 4.19114e-01 7.64188e-01 8.34422e-01 6.93954e-01
1.61000e+02 8.39822e+00 8.77355e+00 8.03894e+00 -1.35591e+01 -1.20610e+01 -1.50573e+01 -1.28295e+01 -1.06512e+01 -1.50077e+01 -1.21322e+01 -9.67836e+00 -1.45861e+01 3.90118e-02 6.59038e-02 1.21199e-02 4.82913e-01 5.80536e-01 3.85289e-01 7.88050e-01 8.65966e-01 7.10133e-01
1.62000e+02 8.33934e+00 8.74901e+00 7.94886e+00 -1.21433e+01 -9.76442e+00 -1.45221e+01 -1.28613e+01 -1.05219e+01 -1.52008e+01 -1.12556e+01 -1.05114e+01 -1.19997e+01 5.00964e-02 8.32575e-02 1.69354e-02 4.71118e-01 5.43604e-01 3.98632e-01 6.67186e-01 7.72730e-01 5.61642e-01
1.63000e+02 8.31692e+00 8.73987e+00 7.91443e+00 -1.35757e+01 -1.18171e+01 -1.53343e+01 -1.36006e+01 -1.28484e+01 -1.43527e+01 -1.15697e+01 -9.67597e+00 -1.34634e+01 4.67949e-02 6.82181e-02 2.53718e-02 5.58615e-01 7.49427e-01 3.67803e-01 7.47455e-01 9.61149e-01 5.33761e-01
1.64000e+02 8.31692e+00 8.73987e+00 7.91443e+00 -1.29905e+01 -1.11946e+01 -1.47864e+01 -1.20204e+01 -1.04735e+01 -1.35674e+01 -1.19998e+01 -1.00043e+01 -1.39954e+01 5.81220e-02 8.17953e-02 3.44487e-02 5.29926e-01 6.28649e-01 4.31204e-01 7.83760e-01 9.47612e-01 6.19908e-01
1.65000e+02 8.31692e+00 8.73987e+00 7.91443e+00 -1.27340e+01 -1.11707e+01 -1.42972e+01 -1.40548e+01 -1.19854e+01 -1.61241e+01 -1.23450e+01 -1.16731e+01 -1.30168e+01 5.47122e-02 7.81539e-02 3.12706e-02 5.41143e-01 5.86986e-01 4.95301e-01 7.81442e-01 9.41413e-01 6.21472e-01
1.66000e+02 8.26970e+00 8.72093e+00 7.84183e+00 -1.28879e+01 -1.10544e+01 -1.47213e+01 -1.13927e+01 -1.00107e+01 -1.27747e+01 -1.30749e+01 -1.04559e+01 -1.56940e+01 6.33000e-02 9.61590e-02 3.04411e-02 5.17871e-01 7.00053e-01 3.35689e-01 5.98835e-01 6.87860e-01 5.09810e-01
1.67000e+02 8.26970e+00 8.72093e+00 7.84183e+00 -1.34825e+01 -1.23173e+01 -1.46477e+01 -1.44213e+01 -1.16465e+01 -1.71960e+01 -1.26573e+01 -1.03629e+01 -1.49518e+01 4.32321e-02 6.01017e-02 2.63626e-02 5.49090e-01 7.05600e-01 3.92580e-01 6.24088e-01 6.83864e-01 5.64312e-01
1.68000e+02 8.26970e+00 8.72093e+00 7.84183e+00 -1.41828e+01 -1.27161e+01 -1.56495e+01 -1.40336e+01 -1.24060e+01 -1.56612e+01 -1.21018e+01 -1.05194e+01 -1.36842e+01 4.97192e-02 8.17549e-02 1.76835e-02 5.47337e-01 6.55975e-01 4.38700e-01 7.24748e-01 7.50517e-01 6.98979e-01
1.69000e+02 8.26970e+00 8.72093e+00 7.84183e+00 -1.41200e+01 -1.28392e+01 -1.54008e+01 -1.20410e+01 -1.00462e+01 -1.40359e+01 -1.19790e+01 -1.11551e+01 -1.28029e+01 5.58236e-02 7.01840e-02 4.14632e-02 5.22150e-01 6.23121e-01 4.21179e-01 6.64824e-01 8.61745e-01 4.67903e-01
1.70000e+02 8.22369e+00 8.70284e+00 7.77093e+00 -1.40746e+01 -1.34123e+01 -1.47369e+01 -1.45522e+01 -1.17509e+01 -1.73534e+01 -1.31159e+01 -1.24565e+01 -1.37753e+01 4.55071e-02 5.52550e-02 3.57593e-02 6.08534e-01 7.06375e-01 5.10693e-01 8.93520e-01 1.26741e+00 5.19629e-01
1.71000e+02 8.14765e+00 8.59003e+00 7.72805e+00 -1.38202e+01 -1.18403e+01 -1.58002e+01 -1.11412e+01 -8.96609e+00 -1.33163e+01 -1.35102e+01 -1.22228e+01 -1.47976e+01 8.34078e-02 1.34912e-01 3.19032e-02 5.58515e-01 6.96841e-01 4.20188e-01 7.23760e-01 1.03159e+00 4.15926e-01
1.72000e+02 8.14765e+00 8.59003e+00 7.72805e+00 -1.31994e+01 -1.26524e+01 -1.37464e+01 -1.39157e+01 -1.24688e+01 -1.53625e+01 -1.21391e+01 -1.19297e+01 -1.23485e+01 7.99010e-02 1.17718e-01 4.20838e-02 6.43305e-01 7.86913e-01 4.99697e-01 7.94373e-01 1.09630e+00 4.92445e-01
1.73000e+02 8.11379e+00 8.54063e+00 7.70829e+00 -1.39830e+01 -1.24295e+01 -1.55364e+01 -1.31033e+01 -1.06254e+01 -1.55811e+01 -1.27982e+01 -1.15549e+01 -1.40416e+01 5.27208e-02 6.91167e-02 3.63249e-02 4.54119e-01 5.17129e-01 3.91110e-01 7.61114e-01 1.00055e+00 5.21682e-01
1.74000e+02 8.11379e+00 8.54063e+00 7.70829e+00 -1.45657e+01 -1.26920e+01 -1.64394e+01 -1.22544e+01 -1.14301e+01 -1.30787e+01 -1.27923e+01 -1.18718e+01 -1.37129e+01 5.99577e-02 8.83526e-02 3.15628e-02 6.03728e-01 6.61366e-01 5.46090e-01 7.23153e-01 8.16581e-01 6.29725e-01
1.75000e+02 8.11379e+00 8.54063e+00 7.70829e+00 -1.40029e+01 -1.20792e+01 -1.59267e+01 -1.27440e+01 -1.05220e+01 -1.49661e+01 -1.21363e+01 -1.12236e+01 -1.30490e+01 7.40088e-02 1.42973e-01 5.04495e-03 5.87560e-01 6.96743e-01 4.78377e-01 8.34795e-01 9.94402e-01 6.75188e-01
1.76000e+02 8.10568e+00 8.53760e+00 7.69560e+00 -1.24205e+01 -1.03150e+01 -1.45260e+01 -1.30360e+01 -1.08857e+01 -1.51863e+01 -1.27020e+01 -1.12217e+01 -1.41824e+01 6.64706e-02 1.01398e-01 3.15437e-02 5.13544e-01 6.00094e-01 4.26995e-01 7.09535e-01 7.81934e-01 6.37137e-01
1.77000e+02 8.03282e+00 8.48046e+00 7.60881e+00 -1.43238e+01 -1.29102e+01 -1.57374e+01 -1.28923e+01 -1.20103e+01 -1.37743e+01 -1.14636e+01 -9.76791e+00 -1.31592e+01 6.58400e-02 1.07623e-01 2.40570e-02 6.24529e-01 9.33860e-01 3.15198e-01 9.14729e-01 1.14056e+00 6.88894e-01
1.78000e+02 7.99294e+00 8.46602e+00 7.54630e+00 -1.46829e+01 -1.18490e+01 -1.75167e+01 -1.25149e+01 -1.05883e+01 -1.44416e+01 -1.20913e+01 -1.12074e+01 -1.29753e+01 6.94904e-02 1.08554e-01 3.04265e-02 5.10750e-01 5.26197e-01 4.95304e-01 7.72473e-01 9.71633e-01 5.73314e-01
1.79000e+02 7.99294e+00 8.46602e+00 7.54630e+00 -1.47897e+01 -1.38288e+01 -1.57505e+01 -1.36574e+01 -1.11179e+01 -1.61969e+01 -1.29556e+01 -1.09084e+01 -1.50028e+01 7.04575e-02 7.86915e-02 6.22236e-02 5.75099e-01 7.03799e-01 4.46400e-01 8.47217e-01 1.04810e+00 6.46333e-01
1.80000e+02 7.99294e+00 8.46602e+00 7.54630e+00 -1.45363e+01 -1.27836e+01 -1.62890e+01 -1.33890e+01 -1.31367e+01 -1.36412e+01 -1.25570e+01 -1.00742e+01 -1.50399e+01 1.24692e-01 2.10382e-01 3.90023e-02 6.98964e-01 8.52646e-01 5.45282e-01 7.77607e-01 8.57242e-01 6.97971e-01
1.81000e+02 7.98324e+00 8.46253e+00 7.53110e+00 -1.31884e+01 -1.16970e+01 -1.46798e+01 -1.49119e+01 -1.35620e+01 -1.62618e+01 -1.34385e+01 -1.30289e+01 -1.38480e+01 5.51739e-02 7.09218e-02 3.94261e-02 5.67305e-01 6.93259e-01 4.41351e-01 7.55596e-01 9.86880e-01 5.24312e-01
1.82000e+02 7.98324e+00 8.46253e+00 7.53110e+00 -1.27514e+01 -1.11795e+01 -1.43233e+01 -1.47341e+01 -1.41437e+01 -1.53246e+01 -1.27496e+01 -9.84918e+00 -1.56500e+01 4.79042e-02 6.55080e-02 3.03004e-02 5.59458e-01 6.56621e-01 4.62294e-01 7.36736e-01 9.47961e-01 5.25512e-01
1.83000e+02 7.93828e+00 8.44645e+00 7.46069e+00 -1.38116e+01 -1.20029e+01 -1.56202e+01 -1.29421e+01 -1.20765e+01 -1.38077e+01 -1.28045e+01 -1.14761e+01 -1.41329e+01 7.91571e-02 1.23013e-01 3.53010e-02 5.72916e-01 7.78023e-01 3.67809e-01 7.60607e-01 8.74196e-01 6.47018e-01
1.84000e+02 7.93828e+00 8.44645e+00 7.46069e+00 -1.31747e+01 -1.11611e+01 -1.51883e+01 -1.62575e+01 -1.49112e+01 -1.76038e+01 -1.29371e+01 -1.21768e+01 -1.36974e+01 7.82797e-02 1.36560e-01 1.99991e-02 1.01086e+00 1.48066e+00 5.41061e-01 7.90955e-01 1.01424e+00 5.67669e-01
1.85000e+02 7.88630e+00 8.37335e+00 7.42757e+00 -1.38215e+01 -1.32432e+01 -1.43998e+01 -1.38615e+01 -1.20677e+01 -1.56554e+01 -1.24806e+01 -1.18092e+01 -1.31520e+01 9.24232e-02 1.33731e-01 5.11151e-02 5.60786e-01 6.66874e-01 4.54697e-01 8.13525e-01 1.20579e+00 4.21258e-01
1.86000e+02 7.86469e+00 8.34336e+00 7.41349e+00 -1.50141e+01 -1.37702e+01 -1.62579e+01 -1.41316e+01 -1.25688e+01 -1.56944e+01 -1.23960e+01 -1.09170e+01 -1.38750e+01 1.26308e-01 2.06851e-01 4.57644e-02 5.45566e-01 6.62159e-01 4.28973e-01 6.30546e-01 7.99449e-01 4.61644e-01
1.87000e+02 7.80583e+00 8.28314e+00 7.35603e+00 -1.46954e+01 -1.28357e+01 -1.65551e+01 -1.45610e+01 -1.35864e+01 -1.55357e+01 -1.34873e+01 -1.30071e+01 -1.39675e+01 7.56786e-02 1.08487e-01 4.28704e-02 4.96043e-01 6.31974e-01 3.60111e-01 8.33295e-01 1.01075e+00 6.55842e-01
1.88000e+02 7.80120e+00 8.27685e+00 7.35288e+00 -1.44203e+01 -1.17951e+01 -1.70454e+01 -1.20111e+01 -1.18932e+01 -1.21290e+01 -1.24237e+01 -1.14391e+01 -1.34083e+01 1.37641e-01 2.86103e-01 -1.08214e-02 5.80279e-01 7.33408e-01 4.27150e-01 8.84559e-01 1.06096e+00 7.08158e-01
1.89000e+02 7.77026e+00 8.26611e+00 7.30415e+00 -1.36204e+01 -1.26659e+01 -1.45748e+01 -1.37156e+01 -1.20898e+01 -1.53414e+01 -1.33677e+01 -1.19384e+01 -1.47969e+01 7.66695e-02 1.02664e-01 5.06754e-02 5.92004e-01 7.13146e-01 4.70863e-01 8.41373e-01 1.06485e+00 6.17900e-01
1.90000e+02 7.75847e+00 8.26204e+00 7.28559e+00 -1.48653e+01 -1.30645e+01 -1.66662e+01 -1.36797e+01 -1.13956e+01 -1.59639e+01 -1.25358e+01 -1.11305e+01 -1.39411e+01 1.39547e-01 2.53272e-01 2.58226e-02 5.07193e-01 5.82304e-01 4.32082e-01 7.01544e-01 8.86745e-01 5.16344e-01
1.91000e+02 7.72934e+00 8.24292e+00 7.24776e+00 -1.51860e+01 -1.35906e+01 -1.67814e+01 -1.39087e+01 -1.26672e+01 -1.51501e+01 -1.34096e+01 -1.07627e+01 -1.60565e+01 9.02260e-02 1.40614e-01 3.98384e-02 6.26703e-01 7.22886e-01 5.30519e-01 8.21245e-01 1.00813e+00 6.34358e-01
1.92000e+02 7.66788e+00 8.16783e+00 7.19854e+00 -1.28962e+01 -1.18944e+01 -1.38979e+01 -1.36910e+01 -1.14002e+01 -1.59819e+01 -1.23481e+01 -1.14794e+01 -1.32168e+01 6.40550e-02 9.48000e-02 3.33100e-02 6.45800e-01 7.73319e-01 5.18282e-01 7.51970e-01 9.03848e-01 6.00092e-01
1.93000e+02 7.65646e+00 8.15284e+00 7.19031e+00 -1.49434e+01 -1.30812e+01 -1.68056e+01 -1.32674e+01 -1.28195e+01 -1.37154e+01 -1.29704e+01 -1.17165e+01 -1.42244e+01 1.53271e-01 2.82562e-01 2.39795e-02 6.03703e-01 7.64407e-01 4.43000e-01 7.95466e-01 9.72380e-01 6.18551e-01
1.94000e+02 7.65646e+00 8.15284e+00 7.19031e+00 -1.51269e+01 -1.44653e+01 -1.57886e+01 -1.30424e+01 -1.22415e+01 -1.38433e+01 -1.32958e+01 -1.13087e+01 -1.52830e+01 8.45025e-02 1.16345e-01 5.26603e-02 5.26281e-01 7.44792e-01 3.07770e-01 9.01315e-01 1.10985e+00 6.92777e-01
1.95000e+02 7.65631e+00 8.15279e+00 7.19007e+00 -1.56221e+01 -1.31192e+01 -1.81249e+01 -1.49841e+01 -1.02859e+01 -1.96823e+01 -1.21533e+01 -1.07317e+01 -1.35748e+01 1.36165e-01 2.36008e-01 3.63224e-02 5.89874e-01 7.30085e-01 4.49662e-01 7.80106e-01 9.23749e-01 6.36463e-01
1.96000e+02 7.63454e+00 8.14530e+00 7.15580e+00 -1.51531e+01 -1.36045e+01 -1.67016e+01 -1.38085e+01 -1.37002e+01 -1.39167e+01 -1.15477e+01 -1.10620e+01 -1.20333e+01 1.04018e-01 1.76690e-01 3.13454e-02 6.12389e-01 8.22145e-01 4.02633e-01 6.01970e-01 6.75114e-01 5.28825e-01
1.97000e+02 7.61536e+00 8.13873e+00 7.12564e+00 -1.50551e+01 -1.27880e+01 -1.73223e+01 -1.46051e+01 -9.93350e+00 -1.92767e+01 -1.31595e+01 -1.28428e+01 -1.34762e+01 1.70757e-01 2.99056e-01 4.24588e-02 8.04647e-01 1.08565e+00 5.23644e-01 6.33183e-01 7.28662e-01 5.37703e-01
1.98000e+02 7.55713e+00 8.11893e+00 7.03420e+00 -1.52907e+01 -1.39625e+01 -1.66190e+01 -1.28551e+01 -1.01744e+01 -1.55358e+01 -1.35417e+01 -1.10310e+01 -1.60524e+01 8.36111e-02 1.19774e-01 4.74485e-02 5.87035e-01 8.25364e-01 3.48706e-01 7.92454e-01 8.92824e-01 6.92084e-01
1.99000e+02 7.49860e+00 8.04312e+00 6.99094e+00 -1.65171e+01 -1.55842e+01 -1.74501e+01 -1.37355e+01 -1.24804e+01 -1.49906e+01 -1.36625e+01 -1.28678e+01 -1.44572e+01 9.04759e-02 1.09060e-01 7.18914e-02 5.35774e-01 6.00306e-01 4.71242e-01 9.14153e-01 1.03517e+00 7.93132e-01
2.00000e+02 7.47829e+00 8.01671e+00 6.97604e+00 -1.59223e+01 -1.53464e+01 -1.64982e+01 -1.57225e+01 -1.47203e+01 -1.67247e+01 -1.30991e+01 -1.17181e+01 -1.44801e+01 2.09906e-01 3.88361e-01 3.14517e-02 7.43380e-01 1.03367e+00 4.53088e-01 8.47860e-01 8.88370e-01 8.07349e-01
2.01000e+02 7.47829e+00 8.01671e+00 6.97604e+00 -1.57479e+01 -1.27684e+01 -1.87274e+01 -1.48284e+01 -1.12150e+01 -1.84417e+01 -1.20861e+01 -1.06907e+01 -1.34815e+01 1.26544e-01 2.26683e-01 2.64041e-02 5.97672e-01 7.54097e-01 4.41246e-01 9.29168e-01 1.16226e+00 6.96080e-01
2.02000e+02 7.42512e+00 7.96313e+00 6.92346e+00 -1.61279e+01 -1.46635e+01 -1.75922e+01 -1.81272e+01 -1.66446e+01 -1.96099e+01 -1.42408e+01 -1.20557e+01 -1.64258e+01 1.09481e-01 1.53489e-01 6.54720e-02 5.71019e-01 6.11234e-01 5.30803e-01 9.92956e-01 1.30120e+00 6.84708e-01
2.03000e+02 7.42512e+00 7.96313e+00 6.92346e+00 -1.55139e+01 -1.26114e+01 -1.84164e+01 -1.57969e+01 -1.42737e+01 -1.73201e+01 -1.16152e+01 -1.08483e+01 -1.23821e+01 9.38639e-02 1.38334e-01 4.93937e-02 6.15418e-01 7.54809e-01 4.76026e-01 8.07896e-01 8.69920e-01 7.45873e-01
2.04000e+02 7.38043e+00 7.94778e+00 6.85357e+00 -1.58532e+01 -1.42710e+01 -1.74354e+01 -1.58297e+01 -1.34034e+01 -1.82561e+01 -1.34280e+01 -1.18002e+01 -1.50557e+01 1.06026e-01 1.45631e-01 6.64224e-02 6.47662e-01 8.05943e-01 4.89381e-01 9.03612e-01 1.26126e+00 5.45960e-01
2.05000e+02 7.31075e+00 7.87325e+00 6.78843e+00 -1.64711e+01 -1.61837e+01 -1.67585e+01 -1.71977e+01 -1.51444e+01 -1.92510e+01 -1.48659e+01 -1.34367e+01 -1.62951e+01 8.34449e-02 1.03548e-01 6.33417e-02 7.49322e-01 9.29870e-01 5.68774e-01 9.54948e-01 1.28551e+00 6.24391e-01
2.06000e+02 7.29733e+00 7.85740e+00 6.77718e+00 -1.64562e+01 -1.45756e+01 -1.83369e+01 -1.40483e+01 -1.26735e+01 -1.54230e+01 -1.57968e+01 -1.45518e+01 -1.70417e+01 1.57665e-01 1.87371e-01 1.27959e-01 5.45820e-01 6.02961e-01 4.88680e-01 9.28586e-01 1.20563e+00 6.51546e-01
2.07000e+02 7.19292e+00 7.72813e+00 6.69478e+00 -1.48494e+01 -1.40396e+01 -1.56592e+01 -1.57891e+01 -1.37722e+01 -1.78060e+01 -1.29317e+01 -1.15127e+01 -1.43506e+01 1.34599e-01 2.46656e-01 2.25432e-02 6.20696e-01 8.08228e-01 4.33163e-01 9.64863e-01 1.15898e+00 7.70746e-01
2.08000e+02 7.19292e+00 7.72813e+00 6.69478e+00 -1.61497e+01 -1.50705e+01 -1.72290e+01 -1.44869e+01 -1.33946e+01 -1.55792e+01 -1.28770e+01 -1.17687e+01 -1.39853e+01 1.19633e-01 1.61110e-01 7.81555e-02 6.49825e-01 8.34338e-01 4.65312e-01 9.21616e-01 1.04327e+00 7.99962e-01
2.09000e+02 7.11644e+00 7.65582e+00 6.61506e+00 -1.44509e+01 -1.20292e+01 -1.68727e+01 -1.51159e+01 -1.43462e+01 -1.58855e+01 -1.39971e+01 -1.27687e+01 -1.52255e+01 1.39016e-01 2.22943e-01 5.50897e-02 7.69038e-01 1.02148e+00 5.16593e-01 9.69079e-01 1.00247e+00 9.35683e-01
2.10000e+02 7.09545e+00 7.64859e+00 6.58232e+00 -1.56282e+01 -1.46169e+01 -1.66396e+01 -1.40095e+01 -1.33218e+01 -1.46972e+01 -1.34686e+01 -1.21968e+01 -1.47403e+01 1.43346e-01 2.21687e-01 6.50047e-02 6.19195e-01 7.58829e-01 4.79561e-01 9.54124e-01 1.13105e+00 7.77200e-01
2.11000e+02 7.08765e+00 7.63757e+00 6.57732e+00 -1.59204e+01 -1.52465e+01 -1.65943e+01 -1.63082e+01 -1.40334e+01 -1.85829e+01 -1.49738e+01 -1.36816e+01 -1.62660e+01 1.32000e-01 1.86681e-01 7.73203e-02 9.75854e-01 1.55275e+00 3.98953e-01 1.00782e+00 1.10921e+00 9.06440e-01
2.12000e+02 7.04484e+00 7.60177e+00 6.52872e+00 -1.60460e+01 -1.50450e+01 -1.70470e+01 -1.59443e+01 -1.41216e+01 -1.77670e+01 -1.34092e+01 -1.26487e+01 -1.41697e+01 1.70771e-01 2.61046e-01 8.04956e-02 8.02609e-01 9.38841e-01 6.66377e-01 9.57975e-01 1.05656e+00 8.59388e-01
2.13000e+02 6.97951e+00 7.54212e+00 6.45886e+00 -1.40610e+01 -1.19500e+01 -1.61719e+01 -1.37219e+01 -1.22788e+01 -1.51650e+01 -1.34437e+01 -1.29182e+01 -1.39692e+01 1.16681e-01 1.69242e-01 6.41210e-02 6.46062e-01 9.81900e-01 3.10224e-01 9.11757e-01 9.76814e-01 8.46701e-01
2.14000e+02 6.94950e+00 7.53206e+00 6.41200e+00 -1.82638e+01 -1.66371e+01 -1.98904e+01 -1.62585e+01 -1.42835e+01 -1.82335e+01 -1.51500e+01 -1.32648e+01 -1.70352e+01 2.26400e-01 3.77479e-01 7.53215e-02 5.35524e-01 6.54795e-01 4.16252e-01 1.10876e+00 1.19093e+00 1.02659e+00
2.15000e+02 6.92110e+00 7.52261e+00 6.36770e+00 -1.64677e+01 -1.56573e+01 -1.72781e+01 -1.58141e+01 -1.47162e+01 -1.69121e+01 -1.56039e+01 -1.33253e+01 -1.78825e+01 1.55695e-01 2.26146e-01 8.52441e-02 7.86789e-01 1.11194e+00 4.61633e-01 7.80567e-01 9.24293e-01 6.36842e-01
2.16000e+02 6.92110e+00 7.52261e+00 6.36770e+00 -1.71251e+01 -1.68124e+01 -1.74377e+01 -1.53408e+01 -1.33602e+01 -1.73214e+01 -1.40049e+01 -1.29444e+01 -1.50654e+01 1.10930e-01 1.63251e-01 5.86091e-02 8.56640e-01 1.47017e+00 2.43111e-01 1.11711e+00 1.27872e+00 9.55501e-01
2.17000e+02 6.92077e+00 7.52215e+00 6.36747e+00 -1.69668e+01 -1.49124e+01 -1.90211e+01 -1.31108e+01 -1.04516e+01 -1.57701e+01 -1.57119e+01 -1.46590e+01 -1.67648e+01 1.54994e-01 2.12763e-01 9.72244e-02 7.65402e-01 1.13124e+00 3.99561e-01 9.43213e-01 1.09046e+00 7.95967e-01
2.18000e+02 6.92077e+00 7.52215e+00 6.36747e+00 -1.65365e+01 -1.55185e+01 -1.75546e+01 -1.67622e+01 -1.39699e+01 -1.95544e+01 -1.43861e+01 -1.30097e+01 -1.57625e+01 1.66590e-01 1.88815e-01 1.44365e-01 7.15403e-01 9.22998e-01 5.07808e-01 1.02100e+00 1.25937e+00 7.82636e-01
2.19000e+02 6.88902e+00 7.47870e+00 6.34583e+00 -1.61338e+01 -1.50734e+01 -1.71942e+01 -1.80878e+01 -1.45963e+01 -2.15793e+01 -1.49602e+01 -1.32344e+01 -1.66861e+01 1.53151e-01 2.19733e-01 8.65687e-02 6.78896e-01 9.60524e-01 3.97268e-01 9.46617e-01 1.00224e+00 8.90994e-01
2.20000e+02 6.88902e+00 7.47870e+00 6.34583e+00 -1.48176e+01 -1.34375e+01 -1.61978e+01 -1.77256e+01 -1.48225e+01 -2.06287e+01 -1.33298e+01 -1.32951e+01 -1.33645e+01 9.72888e-02 1.27892e-01 6.66858e-02 6.17870e-01 8.00511e-01 4.35229e-01 1.04047e+00 1.08579e+00 9.95145e-01
2.21000e+02 6.83458e+00 7.40525e+00 6.30789e+00 -1.59682e+01 -1.36835e+01 -1.82528e+01 -1.35176e+01 -1.17817e+01 -1.52534e+01 -1.36418e+01 -1.15970e+01 -1.56865e+01 1.60682e-01 1.99107e-01 1.22258e-01 7.44842e-01 1.02116e+00 4.68521e-01 1.04604e+00 1.24491e+00 8.47166e-01
2.22000e+02 6.80177e+00 7.36177e+00 6.28437e+00 -1.53686e+01 -1.49616e+01 -1.57755e+01 -1.31244e+01 -1.22416e+01 -1.40071e+01 -1.44021e+01 -1.38924e+01 -1.49118e+01 6.68348e-02 8.18367e-02 5.18329e-02 7.18051e-01 8.04636e-01 6.31465e-01 1.08764e+00 1.29859e+00 8.76698e-01
2.23000e+02 6.74657e+00 7.31087e+00 6.22583e+00 -1.48917e+01 -1.27431e+01 -1.70403e+01 -1.59788e+01 -1.43458e+01 -1.76118e+01 -1.21094e+01 -1.05907e+01 -1.36282e+01 1.05078e-01 1.18881e-01 9.12742e-02 6.77875e-01 8.42538e-01 5.13212e-01 1.01050e+00 1.21490e+00 8.06109e-01
2.24000e+02 6.67256e+00 7.26701e+00 6.12674e+00 -1.68243e+01 -1.59247e+01 -1.77240e+01 -1.46833e+01 -1.22883e+01 -1.70783e+01 -1.36318e+01 -1.24563e+01 -1.48073e+01 1.34812e-01 1.72925e-01 9.66998e-02 6.84651e-01 7.88949e-01 5.80352e-01 8.58652e-01 1.02991e+00 6.87394e-01
2.25000e+02 6.57661e+00 7.13923e+00 6.05834e+00 -1.73454e+01 -1.66668e+01 -1.80241e+01 -1.37711e+01 -1.16906e+01 -1.58516e+01 -1.47344e+01 -1.42559e+01 -1.52130e+01 1.96269e-01 3.04371e-01 8.81666e-02 7.21523e-01 9.49580e-01 4.93466e-01 9.37218e-01 1.02205e+00 8.52382e-01
2.26000e+02 6.53724e+00 7.12629e+00 5.99688e+00 -1.70594e+01 -1.59880e+01 -1.81307e+01 -1.64594e+01 -1.54768e+01 -1.74419e+01 -1.44071e+01 -1.37208e+01 -1.50935e+01 2.21205e-01 2.92151e-01 1.50259e-01 1.06748e+00 1.72347e+00 4.11497e-01 1.07560e+00 1.21959e+00 9.31617e-01
2.27000e+02 6.42590e+00 7.09040e+00 5.82368e+00 -1.55335e+01 -1.31292e+01 -1.79378e+01 -1.57935e+01 -1.28127e+01 -1.87742e+01 -1.45282e+01 -1.35378e+01 -1.55186e+01 1.67391e-01 2.09149e-01 1.25633e-01 1.22246e+00 2.12438e+00 3.20552e-01 1.25527e+00 1.30265e+00 1.20789e+00
2.28000e+02 6.36508e+00 7.07124e+00 5.72944e+00 -1.61559e+01 -1.44553e+01 -1.78565e+01 -1.33818e+01 -1.15738e+01 -1.51898e+01 -1.49264e+01 -1.44021e+01 -1.54507e+01 2.52329e-01 3.86052e-01 1.18606e-01 1.49396e+00 2.59828e+00 3.89644e-01 1.37533e+00 1.92587e+00 8.24791e-01
2.29000e+02 6.33616e+00 7.05412e+00 5.69128e+00 -1.50885e+01 -1.45228e+01 -1.56543e+01 -1.52576e+01 -1.44556e+01 -1.60596e+01 -1.40146e+01 -1.25518e+01 -1.54774e+01 1.50724e-01 2.07783e-01 9.36649e-02 1.84852e+00 3.00613e+00 6.90919e-01 1.13859e+00 1.65599e+00 6.21191e-01
2.30000e+02 6.33297e+00 7.04984e+00 5.68900e+00 -1.62131e+01 -1.56449e+01 -1.67814e+01 -1.52079e+01 -1.46230e+01 -1.57929e+01 -1.34173e+01 -1.12964e+01 -1.55383e+01 1.90790e-01 3.00525e-01 8.10551e-02 1.02895e+00 1.57949e+00 4.78414e-01 1.01516e+00 1.09870e+00 9.31615e-01
2.31000e+02 6.20458e+00 6.94523e+00 5.54291e+00 -1.66368e+01 -1.48797e+01 -1.83940e+01 -1.55306e+01 -1.34357e+01 -1.76255e+01 -1.36562e+01 -1.30491e+01 -1.42633e+01 1.84692e-01 3.17603e-01 5.17811e-02 1.00453e+00 1.21648e+00 7.92588e-01 9.43273e-01 1.04164e+00 8.44905e-01
2.32000e+02 6.14518e+00 6.88277e+00 5.48664e+00 -1.59276e+01 -1.33277e+01 -1.85275e+01 -1.54091e+01 -1.50438e+01 -1.57744e+01 -1.38570e+01 -1.25323e+01 -1.51816e+01 1.79202e-01 2.84430e-01 7.39741e-02 7.61932e-01 1.09594e+00 4.27920e-01 1.08930e+00 1.39839e+00 7.80199e-01
2.33000e+02 6.14518e+00 6.88277e+00 5.48664e+00 -1.47534e+01 -1.43939e+01 -1.51130e+01 -1.41399e+01 -1.28713e+01 -1.54084e+01 -1.40637e+01 -1.30998e+01 -1.50277e+01 2.33440e-01 2.96993e-01 1.69887e-01 1.12044e+00 1.94522e+00 2.95663e-01 1.05739e+00 1.40778e+00 7.07000e-01
2.34000e+02 6.14518e+00 6.88277e+00 5.48664e+00 -1.66989e+01 -1.56886e+01 -1.77092e+01 -1.48855e+01 -1.35959e+01 -1.61750e+01 -1.66237e+01 -1.48330e+01 -1.84145e+01 1.84857e-01 2.23606e-01 1.46107e-01 1.00709e+00 1.33651e+00 6.77666e-01 1.24535e+00 1.66364e+00 8.27061e-01
2.35000e+02 6.10843e+00 6.83335e+00 5.46042e+00 -1.57055e+01 -1.44722e+01 -1.69389e+01 -1.54030e+01 -1.24253e+01 -1.83808e+01 -1.43691e+01 -1.34651e+01 -1.52731e+01 1.66203e-01 2.18485e-01 1.13921e-01 1.21468e+00 1.92909e+00 5.00264e-01 8.13750e-01 1.04014e+00 5.87357e-01
2.36000e+02 6.10800e+00 6.83277e+00 5.46011e+00 -1.67113e+01 -1.53571e+01 -1.80655e+01 -1.54311e+01 -1.18701e+01 -1.89920e+01 -1.34539e+01 -1.31353e+01 -1.37724e+01 2.15879e-01 2.65160e-01 1.66599e-01 1.04275e+00 1.23114e+00 8.54358e-01 1.09469e+00 1.26072e+00 9.28665e-01
2.37000e+02 6.04851e+00 6.75412e+00 5.41661e+00 -1.58723e+01 -1.43377e+01 -1.74068e+01 -1.51346e+01 -1.45258e+01 -1.57434e+01 -1.39886e+01 -1.33052e+01 -1.46719e+01 1.40981e-01 2.15430e-01 6.65326e-02 9.27950e-01 1.19564e+00 6.60264e-01 1.03022e+00 1.55335e+00 5.07098e-01
2.38000e+02 5.98930e+00 6.67417e+00 5.37471e+00 -1.48812e+01 -1.41495e+01 -1.56129e+01 -1.53297e+01 -1.17761e+01 -1.88832e+01 -1.37152e+01 -1.25700e+01 -1.48605e+01 1.06872e-01 1.24540e-01 8.92038e-02 6.98809e-01 7.84219e-01 6.13399e-01 1.00219e+00 1.18530e+00 8.19073e-01
2.39000e+02 5.94761e+00 6.61858e+00 5.34466e+00 -1.52591e+01 -1.50113e+01 -1.55070e+01 -1.37304e+01 -1.26036e+01 -1.48571e+01 -1.51185e+01 -1.28226e+01 -1.74144e+01 1.52484e-01 1.94687e-01 1.10281e-01 8.92401e-01 1.01032e+00 7.74478e-01 9.48201e-01 9.59435e-01 9.36968e-01
2.40000e+02 5.93877e+00 6.61583e+00 5.33100e+00 -1.59018e+01 -1.47836e+01 -1.70200e+01 -1.52364e+01 -1.38731e+01 -1.65998e+01 -1.32818e+01 -1.22553e+01 -1.43083e+01 1.61631e-01 1.96080e-01 1.27182e-01 8.61540e-01 1.12048e+00 6.02597e-01 9.53591e-01 1.09028e+00 8.16901e-01
2.41000e+02 5.90874e+00 6.60657e+00 5.28462e+00 -1.52459e+01 -1.41174e+01 -1.63744e+01 -1.42668e+01 -1.34225e+01 -1.51111e+01 -1.41745e+01 -1.26943e+01 -1.56547e+01 1.37185e-01 1.85945e-01 8.84246e-02 8.02233e-01 9.83257e-01 6.21209e-01 1.17666e+00 1.30167e+00 1.05165e+00
2.42000e+02 5.86425e+00 6.56839e+00 5.23559e+00 -1.62540e+01 -1.53489e+01 -1.71590e+01 -1.37897e+01 -1.30500e+01 -1.45295e+01 -1.37443e+01 -1.18022e+01 -1.56865e+01 1.30097e-01 1.87802e-01 7.23912e-02 7.02535e-01 7.63187e-01 6.41883e-01 8.97565e-01 1.19923e+00 5.95898e-01
2.43000e+02 5.83471e+00 6.55940e+00 5.19009e+00 -1.70626e+01 -1.47766e+01 -1.93486e+01 -1.54707e+01 -1.46761e+01 -1.62654e+01 -1.49700e+01 -1.28162e+01 -1.71237e+01 3.63962e-01 5.86152e-01 1.41772e-01 9.23229e-01 1.30125e+00 5.45209e-01 9.44045e-01 1.07650e+00 8.11590e-01
2.44000e+02 5.81447e+00 6.55329e+00 5.15895e+00 -1.76738e+01 -1.63904e+01 -1.89573e+01 -1.57065e+01 -1.34607e+01 -1.79524e+01 -1.44331e+01 -1.43190e+01 -1.45473e+01 1.67663e-01 1.82566e-01 1.52760e-01 7.72105e-01 9.13126e-01 6.31085e-01 9.15228e-01 1.00727e+00 8.23184e-01
2.45000e+02 5.78702e+00 6.53747e+00 5.12272e+00 -1.64389e+01 -1.49420e+01 -1.79358e+01 -1.58034e+01 -1.41100e+01 -1.74968e+01 -1.44555e+01 -1.32565e+01 -1.56544e+01 1.98476e-01 2.85458e-01 1.11493e-01 7.74314e-01 1.01986e+00 5.28773e-01 9.88977e-01 1.23141e+00 7.46543e-01
2.46000e+02 5.77103e+00 6.51649e+00 5.11085e+00 -1.48229e+01 -1.41524e+01 -1.54935e+01 -1.79568e+01 -1.66228e+01 -1.92909e+01 -1.43897e+01 -1.37582e+01 -1.50211e+01 8.04161e-02 9.95014e-02 6.13308e-02 9.77154e-01 1.15477e+00 7.99534e-01 1.13948e+00 1.32812e+00 9.50844e-01
2.47000e+02 5.76605e+00 6.50998e+00 5.10713e+00 -1.62830e+01 -1.56483e+01 -1.69176e+01 -1.52284e+01 -1.29998e+01 -1.74571e+01 -1.31278e+01 -9.30791e+00 -1.69477e+01 1.51077e-01 1.83866e-01 1.18287e-01 8.05534e-01 1.15043e+00 4.60643e-01 8.03965e-01 1.06560e+00 5.42334e-01
2.48000e+02 5.73083e+00 6.49948e+00 5.05309e+00 -1.62753e+01 -1.57747e+01 -1.67759e+01 -1.59099e+01 -1.27279e+01 -1.90919e+01 -1.55644e+01 -1.48142e+01 -1.63145e+01 1.22503e-01 1.73668e-01 7.13384e-02 8.36498e-01 1.07944e+00 5.93557e-01 1.11925e+00 1.50774e+00 7.30767e-01
2.49000e+02 5.72104e+00 6.49130e+00 5.04218e+00 -1.68386e+01 -1.58163e+01 -1.78609e+01 -1.61431e+01 -1.31751e+01 -1.91111e+01 -1.61145e+01 -1.51349e+01 -1.70942e+01 1.51496e-01 2.10566e-01 9.24257e-02 9.17254e-01 1.27919e+00 5.55322e-01 9.38689e-01 1.11915e+00 7.58230e-01
2.50000e+02 5.65239e+00 6.45091e+00 4.95272e+00 -1.72569e+01 -1.56362e+01 -1.88776e+01 -1.70886e+01 -1.62079e+01 -1.79694e+01 -1.46253e+01 -1.40802e+01 -1.51705e+01 2.23008e-01 4.17205e-01 2.88105e-02 9.37753e-01 1.40060e+00 4.74908e-01 1.08479e+00 1.42384e+00 7.45738e-01
2.51000e+02 5.62449e+00 6.43463e+00 4.91635e+00 -1.74211e+01 -1.61293e+01 -1.87129e+01 -1.63018e+01 -1.52841e+01 -1.73194e+01 -1.47658e+01 -1.37882e+01 -1.57434e+01 1.92946e-01 2.45768e-01 1.40124e-01 6.57330e-01 7.60033e-01 5.54628e-01 1.01370e+00 1.31775e+00 7.09659e-01
2.52000e+02 5.62037e+00 6.42929e+00 4.91322e+00 -1.63899e+01 -1.49929e+01 -1.77868e+01 -1.68059e+01 -1.33461e+01 -2.02658e+01 -1.44033e+01 -1.31549e+01 -1.56518e+01 1.38171e-01 2.04848e-01 7.14932e-02 8.13606e-01 9.66891e-01 6.60322e-01 9.26213e-01 1.15922e+00 6.93205e-01
2.53000e+02 5.57874e+00 6.37379e+00 4.88287e+00 -1.81409e+01 -1.75535e+01 -1.87283e+01 -1.68117e+01 -1.49228e+01 -1.87006e+01 -1.48657e+01 -1.30132e+01 -1.67182e+01 2.22578e-01 3.13959e-01 1.31198e-01 5.54130e-01 6.14678e-01 4.93582e-01 9.69921e-01 1.26189e+00 6.77956e-01
2.54000e+02 5.54041e+00 6.34189e+00 4.84022e+00 -1.76721e+01 -1.64768e+01 -1.88675e+01 -1.43582e+01 -1.32036e+01 -1.55128e+01 -1.56743e+01 -1.49162e+01 -1.64324e+01 1.69699e-01 1.92548e-01 1.46850e-01 1.02027e+00 1.53454e+00 5.05999e-01 8.57807e-01 9.63014e-01 7.52600e-01
2.55000e+02 5.42854e+00 6.23624e+00 4.72545e+00 -1.49181e+01 -1.34302e+01 -1.64060e+01 -1.52068e+01 -1.22046e+01 -1.82089e+01 -1.46393e+01 -1.29667e+01 -1.63119e+01 9.43273e-02 1.03788e-01 8.48670e-02 8.36589e-01 1.00235e+00 6.70826e-01 9.36868e-01 1.01011e+00 8.63630e-01
2.56000e+02 5.38235e+00 6.22322e+00 4.65509e+00 -1.67781e+01 -1.42712e+01 -1.92850e+01 -1.58661e+01 -1.15480e+01 -2.01841e+01 -1.46263e+01 -1.29233e+01 -1.63292e+01 2.46054e-01 3.33665e-01 1.58444e-01 6.55337e-01 7.22910e-01 5.87764e-01 1.19120e+00 1.39571e+00 9.86681e-01
2.57000e+02 5.37739e+00 6.21666e+00 4.65143e+00 -1.74018e+01 -1.60544e+01 -1.87492e+01 -1.68343e+01 -1.56015e+01 -1.80671e+01 -1.50480e+01 -1.41689e+01 -1.59272e+01 1.61553e-01 2.67137e-01 5.59689e-02 8.45491e-01 1.16103e+00 5.29948e-01 9.80749e-01 1.21321e+00 7.48289e-01
2.58000e+02 5.28742e+00 6.19205e+00 4.51495e+00 -1.63378e+01 -1.56767e+01 -1.69988e+01 -1.50728e+01 -1.49569e+01 -1.51887e+01 -1.53117e+01 -1.46769e+01 -1.59465e+01 1.79135e-01 2.71129e-01 8.71406e-02 5.25182e-01 6.52672e-01 3.97692e-01 1.24224e+00 1.59874e+00 8.85744e-01
2.59000e+02 5.22714e+00 6.11056e+00 4.47145e+00 -1.67434e+01 -1.65075e+01 -1.69794e+01 -1.70431e+01 -1.61608e+01 -1.79254e+01 -1.38049e+01 -1.36489e+01 -1.39608e+01 1.68920e-01 2.29868e-01 1.07972e-01 9.69168e-01 1.33979e+00 5.98551e-01 1.04935e+00 1.13600e+00 9.62696e-01
2.60000e+02 5.16131e+00 6.06687e+00 4.39091e+00 -1.61017e+01 -1.55602e+01 -1.66432e+01 -1.63959e+01 -1.61406e+01 -1.66511e+01 -1.43567e+01 -1.31991e+01 -1.55143e+01 1.61096e-01 2.09558e-01 1.12634e-01 8.76495e-01 1.22889e+00 5.24104e-01 7.76564e-01 9.72854e-01 5.80275e-01
2.61000e+02 5.07867e+00 5.95612e+00 4.33048e+00 -1.67994e+01 -1.55579e+01 -1.80410e+01 -1.54750e+01 -1.26092e+01 -1.83407e+01 -1.40518e+01 -1.30344e+01 -1.50692e+01 2.20748e-01 2.55962e-01 1.85534e-01 7.22814e-01 7.66802e-01 6.78827e-01 1.16812e+00 1.43596e+00 9.00286e-01
2.62000e+02 5.05827e+00 5.92833e+00 4.31591e+00 -1.79628e+01 -1.72153e+01 -1.87104e+01 -1.49335e+01 -1.18835e+01 -1.79836e+01 -1.56390e+01 -1.48826e+01 -1.63954e+01 2.06401e-01 2.82389e-01 1.30412e-01 9.50316e-01 1.24098e+00 6.59650e-01 1.19728e+00 1.54812e+00 8.46443e-01
2.63000e+02 5.05827e+00 5.92833e+00 4.31591e+00 -1.64032e+01 -1.40983e+01 -1.87081e+01 -1.70637e+01 -1.48070e+01 -1.93204e+01 -1.62097e+01 -1.55112e+01 -1.69083e+01 1.65636e-01 2.34487e-01 9.67846e-02 8.52581e-01 9.33564e-01 7.71598e-01 1.17133e+00 1.31076e+00 1.03189e+00
2.64000e+02 5.05827e+00 5.92833e+00 4.31591e+00 -1.74667e+01 -1.66387e+01 -1.82947e+01 -1.74164e+01 -1.54159e+01 -1.94169e+01 -1.57559e+01 -1.51576e+01 -1.63542e+01 1.54718e-01 2.06908e-01 1.02528e-01 9.39755e-01 1.02463e+00 8.54876e-01 8.12919e-01 9.85784e-01 6.40054e-01
2.65000e+02 4.94511e+00 5.77614e+00 4.23364e+00 -1.61800e+01 -1.41691e+01 -1.81910e+01 -1.50679e+01 -1.50082e+01 -1.51276e+01 -1.42253e+01 -1.32125e+01 -1.52382e+01 2.11798e-01 3.04058e-01 1.19539e-01 8.81524e-01 9.33804e-01 8.29244e-01 8.85939e-01 9.76032e-01 7.95847e-01
2.66000e+02 4.94511e+00 5.77614e+00 4.23364e+00 -1.72911e+01 -1.64700e+01 -1.81121e+01 -1.98033e+01 -1.83888e+01 -2.12179e+01 -1.53755e+01 -1.44131e+01 -1.63380e+01 1.94792e-01 2.37410e-01 1.52174e-01 9.47703e-01 1.16954e+00 7.25866e-01 1.14315e+00 1.36617e+00 9.20123e-01
2.67000e+02 4.88451e+00 5.69558e+00 4.18894e+00 -1.65285e+01 -1.59548e+01 -1.71022e+01 -1.53751e+01 -1.46894e+01 -1.60609e+01 -1.59938e+01 -1.59191e+01 -1.60685e+01 2.33222e-01 3.35891e-01 1.30554e-01 5.83053e-01 7.31551e-01 4.34555e-01 1.03611e+00 1.09155e+00 9.80681e-01
2.68000e+02 4.82012e+00 5.64194e+00 4.11800e+00 -1.50906e+01 -1.42185e+01 -1.59628e+01 -1.47241e+01 -1.22900e+01 -1.71581e+01 -1.51470e+01 -1.39431e+01 -1.63508e+01 1.22672e-01 1.39257e-01 1.06086e-01 7.32292e-01 8.02334e-01 6.62250e-01 1.07916e+00 1.08592e+00 1.07240e+00
2.69000e+02 4.80056e+00 5.61537e+00 4.10399e+00 -1.67190e+01 -1.57219e+01 -1.77161e+01 -1.65681e+01 -1.36662e+01 -1.94700e+01 -1.54398e+01 -1.43686e+01 -1.65110e+01 1.14225e-01 1.71213e-01 5.72372e-02 9.18991e-01 1.20914e+00 6.28838e-01 1.04329e+00 1.26553e+00 8.21053e-01
2.70000e+02 4.80056e+00 5.61537e+00 4.10399e+00 -1.76405e+01 -1.75304e+01 -1.77506e+01 -1.66244e+01 -1.56165e+01 -1.76323e+01 -1.51978e+01 -1.41451e+01 -1.62506e+01 2.60417e-01 3.25854e-01 1.94980e-01 7.83304e-01 9.35655e-01 6.30954e-01 7.32583e-01 7.97399e-01 6.67768e-01
2.71000e+02 4.78046e+00 5.58823e+00 4.08946e+00 -1.79533e+01 -1.65976e+01 -1.93090e+01 -1.72504e+01 -1.60239e+01 -1.84769e+01 -1.55754e+01 -1.37990e+01 -1.73518e+01 2.39462e-01 2.67396e-01 2.11528e-01 1.08820e+00 1.38403e+00 7.92378e-01 9.65666e-01 1.21322e+00 7.18117e-01
2.72000e+02 4.77965e+00 5.58713e+00 4.08886e+00 -1.79541e+01 -1.75316e+01 -1.83767e+01 -1.81715e+01 -1.72160e+01 -1.91270e+01 -1.46052e+01 -1.30837e+01 -1.61267e+01 3.97719e-01 6.31553e-01 1.63885e-01 9.13695e-01 1.10376e+00 7.23631e-01 8.92309e-01 1.05405e+00 7.30567e-01
2.73000e+02 4.74536e+00 5.55893e+00 4.05085e+00 -1.81347e+01 -1.69522e+01 -1.93172e+01 -1.74156e+01 -1.56950e+01 -1.91362e+01 -1.44136e+01 -1.36926e+01 -1.51346e+01 3.27587e-01 4.47850e-01 2.07325e-01 5.91084e-01 7.04777e-01 4.77392e-01 9.07877e-01 9.39139e-01 8.76615e-01
2.74000e+02 4.66028e+00 5.44448e+00 3.98904e+00 -1.75680e+01 -1.67041e+01 -1.84320e+01 -1.86715e+01 -1.76066e+01 -1.97365e+01 -1.52051e+01 -1.47527e+01 -1.56575e+01 2.68753e-01 3.09066e-01 2.28440e-01 9.22518e-01 9.28877e-01 9.16160e-01 9.17726e-01 9.69288e-01 8.66164e-01
2.75000e+02 4.62958e+00 5.40363e+00 3.96640e+00 -1.76141e+01 -1.62303e+01 -1.89978e+01 -1.59291e+01 -1.44409e+01 -1.74174e+01 -1.63593e+01 -1.48595e+01 -1.78592e+01 1.78976e-01 2.47468e-01 1.10485e-01 8.72148e-01 1.03364e+00 7.10660e-01 1.17109e+00 1.25747e+00 1.08471e+00
2.76000e+02 4.62840e+00 5.40202e+00 3.96557e+00 -1.72895e+01 -1.61933e+01 -1.83857e+01 -1.70533e+01 -1.53984e+01 -1.87081e+01 -1.45422e+01 -1.34451e+01 -1.56394e+01 3.68548e-01 5.93750e-01 1.43346e-01 1.29022e+00 1.50670e+00 1.07374e+00 9.68803e-01 1.05927e+00 8.78333e-01
2.77000e+02 4.56049e+00 5.35125e+00 3.88658e+00 -1.75350e+01 -1.47591e+01 -2.03108e+01 -1.62820e+01 -1.50896e+01 -1.74743e+01 -1.25886e+01 -1.17544e+01 -1.34229e+01 3.84051e-01 5.86089e-01 1.82013e-01 8.40555e-01 1.04376e+00 6.37351e-01 8.08253e-01 8.27967e-01 7.88538e-01
2.78000e+02 4.51468e+00 5.33920e+00 3.81749e+00 -1.82230e+01 -1.59572e+01 -2.04888e+01 -1.66313e+01 -1.51631e+01 -1.80994e+01 -1.47920e+01 -1.40878e+01 -1.54962e+01 6.22401e-01 1.33297e+00 -8.81658e-02 1.37582e+00 1.60796e+00 1.14367e+00 1.15321e+00 1.30250e+00 1.00391e+00
2.79000e+02 4.47965e+00 5.29234e+00 3.79175e+00 -1.68786e+01 -1.49575e+01 -1.87997e+01 -1.65029e+01 -1.48104e+01 -1.81954e+01 -1.53433e+01 -1.49334e+01 -1.57531e+01 2.71708e-01 3.95591e-01 1.47825e-01 1.05179e+00 1.11382e+00 9.89761e-01 8.95341e-01 9.65525e-01 8.25157e-01
2.80000e+02 4.45721e+00 5.26226e+00 3.77531e+00 -1.70270e+01 -1.59062e+01 -1.81478e+01 -1.80919e+01 -1.69343e+01 -1.92495e+01 -1.70411e+01 -1.54331e+01 -1.86492e+01 2.67869e-01 2.85335e-01 2.50402e-01 1.19673e+00 1.63989e+00 7.53568e-01 1.08036e+00 1.14430e+00 1.01642e+00
2.81000e+02 4.25770e+00 5.15521e+00 3.51644e+00 -1.70694e+01 -1.64097e+01 -1.77292e+01 -1.74051e+01 -1.59205e+01 -1.88896e+01 -1.60114e+01 -1.40840e+01 -1.79388e+01 1.76271e-01 1.90390e-01 1.62152e-01 1.37296e+00 1.50456e+00 1.24137e+00 1.06808e+00 1.10046e+00 1.03571e+00
2.82000e+02 4.25460e+00 5.15088e+00 3.51427e+00 -1.69742e+01 -1.50732e+01 -1.88752e+01 -1.92163e+01 -1.86950e+01 -1.97376e+01 -1.54711e+01 -1.38146e+01 -1.71276e+01 2.16865e-01 3.10533e-01 1.23196e-01 1.44182e+00 1.92526e+00 9.58386e-01 1.04576e+00 1.20127e+00 8.90261e-01
2.83000e+02 4.19981e+00 5.07651e+00 3.47451e+00 -1.70323e+01 -1.43003e+01 -1.97643e+01 -1.56190e+01 -1.32410e+01 -1.79970e+01 -1.62698e+01 -1.51048e+01 -1.74348e+01 4.74182e-01 7.75429e-01 1.72934e-01 8.81756e-01 9.30120e-01 8.33392e-01 9.90719e-01 1.05699e+00 9.24451e-01
2.84000e+02 4.19539e+00 5.07036e+00 3.47141e+00 -1.68970e+01 -1.56868e+01 -1.81071e+01 -1.74298e+01 -1.65494e+01 -1.83102e+01 -1.59045e+01 -1.54578e+01 -1.63511e+01 4.85432e-01 6.87368e-01 2.83495e-01 7.26249e-01 8.66378e-01 5.86120e-01 1.14499e+00 1.24871e+00 1.04128e+00
2.85000e+02 4.12383e+00 4.97282e+00 3.41978e+00 -1.78114e+01 -1.72066e+01 -1.84162e+01 -1.65117e+01 -1.60447e+01 -1.69787e+01 -1.43118e+01 -1.42048e+01 -1.44188e+01 2.35695e-01 3.69469e-01 1.01921e-01 8.50983e-01 9.37969e-01 7.63997e-01 9.89915e-01 1.05531e+00 9.24518e-01
2.86000e+02 4.07246e+00 4.92219e+00 3.36942e+00 -1.73068e+01 -1.65183e+01 -1.80953e+01 -1.69157e+01 -1.50066e+01 -1.88247e+01 -1.56408e+01 -1.54694e+01 -1.58122e+01 2.65332e-01 3.19563e-01 2.11102e-01 1.36268e+00 2.14730e+00 5.78061e-01 1.19166e+00 1.36818e+00 1.01515e+00
2.87000e+02 3.98530e+00 4.84630e+00 3.27727e+00 -1.70734e+01 -1.66750e+01 -1.74718e+01 -1.54255e+01 -1.33580e+01 -1.74929e+01 -1.63808e+01 -1.50534e+01 -1.77082e+01 3.66753e-01 5.26829e-01 2.06677e-01 1.27716e+00 1.77300e+00 7.81313e-01 1.35894e+00 1.52225e+00 1.19563e+00
2.88000e+02 3.93850e+00 4.78358e+00 3.24271e+00 -1.76457e+01 -1.72919e+01 -1.79995e+01 -1.53084e+01 -1.43148e+01 -1.63021e+01 -1.52922e+01 -1.48881e+01 -1.56963e+01 2.19869e-01 3.36795e-01 1.02943e-01 1.56244e+00 2.58916e+00 5.35717e-01 1.25232e+00 1.44561e+00 1.05903e+00
2.89000e+02 3.86509e+00 4.68730e+00 3.18710e+00 -1.68914e+01 -1.59945e+01 -1.77883e+01 -1.55793e+01 -1.43695e+01 -1.67892e+01 -1.50357e+01 -1.35725e+01 -1.64989e+01 1.35896e-01 1.68071e-01 1.03721e-01 1.44828e+00 2.55030e+00 3.46269e-01 1.20559e+00 1.49653e+00 9.14656e-01
2.90000e+02 3.78164e+00 4.60929e+00 3.10261e+00 -1.86228e+01 -1.79542e+01 -1.92913e+01 -1.50684e+01 -1.26492e+01 -1.74876e+01 -1.55204e+01 -1.42147e+01 -1.68261e+01 6.22905e-01 9.59371e-01 2.86440e-01 8.81284e-01 1.18099e+00 5.81577e-01 1.17327e+00 1.50897e+00 8.37565e-01
2.91000e+02 3.76818e+00 4.60620e+00 3.08262e+00 -1.73153e+01 -1.71392e+01 -1.74915e+01 -1.66416e+01 -1.40417e+01 -1.92414e+01 -1.42978e+01 -1.34802e+01 -1.51155e+01 1.57971e-01 1.92482e-01 1.23461e-01 1.26685e+00 1.45690e+00 1.07681e+00 1.02300e+00 1.29280e+00 7.53190e-01
2.92000e+02 3.74632e+00 4.57605e+00 3.06704e+00 -1.57001e+01 -1.51791e+01 -1.62210e+01 -1.76814e+01 -1.65173e+01 -1.88455e+01 -1.53520e+01 -1.35646e+01 -1.71395e+01 2.19270e-01 3.49705e-01 8.88356e-02 1.03014e+00 1.43904e+00 6.21237e-01 1.10055e+00 1.15539e+00 1.04571e+00
2.93000e+02 3.66988e+00 4.47232e+00 3.01142e+00 -1.72675e+01 -1.50882e+01 -1.94468e+01 -1.60273e+01 -1.46099e+01 -1.74447e+01 -1.40166e+01 -1.33872e+01 -1.46459e+01 2.82467e-01 3.65104e-01 1.99829e-01 8.76702e-01 1.13914e+00 6.14263e-01 1.03857e+00 1.25259e+00 8.24558e-01
2.94000e+02 3.63214e+00 4.44704e+00 2.96657e+00 -1.68084e+01 -1.60246e+01 -1.75923e+01 -1.39734e+01 -1.16245e+01 -1.63223e+01 -1.52016e+01 -1.44291e+01 -1.59742e+01 4.49579e-01 8.65332e-01 3.38268e-02 1.23004e+00 1.58881e+00 8.71276e-01 1.13638e+00 1.39514e+00 8.77622e-01
2.95000e+02 3.58339e+00 4.40075e+00 2.91785e+00 -1.59615e+01 -1.48587e+01 -1.70643e+01 -1.25971e+01 -1.18501e+01 -1.33440e+01 -1.39775e+01 -1.31427e+01 -1.48124e+01 1.50959e-01 2.58522e-01 4.33954e-02 1.91968e+00 2.50203e+00 1.33733e+00 1.58334e+00 2.24471e+00 9.21966e-01
2.96000e+02 3.58339e+00 4.40075e+00 2.91785e+00 -1.74203e+01 -1.58839e+01 -1.89567e+01 -1.76560e+01 -1.58797e+01 -1.94323e+01 -1.35214e+01 -1.20670e+01 -1.49758e+01 1.62304e-01 1.92251e-01 1.32356e-01 1.48127e+00 1.88863e+00 1.07390e+00 1.08217e+00 1.36297e+00 8.01375e-01
2.97000e+02 3.58339e+00 4.40075e+00 2.91785e+00 -1.71430e+01 -1.56519e+01 -1.86340e+01 -1.65205e+01 -1.29096e+01 -2.01314e+01 -1.59712e+01 -1.54605e+01 -1.64819e+01 3.81990e-01 6.75116e-01 8.88639e-02 1.21543e+00 1.37021e+00 1.06065e+00 1.02699e+00 1.22808e+00 8.25899e-01
2.98000e+02 3.56210e+00 4.37253e+00 2.90187e+00 -1.73710e+01 -1.55230e+01 -1.92190e+01 -1.52548e+01 -1.34038e+01 -1.71059e+01 -1.51210e+01 -1.41939e+01 -1.60480e+01 4.14571e-01 7.96916e-01 3.22258e-02 1.11141e+00 1.49292e+00 7.29898e-01 1.26310e+00 1.61475e+00 9.11457e-01
2.99000e+02 3.46264e+00 4.23706e+00 2.82977e+00 -1.68063e+01 -1.62622e+01 -1.73503e+01 -1.39828e+01 -1.12892e+01 -1.66764e+01 -1.53489e+01 -1.43623e+01 -1.63355e+01 4.17833e-01 6.08873e-01 2.26793e-01 1.02827e+00 1.28604e+00 7.70499e-01 1.19551e+00 1.30101e+00 1.09001e+00
3.00000e+02 3.46124e+00 4.23520e+00 2.82871e+00 -1.89052e+01 -1.75452e+01 -2.02653e+01 -1.62185e+01 -1.38264e+01 -1.86106e+01 -1.63092e+01 -1.48247e+01 -1.77937e+01 1.44068e-01 1.99486e-01 8.86507e-02 8.29576e-01 8.73340e-01 7.85812e-01 9.83674e-01 1.11086e+00 8.56490e-01
3.01000e+02 3.41710e+00 4.17741e+00 2.79517e+00 -1.86333e+01 -1.75998e+01 -1.96669e+01 -1.54171e+01 -1.45524e+01 -1.62818e+01 -1.45417e+01 -1.27458e+01 -1.63376e+01 2.77960e-01 3.41666e-01 2.14254e-01 1.71027e+00 2.30213e+00 1.11841e+00 1.07705e+00 1.21028e+00 9.43829e-01
3.02000e+02 3.27156e+00 4.01154e+00 2.66807e+00 -1.79182e+01 -1.59812e+01 -1.98552e+01 -1.73551e+01 -1.57134e+01 -1.89967e+01 -1.56131e+01 -1.51870e+01 -1.60392e+01 1.72459e-01 2.22782e-01 1.22136e-01 1.41588e+00 1.96277e+00 8.68990e-01 1.16865e+00 1.37287e+00 9.64437e-01
3.03000e+02 3.27156e+00 4.01154e+00 2.66807e+00 -1.73274e+01 -1.52413e+01 -1.94136e+01 -1.96166e+01 -1.92359e+01 -1.99973e+01 -1.58880e+01 -1.51066e+01 -1.66693e+01 8.66136e-01 1.75276e+00 -2.04901e-02 9.25330e-01 1.05373e+00 7.96933e-01 8.64865e-01 9.69587e-01 7.60143e-01
3.04000e+02 3.26903e+00 4.01095e+00 2.66434e+00 -1.92162e+01 -1.88456e+01 -1.95868e+01 -1.84344e+01 -1.77496e+01 -1.91192e+01 -1.45303e+01 -1.41494e+01 -1.49113e+01 2.78146e-01 4.00476e-01 1.55815e-01 1.54312e+00 1.63428e+00 1.45195e+00 8.95672e-01 1.04878e+00 7.42567e-01
3.05000e+02 3.26903e+00 4.01095e+00 2.66434e+00 -1.86117e+01 -1.79989e+01 -1.92245e+01 -1.48923e+01 -1.18115e+01 -1.79730e+01 -1.56034e+01 -1.31062e+01 -1.81006e+01 1.66293e-01 2.69872e-01 6.27136e-02 1.45201e+00 1.79210e+00 1.11193e+00 1.12242e+00 1.15564e+00 1.08920e+00
3.06000e+02 3.23157e+00 3.95779e+00 2.63861e+00 -1.71658e+01 -1.56523e+01 -1.86793e+01 -1.65300e+01 -1.44590e+01 -1.86010e+01 -1.56653e+01 -1.33663e+01 -1.79643e+01 2.53122e-01 4.41088e-01 6.51569e-02 8.70043e-01 9.55374e-01 7.84712e-01 9.28297e-01 1.15716e+00 6.99434e-01
3.07000e+02 3.23157e+00 3.95779e+00 2.63861e+00 -1.79503e+01 -1.75722e+01 -1.83284e+01 -1.59451e+01 -1.41922e+01 -1.76979e+01 -1.63097e+01 -1.53202e+01 -1.72993e+01 4.95132e-01 7.22934e-01 2.67330e-01 1.03390e+00 1.32692e+00 7.40874e-01 1.28270e+00 1.44759e+00 1.11782e+00
3.08000e+02 3.21932e+00 3.94016e+00 2.63035e+00 -1.75358e+01 -1.61253e+01 -1.89464e+01 -1.63147e+01 -1.22232e+01 -2.04062e+01 -1.73181e+01 -1.55051e+01 -1.91310e+01 4.54845e-01 7.23145e-01 1.86545e-01 8.97530e-01 9.93393e-01 8.01667e-01 1.02283e+00 1.15311e+00 8.92559e-01
3.09000e+02 3.14883e+00 3.84655e+00 2.57767e+00 -1.92934e+01 -1.78479e+01 -2.07389e+01 -1.69763e+01 -1.49206e+01 -1.90319e+01 -1.67655e+01 -1.52022e+01 -1.83287e+01 3.58899e-01 7.08774e-01 9.02378e-03 7.17061e-01 8.17645e-01 6.16477e-01 1.30339e+00 1.40565e+00 1.20113e+00
3.10000e+02 3.14797e+00 3.84548e+00 2.57698e+00 -1.89480e+01 -1.78398e+01 -2.00562e+01 -1.64348e+01 -1.54833e+01 -1.73863e+01 -1.59809e+01 -1.47889e+01 -1.71729e+01 5.74198e-01 6.41272e-01 5.07124e-01 1.01194e+00 1.25833e+00 7.65545e-01 1.04448e+00 1.25553e+00 8.33438e-01
3.11000e+02 3.12274e+00 3.82898e+00 2.54677e+00 -2.02038e+01 -1.91955e+01 -2.12120e+01 -1.82252e+01 -1.55054e+01 -2.09449e+01 -1.65602e+01 -1.52599e+01 -1.78605e+01 3.15570e-01 3.55665e-01 2.75476e-01 1.62784e+00 2.21034e+00 1.04534e+00 1.14705e+00 1.40277e+00 8.91341e-01
3.12000e+02 3.08040e+00 3.77006e+00 2.51690e+00 -1.68369e+01 -1.50930e+01 -1.85807e+01 -1.81758e+01 -1.60267e+01 -2.03250e+01 -1.74721e+01 -1.68541e+01 -1.80901e+01 3.50493e-01 4.93506e-01 2.07479e-01 8.84473e-01 1.02932e+00 7.39630e-01 1.08766e+00 1.26036e+00 9.14960e-01
3.13000e+02 3.06784e+00 3.76177e+00 2.50192e+00 -1.73344e+01 -1.63563e+01 -1.83125e+01 -1.66608e+01 -1.53344e+01 -1.79871e+01 -1.70293e+01 -1.64120e+01 -1.76465e+01 2.92227e-01 4.94668e-01 8.97860e-02 7.41313e-01 8.62306e-01 6.20321e-01 1.23547e+00 1.49258e+00 9.78366e-01
3.14000e+02 3.04654e+00 3.74302e+00 2.47965e+00 -1.94318e+01 -1.74419e+01 -2.14218e+01 -1.81901e+01 -1.70397e+01 -1.93405e+01 -1.79089e+01 -1.58134e+01 -2.00045e+01 2.41004e-01 3.59074e-01 1.22934e-01 1.33879e+00 1.54297e+00 1.13462e+00 1.02673e+00 1.20579e+00 8.47660e-01
3.15000e+02 3.00078e+00 3.70266e+00 2.43195e+00 -1.79322e+01 -1.70182e+01 -1.88461e+01 -1.39406e+01 -1.31716e+01 -1.47095e+01 -1.74600e+01 -1.61910e+01 -1.87290e+01 1.68374e-01 1.98347e-01 1.38401e-01 6.36870e-01 8.08553e-01 4.65188e-01 1.07994e+00 1.19378e+00 9.66092e-01
3.16000e+02 2.99279e+00 3.69253e+00 2.42565e+00 -1.81048e+01 -1.70767e+01 -1.91330e+01 -1.54147e+01 -1.48298e+01 -1.59995e+01 -1.75226e+01 -1.64052e+01 -1.86399e+01 6.43074e-01 1.36997e+00 -8.38237e-02 9.78340e-01 1.06270e+00 8.93978e-01 1.03783e+00 1.17782e+00 8.97839e-01
3.17000e+02 2.97087e+00 3.66495e+00 2.40824e+00 -1.84646e+01 -1.63077e+01 -2.06215e+01 -1.86352e+01 -1.74623e+01 -1.98081e+01 -1.69572e+01 -1.62655e+01 -1.76490e+01 2.55965e-01 3.98683e-01 1.13248e-01 1.45547e+00 1.92599e+00 9.84953e-01 1.07707e+00 1.12874e+00 1.02539e+00
3.18000e+02 2.91032e+00 3.59535e+00 2.35582e+00 -1.70784e+01 -1.47102e+01 -1.94467e+01 -1.75931e+01 -1.70104e+01 -1.81757e+01 -1.78999e+01 -1.67581e+01 -1.90416e+01 2.10272e-01 2.95763e-01 1.24782e-01 8.69043e-01 1.00829e+00 7.29795e-01 1.05035e+00 1.20734e+00 8.93362e-01
3.19000e+02 2.89113e+00 3.57437e+00 2.33849e+00 -1.79657e+01 -1.63997e+01 -1.95318e+01 -1.63014e+01 -1.53310e+01 -1.72717e+01 -1.53870e+01 -1.27910e+01 -1.79830e+01 6.24702e-01 1.23948e+00 9.92686e-03 7.30834e-01 8.81151e-01 5.80517e-01 1.19325e+00 1.43089e+00 9.55605e-01
3.20000e+02 2.88384e+00 3.56482e+00 2.33295e+00 -1.79782e+01 -1.65739e+01 -1.93825e+01 -1.87749e+01 -1.52524e+01 -2.22973e+01 -1.67190e+01 -1.53645e+01 -1.80734e+01 3.16801e-01 5.29265e-01 1.04338e-01 1.22521e+00 1.65332e+00 7.97092e-01 9.02544e-01 1.02433e+00 7.80763e-01
3.21000e+02 2.82887e+00 3.51272e+00 2.27815e+00 -1.83054e+01 -1.69868e+01 -1.96239e+01 -1.64439e+01 -1.33167e+01 -1.95712e+01 -1.72921e+01 -1.55498e+01 -1.90344e+01 1.85399e-01 2.03346e-01 1.67452e-01 7.26243e-01 8.93398e-01 5.59088e-01 1.15006e+00 1.33151e+00 9.68607e-01
3.22000e+02 2.77772e+00 3.44254e+00 2.24129e+00 -1.97103e+01 -1.82107e+01 -2.12099e+01 -1.83367e+01 -1.59927e+01 -2.06807e+01 -1.69150e+01 -1.57497e+01 -1.80802e+01 2.66306e-01 3.54852e-01 1.77760e-01 1.20375e+00 1.89514e+00 5.12356e-01 9.15181e-01 1.01119e+00 8.19173e-01
3.23000e+02 2.74023e+00 3.43460e+00 2.18624e+00 -1.70767e+01 -1.61452e+01 -1.80082e+01 -1.57319e+01 -1.46021e+01 -1.68617e+01 -1.47060e+01 -1.22631e+01 -1.71488e+01 1.43688e-01 1.78480e-01 1.08896e-01 1.20224e+00 1.46436e+00 9.40122e-01 1.23809e+00 1.45845e+00 1.01773e+00
3.24000e+02 2.73427e+00 3.43054e+00 2.17931e+00 -1.83527e+01 -1.72303e+01 -1.94751e+01 -1.40486e+01 -1.24805e+01 -1.56167e+01 -1.70249e+01 -1.51050e+01 -1.89447e+01 2.37863e-01 2.96003e-01 1.79723e-01 7.97150e-01 1.01539e+00 5.78915e-01 1.04088e+00 1.24161e+00 8.40143e-01
3.25000e+02 2.68185e+00 3.35910e+00 2.14114e+00 -1.98180e+01 -1.82976e+01 -2.13383e+01 -1.72434e+01 -1.66821e+01 -1.78047e+01 -1.71869e+01 -1.59855e+01 -1.83883e+01 2.47575e-01 2.91566e-01 2.03583e-01 8.62076e-01 1.07515e+00 6.49004e-01 1.26967e+00 1.70569e+00 8.33643e-01
3.26000e+02 2.68185e+00 3.35910e+00 2.14114e+00 -1.98810e+01 -1.89464e+01 -2.08157e+01 -1.91385e+01 -1.59025e+01 -2.23746e+01 -1.65402e+01 -1.48990e+01 -1.81814e+01 3.87172e-01 6.62516e-01 1.11828e-01 1.08450e+00 1.43602e+00 7.32982e-01 1.18939e+00 1.58291e+00 7.95868e-01
3.27000e+02 2.60937e+00 3.25927e+00 2.08907e+00 -1.87201e+01 -1.82888e+01 -1.91514e+01 -1.97357e+01 -1.83849e+01 -2.10865e+01 -1.67833e+01 -1.39370e+01 -1.96296e+01 1.33817e-01 1.83103e-01 8.45305e-02 1.02924e+00 1.31234e+00 7.46142e-01 1.00650e+00 1.31512e+00 6.97868e-01
3.28000e+02 2.58098e+00 3.22272e+00 2.06703e+00 -1.85214e+01 -1.67155e+01 -2.03273e+01 -1.82455e+01 -1.62269e+01 -2.02640e+01 -1.58106e+01 -1.49294e+01 -1.66917e+01 2.97310e-01 4.76079e-01 1.18541e-01 9.00960e-01 1.06712e+00 7.34795e-01 1.19570e+00 1.45793e+00 9.33470e-01
3.29000e+02 2.58098e+00 3.22272e+00 2.06703e+00 -1.89056e+01 -1.78303e+01 -1.99808e+01 -1.71754e+01 -1.69956e+01 -1.73553e+01 -1.58034e+01 -1.45361e+01 -1.70708e+01 3.24801e-01 5.33506e-01 1.16096e-01 1.03320e+00 1.14562e+00 9.20786e-01 1.18356e+00 1.25446e+00 1.11265e+00
3.30000e+02 2.56462e+00 3.20164e+00 2.05434e+00 -1.92931e+01 -1.90586e+01 -1.95276e+01 -1.92935e+01 -1.64784e+01 -2.21087e+01 -1.77241e+01 -1.69207e+01 -1.85276e+01 4.48878e-01 6.32887e-01 2.64870e-01 1.01394e+00 1.15462e+00 8.73262e-01 1.06753e+00 1.28070e+00 8.54367e-01
3.31000e+02 2.52080e+00 3.14297e+00 2.02180e+00 -1.86624e+01 -1.73053e+01 -2.00195e+01 -1.82372e+01 -1.75704e+01 -1.89040e+01 -1.51911e+01 -1.41705e+01 -1.62117e+01 4.85494e-01 6.12425e-01 3.58563e-01 1.69199e+00 2.61042e+00 7.73555e-01 1.09781e+00 1.16836e+00 1.02726e+00
3.32000e+02 2.44955e+00 3.07401e+00 1.95195e+00 -2.13026e+01 -2.06678e+01 -2.19374e+01 -1.69271e+01 -1.50647e+01 -1.87895e+01 -1.58673e+01 -1.52294e+01 -1.65051e+01 1.02451e+00 1.56350e+00 4.85510e-01 7.67063e-01 8.09864e-01 7.24262e-01 9.87909e-01 1.15491e+00 8.20906e-01
3.33000e+02 2.44955e+00 3.07401e+00 1.95195e+00 -1.82891e+01 -1.69087e+01 -1.96695e+01 -2.10026e+01 -1.93581e+01 -2.26471e+01 -1.67274e+01 -1.56914e+01 -1.77634e+01 1.81920e-01 2.49371e-01 1.14469e-01 8.58255e-01 1.16186e+00 5.54651e-01 1.00633e+00 1.12219e+00 8.90465e-01
3.34000e+02 2.44532e+00 3.06781e+00 1.94914e+00 -1.84910e+01 -1.78032e+01 -1.91789e+01 -2.13874e+01 -1.77673e+01 -2.50075e+01 -1.85199e+01 -1.62780e+01 -2.07619e+01 1.63026e-01 2.36584e-01 8.94686e-02 1.01880e+00 1.24654e+00 7.91051e-01 1.04478e+00 1.11433e+00 9.75233e-01
3.35000e+02 2.38819e+00 3.01449e+00 1.89202e+00 -2.09671e+01 -1.91554e+01 -2.27788e+01 -1.99399e+01 -1.90237e+01 -2.08561e+01 -1.73603e+01 -1.59637e+01 -1.87568e+01 3.39004e-01 4.34853e-01 2.43156e-01 1.26222e+00 1.49921e+00 1.02524e+00 1.17490e+00 1.26533e+00 1.08446e+00
3.36000e+02 2.36291e+00 2.98329e+00 1.87155e+00 -1.84774e+01 -1.57574e+01 -2.11975e+01 -1.77629e+01 -1.43670e+01 -2.11589e+01 -1.62772e+01 -1.47517e+01 -1.78028e+01 2.53237e-01 4.09953e-01 9.65208e-02 1.29952e+00 1.55889e+00 1.04014e+00 1.09297e+00 1.14105e+00 1.04490e+00
3.37000e+02 2.30307e+00 2.92021e+00 1.81635e+00 -1.86243e+01 -1.73903e+01 -1.98583e+01 -1.62806e+01 -1.41766e+01 -1.83846e+01 -1.65960e+01 -1.50548e+01 -1.81371e+01 3.82583e-01 6.65370e-01 9.97960e-02 1.13946e+00 1.24943e+00 1.02950e+00 1.29519e+00 1.51580e+00 1.07458e+00
3.38000e+02 2.20348e+00 2.78339e+00 1.74440e+00 -1.90142e+01 -1.76315e+01 -2.03970e+01 -1.89941e+01 -1.52831e+01 -2.27051e+01 -1.52015e+01 -1.38192e+01 -1.65838e+01 2.78314e-01 3.50810e-01 2.05819e-01 1.89244e+00 2.84695e+00 9.37921e-01 1.13852e+00 1.24474e+00 1.03230e+00
3.39000e+02 2.17406e+00 2.74394e+00 1.72254e+00 -1.89629e+01 -1.59925e+01 -2.19334e+01 -1.86579e+01 -1.71639e+01 -2.01519e+01 -1.63293e+01 -1.45260e+01 -1.81326e+01 3.56154e-01 5.55790e-01 1.56518e-01 1.62945e+00 1.93857e+00 1.32033e+00 1.56117e+00 2.02559e+00 1.09675e+00
3.40000e+02 2.11547e+00 2.67638e+00 1.67212e+00 -1.88182e+01 -1.82038e+01 -1.94327e+01 -1.92344e+01 -1.84335e+01 -2.00353e+01 -1.67063e+01 -1.56698e+01 -1.77428e+01 1.51375e-01 1.64745e-01 1.38006e-01 2.24200e+00 3.00255e+00 1.48145e+00 1.33630e+00 1.69678e+00 9.75816e-01
3.41000e+02 2.08036e+00 2.62237e+00 1.65038e+00 -1.83301e+01 -1.78875e+01 -1.87727e+01 -1.66429e+01 -1.52448e+01 -1.80411e+01 -1.73681e+01 -1.65375e+01 -1.81987e+01 3.37850e-01 4.33596e-01 2.42105e-01 1.13116e+00 1.33580e+00 9.26528e-01 1.25027e+00 1.41838e+00 1.08216e+00
3.42000e+02 2.02759e+00 2.56845e+00 1.60062e+00 -1.82611e+01 -1.72120e+01 -1.93102e+01 -1.81163e+01 -1.41507e+01 -2.20819e+01 -1.78724e+01 -1.49789e+01 -2.07658e+01 7.89383e-01 1.10408e+00 4.74682e-01 1.04807e+00 1.32649e+00 7.69658e-01 1.37295e+00 1.43999e+00 1.30591e+00
3.43000e+02 1.96427e+00 2.48601e+00 1.55203e+00 -1.72812e+01 -1.57547e+01 -1.88076e+01 -1.84859e+01 -1.67550e+01 -2.02168e+01 -1.73927e+01 -1.64626e+01 -1.83229e+01 2.68368e-01 3.22878e-01 2.13859e-01 1.56039e+00 1.66547e+00 1.45530e+00 1.35033e+00 1.52516e+00 1.17549e+00
3.44000e+02 1.94827e+00 2.46174e+00 1.54190e+00 -1.80656e+01 -1.63264e+01 -1.98047e+01 -1.84785e+01 -1.58655e+01 -2.10915e+01 -1.79492e+01 -1.63875e+01 -1.95110e+01 3.30663e-01 4.76349e-01 1.84977e-01 1.92222e+00 2.85368e+00 9.90750e-01 1.61847e+00 1.75462e+00 1.48232e+00
3.45000e+02 1.92743e+00 2.44640e+00 1.51855e+00 -1.97632e+01 -1.72160e+01 -2.23104e+01 -1.70387e+01 -1.58777e+01 -1.81997e+01 -1.69577e+01 -1.58641e+01 -1.80513e+01 1.30546e+00 2.76258e+00 -1.51662e-01 9.33267e-01 1.23936e+00 6.27173e-01 1.27232e+00 1.42098e+00 1.12367e+00
3.46000e+02 1.86170e+00 2.34870e+00 1.47568e+00 -1.97431e+01 -1.88468e+01 -2.06394e+01 -1.78833e+01 -1.38959e+01 -2.18707e+01 -1.65446e+01 -1.42795e+01 -1.88096e+01 3.60759e-01 4.10409e-01 3.11109e-01 1.07842e+00 1.45811e+00 6.98724e-01 1.31426e+00 1.63890e+00 9.89625e-01
3.47000e+02 1.84191e+00 2.34473e+00 1.44692e+00 -1.89352e+01 -1.74196e+01 -2.04508e+01 -1.72121e+01 -1.55743e+01 -1.88498e+01 -1.69383e+01 -1.53648e+01 -1.85119e+01 3.35552e-01 6.84139e-01 -1.30351e-02 9.43829e-01 1.33416e+00 5.53497e-01 1.49498e+00 1.91305e+00 1.07691e+00
3.48000e+02 1.84191e+00 2.34473e+00 1.44692e+00 -1.96049e+01 -1.91342e+01 -2.00757e+01 -1.98907e+01 -1.78701e+01 -2.19113e+01 -1.52536e+01 -1.36817e+01 -1.68255e+01 1.91144e-01 3.06488e-01 7.57987e-02 1.28056e+00 1.86073e+00 7.00394e-01 1.38109e+00 1.74214e+00 1.02004e+00
3.49000e+02 1.81945e+00 2.34047e+00 1.41441e+00 -1.71684e+01 -1.68622e+01 -1.74745e+01 -1.80686e+01 -1.62287e+01 -1.99084e+01 -1.83247e+01 -1.69310e+01 -1.97184e+01 1.83069e-01 2.43536e-01 1.22603e-01 8.29085e-01 1.11596e+00 5.42209e-01 1.14686e+00 1.41375e+00 8.79961e-01
3.50000e+02 1.81945e+00 2.34047e+00 1.41441e+00 -1.85543e+01 -1.81291e+01 -1.89795e+01 -1.74802e+01 -1.65324e+01 -1.84281e+01 -1.95008e+01 -1.78940e+01 -2.11076e+01 1.11972e-01 1.48890e-01 7.50539e-02 1.38808e+00 1.77722e+00 9.98946e-01 1.17659e+00 1.32448e+00 1.02869e+00
3.51000e+02 1.81945e+00 2.34047e+00 1.41441e+00 -1.85864e+01 -1.72794e+01 -1.98934e+01 -1.98870e+01 -1.82391e+01 -2.15349e+01 -1.69047e+01 -1.61276e+01 -1.76818e+01 1.89818e-01 3.26911e-01 5.27245e-02 8.64944e-01 1.13520e+00 5.94684e-01 1.13276e+00 1.50138e+00 7.64149e-01
3.52000e+02 1.81698e+00 2.33913e+00 1.41138e+00 -1.97181e+01 -1.86402e+01 -2.07960e+01 -1.76628e+01 -1.41262e+01 -2.11994e+01 -1.70260e+01 -1.48741e+01 -1.91780e+01 5.09412e-01 9.44963e-01 7.38608e-02 1.28154e+00 1.44305e+00 1.12004e+00 1.12026e+00 1.42163e+00 8.18890e-01
3.53000e+02 1.79366e+00 2.31129e+00 1.39195e+00 -1.83390e+01 -1.60031e+01 -2.06749e+01 -1.71044e+01 -1.60986e+01 -1.81103e+01 -1.83405e+01 -1.71645e+01 -1.95165e+01 1.98276e-01 3.09818e-01 8.67336e-02 1.42591e+00 2.06540e+00 7.86420e-01 1.06076e+00 1.26519e+00 8.56328e-01
3.54000e+02 1.77365e+00 2.29245e+00 1.37227e+00 -1.75836e+01 -1.58328e+01 -1.93345e+01 -1.67634e+01 -1.40453e+01 -1.94816e+01 -1.62824e+01 -1.57753e+01 -1.67895e+01 2.37465e-01 3.17773e-01 1.57157e-01 8.61408e-01 1.00673e+00 7.16085e-01 1.18094e+00 1.45624e+00 9.05650e-01
3.55000e+02 1.75782e+00 2.28967e+00 1.34950e+00 -1.88387e+01 -1.75885e+01 -2.00890e+01 -1.61682e+01 -1.46511e+01 -1.76852e+01 -1.78150e+01 -1.64781e+01 -1.91519e+01 3.23438e-01 4.56198e-01 1.90678e-01 1.08814e+00 1.37394e+00 8.02345e-01 1.31234e+00 1.60291e+00 1.02177e+00
3.56000e+02 1.73515e+00 2.27385e+00 1.32407e+00 -1.83611e+01 -1.71412e+01 -1.95810e+01 -1.75597e+01 -1.54531e+01 -1.96664e+01 -1.55341e+01 -1.39921e+01 -1.70761e+01 4.48866e-01 7.37187e-01 1.60545e-01 6.77663e-01 8.88529e-01 4.66797e-01 1.03042e+00 1.36572e+00 6.95132e-01
3.57000e+02 1.67973e+00 2.20491e+00 1.27965e+00 -1.94193e+01 -1.89965e+01 -1.98421e+01 -1.86267e+01 -1.80749e+01 -1.91785e+01 -1.66701e+01 -1.51907e+01 -1.81495e+01 4.56817e-01 7.94228e-01 1.19406e-01 1.89534e+00 2.66133e+00 1.12935e+00 1.18893e+00 1.45510e+00 9.22761e-01
3.58000e+02 1.65256e+00 2.17278e+00 1.25689e+00 -1.87078e+01 -1.67737e+01 -2.06420e+01 -1.66387e+01 -1.53700e+01 -1.79074e+01 -1.78670e+01 -1.63334e+01 -1.94006e+01 2.73113e-01 4.01843e-01 1.44382e-01 1.58662e+00 2.51061e+00 6.62636e-01 1.04179e+00 1.13665e+00 9.46942e-01
3.59000e+02 1.65192e+00 2.17267e+00 1.25599e+00 -1.92492e+01 -1.87200e+01 -1.97784e+01 -1.71424e+01 -1.55745e+01 -1.87103e+01 -1.76632e+01 -1.61312e+01 -1.91952e+01 1.53028e-01 2.12494e-01 9.35620e-02 1.16043e+00 1.27977e+00 1.04109e+00 1.39144e+00 1.61351e+00 1.16937e+00
3.60000e+02 1.64568e+00 2.17159e+00 1.24713e+00 -1.93152e+01 -1.75635e+01 -2.10669e+01 -1.78603e+01 -1.70324e+01 -1.86882e+01 -1.87485e+01 -1.79698e+01 -1.95272e+01 4.34770e-01 6.78367e-01 1.91173e-01 1.26487e+00 2.02600e+00 5.03744e-01 1.24700e+00 1.39717e+00 1.09683e+00
3.61000e+02 1.63595e+00 2.15681e+00 1.24087e+00 -1.93768e+01 -1.77532e+01 -2.10004e+01 -1.66584e+01 -1.45626e+01 -1.87542e+01 -1.60544e+01 -1.55379e+01 -1.65709e+01 9.35042e-01 1.85800e+00 1.20826e-02 9.10863e-01 9.88477e-01 8.33249e-01 1.30811e+00 1.73698e+00 8.79232e-01
3.62000e+02 1.63595e+00 2.15681e+00 1.24087e+00 -1.99239e+01 -1.95647e+01 -2.02832e+01 -1.88250e+01 -1.60062e+01 -2.16438e+01 -1.81887e+01 -1.74513e+01 -1.89261e+01 3.00451e-01 3.71520e-01 2.29382e-01 9.45102e-01 9.80958e-01 9.09247e-01 1.07328e+00 1.24981e+00 8.96741e-01
3.63000e+02 1.62433e+00 2.13923e+00 1.23335e+00 -1.95488e+01 -1.84029e+01 -2.06947e+01 -1.65476e+01 -1.38225e+01 -1.92727e+01 -1.84598e+01 -1.81108e+01 -1.88088e+01 1.33361e-01 1.47870e-01 1.18853e-01 9.67657e-01 1.11604e+00 8.19270e-01 1.45356e+00 1.85441e+00 1.05271e+00
3.64000e+02 1.60784e+00 2.11444e+00 1.22261e+00 -1.73185e+01 -1.44898e+01 -2.01473e+01 -1.85888e+01 -1.44046e+01 -2.27730e+01 -1.70455e+01 -1.62385e+01 -1.78526e+01 2.67313e-01 3.25443e-01 2.09184e-01 1.01582e+00 1.46903e+00 5.62618e-01 1.33060e+00 1.46454e+00 1.19665e+00
3.65000e+02 1.59798e+00 2.10258e+00 1.21448e+00 -1.95629e+01 -1.87425e+01 -2.03834e+01 -1.71755e+01 -1.41870e+01 -2.01640e+01 -1.80620e+01 -1.69786e+01 -1.91454e+01 5.47265e-01 9.15977e-01 1.78553e-01 9.63376e-01 1.25831e+00 6.68442e-01 1.14428e+00 1.33678e+00 9.51782e-01
3.66000e+02 1.57914e+00 2.07791e+00 1.20009e+00 -1.91022e+01 -1.84995e+01 -1.97049e+01 -1.93640e+01 -1.60496e+01 -2.26785e+01 -1.65712e+01 -1.58205e+01 -1.73220e+01 5.27163e-01 7.69416e-01 2.84909e-01 1.22360e+00 1.40977e+00 1.03743e+00 1.27283e+00 1.77483e+00 7.70828e-01
3.67000e+02 1.48879e+00 1.97402e+00 1.12283e+00 -1.81698e+01 -1.80526e+01 -1.82869e+01 -1.93885e+01 -1.89130e+01 -1.98641e+01 -1.64750e+01 -1.53717e+01 -1.75783e+01 1.60951e-01 2.12942e-01 1.08961e-01 8.08480e-01 9.44864e-01 6.72096e-01 1.20787e+00 1.27051e+00 1.14523e+00
3.68000e+02 1.43516e+00 1.89523e+00 1.08678e+00 -1.80485e+01 -1.73288e+01 -1.87682e+01 -1.89607e+01 -1.66970e+01 -2.12244e+01 -1.85904e+01 -1.74497e+01 -1.97311e+01 1.77651e-01 2.62370e-01 9.29323e-02 1.04558e+00 1.27566e+00 8.15494e-01 1.44899e+00 1.76255e+00 1.13543e+00
3.69000e+02 1.42325e+00 1.89318e+00 1.06997e+00 -1.82856e+01 -1.56391e+01 -2.09321e+01 -1.65023e+01 -1.34830e+01 -1.95217e+01 -1.79706e+01 -1.71904e+01 -1.87507e+01 3.14042e-01 6.50176e-01 -2.20911e-02 8.74854e-01 1.07820e+00 6.71510e-01 1.08394e+00 1.19486e+00 9.73027e-01
3.70000e+02 1.42204e+00 1.89298e+00 1.06826e+00 -2.06804e+01 -1.94434e+01 -2.19174e+01 -1.85416e+01 -1.56948e+01 -2.13884e+01 -1.62378e+01 -1.37829e+01 -1.86928e+01 5.37503e-01 8.74090e-01 2.00917e-01 9.02128e-01 1.03805e+00 7.66210e-01 1.01007e+00 1.22868e+00 7.91462e-01
3.71000e+02 1.42204e+00 1.89298e+00 1.06826e+00 -1.87197e+01 -1.70235e+01 -2.04158e+01 -1.67631e+01 -1.55701e+01 -1.79560e+01 -1.74719e+01 -1.59816e+01 -1.89623e+01 3.65495e-01 4.62006e-01 2.68984e-01 1.16697e+00 1.19812e+00 1.13583e+00 1.46543e+00 1.78101e+00 1.14985e+00
3.72000e+02 1.37519e+00 1.82147e+00 1.03825e+00 -1.95501e+01 -1.75931e+01 -2.15071e+01 -1.82696e+01 -1.69042e+01 -1.96350e+01 -1.80657e+01 -1.76715e+01 -1.84599e+01 1.02600e+00 1.80361e+00 2.48380e-01 9.83737e-01 1.14422e+00 8.23254e-01 1.41948e+00 1.67419e+00 1.16476e+00
3.73000e+02 1.37519e+00 1.82147e+00 1.03825e+00 -1.84567e+01 -1.62278e+01 -2.06856e+01 -1.92946e+01 -1.61978e+01 -2.23913e+01 -1.77251e+01 -1.61448e+01 -1.93054e+01 3.11236e-01 4.43348e-01 1.79124e-01 1.12667e+00 1.73230e+00 5.21042e-01 1.34385e+00 1.48109e+00 1.20662e+00
3.74000e+02 1.37046e+00 1.82071e+00 1.03156e+00 -1.98825e+01 -1.87644e+01 -2.10006e+01 -1.79749e+01 -1.68059e+01 -1.91438e+01 -1.53977e+01 -1.42793e+01 -1.65162e+01 2.99417e-01 3.85492e-01 2.13342e-01 7.12721e-01 8.81565e-01 5.43877e-01 1.49397e+00 2.06194e+00 9.26005e-01
3.75000e+02 1.33763e+00 1.78237e+00 1.00386e+00 -2.01319e+01 -1.73808e+01 -2.28830e+01 -1.58805e+01 -1.36354e+01 -1.81256e+01 -1.70891e+01 -1.53488e+01 -1.88295e+01 6.61167e-01 1.32615e+00 -3.81986e-03 8.36066e-01 9.56317e-01 7.15816e-01 1.23040e+00 1.56114e+00 8.99654e-01
3.76000e+02 1.25741e+00 1.67270e+00 9.45235e-01 -1.98990e+01 -1.82841e+01 -2.15139e+01 -1.88764e+01 -1.66518e+01 -2.11011e+01 -1.71731e+01 -1.54797e+01 -1.88665e+01 5.10942e-01 6.83922e-01 3.37962e-01 7.90481e-01 9.31246e-01 6.49716e-01 1.29660e+00 1.52575e+00 1.06744e+00
3.77000e+02 1.25741e+00 1.67270e+00 9.45235e-01 -1.92709e+01 -1.71749e+01 -2.13668e+01 -1.93868e+01 -1.89441e+01 -1.98295e+01 -1.78845e+01 -1.71095e+01 -1.86595e+01 3.55019e-01 5.89579e-01 1.20459e-01 1.11591e+00 1.37784e+00 8.53991e-01 1.25905e+00 1.33838e+00 1.17971e+00
3.78000e+02 1.22336e+00 1.63327e+00 9.16322e-01 -1.80326e+01 -1.45790e+01 -2.14862e+01 -1.79966e+01 -1.45726e+01 -2.14206e+01 -1.73529e+01 -1.61797e+01 -1.85261e+01 1.28444e+00 2.97820e+00 -4.09318e-01 7.96220e-01 9.13050e-01 6.79390e-01 1.34075e+00 1.48380e+00 1.19770e+00
3.79000e+02 1.20153e+00 1.61353e+00 8.94739e-01 -1.80547e+01 -1.59415e+01 -2.01679e+01 -1.78658e+01 -1.56181e+01 -2.01135e+01 -1.58556e+01 -1.19907e+01 -1.97205e+01 4.71501e-01 6.30575e-01 3.12426e-01 1.85786e+00 2.67504e+00 1.04067e+00 1.18845e+00 1.29950e+00 1.07739e+00
3.80000e+02 1.13642e+00 1.54192e+00 8.37559e-01 -2.05765e+01 -1.85238e+01 -2.26293e+01 -1.69502e+01 -1.46761e+01 -1.92244e+01 -1.65506e+01 -1.56411e+01 -1.74601e+01 7.60552e-01 1.53613e+00 -1.50259e-02 1.20764e+00 1.64632e+00 7.68963e-01 1.38046e+00 1.43811e+00 1.32280e+00
3.81000e+02 1.09477e+00 1.47835e+00 8.10719e-01 -2.06754e+01 -1.86645e+01 -2.26863e+01 -2.01771e+01 -1.80942e+01 -2.22599e+01 -1.94694e+01 -1.64201e+01 -2.25187e+01 9.25803e-01 1.60249e+00 2.49115e-01 1.23053e+00 1.69888e+00 7.62189e-01 1.34609e+00 1.47175e+00 1.22043e+00
3.82000e+02 1.09477e+00 1.47835e+00 8.10719e-01 -2.00659e+01 -1.95479e+01 -2.05840e+01 -1.86788e+01 -1.36723e+01 -2.36853e+01 -1.89973e+01 -1.56426e+01 -2.23521e+01 3.44239e-01 5.81648e-01 1.06829e-01 1.09169e+00 1.22000e+00 9.63374e-01 1.31034e+00 1.56717e+00 1.05351e+00
3.83000e+02 1.02276e+00 1.37845e+00 7.58852e-01 -2.00150e+01 -1.90446e+01 -2.09853e+01 -2.04394e+01 -1.58778e+01 -2.50011e+01 -1.73980e+01 -1.47435e+01 -2.00524e+01 3.95606e-01 5.24803e-01 2.66410e-01 1.41691e+00 2.14495e+00 6.88858e-01 1.34103e+00 1.58932e+00 1.09275e+00
3.84000e+02 9.84045e-01 1.33704e+00 7.24243e-01 -1.87589e+01 -1.49412e+01 -2.25767e+01 -1.69770e+01 -1.58257e+01 -1.81283e+01 -1.68194e+01 -1.39758e+01 -1.96629e+01 2.95493e-01 4.42139e-01 1.48847e-01 1.26429e+00 1.48955e+00 1.03904e+00 1.12563e+00 1.39959e+00 8.51674e-01
3.85000e+02 9.45408e-01 1.30267e+00 6.86124e-01 -2.01338e+01 -1.71191e+01 -2.31484e+01 -2.05839e+01 -1.96525e+01 -2.15153e+01 -1.84414e+01 -1.72981e+01 -1.95848e+01 1.18172e+00 2.25766e+00 1.05789e-01 1.50535e+00 1.86601e+00 1.14470e+00 1.28193e+00 1.42039e+00 1.14347e+00
3.86000e+02 8.89635e-01 1.23737e+00 6.39622e-01 -1.97300e+01 -1.90556e+01 -2.04044e+01 -2.09132e+01 -1.71480e+01 -2.46783e+01 -1.52848e+01 -1.47397e+01 -1.58299e+01 4.17515e-01 7.67426e-01 6.76036e-02 1.14369e+00 1.32209e+00 9.65299e-01 1.23067e+00 1.41765e+00 1.04369e+00
3.87000e+02 8.48246e-01 1.20086e+00 5.99169e-01 -2.02266e+01 -1.74437e+01 -2.30094e+01 -1.93919e+01 -1.57932e+01 -2.29907e+01 -1.88814e+01 -1.64829e+01 -2.12798e+01 2.04530e+00 4.69276e+00 -6.02150e-01 1.27207e+00 1.45110e+00 1.09304e+00 1.32067e+00 1.54198e+00 1.09935e+00
3.88000e+02 8.43312e-01 1.19583e+00 5.94710e-01 -2.00915e+01 -1.74238e+01 -2.27591e+01 -1.66239e+01 -1.43291e+01 -1.89187e+01 -1.69534e+01 -1.39813e+01 -1.99255e+01 5.57342e-01 8.26074e-01 2.88609e-01 1.86005e+00 2.73971e+00 9.80384e-01 1.36058e+00 1.71795e+00 1.00321e+00
3.89000e+02 7.87371e-01 1.12197e+00 5.52556e-01 -1.90032e+01 -1.87696e+01 -1.92368e+01 -1.96247e+01 -1.56774e+01 -2.35720e+01 -1.71491e+01 -1.56634e+01 -1.86348e+01 2.39273e-01 3.82998e-01 9.55485e-02 1.57713e+00 2.57860e+00 5.75655e-01 1.57832e+00 1.87821e+00 1.27843e+00
3.90000e+02 7.64864e-01 1.10423e+00 5.29797e-01 -1.99317e+01 -1.77922e+01 -2.20712e+01 -1.89971e+01 -1.49855e+01 -2.30087e+01 -1.70679e+01 -1.57508e+01 -1.83850e+01 2.06747e-01 3.38754e-01 7.47400e-02 1.36281e+00 1.77871e+00 9.46910e-01 1.25727e+00 1.34928e+00 1.16526e+00
3.91000e+02 7.24754e-01 1.07154e+00 4.90199e-01 -1.94511e+01 -1.82662e+01 -2.06360e+01 -1.65334e+01 -1.22407e+01 -2.08261e+01 -1.97470e+01 -1.83413e+01 -2.11527e+01 5.35799e-01 9.94154e-01 7.74443e-02 9.73275e-01 1.29901e+00 6.47536e-01 1.50045e+00 1.58069e+00 1.42021e+00
3.92000e+02 6.81829e-01 9.96875e-01 4.66348e-01 -1.87874e+01 -1.66459e+01 -2.09289e+01 -2.01603e+01 -1.85719e+01 -2.17487e+01 -1.55426e+01 -1.38997e+01 -1.71854e+01 2.35298e-01 3.10411e-01 1.60186e-01 1.87468e+00 3.17939e+00 5.69971e-01 1.24188e+00 1.72118e+00 7.62588e-01
3.93000e+02 6.43913e-01 9.43369e-01 4.39515e-01 -2.06122e+01 -1.89962e+01 -2.22281e+01 -1.86944e+01 -1.64418e+01 -2.09469e+01 -1.54398e+01 -1.36840e+01 -1.71956e+01 1.80777e+00 3.02502e+00 5.90520e-01 1.45894e+00 1.92257e+00 9.95305e-01 1.33790e+00 1.67299e+00 1.00280e+00
3.94000e+02 6.22310e-01 9.05834e-01 4.27528e-01 -1.91457e+01 -1.74584e+01 -2.08330e+01 -1.90713e+01 -1.65638e+01 -2.15788e+01 -1.63523e+01 -1.52654e+01 -1.74391e+01 4.03769e-01 5.83794e-01 2.23744e-01 1.37079e+00 1.58340e+00 1.15817e+00 1.32886e+00 1.41593e+00 1.24179e+00
3.95000e+02 6.22310e-01 9.05834e-01 4.27528e-01 -1.90575e+01 -1.70284e+01 -2.10867e+01 -1.91385e+01 -1.67121e+01 -2.15650e+01 -1.65189e+01 -1.43472e+01 -1.86907e+01 3.48362e-01 5.59977e-01 1.36747e-01 1.60820e+00 1.94920e+00 1.26720e+00 1.61696e+00 2.07363e+00 1.16028e+00
3.96000e+02 6.22310e-01 9.05834e-01 4.27528e-01 -2.06342e+01 -1.87118e+01 -2.25565e+01 -1.86669e+01 -1.56051e+01 -2.17287e+01 -1.90464e+01 -1.53792e+01 -2.27136e+01 1.63050e+00 3.67679e+00 -4.15781e-01 1.45748e+00 1.81145e+00 1.10351e+00 1.47687e+00 1.84159e+00 1.11214e+00
3.97000e+02 6.22310e-01 9.05834e-01 4.27528e-01 -1.71353e+01 -1.66530e+01 -1.76175e+01 -1.81247e+01 -1.66255e+01 -1.96240e+01 -1.68444e+01 -1.41987e+01 -1.94901e+01 1.55696e-01 2.11346e-01 1.00046e-01 1.42285e+00 1.76453e+00 1.08117e+00 1.51230e+00 2.02683e+00 9.97772e-01
3.98000e+02 5.15746e-01 7.66387e-01 3.47075e-01 -1.77551e+01 -1.64944e+01 -1.90157e+01 -1.71693e+01 -1.45714e+01 -1.97672e+01 -1.77791e+01 -1.62000e+01 -1.93581e+01 2.16967e-01 2.55209e-01 1.78724e-01 1.35649e+00 1.81741e+00 8.95577e-01 1.41542e+00 1.71189e+00 1.11894e+00
3.99000e+02 5.15746e-01 7.66387e-01 3.47075e-01 -1.90783e+01 -1.68216e+01 -2.13350e+01 -1.86970e+01 -1.50112e+01 -2.23828e+01 -1.82328e+01 -1.55611e+01 -2.09045e+01 2.33960e-01 3.46195e-01 1.21724e-01 2.02702e+00 2.79332e+00 1.26071e+00 1.98012e+00 3.03795e+00 9.22293e-01
4.00000e+02 4.61144e-01 6.80763e-01 3.12376e-01 -1.93457e+01 -1.67484e+01 -2.19431e+01 -1.64651e+01 -1.33739e+01 -1.95564e+01 -1.75365e+01 -1.54848e+01 -1.95881e+01 3.89146e-01 6.80391e-01 9.79016e-02 1.80132e+00 2.21692e+00 1.38572e+00 1.95214e+00 2.84715e+00 1.05713e+00
4.01000e+02 4.27322e-01 6.28812e-01 2.90396e-01 -1.89231e+01 -1.86169e+01 -1.92293e+01 -1.62723e+01 -1.22555e+01 -2.02892e+01 -1.72444e+01 -1.48568e+01 -1.96321e+01 4.02917e-01 6.38789e-01 1.67045e-01 1.66159e+00 2.46433e+00 8.58860e-01 1.23953e+00 1.51535e+00 9.63717e-01
4.02000e+02 4.12080e-01 6.02161e-01 2.82001e-01 -1.99702e+01 -1.74720e+01 -2.24684e+01 -1.86584e+01 -1.44034e+01 -2.29135e+01 -1.72136e+01 -1.68111e+01 -1.76162e+01 1.87789e+00 4.28799e+00 -5.32207e-01 1.11916e+00 1.38021e+00 8.58119e-01 1.45055e+00 1.67163e+00 1.22948e+00
4.03000e+02 4.12080e-01 6.02161e-01 2.82001e-01 -2.11604e+01 -1.75877e+01 -2.47331e+01 -1.83245e+01 -1.61849e+01 -2.04642e+01 -1.83720e+01 -1.75953e+01 -1.91486e+01 3.50335e-01 5.29095e-01 1.71576e-01 8.52453e-01 1.03450e+00 6.70410e-01 1.15882e+00 1.18384e+00 1.13379e+00
4.04000e+02 4.12080e-01 6.02161e-01 2.82001e-01 -1.90684e+01 -1.67642e+01 -2.13727e+01 -2.14957e+01 -1.97251e+01 -2.32663e+01 -1.87603e+01 -1.70775e+01 -2.04430e+01 1.00968e+00 2.13347e+00 -1.14107e-01 1.38840e+00 1.95737e+00 8.19435e-01 1.30943e+00 1.52371e+00 1.09514e+00
4.05000e+02 4.08045e-01 5.95127e-01 2.79774e-01 -1.86742e+01 -1.57967e+01 -2.15516e+01 -1.74220e+01 -1.62596e+01 -1.85844e+01 -1.92993e+01 -1.56797e+01 -2.29188e+01 2.53704e-01 4.23257e-01 8.41515e-02 1.01209e+00 1.33545e+00 6.88739e-01 1.46740e+00 1.93033e+00 1.00447e+00
4.06000e+02 3.96836e-01 5.75642e-01 2.73571e-01 -1.99428e+01 -1.75322e+01 -2.23534e+01 -2.09512e+01 -1.89053e+01 -2.29971e+01 -1.72450e+01 -1.56740e+01 -1.88159e+01 8.10039e-01 1.77511e+00 -1.55027e-01 1.57625e+00 2.49982e+00 6.52681e-01 1.31152e+00 1.46073e+00 1.16231e+00
4.07000e+02 3.85819e-01 5.56573e-01 2.67451e-01 -2.02149e+01 -1.86954e+01 -2.17344e+01 -2.10769e+01 -1.71360e+01 -2.50178e+01 -1.74810e+01 -1.67960e+01 -1.81660e+01 2.64963e+00 6.10318e+00 -8.03915e-01 1.49093e+00 2.39397e+00 5.87900e-01 1.33927e+00 1.36605e+00 1.31250e+00
4.08000e+02 3.62978e-01 5.17342e-01 2.54673e-01 -1.97865e+01 -1.83922e+01 -2.11808e+01 -2.19572e+01 -1.86617e+01 -2.52527e+01 -1.82614e+01 -1.61345e+01 -2.03883e+01 2.48078e-01 3.45720e-01 1.50436e-01 1.20360e+00 1.74363e+00 6.63566e-01 1.17712e+00 1.43587e+00 9.18375e-01
4.09000e+02 3.40379e-01 4.79016e-01 2.41867e-01 -1.96253e+01 -1.73166e+01 -2.19340e+01 -1.88911e+01 -1.74451e+01 -2.03372e+01 -1.68441e+01 -1.52032e+01 -1.84850e+01 3.90016e-01 5.79350e-01 2.00681e-01 1.04187e+00 1.34452e+00 7.39215e-01 1.29622e+00 1.58590e+00 1.00654e+00
4.10000e+02 3.40379e-01 4.79016e-01 2.41867e-01 -2.10300e+01 -1.88034e+01 -2.32567e+01 -1.72686e+01 -1.45421e+01 -1.99950e+01 -1.73044e+01 -1.44329e+01 -2.01758e+01 1.44021e+00 3.12013e+00 -2.39713e-01 1.66899e+00 2.39123e+00 9.46746e-01 1.38163e+00 1.46392e+00 1.29934e+00
4.11000e+02 3.27626e-01 4.57652e-01 2.34542e-01 -1.90400e+01 -1.66635e+01 -2.14165e+01 -1.69160e+01 -1.38027e+01 -2.00294e+01 -1.65553e+01 -1.55164e+01 -1.75942e+01 3.30853e-01 5.96515e-01 6.51912e-02 9.17187e-01 1.14216e+00 6.92218e-01 1.12928e+00 1.33525e+00 9.23312e-01
4.12000e+02 3.27626e-01 4.57652e-01 2.34542e-01 -1.86151e+01 -1.47984e+01 -2.24318e+01 -1.98740e+01 -1.73554e+01 -2.23926e+01 -1.86826e+01 -1.51966e+01 -2.21685e+01 6.06959e-01 1.14666e+00 6.72622e-02 9.96737e-01 1.12128e+00 8.72197e-01 1.22137e+00 1.54034e+00 9.02404e-01
4.13000e+02 3.27626e-01 4.57652e-01 2.34542e-01 -2.02516e+01 -1.70195e+01 -2.34836e+01 -1.88404e+01 -1.60194e+01 -2.16614e+01 -1.86978e+01 -1.71924e+01 -2.02032e+01 1.08014e+00 2.02022e+00 1.40061e-01 1.08138e+00 1.35560e+00 8.07151e-01 1.24267e+00 1.57059e+00 9.14744e-01
4.14000e+02 3.27626e-01 4.57652e-01 2.34542e-01 -1.88414e+01 -1.81434e+01 -1.95394e+01 -2.02180e+01 -1.94386e+01 -2.09974e+01 -1.80778e+01 -1.55936e+01 -2.05621e+01 2.36316e-01 2.66484e-01 2.06148e-01 1.20973e+00 1.38758e+00 1.03187e+00 1.16942e+00 1.27877e+00 1.06007e+00
4.15000e+02 3.26953e-01 4.57531e-01 2.33642e-01 -1.97129e+01 -1.74068e+01 -2.20190e+01 -1.84460e+01 -1.64595e+01 -2.04325e+01 -1.90187e+01 -1.77425e+01 -2.02948e+01 5.36552e-01 1.07589e+00 -2.78268e-03 9.80825e-01 1.09121e+00 8.70440e-01 1.66759e+00 2.28104e+00 1.05413e+00
4.16000e+02 3.26953e-01 4.57531e-01 2.33642e-01 -2.02986e+01 -1.70106e+01 -2.35865e+01 -1.97493e+01 -1.50264e+01 -2.44722e+01 -1.83160e+01 -1.50555e+01 -2.15766e+01 4.64645e-01 6.94518e-01 2.34772e-01 1.16706e+00 1.38819e+00 9.45928e-01 1.33483e+00 2.07159e+00 5.98063e-01
4.17000e+02 3.25929e-01 4.57350e-01 2.32272e-01 -1.91252e+01 -1.56205e+01 -2.26300e+01 -1.93157e+01 -1.49882e+01 -2.36431e+01 -1.91342e+01 -1.49126e+01 -2.33558e+01 2.38917e-01 3.75153e-01 1.02681e-01 9.52826e-01 1.13888e+00 7.66774e-01 1.10670e+00 1.49709e+00 7.16315e-01
4.18000e+02 3.25929e-01 4.57350e-01 2.32272e-01 -2.01027e+01 -1.81830e+01 -2.20224e+01 -2.03618e+01 -1.84129e+01 -2.23106e+01 -1.78645e+01 -1.48339e+01 -2.08951e+01 5.66722e-01 1.08981e+00 4.36311e-02 9.54192e-01 1.24928e+00 6.59103e-01 1.10238e+00 1.37321e+00 8.31553e-01
4.19000e+02 3.13063e-01 4.36043e-01 2.24768e-01 -2.21746e+01 -1.86735e+01 -2.56758e+01 -1.66687e+01 -1.53824e+01 -1.79550e+01 -1.85738e+01 -1.63181e+01 -2.08296e+01 3.19454e+00 7.31682e+00 -9.27748e-01 1.00250e+00 1.31287e+00 6.92133e-01 1.15549e+00 1.60878e+00 7.02200e-01
4.20000e+02 2.99113e-01 4.13257e-01 2.16497e-01 -1.93634e+01 -1.78897e+01 -2.08371e+01 -2.06409e+01 -1.71020e+01 -2.41798e+01 -2.15377e+01 -1.99994e+01 -2.30760e+01 1.74414e-01 1.94343e-01 1.54485e-01 1.43237e+00 1.82307e+00 1.04167e+00 1.08225e+00 1.25986e+00 9.04641e-01
4.21000e+02 2.99113e-01 4.13257e-01 2.16497e-01 -1.94745e+01 -1.80981e+01 -2.08509e+01 -2.02557e+01 -1.52877e+01 -2.52237e+01 -1.86818e+01 -1.41690e+01 -2.31945e+01 3.73538e-01 5.61642e-01 1.85434e-01 1.38680e+00 1.84857e+00 9.25031e-01 1.36587e+00 2.14238e+00 5.89372e-01
4.22000e+02 2.99113e-01 4.13257e-01 2.16497e-01 -1.99611e+01 -1.67393e+01 -2.31828e+01 -1.95125e+01 -1.69836e+01 -2.20414e+01 -1.98154e+01 -1.94723e+01 -2.01585e+01 2.97785e+00 6.60914e+00 -6.53438e-01 1.80446e+00 3.04922e+00 5.59699e-01 1.08146e+00 1.27342e+00 8.89503e-01
4.23000e+02 2.73273e-01 3.74874e-01 1.99208e-01 -1.99558e+01 -1.75383e+01 -2.23734e+01 -1.99576e+01 -1.62385e+01 -2.36767e+01 -2.00999e+01 -1.72130e+01 -2.29869e+01 3.24723e-01 4.49166e-01 2.00279e-01 1.59372e+00 2.38246e+00 8.04977e-01 1.02818e+00 1.25063e+00 8.05719e-01
4.24000e+02 2.73273e-01 3.74874e-01 1.99208e-01 -2.18419e+01 -1.98041e+01 -2.38797e+01 -2.07911e+01 -1.84303e+01 -2.31519e+01 -1.84244e+01 -1.71221e+01 -1.97267e+01 7.09831e-01 9.31409e-01 4.88252e-01 1.50231e+00 1.87170e+00 1.13293e+00 1.64954e+00 2.39145e+00 9.07631e-01
4.25000e+02 2.55642e-01 3.48558e-01 1.87495e-01 -2.06744e+01 -1.85662e+01 -2.27826e+01 -1.92835e+01 -1.75526e+01 -2.10144e+01 -1.96093e+01 -1.75946e+01 -2.16240e+01 5.41466e-01 8.08214e-01 2.74718e-01 1.50263e+00 2.59034e+00 4.14920e-01 1.26393e+00 1.50515e+00 1.02272e+00
4.26000e+02 2.52177e-01 3.44471e-01 1.84611e-01 -1.96787e+01 -1.61044e+01 -2.32531e+01 -1.85553e+01 -1.76039e+01 -1.95067e+01 -1.90204e+01 -1.52572e+01 -2.27836e+01 6.15024e-01 1.28385e+00 -5.37997e-02 1.51455e+00 2.52297e+00 5.06133e-01 1.70158e+00 2.89297e+00 5.10196e-01
4.27000e+02 2.52177e-01 3.44471e-01 1.84611e-01 -2.17783e+01 -1.92695e+01 -2.42872e+01 -2.02338e+01 -1.74447e+01 -2.30229e+01 -1.67725e+01 -1.45147e+01 -1.90304e+01 3.57743e+00 8.24241e+00 -1.08755e+00 9.29639e-01 1.13138e+00 7.27902e-01 1.46246e+00 2.34407e+00 5.80841e-01
4.28000e+02 2.48016e-01 3.38625e-01 1.81652e-01 -2.08810e+01 -1.84489e+01 -2.33131e+01 -2.06840e+01 -1.93886e+01 -2.19793e+01 -1.85085e+01 -1.60813e+01 -2.09358e+01 5.01068e-01 7.34127e-01 2.68008e-01 1.11894e+00 1.58030e+00 6.57580e-01 1.16914e+00 1.57610e+00 7.62178e-01
4.29000e+02 2.34155e-01 3.22990e-01 1.69753e-01 -2.11636e+01 -1.94584e+01 -2.28688e+01 -1.87193e+01 -1.42035e+01 -2.32351e+01 -1.75683e+01 -1.60386e+01 -1.90980e+01 3.76593e-01 5.02462e-01 2.50724e-01 1.00123e+00 1.50631e+00 4.96145e-01 1.67588e+00 2.23267e+00 1.11909e+00
4.30000e+02 2.20716e-01 3.04204e-01 1.60141e-01 -2.08436e+01 -1.73544e+01 -2.43327e+01 -2.26390e+01 -1.91447e+01 -2.61333e+01 -1.92857e+01 -1.60846e+01 -2.24868e+01 8.09781e+00 1.91002e+01 -2.90461e+00 1.54990e+00 2.45609e+00 6.43719e-01 1.40860e+00 1.98172e+00 8.35484e-01
4.31000e+02 2.19275e-01 3.01927e-01 1.59249e-01 -1.98358e+01 -1.77515e+01 -2.19201e+01 -1.99354e+01 -1.75093e+01 -2.23616e+01 -1.86478e+01 -1.53689e+01 -2.19267e+01 3.33701e-01 5.24917e-01 1.42486e-01 1.58473e+00 2.50272e+00 6.66741e-01 1.14268e+00 1.56281e+00 7.22553e-01
4.32000e+02 2.11785e-01 2.90203e-01 1.54557e-01 -2.11503e+01 -2.08842e+01 -2.14164e+01 -1.97539e+01 -1.55612e+01 -2.39466e+01 -1.87824e+01 -1.84096e+01 -1.91552e+01 6.88680e-01 8.17798e-01 5.59562e-01 9.59788e-01 1.25822e+00 6.61359e-01 1.15814e+00 1.46021e+00 8.56064e-01
4.33000e+02 1.94465e-01 2.64650e-01 1.42894e-01 -2.14996e+01 -2.04326e+01 -2.25667e+01 -2.07070e+01 -1.79331e+01 -2.34809e+01 -1.95342e+01 -1.83613e+01 -2.07072e+01 7.74498e-01 1.16208e+00 3.86918e-01 1.69374e+00 2.29662e+00 1.09085e+00 1.56760e+00 2.07557e+00 1.05964e+00
4.34000e+02 1.75894e-01 2.38267e-01 1.29848e-01 -1.94181e+01 -1.59709e+01 -2.28652e+01 -2.00651e+01 -1.75578e+01 -2.25724e+01 -1.87836e+01 -1.62996e+01 -2.12676e+01 3.16252e-01 5.17476e-01 1.15028e-01 1.62307e+00 2.30716e+00 9.38985e-01 9.93037e-01 1.05307e+00 9.33004e-01
4.35000e+02 1.66960e-01 2.25504e-01 1.23615e-01 -2.06650e+01 -1.71335e+01 -2.41966e+01 -1.90567e+01 -1.71218e+01 -2.09916e+01 -2.05050e+01 -1.73220e+01 -2.36879e+01 4.93985e-01 8.37471e-01 1.50499e-01 1.04218e+00 1.39126e+00 6.93110e-01 1.52618e+00 2.09922e+00 9.53135e-01
4.36000e+02 1.45616e-01 1.96393e-01 1.07967e-01 -2.28264e+01 -2.09219e+01 -2.47309e+01 -1.98477e+01 -1.80155e+01 -2.16799e+01 -2.03274e+01 -1.66795e+01 -2.39752e+01 1.04087e+00 1.79348e+00 2.88270e-01 1.23491e+00 1.95283e+00 5.16976e-01 1.16894e+00 1.54109e+00 7.96800e-01
4.37000e+02 1.38634e-01 1.87205e-01 1.02665e-01 -2.12853e+01 -1.96188e+01 -2.29519e+01 -1.74723e+01 -1.37668e+01 -2.11778e+01 -1.99930e+01 -1.70869e+01 -2.28991e+01 2.82020e+01 6.49477e+01 -8.54366e+00 2.11842e+00 3.83165e+00 4.05178e-01 1.17012e+00 1.43056e+00 9.09677e-01
4.38000e+02 1.34839e-01 1.82240e-01 9.97677e-02 -2.00933e+01 -1.58042e+01 -2.43825e+01 -2.15473e+01 -1.84902e+01 -2.46045e+01 -1.81949e+01 -1.46619e+01 -2.17280e+01 4.02150e+00 9.08104e+00 -1.03805e+00 1.80805e+00 3.00302e+00 6.13076e-01 1.02159e+00 1.23086e+00 8.12325e-01
4.39000e+02 1.34839e-01 1.82240e-01 9.97677e-02 -1.96548e+01 -1.86836e+01 -2.06260e+01 -2.25303e+01 -1.99992e+01 -2.50614e+01 -1.74284e+01 -1.56682e+01 -1.91887e+01 3.70127e-01 5.30414e-01 2.09840e-01 2.37252e+00 4.49236e+00 2.52682e-01 1.49293e+00 1.96282e+00 1.02303e+00
4.40000e+02 1.34839e-01 1.82240e-01 9.97677e-02 -2.29216e+01 -1.95186e+01 -2.63247e+01 -2.35833e+01 -1.96634e+01 -2.75031e+01 -2.03866e+01 -1.61174e+01 -2.46559e+01 7.41525e+00 1.61393e+01 -1.30881e+00 1.22310e+00 1.31479e+00 1.13140e+00 1.39889e+00 1.75786e+00 1.03992e+00
4.41000e+02 1.26966e-01 1.72680e-01 9.33534e-02 -2.11548e+01 -1.89613e+01 -2.33482e+01 -1.98580e+01 -1.49526e+01 -2.47633e+01 -2.11615e+01 -1.80576e+01 -2.42654e+01 2.94675e-01 4.03961e-01 1.85390e-01 1.08091e+00 1.37799e+00 7.83833e-01 1.51124e+00 1.86444e+00 1.15803e+00
4.42000e+02 1.26966e-01 1.72680e-01 9.33534e-02 -1.94206e+01 -1.59886e+01 -2.28526e+01 -2.07167e+01 -1.63857e+01 -2.50478e+01 -1.92927e+01 -1.61267e+01 -2.24587e+01 4.10345e-01 7.12587e-01 1.08102e-01 9.29874e-01 1.16282e+00 6.96927e-01 1.77136e+00 2.41923e+00 1.12349e+00
4.43000e+02 1.25433e-01 1.70905e-01 9.20593e-02 -2.16553e+01 -1.99386e+01 -2.33720e+01 -2.04878e+01 -1.78424e+01 -2.31332e+01 -2.04175e+01 -1.86049e+01 -2.22301e+01 1.54525e+00 2.84939e+00 2.41105e-01 1.72014e+00 2.25114e+00 1.18914e+00 1.57051e+00 2.27105e+00 8.69976e-01
4.44000e+02 1.25433e-01 1.70905e-01 9.20593e-02 -2.03185e+01 -1.86453e+01 -2.19917e+01 -1.69521e+01 -1.60144e+01 -1.78898e+01 -2.19684e+01 -1.90369e+01 -2.49000e+01 5.91646e-01 9.11429e-01 2.71862e-01 8.67351e-01 1.27834e+00 4.56364e-01 1.68129e+00 2.31440e+00 1.04818e+00
4.45000e+02 1.25433e-01 1.70905e-01 9.20593e-02 -1.93454e+01 -1.75072e+01 -2.11836e+01 -2.25903e+01 -1.97488e+01 -2.54319e+01 -1.90795e+01 -1.80941e+01 -2.00650e+01 6.18270e-01 8.74686e-01 3.61853e-01 1.08795e+00 1.59607e+00 5.79837e-01 1.18850e+00 1.24527e+00 1.13173e+00
4.46000e+02 1.09470e-01 1.47342e-01 8.13324e-02 -2.23588e+01 -2.01693e+01 -2.45483e+01 -2.04444e+01 -1.70356e+01 -2.38532e+01 -2.10354e+01 -1.86970e+01 -2.33739e+01 5.70007e-01 8.20404e-01 3.19610e-01 1.47037e+00 1.86051e+00 1.08024e+00 1.43121e+00 1.70049e+00 1.16192e+00
4.47000e+02 1.09470e-01 1.47342e-01 8.13324e-02 -2.06300e+01 -1.76662e+01 -2.35938e+01 -2.25378e+01 -1.98737e+01 -2.52019e+01 -1.88631e+01 -1.76246e+01 -2.01016e+01 2.42258e-01 4.38081e-01 4.64336e-02 1.91338e+00 3.00800e+00 8.18764e-01 1.10481e+00 1.13840e+00 1.07121e+00
4.48000e+02 1.09470e-01 1.47342e-01 8.13324e-02 -2.16623e+01 -1.91070e+01 -2.42177e+01 -1.87943e+01 -1.81025e+01 -1.94861e+01 -2.14639e+01 -1.98202e+01 -2.31077e+01 4.67415e-01 6.17538e-01 3.17293e-01 1.00326e+00 1.35411e+00 6.52403e-01 1.14968e+00 1.71185e+00 5.87517e-01
4.49000e+02 1.09470e-01 1.47342e-01 8.13324e-02 -2.03045e+01 -1.90383e+01 -2.15707e+01 -2.32372e+01 -2.05725e+01 -2.59020e+01 -2.11031e+01 -1.99935e+01 -2.22126e+01 1.20553e+00 1.46819e+00 9.42869e-01 1.68444e+00 2.47563e+00 8.93255e-01 1.04614e+00 1.18019e+00 9.12082e-01
4.50000e+02 1.09470e-01 1.47342e-01 8.13324e-02 -2.06745e+01 -1.78000e+01 -2.35490e+01 -2.11282e+01 -1.69973e+01 -2.52590e+01 -2.06064e+01 -1.83048e+01 -2.29080e+01 3.05826e-01 5.78371e-01 3.32806e-02 1.35761e+00 2.08320e+00 6.32014e-01 1.14551e+00 1.31682e+00 9.74199e-01
4.51000e+02 1.08064e-01 1.45505e-01 8.02564e-02 -2.16846e+01 -1.90810e+01 -2.42882e+01 -1.97965e+01 -1.66174e+01 -2.29757e+01 -1.96604e+01 -1.82285e+01 -2.10923e+01 1.70701e+00 3.74741e+00 -3.33393e-01 1.83471e+00 2.59678e+00 1.07264e+00 1.31670e+00 1.72973e+00 9.03670e-01
4.52000e+02 1.03796e-01 1.39619e-01 7.71641e-02 -2.09906e+01 -1.68846e+01 -2.50966e+01 -1.99483e+01 -1.81245e+01 -2.17722e+01 -2.03094e+01 -1.95174e+01 -2.11014e+01 2.04001e+00 3.35340e+00 7.26627e-01 5.58420e-01 6.65978e-01 4.50863e-01 1.18650e+00 1.51113e+00 8.61871e-01
4.53000e+02 1.03586e-01 1.39594e-01 7.68659e-02 -2.04080e+01 -1.94854e+01 -2.13307e+01 -2.30167e+01 -2.13105e+01 -2.47229e+01 -2.09101e+01 -1.99352e+01 -2.18850e+01 3.39174e-01 4.94120e-01 1.84228e-01 1.44382e+00 2.52979e+00 3.57842e-01 1.09705e+00 1.20276e+00 9.91337e-01
4.54000e+02 9.87967e-02 1.33027e-01 7.33743e-02 -2.23319e+01 -2.10157e+01 -2.36481e+01 -2.20801e+01 -2.14059e+01 -2.27543e+01 -2.14085e+01 -1.95827e+01 -2.32343e+01 6.60640e+00 1.26529e+01 5.59934e-01 1.27442e+00 1.94909e+00 5.99741e-01 1.27062e+00 1.56383e+00 9.77407e-01
4.55000e+02 9.62617e-02 1.29638e-01 7.14785e-02 -2.07848e+01 -1.80950e+01 -2.34746e+01 -2.15463e+01 -1.80955e+01 -2.49970e+01 -2.09117e+01 -1.90976e+01 -2.27257e+01 8.54256e-01 1.70835e+00 1.61577e-04 1.75889e+00 2.33329e+00 1.18450e+00 1.19552e+00 1.40780e+00 9.83237e-01
4.56000e+02 8.97723e-02 1.20906e-01 6.66555e-02 -2.09482e+01 -1.81315e+01 -2.37649e+01 -2.23558e+01 -2.09348e+01 -2.37769e+01 -1.96300e+01 -1.71700e+01 -2.20900e+01 5.21921e-01 8.62496e-01 1.81346e-01 1.67952e+00 2.90038e+00 4.58650e-01 1.08957e+00 1.27562e+00 9.03513e-01
4.57000e+02 7.66967e-02 1.03675e-01 5.67389e-02 -2.20549e+01 -1.86047e+01 -2.55051e+01 -2.12802e+01 -1.68277e+01 -2.57328e+01 -2.07066e+01 -1.86497e+01 -2.27636e+01 3.05011e-01 5.27379e-01 8.26441e-02 1.22902e+00 1.43002e+00 1.02801e+00 1.27663e+00 1.57973e+00 9.73529e-01
4.58000e+02 7.16179e-02 9.72162e-02 5.27600e-02 -2.20825e+01 -1.97453e+01 -2.44198e+01 -1.96952e+01 -1.77421e+01 -2.16483e+01 -1.87146e+01 -1.76783e+01 -1.97509e+01 4.52778e+01 1.08767e+02 -1.82117e+01 2.00347e+00 3.57139e+00 4.35553e-01 1.34362e+00 1.59121e+00 1.09604e+00
4.59000e+02 7.16179e-02 9.72162e-02 5.27600e-02 -2.29805e+01 -2.02729e+01 -2.56882e+01 -2.10308e+01 -1.80597e+01 -2.40020e+01 -1.96795e+01 -1.82945e+01 -2.10645e+01 1.62550e+00 2.97218e+00 2.78826e-01 2.63694e+00 3.39602e+00 1.87787e+00 1.22759e+00 1.52273e+00 9.32457e-01
4.60000e+02 7.16179e-02 9.72162e-02 5.27600e-02 -2.23975e+01 -1.82382e+01 -2.65569e+01 -2.11881e+01 -1.59270e+01 -2.64491e+01 -2.02862e+01 -1.88943e+01 -2.16781e+01 2.46960e+00 5.15084e+00 -2.11643e-01 1.69880e+00 1.96653e+00 1.43107e+00 1.57021e+00 2.14769e+00 9.92722e-01
4.61000e+02 7.16179e-02 9.72162e-02 5.27600e-02 -2.23591e+01 -1.81772e+01 -2.65410e+01 -2.19705e+01 -1.59023e+01 -2.80388e+01 -2.25171e+01 -2.17218e+01 -2.33124e+01 9.13206e+00 1.80056e+01 2.58466e-01 1.12250e+00 1.35975e+00 8.85248e-01 1.27993e+00 1.64417e+00 9.15694e-01
4.62000e+02 6.14518e-02 8.42273e-02 4.48349e-02 -2.22442e+01 -1.98181e+01 -2.46703e+01 -2.00771e+01 -1.85942e+01 -2.15599e+01 -2.10934e+01 -1.76468e+01 -2.45401e+01 1.12129e+00 1.74176e+00 5.00820e-01 1.72154e+00 2.46653e+00 9.76546e-01 1.52267e+00 2.00360e+00 1.04173e+00
4.63000e+02 5.63498e-02 7.76382e-02 4.08988e-02 -2.30369e+01 -2.16228e+01 -2.44510e+01 -1.97303e+01 -1.92025e+01 -2.02581e+01 -2.06234e+01 -1.78524e+01 -2.33945e+01 1.90922e+00 3.87764e+00 -5.91881e-02 1.40128e+00 1.77563e+00 1.02693e+00 1.75598e+00 2.42614e+00 1.08582e+00
4.64000e+02 5.63498e-02 7.76382e-02 4.08988e-02 -2.27628e+01 -2.06089e+01 -2.49168e+01 -2.06103e+01 -1.52986e+01 -2.59221e+01 -2.16344e+01 -1.72006e+01 -2.60682e+01 7.89986e+01 1.89295e+02 -3.12976e+01 1.62691e+00 2.16987e+00 1.08395e+00 1.29813e+00 1.36884e+00 1.22741e+00
4.65000e+02 5.40522e-02 7.40060e-02 3.94784e-02 -2.29709e+01 -1.95817e+01 -2.63601e+01 -2.18928e+01 -1.67964e+01 -2.69893e+01 -1.99145e+01 -1.80893e+01 -2.17396e+01 5.25766e+00 1.18386e+01 -1.32332e+00 1.15999e+00 1.52531e+00 7.94662e-01 1.37018e+00 1.50701e+00 1.23335e+00
4.66000e+02 5.40522e-02 7.40060e-02 3.94784e-02 -2.23151e+01 -1.80645e+01 -2.65657e+01 -2.23871e+01 -1.90616e+01 -2.57127e+01 -2.06023e+01 -1.67685e+01 -2.44360e+01 5.61316e-01 7.34600e-01 3.88033e-01 2.04796e+00 2.84365e+00 1.25227e+00 1.46374e+00 1.79749e+00 1.12998e+00
4.67000e+02 5.20147e-02 7.08468e-02 3.81885e-02 -2.22308e+01 -1.94584e+01 -2.50032e+01 -2.31253e+01 -1.99242e+01 -2.63264e+01 -2.11894e+01 -1.84903e+01 -2.38885e+01 1.26191e+00 1.86679e+00 6.57039e-01 1.00112e+00 1.13829e+00 8.63957e-01 1.42189e+00 1.71198e+00 1.13180e+00
4.68000e+02 4.43946e-02 6.30200e-02 3.12740e-02 -2.28157e+01 -1.87814e+01 -2.68501e+01 -2.02046e+01 -1.58700e+01 -2.45392e+01 -2.03483e+01 -1.79466e+01 -2.27500e+01 3.98058e+02 9.60393e+02 -1.64278e+02 1.78930e+00 2.53073e+00 1.04787e+00 1.52393e+00 1.68306e+00 1.36481e+00
4.69000e+02 4.17166e-02 5.85210e-02 2.97376e-02 -2.19649e+01 -1.88860e+01 -2.50439e+01 -2.03375e+01 -1.80311e+01 -2.26439e+01 -1.96735e+01 -1.70860e+01 -2.22611e+01 2.68440e+00 5.64419e+00 -2.75384e-01 1.18354e+00 1.39548e+00 9.71598e-01 1.35119e+00 1.39624e+00 1.30615e+00
4.70000e+02 4.09868e-02 5.73080e-02 2.93138e-02 -2.42806e+01 -1.96942e+01 -2.88669e+01 -2.39950e+01 -1.85988e+01 -2.93912e+01 -1.94495e+01 -1.60991e+01 -2.28000e+01 8.31954e+00 1.43712e+01 2.26786e+00 1.03441e+00 1.22835e+00 8.40458e-01 1.41232e+00 1.47168e+00 1.35296e+00
4.71000e+02 3.69136e-02 5.07930e-02 2.68268e-02 -2.24794e+01 -1.76631e+01 -2.72958e+01 -2.10718e+01 -1.64980e+01 -2.56456e+01 -2.31118e+01 -1.68553e+01 -2.93682e+01 8.00948e-01 1.35153e+00 2.50371e-01 9.09878e-01 1.04062e+00 7.79133e-01 1.52411e+00 1.81381e+00 1.23442e+00
4.72000e+02 3.69136e-02 5.07930e-02 2.68268e-02 -2.19385e+01 -1.83963e+01 -2.54807e+01 -1.93583e+01 -1.75324e+01 -2.11843e+01 -2.03281e+01 -1.77683e+01 -2.28878e+01 1.34097e+00 2.98874e+00 -3.06790e-01 1.20703e+00 1.49903e+00 9.15029e-01 1.43804e+00 1.53619e+00 1.33988e+00
4.73000e+02 3.29949e-02 4.48499e-02 2.42735e-02 -2.30129e+01 -2.09253e+01 -2.51005e+01 -2.16355e+01 -1.89027e+01 -2.43683e+01 -2.10421e+01 -1.81388e+01 -2.39454e+01 2.24441e+01 5.37816e+01 -8.89345e+00 2.22846e+00 2.75847e+00 1.69845e+00 1.95612e+00 2.24750e+00 1.66474e+00
4.74000e+02 3.29949e-02 4.48499e-02 2.42735e-02 -2.54468e+01 -2.19905e+01 -2.89031e+01 -2.36832e+01 -1.97261e+01 -2.76402e+01 -2.17499e+01 -1.96822e+01 -2.38175e+01 1.30526e+01 3.09867e+01 -4.88156e+00 1.05226e+00 1.55100e+00 5.53516e-01 1.99810e+00 3.09993e+00 8.96275e-01
4.75000e+02 3.29949e-02 4.48499e-02 2.42735e-02 -2.21198e+01 -2.02598e+01 -2.39798e+01 -2.14031e+01 -1.94685e+01 -2.33377e+01 -2.02713e+01 -1.48432e+01 -2.56994e+01 7.56207e-01 9.92619e-01 5.19795e-01 2.34028e+00 3.35263e+00 1.32793e+00 1.42618e+00 1.78483e+00 1.06754e+00
4.76000e+02 3.29051e-02 4.48376e-02 2.41482e-02 -2.23242e+01 -1.88469e+01 -2.58015e+01 -2.41304e+01 -1.88604e+01 -2.94004e+01 -2.24986e+01 -2.07797e+01 -2.42175e+01 5.52722e-01 8.95798e-01 2.09646e-01 1.47113e+00 1.78220e+00 1.16006e+00 1.59966e+00 1.90006e+00 1.29926e+00
4.77000e+02 3.29051e-02 4.48376e-02 2.41482e-02 -2.34469e+01 -2.01895e+01 -2.67043e+01 -2.59170e+01 -2.22582e+01 -2.95758e+01 -2.07581e+01 -1.74221e+01 -2.40941e+01 6.01548e+00 1.25221e+01 -4.91143e-01 2.78492e+00 4.22591e+00 1.34393e+00 1.45093e+00 1.58806e+00 1.31381e+00
4.78000e+02 3.20894e-02 4.35908e-02 2.36226e-02 -2.51651e+01 -2.19161e+01 -2.84142e+01 -2.20884e+01 -1.98395e+01 -2.43373e+01 -2.19568e+01 -1.63051e+01 -2.76084e+01 1.29408e+01 2.46639e+01 1.21772e+00 1.39689e+00 1.54057e+00 1.25321e+00 1.97591e+00 2.22622e+00 1.72559e+00
4.79000e+02 2.15043e-02 2.88314e-02 1.60393e-02 -2.40296e+01 -2.04183e+01 -2.76410e+01 -2.22580e+01 -1.89659e+01 -2.55501e+01 -2.18662e+01 -1.93330e+01 -2.43994e+01 3.05925e+02 7.37695e+02 -1.25846e+02 1.10312e+00 1.21544e+00 9.90791e-01 1.52214e+00 2.00955e+00 1.03473e+00
4.80000e+02 2.15043e-02 2.88314e-02 1.60393e-02 -2.38815e+01 -2.05255e+01 -2.72376e+01 -2.59592e+01 -2.34735e+01 -2.84449e+01 -2.45256e+01 -2.03926e+01 -2.86587e+01 7.63480e+00 1.80002e+01 -2.73059e+00 2.01720e+00 2.60331e+00 1.43108e+00 1.41044e+00 1.42812e+00 1.39277e+00
4.81000e+02 2.15043e-02 2.88314e-02 1.60393e-02 -2.37078e+01 -2.11534e+01 -2.62622e+01 -2.27585e+01 -2.00138e+01 -2.55032e+01 -2.15728e+01 -1.80081e+01 -2.51374e+01 7.18693e-01 1.11575e+00 3.21632e-01 1.51997e+00 1.95418e+00 1.08577e+00 1.46175e+00 1.64969e+00 1.27382e+00
4.82000e+02 1.81911e-02 2.44037e-02 1.35601e-02 -2.48109e+01 -2.02724e+01 -2.93493e+01 -2.43909e+01 -2.09696e+01 -2.78122e+01 -2.04194e+01 -1.93588e+01 -2.14800e+01 1.53758e+01 3.67995e+01 -6.04790e+00 1.17494e+00 1.60250e+00 7.47380e-01 1.59118e+00 1.93977e+00 1.24258e+00
4.83000e+02 1.81911e-02 2.44037e-02 1.35601e-02 -2.34291e+01 -2.21009e+01 -2.47573e+01 -2.57732e+01 -2.41348e+01 -2.74116e+01 -2.16389e+01 -1.91284e+01 -2.41495e+01 9.59786e-01 1.50820e+00 4.11369e-01 1.71731e+00 2.47476e+00 9.59870e-01 1.61215e+00 2.18505e+00 1.03926e+00
4.84000e+02 1.81849e-02 2.44028e-02 1.35513e-02 -2.54271e+01 -2.11438e+01 -2.97104e+01 -2.20814e+01 -1.85836e+01 -2.55793e+01 -2.30134e+01 -1.81276e+01 -2.78992e+01 2.66210e+01 6.36660e+01 -1.04240e+01 1.03581e+00 1.27600e+00 7.95631e-01 1.35611e+00 1.81193e+00 9.00289e-01
4.85000e+02 1.81849e-02 2.44028e-02 1.35513e-02 -2.17346e+01 -1.77846e+01 -2.56845e+01 -2.21385e+01 -2.10365e+01 -2.32405e+01 -2.34515e+01 -1.88813e+01 -2.80217e+01 1.53622e+00 2.52788e+00 5.44554e-01 1.19935e+00 1.56876e+00 8.29942e-01 1.46044e+00 1.67042e+00 1.25046e+00
4.86000e+02 1.68353e-02 2.24942e-02 1.26000e-02 -2.42094e+01 -2.15812e+01 -2.68376e+01 -2.17910e+01 -1.73127e+01 -2.62693e+01 -2.11611e+01 -1.64356e+01 -2.58865e+01 1.11454e+00 1.70291e+00 5.26165e-01 1.73743e+00 2.33681e+00 1.13805e+00 1.69339e+00 1.89815e+00 1.48863e+00
4.87000e+02 1.67788e-02 2.24870e-02 1.25197e-02 -2.29166e+01 -2.00454e+01 -2.57879e+01 -2.31705e+01 -1.83733e+01 -2.79676e+01 -2.15914e+01 -2.03013e+01 -2.28815e+01 9.97307e-01 1.68998e+00 3.04630e-01 1.06029e+00 1.31892e+00 8.01658e-01 1.41224e+00 1.54574e+00 1.27874e+00
4.88000e+02 1.67245e-02 2.24803e-02 1.24425e-02 -2.32803e+01 -2.02666e+01 -2.62941e+01 -2.16624e+01 -1.96501e+01 -2.36747e+01 -2.24201e+01 -1.90067e+01 -2.58335e+01 2.45075e+00 4.49777e+00 4.03737e-01 1.99404e+00 3.19500e+00 7.93085e-01 2.05755e+00 2.69442e+00 1.42067e+00
4.89000e+02 1.67245e-02 2.24803e-02 1.24425e-02 -2.63958e+01 -2.23645e+01 -3.04271e+01 -2.65653e+01 -2.22226e+01 -3.09081e+01 -2.30025e+01 -2.01110e+01 -2.58940e+01 2.52215e+01 6.02756e+01 -9.83260e+00 1.88095e+00 2.64327e+00 1.11863e+00 1.51421e+00 1.69765e+00 1.33077e+00
4.90000e+02 1.55287e-02 2.08755e-02 1.15514e-02 -2.33112e+01 -2.21202e+01 -2.45021e+01 -2.38368e+01 -2.05815e+01 -2.70922e+01 -2.42944e+01 -2.13530e+01 -2.72358e+01 8.70337e-01 1.57492e+00 1.65750e-01 2.15037e+00 3.00475e+00 1.29599e+00 1.88140e+00 2.08866e+00 1.67414e+00
4.91000e+02 1.55287e-02 2.08755e-02 1.15514e-02 -2.46285e+01 -2.27224e+01 -2.65345e+01 -2.33356e+01 -1.80577e+01 -2.86135e+01 -2.14762e+01 -1.82184e+01 -2.47340e+01 6.80325e+00 1.44964e+01 -8.89863e-01 1.65668e+00 2.59721e+00 7.16140e-01 1.72982e+00 1.85675e+00 1.60289e+00
4.92000e+02 1.55287e-02 2.08755e-02 1.15514e-02 -2.44669e+01 -2.34021e+01 -2.55316e+01 -2.37381e+01 -2.09216e+01 -2.65545e+01 -2.31446e+01 -1.93064e+01 -2.69829e+01 8.87451e-01 1.54083e+00 2.34076e-01 1.80197e+00 2.17218e+00 1.43176e+00 2.18849e+00 2.89689e+00 1.48009e+00
4.93000e+02 1.09842e-02 1.47068e-02 8.20382e-03 -2.42269e+01 -2.17354e+01 -2.67185e+01 -1.77483e+01 -1.36326e+01 -2.18640e+01 -2.35353e+01 -2.20063e+01 -2.50643e+01 1.99860e+00 3.57816e+00 4.19036e-01 1.22358e+00 1.58651e+00 8.60653e-01 1.83622e+00 2.04392e+00 1.62852e+00
4.94000e+02 1.00378e-02 1.35933e-02 7.41227e-03 -2.37843e+01 -2.07063e+01 -2.68623e+01 -2.21123e+01 -1.92079e+01 -2.50167e+01 -2.33264e+01 -1.90606e+01 -2.75922e+01 6.68626e+00 1.56134e+01 -2.24088e+00 1.36533e+00 2.00528e+00 7.25376e-01 2.07758e+00 2.85559e+00 1.29956e+00
4.95000e+02 1.00378e-02 1.35933e-02 7.41227e-03 -2.53432e+01 -2.33695e+01 -2.73169e+01 -1.83836e+01 -1.59468e+01 -2.08204e+01 -2.38432e+01 -2.23233e+01 -2.53631e+01 2.57914e+01 6.09587e+01 -9.37591e+00 1.53565e+00 2.32864e+00 7.42662e-01 1.69183e+00 2.20786e+00 1.17579e+00
4.96000e+02 1.00378e-02 1.35933e-02 7.41227e-03 -2.36131e+01 -1.78536e+01 -2.93725e+01 -2.30711e+01 -1.82717e+01 -2.78706e+01 -2.31973e+01 -1.86261e+01 -2.77686e+01 1.81284e+00 3.93864e+00 -3.12964e-01 3.06931e+00 4.06112e+00 2.07750e+00 1.37798e+00 1.63472e+00 1.12124e+00
4.97000e+02 1.00378e-02 1.35933e-02 7.41227e-03 -2.47033e+01 -2.20541e+01 -2.73524e+01 -2.16631e+01 -2.05336e+01 -2.27926e+01 -2.21952e+01 -1.76528e+01 -2.67376e+01 1.64173e+00 3.05335e+00 2.30116e-01 2.47535e+00 3.72301e+00 1.22768e+00 1.51148e+00 1.81295e+00 1.21001e+00
4.98000e+02 1.00378e-02 1.35933e-02 7.41227e-03 -2.48607e+01 -2.14833e+01 -2.82381e+01 -2.39981e+01 -2.22285e+01 -2.57677e+01 -2.48320e+01 -2.23326e+01 -2.73315e+01 1.22684e+03 2.95985e+03 -5.06164e+02 3.93310e+00 5.32651e+00 2.53970e+00 1.56723e+00 1.64098e+00 1.49348e+00
4.99000e+02 1.00378e-02 1.35933e-02 7.41227e-03 -2.36715e+01 -2.09953e+01 -2.63477e+01 -2.36216e+01 -2.08247e+01 -2.64185e+01 -2.38854e+01 -2.14940e+01 -2.62769e+01 1.51559e+00 2.66811e+00 3.63073e-01 1.10528e+00 1.45495e+00 7.55614e-01 2.03465e+00 2.45287e+00 1.61642e+00
5.00000e+02 1.00378e-02 1.35933e-02 7.41227e-03 -2.48318e+01 -2.21491e+01 -2.75145e+01 -2.34217e+01 -2.09264e+01 -2.59170e+01 -2.65523e+01 -2.47502e+01 -2.83544e+01 1.73071e+01 4.00955e+01 -5.48126e+00 1.51714e+00 1.79463e+00 1.23966e+00 1.90580e+00 2.14453e+00 1.66707e+00
5.01000e+02 9.63335e-03 1.29756e-02 7.15199e-03 -2.55971e+01 -2.26654e+01 -2.85288e+01 -2.01696e+01 -1.56402e+01 -2.46990e+01 -2.39298e+01 -2.25277e+01 -2.53319e+01 1.71229e+00 1.77036e+00 1.65422e+00 1.44671e+00 2.26282e+00 6.30610e-01 1.85084e+00 2.13539e+00 1.56629e+00
5.02000e+02 9.63335e-03 1.29756e-02 7.15199e-03 -2.54337e+01 -2.38948e+01 -2.69725e+01 -2.15801e+01 -1.88264e+01 -2.43338e+01 -2.30712e+01 -2.21335e+01 -2.40089e+01 1.15687e+00 1.71078e+00 6.02969e-01 1.34319e+00 1.69672e+00 9.89662e-01 2.01808e+00 2.80404e+00 1.23212e+00
5.03000e+02 9.63335e-03 1.29756e-02 7.15199e-03 -2.44385e+01 -1.99434e+01 -2.89335e+01 -2.73308e+01 -1.94431e+01 -3.52185e+01 -2.58494e+01 -2.21830e+01 -2.95158e+01 2.60048e+00 5.61951e+00 -4.18555e-01 2.42692e+00 3.03842e+00 1.81542e+00 2.26884e+00 2.43631e+00 2.10136e+00
5.04000e+02 9.63335e-03 1.29756e-02 7.15199e-03 -2.52907e+01 -2.27220e+01 -2.78594e+01 -2.41778e+01 -2.08270e+01 -2.75285e+01 -2.51492e+01 -1.99782e+01 -3.03201e+01 2.85517e+00 5.30717e+00 4.03173e-01 1.23225e+00 1.72479e+00 7.39709e-01 1.95164e+00 2.42691e+00 1.47637e+00
5.05000e+02 8.79681e-03 1.17515e-02 6.58500e-03 -2.57826e+01 -2.26825e+01 -2.88827e+01 -2.12465e+01 -1.58310e+01 -2.66619e+01 -2.35844e+01 -1.87395e+01 -2.84293e+01 4.16467e+00 7.82096e+00 5.08377e-01 2.49591e+00 4.36322e+00 6.28591e-01 1.66408e+00 1.97336e+00 1.35480e+00
5.06000e+02 6.73248e-03 8.97653e-03 5.04942e-03 -2.35089e+01 -2.29210e+01 -2.40967e+01 -2.07044e+01 -1.76785e+01 -2.37303e+01 -2.27398e+01 -2.04921e+01 -2.49874e+01 1.75145e+00 3.19602e+00 3.06871e-01 1.39096e+00 2.36398e+00 4.17944e-01 1.67780e+00 1.87779e+00 1.47780e+00
5.07000e+02 5.93253e-03 7.85205e-03 4.48226e-03 -2.53418e+01 -2.17269e+01 -2.89566e+01 -2.48399e+01 -2.08973e+01 -2.87825e+01 -2.32592e+01 -2.18061e+01 -2.47123e+01 2.58858e+01 6.18174e+01 -1.00458e+01 2.06004e+00 3.21188e+00 9.08188e-01 2.10474e+00 2.46247e+00 1.74701e+00
5.08000e+02 4.31226e-03 5.96551e-03 3.11719e-03 -2.53681e+01 -2.34585e+01 -2.72778e+01 -2.72688e+01 -2.36558e+01 -3.08818e+01 -2.16778e+01 -1.72927e+01 -2.60628e+01 6.73399e-01 9.97190e-01 3.49608e-01 2.15953e+00 3.74834e+00 5.70719e-01 1.99736e+00 2.58815e+00 1.40657e+00
5.09000e+02 4.31226e-03 5.96551e-03 3.11719e-03 -2.62921e+01 -2.04215e+01 -3.21628e+01 -2.47387e+01 -2.09229e+01 -2.85545e+01 -2.32768e+01 -1.91599e+01 -2.73937e+01 2.35256e+00 4.30430e+00 4.00814e-01 1.04804e+00 1.33355e+00 7.62529e-01 1.71441e+00 1.75881e+00 1.67001e+00
5.10000e+02 4.31226e-03 5.96551e-03 3.11719e-03 -2.57650e+01 -2.16218e+01 -2.99083e+01 -2.58985e+01 -2.24280e+01 -2.93689e+01 -2.61178e+01 -2.02391e+01 -3.19965e+01 1.00994e+01 2.20147e+01 -1.81586e+00 2.22842e+00 2.88827e+00 1.56858e+00 1.97276e+00 2.37693e+00 1.56860e+00
5.11000e+02 4.31226e-03 5.96551e-03 3.11719e-03 -2.69061e+01 -2.30118e+01 -3.08003e+01 -2.19040e+01 -1.75425e+01 -2.62655e+01 -2.64429e+01 -2.63728e+01 -2.65131e+01 3.53390e+02 8.49087e+02 -1.42307e+02 1.14651e+00 1.60441e+00 6.88609e-01 1.76065e+00 2.17851e+00 1.34278e+00
5.12000e+02 4.31226e-03 5.96551e-03 3.11719e-03 -2.54848e+01 -2.36723e+01 -2.72973e+01 -2.38504e+01 -2.13508e+01 -2.63499e+01 -2.32413e+01 -2.11301e+01 -2.53525e+01 1.60344e+00 1.80219e+00 1.40469e+00 1.10403e+00 1.37704e+00 8.31014e-01 1.88819e+00 2.00397e+00 1.77241e+00
5.13000e+02 4.31226e-03 5.96551e-03 3.11719e-03 -2.44570e+01 -2.05266e+01 -2.83874e+01 -2.63501e+01 -2.09282e+01 -3.17720e+01 -2.56164e+01 -2.09291e+01 -3.03038e+01 2.24889e+01 5.32906e+01 -8.31285e+00 1.91183e+00 2.72032e+00 1.10335e+00 1.81572e+00 2.30089e+00 1.33055e+00
5.14000e+02 3.74302e-03 5.01779e-03 2.79210e-03 -2.56153e+01 -2.48497e+01 -2.63809e+01 -2.65480e+01 -2.11276e+01 -3.19684e+01 -2.63083e+01 -2.20452e+01 -3.05714e+01 8.75991e+00 1.58686e+01 1.65119e+00 2.69886e+00 4.17929e+00 1.21844e+00 2.40384e+00 2.80517e+00 2.00250e+00
5.15000e+02 3.74302e-03 5.01779e-03 2.79210e-03 -2.64764e+01 -2.42445e+01 -2.87082e+01 -2.62979e+01 -2.50163e+01 -2.75795e+01 -2.39060e+01 -1.94758e+01 -2.83361e+01 2.28488e+01 5.25282e+01 -6.83067e+00 2.29618e+00 3.60569e+00 9.86674e-01 1.53418e+00 1.81657e+00 1.25179e+00
5.16000e+02 3.03592e-03 3.92309e-03 2.34937e-03 -2.47991e+01 -2.36096e+01 -2.59886e+01 -2.28866e+01 -2.21414e+01 -2.36317e+01 -2.42646e+01 -2.21687e+01 -2.63604e+01 2.07870e+00 3.44346e+00 7.13944e-01 1.74184e+00 1.82249e+00 1.66118e+00 1.61517e+00 1.72941e+00 1.50093e+00
5.17000e+02 3.03592e-03 3.92309e-03 2.34937e-03 -2.33736e+01 -1.97214e+01 -2.70258e+01 -2.50724e+01 -2.22006e+01 -2.79441e+01 -2.47674e+01 -2.23817e+01 -2.71531e+01 6.28820e+02 1.50425e+03 -2.46608e+02 9.18548e-01 1.16916e+00 6.67935e-01 1.81447e+00 2.25427e+00 1.37467e+00
5.18000e+02 3.03592e-03 3.92309e-03 2.34937e-03 -2.56816e+01 -2.29281e+01 -2.84351e+01 -2.55839e+01 -2.29528e+01 -2.82150e+01 -2.31709e+01 -1.79305e+01 -2.84112e+01 3.61247e+01 8.65912e+01 -1.43417e+01 1.53559e+00 2.20437e+00 8.66805e-01 2.43011e+00 3.10525e+00 1.75498e+00
5.19000e+02 2.48442e-03 3.21324e-03 1.92091e-03 -2.46644e+01 -1.87993e+01 -3.05295e+01 -2.48939e+01 -2.02054e+01 -2.95825e+01 -2.50475e+01 -2.04992e+01 -2.95957e+01 3.47385e+02 7.54518e+02 -5.97476e+01 2.37952e+00 3.59511e+00 1.16393e+00 1.85152e+00 2.55997e+00 1.14306e+00
5.20000e+02 2.03552e-03 2.83388e-03 1.46207e-03 -2.59333e+01 -2.38801e+01 -2.79865e+01 -2.49488e+01 -2.27267e+01 -2.71708e+01 -2.41735e+01 -2.09840e+01 -2.73631e+01 2.48071e+00 3.41370e+00 1.54772e+00 2.12876e+00 3.12474e+00 1.13278e+00 1.72814e+00 1.83415e+00 1.62213e+00
5.21000e+02 1.98231e-03 2.78903e-03 1.40893e-03 -2.85366e+01 -2.45523e+01 -3.25209e+01 -2.28588e+01 -1.74003e+01 -2.83173e+01 -2.59139e+01 -2.19445e+01 -2.98833e+01 6.61242e+01 1.56032e+02 -2.37837e+01 1.95158e+00 2.97928e+00 9.23879e-01 2.11968e+00 2.54631e+00 1.69306e+00
5.22000e+02 1.98231e-03 2.78903e-03 1.40893e-03 -2.61943e+01 -2.04640e+01 -3.19245e+01 -2.79199e+01 -2.52128e+01 -3.06270e+01 -2.45829e+01 -1.89367e+01 -3.02291e+01 5.55648e+00 1.13795e+01 -2.66582e-01 2.76375e+00 4.45956e+00 1.06794e+00 1.83392e+00 2.37009e+00 1.29775e+00
5.23000e+02 1.98231e-03 2.78903e-03 1.40893e-03 -2.54471e+01 -2.15863e+01 -2.93080e+01 -2.70618e+01 -2.27208e+01 -3.14028e+01 -2.55576e+01 -2.06397e+01 -3.04755e+01 4.52210e+00 8.91274e+00 1.31459e-01 1.70480e+00 2.20155e+00 1.20805e+00 1.91913e+00 2.24489e+00 1.59337e+00
5.24000e+02 1.98231e-03 2.78903e-03 1.40893e-03 -2.55517e+01 -2.25823e+01 -2.85211e+01 -2.51893e+01 -2.20178e+01 -2.83608e+01 -2.66701e+01 -2.41238e+01 -2.92164e+01 9.49740e+00 1.93900e+01 -3.95151e-01 1.99290e+00 3.24521e+00 7.40596e-01 1.97528e+00 2.54721e+00 1.40335e+00
5.25000e+02 1.98231e-03 2.78903e-03 1.40893e-03 -2.66401e+01 -2.51259e+01 -2.81542e+01 -2.35600e+01 -2.02875e+01 -2.68325e+01 -2.39602e+01 -2.04486e+01 -2.74717e+01 9.78076e+00 1.92782e+01 2.83362e-01 1.14065e+00 1.80060e+00 4.80704e-01 2.39419e+00 3.12223e+00 1.66615e+00
5.26000e+02 1.84833e-03 2.55980e-03 1.33461e-03 -2.54801e+01 -2.51928e+01 -2.57674e+01 -2.18068e+01 -2.11434e+01 -2.24702e+01 -2.67009e+01 -2.27938e+01 -3.06081e+01 9.31938e+01 2.22985e+02 -3.65979e+01 3.72892e+00 4.58129e+00 2.87656e+00 2.16080e+00 2.70943e+00 1.61216e+00
5.27000e+02 1.84833e-03 2.55980e-03 1.33461e-03 -2.73002e+01 -2.39364e+01 -3.06641e+01 -2.84398e+01 -2.75697e+01 -2.93098e+01 -2.67471e+01 -2.40299e+01 -2.94642e+01 7.29331e+01 1.70919e+02 -2.50528e+01 3.76014e+00 6.15242e+00 1.36785e+00 2.02934e+00 2.29821e+00 1.76047e+00
5.28000e+02 1.62872e-03 2.19266e-03 1.20982e-03 -2.67656e+01 -2.30421e+01 -3.04891e+01 -2.57520e+01 -2.44451e+01 -2.70590e+01 -2.61003e+01 -2.28903e+01 -2.93103e+01 5.73521e+01 1.07860e+02 6.84415e+00 4.37415e+00 7.31327e+00 1.43503e+00 1.65479e+00 1.96541e+00 1.34417e+00
5.29000e+02 1.62872e-03 2.19266e-03 1.20982e-03 -2.89099e+01 -2.56409e+01 -3.21789e+01 -2.52052e+01 -2.16573e+01 -2.87532e+01 -2.48278e+01 -2.31377e+01 -2.65179e+01 1.71865e+00 2.60360e+00 8.33698e-01 2.70877e+00 3.94688e+00 1.47066e+00 1.78988e+00 2.05876e+00 1.52101e+00
5.30000e+02 1.62872e-03 2.19266e-03 1.20982e-03 -2.92686e+01 -2.67239e+01 -3.18133e+01 -2.64641e+01 -2.18753e+01 -3.10529e+01 -2.55388e+01 -2.25385e+01 -2.85390e+01 9.22921e+00 1.50509e+01 3.40751e+00 2.14715e+00 2.35649e+00 1.93781e+00 1.44015e+00 1.75762e+00 1.12268e+00
5.31000e+02 1.52903e-03 2.03109e-03 1.15107e-03 -2.76573e+01 -2.54325e+01 -2.98820e+01 -2.59395e+01 -2.22111e+01 -2.96680e+01 -2.32311e+01 -2.22628e+01 -2.41994e+01 1.61786e+01 3.81116e+01 -5.75436e+00 1.98841e+00 3.12459e+00 8.52217e-01 1.60942e+00 2.07035e+00 1.14849e+00
5.32000e+02 1.52394e-03 2.03009e-03 1.14399e-03 -2.76528e+01 -2.53705e+01 -2.99351e+01 -2.64885e+01 -2.08539e+01 -3.21231e+01 -2.81608e+01 -2.45975e+01 -3.17241e+01 3.73645e+01 7.84078e+01 -3.67883e+00 1.51073e+00 2.00568e+00 1.01579e+00 1.25586e+00 1.33815e+00 1.17358e+00
5.33000e+02 1.52394e-03 2.03009e-03 1.14399e-03 -2.95729e+01 -2.66798e+01 -3.24660e+01 -2.31701e+01 -1.86568e+01 -2.76834e+01 -3.00996e+01 -2.67028e+01 -3.34964e+01 1.26126e+02 2.71874e+02 -1.96212e+01 2.37306e+00 3.52517e+00 1.22095e+00 2.00991e+00 2.89685e+00 1.12296e+00
5.34000e+02 1.52394e-03 2.03009e-03 1.14399e-03 -2.65019e+01 -2.41970e+01 -2.88068e+01 -3.14298e+01 -2.35559e+01 -3.93037e+01 -2.60531e+01 -2.37411e+01 -2.83652e+01 1.30676e+00 2.02537e+00 5.88164e-01 1.04163e+00 1.05894e+00 1.02432e+00 1.27887e+00 1.33498e+00 1.22277e+00
5.35000e+02 1.52394e-03 2.03009e-03 1.14399e-03 -2.74904e+01 -2.47195e+01 -3.02613e+01 -2.72858e+01 -2.52202e+01 -2.93514e+01 -2.57744e+01 -2.42469e+01 -2.73019e+01 2.23362e+02 5.33037e+02 -8.63118e+01 1.54991e+00 1.68772e+00 1.41210e+00 1.89582e+00 2.41935e+00 1.37230e+00
5.36000e+02 1.52394e-03 2.03009e-03 1.14399e-03 -2.65151e+01 -2.09677e+01 -3.20624e+01 -2.53996e+01 -2.19679e+01 -2.88312e+01 -2.60124e+01 -2.28050e+01 -2.92197e+01 3.07068e+00 4.22866e+00 1.91269e+00 2.57002e+00 3.76475e+00 1.37529e+00 1.98960e+00 2.43363e+00 1.54557e+00
5.37000e+02 1.52394e-03 2.03009e-03 1.14399e-03 -3.01752e+01 -2.73632e+01 -3.29872e+01 -2.47579e+01 -2.21442e+01 -2.73716e+01 -2.69407e+01 -2.33478e+01 -3.05336e+01 4.18505e+01 8.75791e+01 -3.87818e+00 1.58706e+00 1.83261e+00 1.34151e+00 1.98069e+00 2.34983e+00 1.61155e+00
5.38000e+02 1.50839e-03 2.01591e-03 1.12864e-03 -2.71872e+01 -2.33715e+01 -3.10030e+01 -2.94914e+01 -2.75018e+01 -3.14810e+01 -2.68816e+01 -2.22153e+01 -3.15480e+01 1.74054e+00 3.22602e+00 2.55058e-01 1.42363e+00 1.67550e+00 1.17176e+00 1.92233e+00 2.42416e+00 1.42049e+00
5.39000e+02 1.50670e-03 2.01412e-03 1.12712e-03 -2.59771e+01 -2.03549e+01 -3.15993e+01 -2.86724e+01 -2.40507e+01 -3.32941e+01 -2.77460e+01 -2.05447e+01 -3.49473e+01 4.38923e+01 1.03659e+02 -1.58741e+01 1.78428e+00 2.26746e+00 1.30110e+00 1.72023e+00 1.89118e+00 1.54928e+00
5.40000e+02 1.36298e-03 1.79035e-03 1.03762e-03 -2.65704e+01 -2.08397e+01 -3.23011e+01 -3.16102e+01 -2.73423e+01 -3.58781e+01 -2.55458e+01 -2.07936e+01 -3.02979e+01 1.79862e+00 2.94338e+00 6.53851e-01 2.22569e+00 2.82378e+00 1.62761e+00 2.48867e+00 3.52598e+00 1.45137e+00
5.41000e+02 1.36298e-03 1.79035e-03 1.03762e-03 -2.70742e+01 -2.22532e+01 -3.18953e+01 -2.77198e+01 -1.99614e+01 -3.54782e+01 -2.64269e+01 -2.37728e+01 -2.90810e+01 1.00589e+02 2.40789e+02 -3.96114e+01 3.54711e+00 6.49310e+00 6.01118e-01 2.24405e+00 3.33248e+00 1.15563e+00
5.42000e+02 1.32669e-03 1.78466e-03 9.86242e-04 -2.75211e+01 -2.43093e+01 -3.07330e+01 -2.79408e+01 -2.30580e+01 -3.28235e+01 -2.68438e+01 -2.21264e+01 -3.15612e+01 1.38116e+03 3.33258e+03 -5.70257e+02 2.09235e+00 2.52878e+00 1.65592e+00 1.72259e+00 2.30071e+00 1.14448e+00
5.43000e+02 1.32292e-03 1.78413e-03 9.80942e-04 -2.75910e+01 -2.52826e+01 -2.98995e+01 -2.91324e+01 -2.63950e+01 -3.18698e+01 -2.69450e+01 -1.89257e+01 -3.49643e+01 4.51701e+01 1.07101e+02 -1.67605e+01 1.15738e+00 1.53098e+00 7.83790e-01 1.92933e+00 2.46942e+00 1.38923e+00
5.44000e+02 1.32292e-03 1.78413e-03 9.80942e-04 -3.01438e+01 -2.84098e+01 -3.18777e+01 -2.90479e+01 -2.48039e+01 -3.32920e+01 -2.33248e+01 -2.01304e+01 -2.65192e+01 1.58802e+01 2.43095e+01 7.45083e+00 2.65479e+00 4.20020e+00 1.10938e+00 1.63587e+00 2.02442e+00 1.24731e+00
5.45000e+02 1.32292e-03 1.78413e-03 9.80942e-04 -3.01917e+01 -2.63400e+01 -3.40433e+01 -2.57410e+01 -2.06129e+01 -3.08692e+01 -2.69766e+01 -2.52006e+01 -2.87526e+01 1.02643e+01 2.04869e+01 4.16385e-02 2.41772e+00 3.36008e+00 1.47536e+00 1.74894e+00 2.52318e+00 9.74701e-01
5.46000e+02 1.15939e-03 1.54861e-03 8.67999e-04 -2.74163e+01 -2.26805e+01 -3.21521e+01 -2.52758e+01 -2.00214e+01 -3.05302e+01 -2.58451e+01 -2.50503e+01 -2.66399e+01 6.39229e+00 1.42396e+01 -1.45503e+00 1.53780e+00 2.00481e+00 1.07079e+00 1.49141e+00 1.75778e+00 1.22504e+00
5.47000e+02 9.29215e-04 1.27154e-03 6.79050e-04 -2.70450e+01 -2.42702e+01 -2.98199e+01 -2.83131e+01 -2.51492e+01 -3.14770e+01 -2.69125e+01 -2.28848e+01 -3.09402e+01 2.77527e+00 4.45032e+00 1.10023e+00 1.17790e+00 1.71878e+00 6.37021e-01 1.72305e+00 2.04442e+00 1.40168e+00
5.48000e+02 9.29215e-04 1.27154e-03 6.79050e-04 -2.85414e+01 -2.44180e+01 -3.26649e+01 -2.26955e+01 -2.11056e+01 -2.42855e+01 -2.75551e+01 -2.20037e+01 -3.31065e+01 1.40001e+02 3.26528e+02 -4.65260e+01 1.98067e+00 2.96459e+00 9.96758e-01 1.45611e+00 1.64713e+00 1.26509e+00
5.49000e+02 9.29215e-04 1.27154e-03 6.79050e-04 -2.96043e+01 -2.59729e+01 -3.32357e+01 -3.09847e+01 -2.97011e+01 -3.22683e+01 -2.57127e+01 -2.12525e+01 -3.01729e+01 9.69253e+00 2.05143e+01 -1.12919e+00 1.54044e+00 1.86246e+00 1.21842e+00 1.91168e+00 2.48050e+00 1.34286e+00
5.50000e+02 7.29881e-04 9.65735e-04 5.51628e-04 -2.72274e+01 -2.26192e+01 -3.18356e+01 -2.53504e+01 -1.86281e+01 -3.20727e+01 -2.60337e+01 -2.15186e+01 -3.05488e+01 6.98926e+00 1.42938e+01 -3.15265e-01 1.63571e+00 2.15067e+00 1.12076e+00 1.36046e+00 1.57292e+00 1.14799e+00
5.51000e+02 5.76345e-04 7.93509e-04 4.18614e-04 -2.72869e+01 -2.50155e+01 -2.95582e+01 -2.46189e+01 -2.34031e+01 -2.58348e+01 -2.66433e+01 -2.28421e+01 -3.04446e+01 1.70836e+01 3.40916e+01 7.54936e-02 1.76058e+00 3.12667e+00 3.94486e-01 2.06842e+00 3.07144e+00 1.06541e+00
5.52000e+02 5.76345e-04 7.93509e-04 4.18614e-04 -3.01989e+01 -2.97968e+01 -3.06010e+01 -2.51768e+01 -2.32944e+01 -2.70592e+01 -2.48692e+01 -2.37266e+01 -2.60118e+01 1.65839e+01 3.03015e+01 2.86629e+00 2.83971e+00 3.74808e+00 1.93135e+00 2.22580e+00 2.65202e+00 1.79959e+00
5.53000e+02 5.76345e-04 7.93509e-04 4.18614e-04 -3.13945e+01 -2.67611e+01 -3.60279e+01 -2.97295e+01 -2.82216e+01 -3.12374e+01 -2.72965e+01 -2.29609e+01 -3.16321e+01 1.14154e+03 2.75431e+03 -4.71227e+02 1.39545e+00 1.79349e+00 9.97412e-01 2.45214e+00 2.54778e+00 2.35650e+00
5.54000e+02 5.76345e-04 7.93509e-04 4.18614e-04 -2.77593e+01 -2.18850e+01 -3.36336e+01 -2.72482e+01 -2.27963e+01 -3.17001e+01 -2.62232e+01 -2.51451e+01 -2.73013e+01 5.25227e+03 1.26380e+04 -2.13345e+03 1.91360e+00 2.33975e+00 1.48746e+00 2.22085e+00 2.78397e+00 1.65773e+00
5.55000e+02 5.76345e-04 7.93509e-04 4.18614e-04 -3.01499e+01 -2.80539e+01 -3.22459e+01 -2.68235e+01 -2.21062e+01 -3.15408e+01 -2.80168e+01 -2.49472e+01 -3.10864e+01 1.07316e+03 2.58775e+03 -4.41443e+02 1.23314e+00 1.53211e+00 9.34167e-01 2.53044e+00 2.99815e+00 2.06272e+00
5.56000e+02 5.76345e-04 7.93509e-04 4.18614e-04 -3.10594e+01 -2.66991e+01 -3.54197e+01 -2.72056e+01 -2.07381e+01 -3.36732e+01 -2.60143e+01 -2.24299e+01 -2.95986e+01 3.06256e+01 6.82568e+01 -7.00556e+00 1.60530e+00 2.58676e+00 6.23837e-01 1.85513e+00 2.43168e+00 1.27858e+00
5.57000e+02 5.76345e-04 7.93509e-04 4.18614e-04 -2.76126e+01 -2.49370e+01 -3.02882e+01 -3.10139e+01 -2.54067e+01 -3.66210e+01 -2.53321e+01 -2.29707e+01 -2.76936e+01 5.30638e+03 1.28079e+04 -2.19519e+03 1.48056e+00 2.39075e+00 5.70373e-01 2.45682e+00 3.81413e+00 1.09952e+00
5.58000e+02 4.27866e-04 5.56637e-04 3.28884e-04 -2.88186e+01 -2.78715e+01 -2.97656e+01 -2.99057e+01 -2.59454e+01 -3.38660e+01 -2.85444e+01 -2.47733e+01 -3.23155e+01 1.21959e+01 2.01759e+01 4.21584e+00 1.46076e+00 1.92109e+00 1.00044e+00 1.88278e+00 2.26839e+00 1.49717e+00
5.59000e+02 4.27866e-04 5.56637e-04 3.28884e-04 -3.04197e+01 -2.68388e+01 -3.40006e+01 -2.81179e+01 -2.59189e+01 -3.03169e+01 -2.75221e+01 -2.23929e+01 -3.26512e+01 4.35164e+02 1.04586e+03 -1.75536e+02 1.80479e+00 2.73039e+00 8.79178e-01 2.11476e+00 2.42717e+00 1.80236e+00
5.60000e+02 4.27866e-04 5.56637e-04 3.28884e-04 -2.68519e+01 -2.55081e+01 -2.81958e+01 -2.77005e+01 -2.29935e+01 -3.24076e+01 -2.83211e+01 -2.37221e+01 -3.29201e+01 2.60993e+00 3.67760e+00 1.54226e+00 1.65185e+00 1.79399e+00 1.50971e+00 1.76292e+00 1.96383e+00 1.56201e+00
5.61000e+02 4.27866e-04 5.56637e-04 3.28884e-04 -2.94031e+01 -2.73735e+01 -3.14326e+01 -2.75419e+01 -1.97340e+01 -3.53498e+01 -2.76405e+01 -2.23109e+01 -3.29701e+01 5.08830e+02 1.12908e+03 -1.11422e+02 1.30553e+00 1.71237e+00 8.98686e-01 1.96698e+00 2.25961e+00 1.67435e+00
5.62000e+02 4.09646e-04 5.30429e-04 3.16365e-04 -3.12071e+01 -2.76032e+01 -3.48109e+01 -2.99299e+01 -2.43664e+01 -3.54935e+01 -2.59015e+01 -2.16029e+01 -3.02002e+01 1.04475e+01 2.32863e+01 -2.39138e+00 1.38425e+00 2.17777e+00 5.90728e-01 1.56900e+00 2.41073e+00 7.27267e-01
5.63000e+02 4.09646e-04 5.30429e-04 3.16365e-04 -2.85715e+01 -2.31742e+01 -3.39688e+01 -2.71338e+01 -2.22637e+01 -3.20040e+01 -3.05533e+01 -2.93593e+01 -3.17474e+01 1.33452e+01 2.53411e+01 1.34938e+00 2.38249e+00 2.69093e+00 2.07405e+00 2.14593e+00 2.84424e+00 1.44762e+00
5.64000e+02 4.09646e-04 5.30429e-04 3.16365e-04 -3.05869e+01 -2.74747e+01 -3.36991e+01 -2.76903e+01 -2.55299e+01 -2.98508e+01 -2.97505e+01 -2.62305e+01 -3.32705e+01 7.83560e+02 1.77983e+03 -2.12714e+02 1.72623e+00 2.55958e+00 8.92886e-01 2.09180e+00 2.41166e+00 1.77194e+00
5.65000e+02 4.09646e-04 5.30429e-04 3.16365e-04 -3.16045e+01 -2.94898e+01 -3.37192e+01 -2.89420e+01 -2.65118e+01 -3.13722e+01 -2.97077e+01 -2.56573e+01 -3.37582e+01 3.29803e+01 6.89266e+01 -2.96606e+00 2.06428e+00 2.86358e+00 1.26498e+00 2.12088e+00 2.39708e+00 1.84468e+00
5.66000e+02 4.09646e-04 5.30429e-04 3.16365e-04 -3.07177e+01 -2.83062e+01 -3.31292e+01 -2.35875e+01 -2.29650e+01 -2.42101e+01 -2.93158e+01 -2.83819e+01 -3.02497e+01 2.84282e+02 5.85304e+02 -1.67400e+01 3.29255e+00 5.45330e+00 1.13180e+00 2.42211e+00 2.56875e+00 2.27547e+00
5.67000e+02 4.09646e-04 5.30429e-04 3.16365e-04 -2.60607e+01 -2.48393e+01 -2.72821e+01 -2.96677e+01 -2.88709e+01 -3.04646e+01 -3.04346e+01 -2.65856e+01 -3.42836e+01 2.89201e+03 6.97743e+03 -1.19341e+03 3.89246e+00 5.17310e+00 2.61183e+00 2.06523e+00 2.71146e+00 1.41900e+00
5.68000e+02 4.09646e-04 5.30429e-04 3.16365e-04 -2.97627e+01 -2.50667e+01 -3.44587e+01 -2.74825e+01 -2.61230e+01 -2.88419e+01 -2.83342e+01 -2.71414e+01 -2.95270e+01 6.04072e+00 7.77540e+00 4.30604e+00 1.96515e+00 3.35786e+00 5.72452e-01 2.50467e+00 3.05527e+00 1.95407e+00
5.69000e+02 4.09646e-04 5.30429e-04 3.16365e-04 -3.09606e+01 -2.79994e+01 -3.39218e+01 -3.01924e+01 -2.85386e+01 -3.18463e+01 -2.98456e+01 -2.83570e+01 -3.13342e+01 4.70754e+02 9.26842e+02 1.46659e+01 2.42000e+00 3.86312e+00 9.76887e-01 2.10924e+00 2.94596e+00 1.27252e+00
5.70000e+02 4.09646e-04 5.30429e-04 3.16365e-04 -2.82554e+01 -2.67549e+01 -2.97558e+01 -3.03569e+01 -2.55483e+01 -3.51654e+01 -3.00340e+01 -2.93858e+01 -3.06822e+01 3.71636e+00 4.40270e+00 3.03003e+00 2.86124e+00 4.73832e+00 9.84163e-01 3.22387e+00 4.49243e+00 1.95530e+00
5.71000e+02 4.09646e-04 5.30429e-04 3.16365e-04 -2.89172e+01 -2.68757e+01 -3.09588e+01 -2.77341e+01 -2.51755e+01 -3.02928e+01 -3.04077e+01 -2.66427e+01 -3.41726e+01 1.28643e+01 1.95666e+01 6.16195e+00 2.05202e+00 2.84346e+00 1.26057e+00 2.81291e+00 3.39080e+00 2.23502e+00
5.72000e+02 3.54150e-04 4.64777e-04 2.69855e-04 -3.00681e+01 -2.88562e+01 -3.12799e+01 -2.83207e+01 -2.44564e+01 -3.21850e+01 -2.80460e+01 -2.39909e+01 -3.21011e+01 3.85022e+01 6.13505e+01 1.56538e+01 1.57453e+00 2.05286e+00 1.09619e+00 2.41202e+00 3.03509e+00 1.78894e+00
5.73000e+02 3.51633e-04 4.64246e-04 2.66336e-04 -3.03331e+01 -2.67699e+01 -3.38963e+01 -3.11427e+01 -2.85743e+01 -3.37111e+01 -2.62254e+01 -2.39610e+01 -2.84899e+01 3.56070e+00 4.51175e+00 2.60964e+00 1.75454e+00 3.01210e+00 4.96970e-01 2.06633e+00 2.74834e+00 1.38432e+00
5.74000e+02 3.50108e-04 4.63935e-04 2.64208e-04 -3.01237e+01 -2.63390e+01 -3.39084e+01 -2.94776e+01 -2.39569e+01 -3.49983e+01 -3.07787e+01 -2.60220e+01 -3.55354e+01 9.06551e+02 2.05072e+03 -2.37614e+02 1.60181e+00 2.21036e+00 9.93250e-01 2.10665e+00 2.81940e+00 1.39390e+00
5.75000e+02 3.50108e-04 4.63935e-04 2.64208e-04 -2.81105e+01 -2.53173e+01 -3.09037e+01 -2.73841e+01 -2.15904e+01 -3.31778e+01 -3.10122e+01 -2.93591e+01 -3.26653e+01 4.69315e+01 1.08817e+02 -1.49540e+01 1.55141e+00 1.64648e+00 1.45634e+00 2.02390e+00 2.76534e+00 1.28245e+00
5.76000e+02 2.53993e-04 3.25314e-04 1.98307e-04 -3.14264e+01 -2.91086e+01 -3.37441e+01 -3.14222e+01 -2.36454e+01 -3.91990e+01 -2.86074e+01 -2.53646e+01 -3.18503e+01 6.16627e+00 1.35841e+01 -1.25154e+00 1.20448e+00 1.48914e+00 9.19821e-01 1.77132e+00 1.87511e+00 1.66752e+00
5.77000e+02 2.53993e-04 3.25314e-04 1.98307e-04 -3.12327e+01 -2.85253e+01 -3.39401e+01 -3.33558e+01 -3.07518e+01 -3.59598e+01 -3.13616e+01 -2.91926e+01 -3.35306e+01 2.22332e+03 5.31212e+03 -8.65475e+02 1.94592e+00 2.46097e+00 1.43087e+00 1.46664e+00 1.85331e+00 1.07996e+00
5.78000e+02 2.47118e-04 3.24069e-04 1.88439e-04 -2.89023e+01 -2.43914e+01 -3.34131e+01 -3.06012e+01 -2.62857e+01 -3.49166e+01 -2.59400e+01 -2.15793e+01 -3.03006e+01 2.80246e+02 5.95803e+02 -3.53119e+01 2.05198e+00 2.80727e+00 1.29668e+00 2.28094e+00 2.97164e+00 1.59023e+00
5.79000e+02 2.47118e-04 3.24069e-04 1.88439e-04 -1.25024e+01 9.76890e+00 -3.47737e+01 -3.03314e+01 -2.75162e+01 -3.31466e+01 -2.95751e+01 -2.60807e+01 -3.30695e+01 4.36166e+04 1.05253e+05 -1.80194e+04 1.92699e+00 2.43359e+00 1.42039e+00 2.18425e+00 2.75698e+00 1.61151e+00
5.80000e+02 2.47118e-04 3.24069e-04 1.88439e-04 -2.95248e+01 -2.65966e+01 -3.24529e+01 -2.36266e+01 -1.68853e+01 -3.03679e+01 -2.62989e+01 -2.44764e+01 -2.81214e+01 1.48577e+01 2.25958e+01 7.11960e+00 4.00494e+00 7.59475e+00 4.15134e-01 5.94294e+00 1.18495e+01 3.64215e-02
5.81000e+02 2.47118e-04 3.24069e-04 1.88439e-04 -2.80659e+01 -2.42263e+01 -3.19054e+01 -2.95742e+01 -2.53328e+01 -3.38156e+01 -2.53070e+01 -2.43543e+01 -2.62598e+01 1.95943e+01 4.44934e+01 -5.30479e+00 1.74687e+00 1.95366e+00 1.54008e+00 3.06947e+00 4.28197e+00 1.85696e+00
5.82000e+02 2.47118e-04 3.24069e-04 1.88439e-04 -3.07027e+01 -2.87992e+01 -3.26061e+01 -3.17989e+01 -3.06993e+01 -3.28986e+01 -2.60520e+01 -2.48426e+01 -2.72614e+01 6.62507e+01 1.45985e+02 -1.34832e+01 2.23774e+00 3.48197e+00 9.93510e-01 1.70920e+00 1.95681e+00 1.46159e+00
5.83000e+02 2.47118e-04 3.24069e-04 1.88439e-04 -2.87347e+01 -2.60251e+01 -3.14444e+01 -2.92766e+01 -2.65390e+01 -3.20142e+01 -2.73222e+01 -2.65172e+01 -2.81273e+01 9.49068e+00 1.59099e+01 3.07145e+00 1.49222e+00 1.91363e+00 1.07082e+00 2.02601e+00 2.77902e+00 1.27300e+00
5.84000e+02 2.47118e-04 3.24069e-04 1.88439e-04 -2.91194e+01 -2.84256e+01 -2.98132e+01 -2.46990e+01 -2.36896e+01 -2.57084e+01 -2.91333e+01 -2.82627e+01 -3.00039e+01 3.33424e+01 5.22054e+01 1.44795e+01 2.94658e+00 3.61569e+00 2.27748e+00 1.67065e+00 2.03235e+00 1.30895e+00
5.85000e+02 2.47118e-04 3.24069e-04 1.88439e-04 -3.07962e+01 -3.00726e+01 -3.15199e+01 -2.97470e+01 -2.62126e+01 -3.32815e+01 -2.55717e+01 -2.33499e+01 -2.77936e+01 5.49380e+01 1.10704e+02 -8.28094e-01 1.20387e+00 1.68105e+00 7.26696e-01 2.10908e+00 2.47735e+00 1.74082e+00
5.86000e+02 2.47118e-04 3.24069e-04 1.88439e-04 -3.13562e+01 -3.01337e+01 -3.25788e+01 -2.50975e+01 -2.31385e+01 -2.70564e+01 -2.87514e+01 -2.65698e+01 -3.09331e+01 6.37628e+01 1.21413e+02 6.11302e+00 1.81167e+00 2.52384e+00 1.09950e+00 1.74587e+00 2.66629e+00 8.25447e-01
5.87000e+02 2.47118e-04 3.24069e-04 1.88439e-04 -2.87809e+01 -2.66486e+01 -3.09133e+01 -2.63950e+01 -2.41908e+01 -2.85991e+01 -3.04674e+01 -2.87685e+01 -3.21664e+01 2.12171e+00 3.09954e+00 1.14387e+00 2.21323e+00 2.82728e+00 1.59918e+00 2.11813e+00 2.56157e+00 1.67468e+00
5.88000e+02 2.47118e-04 3.24069e-04 1.88439e-04 -3.01993e+01 -2.65171e+01 -3.38815e+01 -2.68822e+01 -2.35492e+01 -3.02151e+01 -3.05616e+01 -2.93476e+01 -3.17756e+01 2.06340e+03 4.97864e+03 -8.51833e+02 1.46979e+00 2.11693e+00 8.22662e-01 2.09310e+00 2.43473e+00 1.75146e+00
5.89000e+02 2.47118e-04 3.24069e-04 1.88439e-04 -2.95365e+01 -2.82829e+01 -3.07900e+01 -2.65189e+01 -2.42913e+01 -2.87464e+01 -3.03959e+01 -2.56639e+01 -3.51278e+01 2.93532e+00 4.34568e+00 1.52496e+00 1.89128e+00 2.40001e+00 1.38255e+00 2.26923e+00 2.80672e+00 1.73174e+00
5.90000e+02 2.47118e-04 3.24069e-04 1.88439e-04 -2.73560e+01 -2.56443e+01 -2.90677e+01 -3.01416e+01 -2.85564e+01 -3.17268e+01 -2.75465e+01 -2.56906e+01 -2.94025e+01 1.94538e+00 2.42510e+00 1.46566e+00 1.01006e+00 1.13117e+00 8.88956e-01 1.78851e+00 2.14417e+00 1.43286e+00
5.91000e+02 2.47118e-04 3.24069e-04 1.88439e-04 -3.26249e+01 -3.06570e+01 -3.45929e+01 -2.75890e+01 -2.58633e+01 -2.93147e+01 -2.81051e+01 -2.71593e+01 -2.90510e+01 1.57235e+02 3.34520e+02 -2.00501e+01 2.86510e+00 4.00728e+00 1.72293e+00 2.23440e+00 2.95391e+00 1.51489e+00
5.92000e+02 2.47118e-04 3.24069e-04 1.88439e-04 -3.01261e+01 -2.83707e+01 -3.18815e+01 -3.07466e+01 -2.62177e+01 -3.52755e+01 -2.76851e+01 -2.56674e+01 -2.97028e+01 9.97890e+00 1.86785e+01 1.27932e+00 2.05680e+00 2.80175e+00 1.31185e+00 1.73743e+00 2.14110e+00 1.33376e+00
5.93000e+02 2.47118e-04 3.24069e-04 1.88439e-04 -3.09562e+01 -3.07477e+01 -3.11648e+01 -3.17438e+01 -3.03253e+01 -3.31622e+01 -3.20501e+01 -3.06374e+01 -3.34628e+01 3.11820e+01 7.20622e+01 -9.69815e+00 2.71269e+00 2.77996e+00 2.64543e+00 2.16834e+00 3.35159e+00 9.85091e-01
5.94000e+02 2.47118e-04 3.24069e-04 1.88439e-04 -2.93566e+01 -2.78264e+01 -3.08869e+01 -2.74783e+01 -2.39142e+01 -3.10424e+01 -2.81655e+01 -2.52725e+01 -3.10584e+01 2.92845e+00 3.71098e+00 2.14592e+00 1.77751e+00 2.47716e+00 1.07786e+00 2.03606e+00 2.19745e+00 1.87466e+00
5.95000e+02 2.47118e-04 3.24069e-04 1.88439e-04 -2.97635e+01 -2.81454e+01 -3.13816e+01 -3.01642e+01 -2.75727e+01 -3.27557e+01 -3.05657e+01 -2.86790e+01 -3.24524e+01 7.96680e+01 1.65728e+02 -6.39237e+00 1.36167e+00 1.93509e+00 7.88252e-01 2.00589e+00 2.72838e+00 1.28340e+00
5.96000e+02 2.43167e-04 3.18226e-04 1.85811e-04 -3.07620e+01 -2.92242e+01 -3.22999e+01 -2.81202e+01 -2.39576e+01 -3.22829e+01 -3.15735e+01 -2.86724e+01 -3.44747e+01 4.11072e+02 9.89944e+02 -1.67800e+02 1.57405e+00 1.98750e+00 1.16060e+00 1.90996e+00 2.21160e+00 1.60832e+00
5.97000e+02 2.43167e-04 3.18226e-04 1.85811e-04 -2.98007e+01 -2.79597e+01 -3.16417e+01 -3.42756e+01 -3.34535e+01 -3.50976e+01 -2.98667e+01 -2.79390e+01 -3.17945e+01 4.40680e+00 5.02183e+00 3.79177e+00 2.22063e+00 3.57729e+00 8.63971e-01 2.06908e+00 2.66979e+00 1.46837e+00
5.98000e+02 1.71624e-04 2.22551e-04 1.32350e-04 -3.10295e+01 -2.72661e+01 -3.47928e+01 -3.29652e+01 -2.95283e+01 -3.64022e+01 -3.32959e+01 -3.12479e+01 -3.53438e+01 9.11364e+01 2.16844e+02 -3.45714e+01 2.96232e+00 3.46234e+00 2.46230e+00 2.40724e+00 2.89488e+00 1.91959e+00
5.99000e+02 1.67197e-04 2.17648e-04 1.28440e-04 -2.76931e+01 -2.64310e+01 -2.89552e+01 -3.11380e+01 -2.87307e+01 -3.35453e+01 -2.91202e+01 -2.77483e+01 -3.04921e+01 3.14139e+00 4.97951e+00 1.30326e+00 1.45421e+00 1.89128e+00 1.01714e+00 1.86236e+00 2.17072e+00 1.55401e+00
6.00000e+02 1.67197e-04 2.17648e-04 1.28440e-04 -2.92081e+01 -2.70480e+01 -3.13682e+01 -3.25502e+01 -3.02381e+01 -3.48624e+01 -2.80925e+01 -2.65995e+01 -2.95855e+01 1.32296e+02 2.26526e+02 3.80657e+01 1.77371e+00 2.38042e+00 1.16700e+00 2.29981e+00 2.82114e+00 1.77847e+00


==> data/rosenbrock2d_cmaes_avg.dat <==
1.000000000000000000e+00 5.304794012618943100e+01 3.581491187775151985e+01 7.857296874657144770e+01
2.000000000000000000e+00 3.819325150175573214e+01 2.334161482696711687e+01 6.249458193402571027e+01
3.000000000000000000e+00 1.851577428625433441e+01 8.799321771581084306e+00 3.896140024413676883e+01
4.000000000000000000e+00 3.606110372920571905e+00 2.244596790272384457e+00 5.793482409866269833e+00
5.000000000000000000e+00 3.140106787681644640e+00 1.850390656574810055e+00 5.328750771091939953e+00
6.000000000000000000e+00 1.653424457708406070e+00 1.174888073425902180e+00 2.326870532762074451e+00
7.000000000000000000e+00 1.272237402955661345e+00 8.414271811594854489e-01 1.923622204893540300e+00
8.000000000000000000e+00 1.226705651709068645e+00 7.909083519040266408e-01 1.902631009411281049e+00
9.000000000000000000e+00 1.226705651709068645e+00 7.909083519040266408e-01 1.902631009411281049e+00
1.000000000000000000e+01 9.658882300445433833e-01 6.607415135215077839e-01 1.411959221339605941e+00
1.100000000000000000e+01 9.408855372922424465e-01 6.535654724250553604e-01 1.354517078451119572e+00
1.200000000000000000e+01 9.248770632614720100e-01 6.350972548971922649e-01 1.346876522534543597e+00
1.300000000000000000e+01 8.986168596534749309e-01 6.145121759549145857e-01 1.314070399335290684e+00
1.400000000000000000e+01 8.192823688741999177e-01 5.509581371862560806e-01 1.218284211893231106e+00
1.500000000000000000e+01 7.476472041005417513e-01 4.768451480614682159e-01 1.172238711187015614e+00
1.600000000000000000e+01 7.065338459810971417e-01 4.587804019585471904e-01 1.088080644652176465e+00
1.700000000000000000e+01 5.632311245647940723e-01 3.682632467610721383e-01 8.614199284576986582e-01
1.800000000000000000e+01 5.320343038925148260e-01 3.455940732329661480e-01 8.190548462547874164e-01
1.900000000000000000e+01 4.750828996761670697e-01 2.928464209137636165e-01 7.707239885686684167e-01
2.000000000000000000e+01 4.750828996761670697e-01 2.928464209137636165e-01 7.707239885686684167e-01
2.100000000000000000e+01 4.008535055041339557e-01 2.440086212955165090e-01 6.585158017033769795e-01
2.200000000000000000e+01 4.008535055041339557e-01 2.440086212955165090e-01 6.585158017033769795e-01
2.300000000000000000e+01 3.829682999332956195e-01 2.269498385303738430e-01 6.462428865494425079e-01
2.400000000000000000e+01 3.691449108336520846e-01 2.145260499040322899e-01 6.352047467211747733e-01
2.500000000000000000e+01 3.534588846208313595e-01 1.996289803244370720e-01 6.258268860280744583e-01
2.600000000000000000e+01 3.534588846208313595e-01 1.996289803244370720e-01 6.258268860280744583e-01
2.700000000000000000e+01 3.504176838901014723e-01 1.968062358458687877e-01 6.239261304660569385e-01
2.800000000000000000e+01 3.417009153876855443e-01 1.883171588144683384e-01 6.200152780119982943e-01
2.900000000000000000e+01 3.370240136631964534e-01 1.835008599227302140e-01 6.189899373413270123e-01
3.000000000000000000e+01 3.360468685442675185e-01 1.824862373421524131e-01 6.188274770917376877e-01
3.100000000000000000e+01 3.360468685442675185e-01 1.824862373421524131e-01 6.188274770917376877e-01
3.200000000000000000e+01 3.188890538814711517e-01 1.662239874263461425e-01 6.117662694770739096e-01
3.300000000000000000e+01 3.174792297814015840e-01 1.650445640352062315e-01 6.107020969263275978e-01
3.400000000000000000e+01 3.159577402768770638e-01 1.637636510570656401e-01 6.095937223949876582e-01
3.500000000000000000e+01 3.114905845972526510e-01 1.599030330451542137e-01 6.067826384840331322e-01
3.600000000000000000e+01 3.053193020226345200e-01 1.541753924950992061e-01 6.046352448271011815e-01
3.700000000000000000e+01 2.892890536343715735e-01 1.503844784222294062e-01 5.564946424703611783e-01
3.800000000000000000e+01 2.758863208751397567e-01 1.458513591365686590e-01 5.218550070195201451e-01
3.900000000000000000e+01 2.706576778533554273e-01 1.417251994571086249e-01 5.168846391579122734e-01
4.000000000000000000e+01 2.498619072517961059e-01 1.263418823527524271e-01 4.941431260395106051e-01
4.100000000000000000e+01 2.306403883238816732e-01 1.164361048245830255e-01 4.568599130512990270e-01
4.200000000000000000e+01 2.242828066490644701e-01 1.109149295978864164e-01 4.535257565482890274e-01
4.300000000000000000e+01 2.190062130548290908e-01 1.062594135679549578e-01 4.513832680428210287e-01
4.400000000000000000e+01 2.132674690603521273e-01 1.041299503497440243e-01 4.367908868355668828e-01
4.500000000000000000e+01 1.948370046943302403e-01 9.533098175157891929e-02 3.982069386128999633e-01
4.600000000000000000e+01 1.889618738202711867e-01 9.053052447294128446e-02 3.944149221000090022e-01
4.700000000000000000e+01 1.837620460208407303e-01 8.604986014045382103e-02 3.924293369291638189e-01
4.800000000000000000e+01 1.812455767562243802e-01 8.386797885751898218e-02 3.916865476095986454e-01
4.900000000000000000e+01 1.737354512461540268e-01 7.979372240047216680e-02 3.782754596685686810e-01
5.000000000000000000e+01 1.694428872450046974e-01 7.608274866226531763e-02 3.773640219726063783e-01
5.100000000000000000e+01 1.581526027670043244e-01 7.228603349374486398e-02 3.460176821590611462e-01
5.200000000000000000e+01 1.452776792274028117e-01 6.247629794579619839e-02 3.378177769113521745e-01
5.300000000000000000e+01 1.276418671730143450e-01 5.505989871577435940e-02 2.959040360665563529e-01
5.400000000000000000e+01 1.059737170289719588e-01 4.587139784825425975e-02 2.448242091528942399e-01
5.500000000000000000e+01 1.029349802769970318e-01 4.436699156312216841e-02 2.388174133815473277e-01
5.600000000000000000e+01 1.000728280910313100e-01 4.197069837513662388e-02 2.386086319704826542e-01
5.700000000000000000e+01 9.725896937352983274e-02 3.959515796862974474e-02 2.389006032276872749e-01
5.800000000000000000e+01 9.716043031909130101e-02 3.951444582187410570e-02 2.389037483239912218e-01
5.900000000000000000e+01 8.894086817615688700e-02 3.330808050481314647e-02 2.374942630148087763e-01
6.000000000000000000e+01 8.750004598446914361e-02 3.217952058334905274e-02 2.379233098719892858e-01
6.100000000000000000e+01 8.618331080842381309e-02 3.116116468847098323e-02 2.383596099875379404e-01
6.200000000000000000e+01 7.415272508316014810e-02 2.470949508894697277e-02 2.225309184775032811e-01
6.300000000000000000e+01 7.368767342739288018e-02 2.436425244030641923e-02 2.228622950137932046e-01
6.400000000000000000e+01 6.906482042163342161e-02 2.230430131307146319e-02 2.138578273723837908e-01
6.500000000000000000e+01 6.796560244462705735e-02 2.150622571746322112e-02 2.147900415603919422e-01
6.600000000000000000e+01 6.236577603011304871e-02 1.964779893989567622e-02 1.979605976087454589e-01
6.700000000000000000e+01 6.105988314235653164e-02 1.870882282644161648e-02 1.992808079880326877e-01
6.800000000000000000e+01 5.461459255645163824e-02 1.667625033869830908e-02 1.788623737067290553e-01
6.900000000000000000e+01 5.414613203236660899e-02 1.634829957763061364e-02 1.793338567197574063e-01
7.000000000000000000e+01 5.101200809043665574e-02 1.525098132875151065e-02 1.706267231809534546e-01
7.100000000000000000e+01 5.101134160190643613e-02 1.525051040307182429e-02 1.706275333251962290e-01
7.200000000000000000e+01 4.743609512499926545e-02 1.421269180554848507e-02 1.583220934847494321e-01
7.300000000000000000e+01 4.530827984122805241e-02 1.354790372353565329e-02 1.515245652805166376e-01
7.400000000000000000e+01 4.345756981413134712e-02 1.298130950984841513e-02 1.454830402678036760e-01
7.500000000000000000e+01 3.558915362458065640e-02 1.074150072719638575e-02 1.179153535322239738e-01
7.600000000000000000e+01 3.528681337524144923e-02 1.052795938733776422e-02 1.182716566779980077e-01
7.700000000000000000e+01 3.244734103031579608e-02 9.630897129219058439e-03 1.093179509459661636e-01
7.800000000000000000e+01 2.261670274998734895e-02 6.814911274799013291e-03 7.505823959481716656e-02
7.900000000000000000e+01 2.240925992545149056e-02 6.673568779185047595e-03 7.524833369107347680e-02
8.000000000000000000e+01 2.171843095018854974e-02 6.206065190757175005e-03 7.600471932531520369e-02
8.100000000000000000e+01 2.171769231166986031e-02 6.205558027700895304e-03 7.600576084196400406e-02
8.200000000000000000e+01 1.958848211860651084e-02 5.484136286565415193e-03 6.996701242654104758e-02
8.300000000000000000e+01 1.826562251497211228e-02 5.124418044737715644e-03 6.510650827991390499e-02
8.400000000000000000e+01 1.423824632904115498e-02 4.022280588754820543e-03 5.040117268129529898e-02
8.500000000000000000e+01 1.422971180421196170e-02 4.016468096954421522e-03 5.041362041054622822e-02
8.600000000000000000e+01 1.172523221956248834e-02 3.335368050930908376e-03 4.121916037550785866e-02
8.700000000000000000e+01 1.020394749715167193e-02 2.920572984185171913e-03 3.565072507635932281e-02
8.800000000000000000e+01 1.011256064676757660e-02 2.892813369348275210e-03 3.535101293367966246e-02
8.900000000000000000e+01 1.009494452788560481e-02 2.885785688746012132e-03 3.531374676175988436e-02
9.000000000000000000e+01 9.399320215366336814e-03 2.696668437368229462e-03 3.276161773792829468e-02
9.100000000000000000e+01 9.397927878675060159e-03 2.695710057887512959e-03 3.276355636035668123e-02
9.200000000000000000e+01 9.397857491877183861e-03 2.695661612800354968e-03 3.276365439128029605e-02
9.300000000000000000e+01 8.699975794106244720e-03 2.505905551111768312e-03 3.020448188258898978e-02
9.400000000000000000e+01 8.159069364135362185e-03 2.326625951029242471e-03 2.861242601515862072e-02
9.500000000000000000e+01 7.691874185032693614e-03 2.198477102975178194e-03 2.691177833888060145e-02
9.600000000000000000e+01 6.676609718913963099e-03 1.856359444054201746e-03 2.401319285522748870e-02
9.700000000000000000e+01 5.765720720813358874e-03 1.583054881725918378e-03 2.099961019302935827e-02
9.800000000000000000e+01 4.235653592731329978e-03 1.166784248024066049e-03 1.537624576951587829e-02
9.900000000000000000e+01 4.235605435280705502e-03 1.166751941115929054e-03 1.537632188228508362e-02
1.000000000000000000e+02 4.234748093406231519e-03 1.166179608505426429e-03 1.537764104586832915e-02
1.010000000000000000e+02 4.209964976971515040e-03 1.149657016534833941e-03 1.541660238872621935e-02
1.020000000000000000e+02 3.559408412988446409e-03 9.727145642853636184e-04 1.302477490892810230e-02
1.030000000000000000e+02 2.540863673025571014e-03 6.913189078517101597e-04 9.338654174761588933e-03
1.040000000000000000e+02 1.866876799773188166e-03 5.077944221360128829e-04 6.863464491931466592e-03
1.050000000000000000e+02 1.619539781181858051e-03 4.405183767806113084e-04 5.954142303890429255e-03
1.060000000000000000e+02 1.228868409575574125e-03 3.342596885259057769e-04 4.517797448781397940e-03
1.070000000000000000e+02 9.417185410171989481e-04 2.561582196190213020e-04 3.462054865209990024e-03
1.080000000000000000e+02 9.417185410171717347e-04 2.561582196190030874e-04 3.462054865210036428e-03
1.090000000000000000e+02 9.416738043664312852e-04 2.561284486298819399e-04 3.462128313248579500e-03
1.100000000000000000e+02 9.416725832145193820e-04 2.561276359901475726e-04 3.462130318541710699e-03
1.110000000000000000e+02 9.416725604161988589e-04 2.561276208185514426e-04 3.462130355979833613e-03
1.120000000000000000e+02 9.416725390803068214e-04 2.561276066201575172e-04 3.462130391016441777e-03
1.130000000000000000e+02 9.416722300789876062e-04 2.561274009891698024e-04 3.462130898440770026e-03
1.140000000000000000e+02 8.815902611621938886e-04 2.397852928560429190e-04 3.241238773733404188e-03
1.150000000000000000e+02 7.890043304114135580e-04 2.146030287833772168e-04 2.900834330890781493e-03
1.160000000000000000e+02 6.951502751086647549e-04 1.890747154943304086e-04 2.555782795813022618e-03
1.170000000000000000e+02 5.702898888671865344e-04 1.551141873463230043e-04 2.096717024458934556e-03
1.180000000000000000e+02 4.907069792221386379e-04 1.334666861435086001e-04 1.804145636750176295e-03
1.190000000000000000e+02 4.323216590150613767e-04 1.175863814130977694e-04 1.589486933839059013e-03
1.200000000000000000e+02 4.323216239152349568e-04 1.175863580554427395e-04 1.589486991480593570e-03
1.210000000000000000e+02 3.890895754802352574e-04 1.058274678844151463e-04 1.430542568709466597e-03
1.220000000000000000e+02 3.338688232018989770e-04 9.080809808186401661e-05 1.227515975565656890e-03
1.230000000000000000e+02 3.054852384980833498e-04 8.308812404400210856e-05 1.123159681530536309e-03
1.240000000000000000e+02 1.865860503495224084e-04 5.074905040476396538e-05 6.860099628931453286e-04
1.250000000000000000e+02 1.560835283907906787e-04 4.245274378015439560e-05 5.738632103752828182e-04
1.260000000000000000e+02 1.560835283907880224e-04 4.245274378015266088e-05 5.738632103752879139e-04
1.270000000000000000e+02 1.560835281918189531e-04 4.245274364774623917e-05 5.738632107020418373e-04
1.280000000000000000e+02 8.567536131249168054e-05 2.330261804066707031e-05 3.149975476238750321e-04
1.290000000000000000e+02 8.567536001456829611e-05 2.330261717694789248e-05 3.149975497553664672e-04
1.300000000000000000e+02 8.567533947960310190e-05 2.330260351170404279e-05 3.149975834785370449e-04
1.310000000000000000e+02 5.042805113084614484e-05 1.371578957847825611e-05 1.854059021760941163e-04
1.320000000000000000e+02 1.878658626891074380e-05 5.109713800620155649e-06 6.907154439772930567e-05
1.330000000000000000e+02 1.176910124297196158e-05 3.201047083326803251e-06 4.327076124209046544e-05
1.340000000000000000e+02 1.176910122062415431e-05 3.201047068455178981e-06 4.327076127879071575e-05
1.350000000000000000e+02 1.176909894760190775e-05 3.201045555844690169e-06 4.327076501161937103e-05
1.360000000000000000e+02 1.176909854967216663e-05 3.201045291037484601e-06 4.327076566511275051e-05
1.370000000000000000e+02 1.176909811921088511e-05 3.201045004581773273e-06 4.327076637203052407e-05
1.380000000000000000e+02 3.331041908667164589e-06 9.060010964220985852e-07 1.224704941430614450e-05
1.390000000000000000e+02 5.274639645139538300e-07 1.434635052263914964e-07 1.939296223257175897e-06
1.400000000000000000e+02 5.274639636080584456e-07 1.434635046235524304e-07 1.939296224744865178e-06
1.410000000000000000e+02 5.274639622098037731e-07 1.434635036930668325e-07 1.939296227041127453e-06
1.420000000000000000e+02 4.715946623819136299e-07 1.282677604745785020e-07 1.733884841867097249e-06
1.430000000000000000e+02 4.547068565400015069e-07 1.236744892552313292e-07 1.671794455183036545e-06
1.440000000000000000e+02 4.547068558839920123e-07 1.236744888186817714e-07 1.671794456260355727e-06
1.450000000000000000e+02 3.060245543312114676e-07 8.323478810360487708e-08 1.125142863787269464e-06
1.460000000000000000e+02 3.060245537762496154e-07 8.323478773429876354e-08 1.125142864698646210e-06
1.470000000000000000e+02 1.629905122941449859e-08 4.433138019270693596e-09 5.992573879366439821e-08
1.480000000000000000e+02 1.629905100431706781e-08 4.433137869476781462e-09 5.992573916332602736e-08
1.490000000000000000e+02 1.629905092250490167e-08 4.433137815033859545e-09 5.992573929768063322e-08
1.500000000000000000e+02 1.629905080384500900e-08 4.433137736070136171e-09 5.992573949254728606e-08


==> data/rosenbrock2d_es_avg.dat <==
1.000000000000000000e+00 3.396776791747468849e+01 2.069683143702281924e+01 5.574811104812260254e+01
2.000000000000000000e+00 2.380732131831040732e+01 1.175134669982184832e+01 4.823179528537524874e+01
3.000000000000000000e+00 2.304459030818120269e+01 1.103295755726425043e+01 4.813334409342184017e+01
4.000000000000000000e+00 2.135523982007181942e+01 9.505220771213926056e+00 4.797850347189135789e+01
5.000000000000000000e+00 1.288721593807133559e+01 4.723370175444148167e+00 3.516140562048220630e+01
6.000000000000000000e+00 1.277126393364052248e+01 4.631208504254830771e+00 3.521870853209429697e+01
7.000000000000000000e+00 2.004405757301561231e+00 1.149873477926830034e+00 3.493986527237129991e+00
8.000000000000000000e+00 1.832923850610632233e+00 9.811528546311166776e-01 3.424145204572041745e+00
9.000000000000000000e+00 8.136114103334698422e-01 6.208517191644439270e-01 1.066218400612151118e+00
1.000000000000000000e+01 7.629133694713481351e-01 5.598213414724194648e-01 1.039683138530010265e+00
1.100000000000000000e+01 7.287703661295259483e-01 5.293931819222192914e-01 1.003235902321454098e+00
1.200000000000000000e+01 7.287703661295259483e-01 5.293931819222192914e-01 1.003235902321454098e+00
1.300000000000000000e+01 6.200854921100716899e-01 4.182299405523159930e-01 9.193651153181662261e-01
1.400000000000000000e+01 6.021548601022297387e-01 3.976579191664025292e-01 9.118150502442464722e-01
1.500000000000000000e+01 5.248735536290197734e-01 3.200413631637452627e-01 8.608020056401373132e-01
1.600000000000000000e+01 5.248735536290197734e-01 3.200413631637452627e-01 8.608020056401373132e-01
1.700000000000000000e+01 3.351284347551429788e-01 2.142348780345325054e-01 5.242426854665968028e-01
1.800000000000000000e+01 3.319987199855608528e-01 2.116246428746603458e-01 5.208426985383413088e-01
1.900000000000000000e+01 3.237407515722555140e-01 2.044111230184567640e-01 5.127317568677781656e-01
2.000000000000000000e+01 1.704457044088374396e-01 1.321751208200587224e-01 2.197973262379339932e-01
2.100000000000000000e+01 1.704457044088374396e-01 1.321751208200587224e-01 2.197973262379339932e-01
2.200000000000000000e+01 1.704457044088374396e-01 1.321751208200587224e-01 2.197973262379339932e-01
2.300000000000000000e+01 1.704457044088374396e-01 1.321751208200587224e-01 2.197973262379339932e-01
2.400000000000000000e+01 1.704457044088374396e-01 1.321751208200587224e-01 2.197973262379339932e-01
2.500000000000000000e+01 1.704457044088374396e-01 1.321751208200587224e-01 2.197973262379339932e-01
2.600000000000000000e+01 1.704457044088374396e-01 1.321751208200587224e-01 2.197973262379339932e-01
2.700000000000000000e+01 1.668331044402684427e-01 1.306990597760132877e-01 2.129570387489937988e-01
2.800000000000000000e+01 1.652980729294065421e-01 1.299844622830192142e-01 2.102055309863359311e-01
2.900000000000000000e+01 1.652980729294065421e-01 1.299844622830192142e-01 2.102055309863359311e-01
3.000000000000000000e+01 1.652980729294065421e-01 1.299844622830192142e-01 2.102055309863359311e-01
3.100000000000000000e+01 1.652980729294065421e-01 1.299844622830192142e-01 2.102055309863359311e-01
3.200000000000000000e+01 1.549782373503562349e-01 1.234027760530709283e-01 1.946330124850189081e-01
3.300000000000000000e+01 1.549782373503562349e-01 1.234027760530709283e-01 1.946330124850189081e-01
3.400000000000000000e+01 1.549782373503562349e-01 1.234027760530709283e-01 1.946330124850189081e-01
3.500000000000000000e+01 1.549782373503562349e-01 1.234027760530709283e-01 1.946330124850189081e-01
3.600000000000000000e+01 1.549782373503562349e-01 1.234027760530709283e-01 1.946330124850189081e-01
3.700000000000000000e+01 1.549782373503562349e-01 1.234027760530709283e-01 1.946330124850189081e-01
3.800000000000000000e+01 1.549782373503562349e-01 1.234027760530709283e-01 1.946330124850189081e-01
3.900000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
4.000000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
4.100000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
4.200000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
4.300000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
4.400000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
4.500000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
4.600000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
4.700000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
4.800000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
4.900000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
5.000000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
5.100000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
5.200000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
5.300000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
5.400000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
5.500000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
5.600000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
5.700000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
5.800000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
5.900000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
6.000000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
6.100000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
6.200000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
6.300000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
6.400000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
6.500000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
6.600000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
6.700000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
6.800000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
6.900000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
7.000000000000000000e+01 1.452578879879791729e-01 1.119236009659477921e-01 1.885201498220900329e-01
7.100000000000000000e+01 1.452578879879791729e-01 1.119236009659477921e-01 1.885201498220900329e-01
7.200000000000000000e+01 1.447901786061739637e-01 1.115110649876032423e-01 1.880010366965678137e-01
7.300000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
7.400000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
7.500000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
7.600000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
7.700000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
7.800000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
7.900000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
8.000000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
8.100000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
8.200000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
8.300000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
8.400000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
8.500000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
8.600000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
8.700000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
8.800000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
8.900000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
9.000000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
9.100000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
9.200000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
9.300000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
9.400000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
9.500000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
9.600000000000000000e+01 1.438758071748994782e-01 1.106829548200990582e-01 1.870229063171872652e-01
9.700000000000000000e+01 1.438487643283634654e-01 1.106580272656245839e-01 1.869947215770136895e-01
9.800000000000000000e+01 1.438340158366541444e-01 1.106444218413102643e-01 1.869793683894031278e-01
9.900000000000000000e+01 1.437952447388787525e-01 1.106086201079876374e-01 1.869390684860450236e-01
1.000000000000000000e+02 1.436576224350082642e-01 1.104811219609265066e-01 1.867967315807871342e-01
1.010000000000000000e+02 1.436220607760098633e-01 1.104480708652676446e-01 1.867601324310182720e-01
1.020000000000000000e+02 1.435608567978251815e-01 1.103910862594931486e-01 1.866973168112414372e-01
1.030000000000000000e+02 1.435263742029426748e-01 1.103589243455685848e-01 1.866620231576251732e-01
1.040000000000000000e+02 1.434293203533361649e-01 1.102681835078998945e-01 1.865630618241398420e-01
1.050000000000000000e+02 1.434293203533361649e-01 1.102681835078998945e-01 1.865630618241398420e-01
1.060000000000000000e+02 1.434293203533361649e-01 1.102681835078998945e-01 1.865630618241398420e-01
1.070000000000000000e+02 1.434293203533361649e-01 1.102681835078998945e-01 1.865630618241398420e-01
1.080000000000000000e+02 1.434293203533361649e-01 1.102681835078998945e-01 1.865630618241398420e-01
1.090000000000000000e+02 1.434293203533361649e-01 1.102681835078998945e-01 1.865630618241398420e-01
1.100000000000000000e+02 1.434293203533361649e-01 1.102681835078998945e-01 1.865630618241398420e-01
1.110000000000000000e+02 1.434293203533361649e-01 1.102681835078998945e-01 1.865630618241398420e-01
1.120000000000000000e+02 1.434293203533361649e-01 1.102681835078998945e-01 1.865630618241398420e-01
1.130000000000000000e+02 1.434268421612995559e-01 1.102658622877640410e-01 1.865605421801075359e-01
1.140000000000000000e+02 1.434268421612995559e-01 1.102658622877640410e-01 1.865605421801075359e-01
1.150000000000000000e+02 1.434108761297448464e-01 1.102509025205180987e-01 1.865443177526232565e-01
1.160000000000000000e+02 1.434108761297448464e-01 1.102509025205180987e-01 1.865443177526232565e-01
1.170000000000000000e+02 1.434026205461072512e-01 1.102431638221048893e-01 1.865359344428345612e-01
1.180000000000000000e+02 1.434002271485050328e-01 1.102409198394135731e-01 1.865335047657220857e-01
1.190000000000000000e+02 1.433890094191034303e-01 1.102303997942527952e-01 1.865221214888827250e-01
1.200000000000000000e+02 1.433881033546413608e-01 1.102295498940932400e-01 1.865212023762698734e-01
1.210000000000000000e+02 1.433646426013965303e-01 1.102075336119131277e-01 1.864974205901691329e-01
1.220000000000000000e+02 1.433534049226846407e-01 1.101969811539334626e-01 1.864860406132246018e-01
1.230000000000000000e+02 1.433479718301744477e-01 1.101918777943105554e-01 1.864805413896436781e-01
1.240000000000000000e+02 1.433390996845750609e-01 1.101835419227298191e-01 1.864715649891998672e-01
1.250000000000000000e+02 1.432895980262936519e-01 1.101479412829082377e-01 1.864030200056292497e-01
1.260000000000000000e+02 1.431772450574838595e-01 1.100886115315051483e-01 1.862111186349569014e-01
1.270000000000000000e+02 1.431755589306678567e-01 1.100870264139417881e-01 1.862094139778949775e-01
1.280000000000000000e+02 1.431590204427641289e-01 1.100765192330536435e-01 1.861841678581864779e-01
1.290000000000000000e+02 1.429544869325507506e-01 1.099621294657221332e-01 1.858456673533156189e-01
1.300000000000000000e+02 1.429543207891924572e-01 1.099619732643595110e-01 1.858454993633965047e-01
1.310000000000000000e+02 1.429532730267619456e-01 1.099609881779707865e-01 1.858444399934735258e-01
1.320000000000000000e+02 1.429467817750773584e-01 1.099548843828025146e-01 1.858378782766245962e-01
1.330000000000000000e+02 1.428167032761740451e-01 1.098828170875724569e-01 1.856214763625819164e-01
1.340000000000000000e+02 1.428049418374274515e-01 1.098717554133365887e-01 1.856095894388125889e-01
1.350000000000000000e+02 1.426585114146280697e-01 1.097856025984004225e-01 1.853744971777755435e-01
1.360000000000000000e+02 1.426359070741203827e-01 1.097643226008297723e-01 1.853516835415090214e-01
1.370000000000000000e+02 1.422372659644349502e-01 1.095548411110514042e-01 1.846695191546084969e-01
1.380000000000000000e+02 1.422162713461367356e-01 1.095438062432599335e-01 1.846336048492238369e-01
1.390000000000000000e+02 1.418884730502411595e-01 1.093608629127118814e-01 1.840908918266122574e-01
1.400000000000000000e+02 1.417782168545779486e-01 1.092985399450868145e-01 1.839097099061231255e-01
1.410000000000000000e+02 1.417671242564308431e-01 1.092881132393462573e-01 1.838984764603162902e-01
1.420000000000000000e+02 1.415849537779030332e-01 1.091916382694266274e-01 1.835882257469878820e-01
1.430000000000000000e+02 1.415198624381351356e-01 1.091534654694174405e-01 1.834836061171149224e-01
1.440000000000000000e+02 1.415095960001895581e-01 1.091480157477927870e-01 1.834661457007917551e-01
1.450000000000000000e+02 1.414622054676573648e-01 1.091034542901897220e-01 1.834181667845973251e-01
1.460000000000000000e+02 1.414622054676573648e-01 1.091034542901897220e-01 1.834181667845973251e-01
1.470000000000000000e+02 1.414445682341163579e-01 1.090868497120965341e-01 1.834003450987647943e-01
1.480000000000000000e+02 1.412639958217447589e-01 1.089820810202838525e-01 1.831082351218066839e-01
1.490000000000000000e+02 1.409672548473030473e-01 1.088023283830874405e-01 1.826410080969683991e-01
1.500000000000000000e+02 1.409191837873946529e-01 1.087766612074777123e-01 1.825595319700838715e-01


==> data/rosenbrock2d_pbo_arch_.dat <==
1.00000e+00 2.27444e+01 3.35809e+01 1.54048e+01 1.96016e-01 2.49372e-01 1.42659e-01 3.96087e-01 4.69220e-01 3.22954e-01 3.94224e-01 4.66828e-01 3.21621e-01 3.36561e-02 6.21594e-02 5.15267e-03 8.97225e-02 1.26270e-01 5.31749e-02 1.86515e-01 2.86013e-01 8.70182e-02
2.00000e+00 2.27444e+01 3.35809e+01 1.54048e+01 1.35947e-01 2.35422e-01 3.64727e-02 1.59878e-01 2.11322e-01 1.08433e-01 1.58795e-01 2.10486e-01 1.07104e-01 4.00307e-03 8.36097e-03 -3.54833e-04 1.38051e-01 1.81426e-01 9.46754e-02 4.35074e-02 7.99596e-02 7.05509e-03
3.00000e+00 1.87930e+01 3.17987e+01 1.11067e+01 1.10132e-01 1.70930e-01 4.93338e-02 1.18019e-01 1.72262e-01 6.37770e-02 1.17142e-01 1.71540e-01 6.27434e-02 3.63919e-02 8.71453e-02 -1.43614e-02 1.15292e-01 1.42639e-01 8.79449e-02 3.53285e-02 6.38178e-02 6.83925e-03
4.00000e+00 1.45339e+01 2.44576e+01 8.63678e+00 7.06584e-02 9.87716e-02 4.25452e-02 7.39552e-02 9.97622e-02 4.81482e-02 7.32917e-02 9.91447e-02 4.74387e-02 1.88713e-02 4.54142e-02 -7.67165e-03 9.79959e-02 1.06766e-01 8.92256e-02 1.53413e-02 2.56950e-02 4.98751e-03
5.00000e+00 4.94341e+00 6.99854e+00 3.49177e+00 1.01280e-01 1.77525e-01 2.50357e-02 5.00601e-02 7.49591e-02 2.51611e-02 5.48707e-02 6.86420e-02 4.10993e-02 1.59305e-02 3.80495e-02 -6.18852e-03 7.24994e-02 1.10814e-01 3.41847e-02 1.34649e-02 1.86401e-02 8.28962e-03
6.00000e+00 4.94341e+00 6.99854e+00 3.49177e+00 1.86980e-01 2.93531e-01 8.04279e-02 5.11275e-02 8.67036e-02 1.55515e-02 7.00286e-02 8.66543e-02 5.34029e-02 1.20793e-03 1.70747e-03 7.08393e-04 5.03553e-02 6.34698e-02 3.72408e-02 9.20058e-03 1.36466e-02 4.75458e-03
7.00000e+00 1.52302e+00 2.26452e+00 1.02432e+00 3.27366e-02 5.33641e-02 1.21092e-02 2.86618e-02 3.49645e-02 2.23591e-02 3.78440e-02 4.73537e-02 2.83343e-02 5.37225e-04 7.40775e-04 3.33675e-04 4.17116e-02 5.21357e-02 3.12875e-02 9.83616e-03 1.48178e-02 4.85456e-03
8.00000e+00 8.42217e-01 1.19245e+00 5.94850e-01 1.43398e-01 1.74926e-01 1.11870e-01 4.34283e-02 5.42945e-02 3.25622e-02 4.29013e-02 5.11573e-02 3.46453e-02 3.08773e-03 6.48729e-03 -3.11836e-04 3.00801e-02 4.28386e-02 1.73216e-02 2.17158e-02 3.70709e-02 6.36076e-03
9.00000e+00 6.31150e-01 1.07410e+00 3.70869e-01 1.84510e-01 3.27793e-01 4.12271e-02 6.24106e-02 7.07719e-02 5.40492e-02 2.44287e-02 3.52894e-02 1.35680e-02 1.31986e-02 3.01115e-02 -3.71416e-03 3.00371e-02 3.71896e-02 2.28845e-02 2.01252e-02 3.16308e-02 8.61966e-03
1.00000e+01 6.21854e-01 1.07171e+00 3.60828e-01 1.14877e-01 2.89368e-01 -5.96143e-02 7.31223e-02 1.23429e-01 2.28159e-02 3.61663e-02 7.27937e-02 -4.61094e-04 7.01172e-03 1.55005e-02 -1.47705e-03 3.90881e-02 4.70976e-02 3.10787e-02 1.94258e-02 3.33315e-02 5.52009e-03
1.10000e+01 6.21854e-01 1.07171e+00 3.60828e-01 -4.68099e-02 1.50382e-02 -1.08658e-01 2.76205e-02 8.04776e-02 -2.52366e-02 -5.70000e-06 2.50020e-02 -2.50134e-02 3.63339e-04 5.83389e-04 1.43289e-04 6.15676e-02 8.10076e-02 4.21276e-02 1.22008e-02 2.29980e-02 1.40351e-03
1.20000e+01 6.21854e-01 1.07171e+00 3.60828e-01 -7.42290e-02 -1.00027e-02 -1.38455e-01 4.45519e-02 9.19887e-02 -2.88484e-03 1.31924e-02 3.18872e-02 -5.50234e-03 1.53358e-03 2.13655e-03 9.30614e-04 4.67710e-02 7.19671e-02 2.15749e-02 2.89280e-02 5.05923e-02 7.26378e-03
1.30000e+01 2.31305e-01 3.78246e-01 1.41448e-01 -4.66185e-02 -7.21001e-03 -8.60270e-02 1.99534e-02 4.65358e-02 -6.62903e-03 -5.09313e-03 8.37640e-03 -1.85627e-02 4.28792e-04 7.00278e-04 1.57305e-04 3.90718e-02 5.74541e-02 2.06894e-02 6.87367e-03 1.16859e-02 2.06147e-03
1.40000e+01 2.31305e-01 3.78246e-01 1.41448e-01 -1.43661e-01 -8.59014e-02 -2.01420e-01 1.29088e-02 2.82130e-02 -2.39551e-03 1.29091e-02 1.59950e-02 9.82317e-03 9.94211e-04 1.39932e-03 5.89102e-04 4.58914e-02 6.12514e-02 3.05313e-02 1.17002e-02 1.68498e-02 6.55065e-03
1.50000e+01 2.31305e-01 3.78246e-01 1.41448e-01 -9.87756e-02 -7.35082e-02 -1.24043e-01 -1.56521e-03 1.82627e-04 -3.31305e-03 7.73813e-03 9.65917e-03 5.81709e-03 9.79351e-04 1.25741e-03 7.01294e-04 4.42718e-02 5.65840e-02 3.19596e-02 9.69899e-03 1.37903e-02 5.60768e-03
1.60000e+01 2.31305e-01 3.78246e-01 1.41448e-01 -7.90754e-03 3.66139e-02 -5.24290e-02 1.40457e-02 4.68330e-02 -1.87416e-02 5.83704e-03 1.84511e-02 -6.77705e-03 9.83587e-03 2.34434e-02 -3.77162e-03 4.46311e-02 5.73737e-02 3.18885e-02 6.08055e-03 1.06934e-02 1.46769e-03
1.70000e+01 2.31305e-01 3.78246e-01 1.41448e-01 -5.94457e-02 6.48788e-02 -1.83770e-01 -2.00235e-03 7.66965e-03 -1.16743e-02 4.17942e-03 2.36342e-02 -1.52754e-02 1.21244e-03 2.52814e-03 -1.03257e-04 4.03892e-02 4.90755e-02 3.17028e-02 7.50484e-03 1.57662e-02 -7.56534e-04
1.80000e+01 2.31305e-01 3.78246e-01 1.41448e-01 -1.31369e-01 -1.16678e-01 -1.46060e-01 -1.57329e-02 -6.55698e-03 -2.49087e-02 -6.83137e-03 1.26592e-03 -1.49287e-02 5.83897e-03 1.27000e-02 -1.02207e-03 6.27463e-02 7.47094e-02 5.07832e-02 9.86164e-03 1.31347e-02 6.58857e-03
1.90000e+01 2.30366e-01 3.78036e-01 1.40379e-01 -7.72299e-02 -4.37790e-02 -1.10681e-01 2.81173e-03 3.11369e-02 -2.55134e-02 4.70700e-04 2.00855e-02 -1.91441e-02 1.60130e-02 3.78873e-02 -5.86123e-03 6.68250e-02 8.16884e-02 5.19616e-02 1.89499e-02 3.07430e-02 7.15672e-03
2.00000e+01 2.30366e-01 3.78036e-01 1.40379e-01 -1.86743e-01 3.14225e-02 -4.04909e-01 -1.66375e-02 2.19769e-02 -5.52519e-02 -2.62609e-02 -4.80644e-03 -4.77153e-02 8.00017e-03 1.86031e-02 -2.60274e-03 4.10343e-02 5.87597e-02 2.33089e-02 6.06107e-03 9.60529e-03 2.51686e-03
2.10000e+01 2.30366e-01 3.78036e-01 1.40379e-01 -1.81306e-01 -6.19382e-03 -3.56418e-01 -9.69170e-03 5.78442e-02 -7.72276e-02 -2.11641e-02 -3.00811e-03 -3.93200e-02 1.90459e-02 4.51712e-02 -7.07944e-03 4.62755e-02 6.79256e-02 2.46254e-02 1.14308e-02 1.84360e-02 4.42559e-03
2.20000e+01 2.30366e-01 3.78036e-01 1.40379e-01 -1.00822e-01 -2.16496e-02 -1.79994e-01 -6.23020e-03 4.18842e-02 -5.43446e-02 -1.75784e-02 -1.15807e-02 -2.35760e-02 3.79292e-04 6.09825e-04 1.48758e-04 3.88329e-02 5.12086e-02 2.64571e-02 5.92900e-03 1.03772e-02 1.48082e-03
2.30000e+01 2.30366e-01 3.78036e-01 1.40379e-01 -3.77294e-01 -2.66370e-01 -4.88218e-01 -3.73915e-02 8.61219e-03 -8.33952e-02 -3.04134e-02 -1.84524e-02 -4.23743e-02 1.21737e-03 1.91013e-03 5.24621e-04 4.04654e-02 6.79990e-02 1.29318e-02 5.60066e-03 1.15784e-02 -3.77068e-04
2.40000e+01 2.30366e-01 3.78036e-01 1.40379e-01 -2.38841e-01 -1.74378e-01 -3.03304e-01 -4.15092e-02 -2.38580e-02 -5.91605e-02 -8.93440e-04 8.36086e-03 -1.01477e-02 7.75632e-04 1.24808e-03 3.03179e-04 5.38250e-02 5.99920e-02 4.76580e-02 4.33545e-03 7.22606e-03 1.44483e-03
2.50000e+01 2.30029e-01 3.77890e-01 1.40024e-01 -3.13533e-01 -2.40154e-01 -3.86912e-01 -6.22140e-02 -4.47267e-02 -7.97013e-02 -3.80291e-02 -3.11846e-02 -4.48736e-02 4.67964e-04 9.63371e-04 -2.74433e-05 5.70633e-02 9.45417e-02 1.95850e-02 1.98081e-03 3.15007e-03 8.11556e-04
2.60000e+01 2.30029e-01 3.77890e-01 1.40024e-01 -3.26940e-01 -2.12780e-01 -4.41100e-01 -6.44916e-02 -2.25616e-02 -1.06422e-01 -3.18093e-02 -2.76907e-02 -3.59279e-02 9.39141e-04 1.52855e-03 3.49731e-04 4.27352e-02 7.40187e-02 1.14518e-02 1.92344e-02 3.19473e-02 6.52142e-03
2.70000e+01 2.30029e-01 3.77890e-01 1.40024e-01 -4.70464e-01 -3.72618e-01 -5.68310e-01 -6.16502e-02 -2.93858e-02 -9.39146e-02 -8.45964e-03 4.36895e-05 -1.69630e-02 7.67775e-04 1.39849e-03 1.37056e-04 5.57867e-02 8.03233e-02 3.12501e-02 1.33635e-02 2.09151e-02 5.81197e-03
2.80000e+01 2.30029e-01 3.77890e-01 1.40024e-01 -4.30286e-01 -3.67638e-01 -4.92933e-01 -8.64977e-02 -4.52818e-02 -1.27714e-01 -5.38277e-02 -5.04312e-02 -5.72243e-02 6.04622e-04 6.48777e-04 5.60466e-04 5.92297e-02 9.25533e-02 2.59062e-02 1.21248e-02 1.71720e-02 7.07765e-03
2.90000e+01 1.54133e-01 2.39926e-01 9.90184e-02 -4.07730e-01 -3.85382e-01 -4.30079e-01 -1.06127e-01 -6.11171e-02 -1.51136e-01 -4.17844e-02 -3.29651e-02 -5.06038e-02 7.54538e-04 1.04227e-03 4.66811e-04 5.99259e-02 8.33314e-02 3.65204e-02 2.04961e-02 3.03020e-02 1.06902e-02
3.00000e+01 1.54133e-01 2.39926e-01 9.90184e-02 -3.52018e-01 -2.76765e-01 -4.27272e-01 -9.67718e-02 -6.29808e-02 -1.30563e-01 -3.20926e-02 -2.10630e-02 -4.31222e-02 6.25037e-04 8.68015e-04 3.82059e-04 6.20194e-02 8.50682e-02 3.89706e-02 9.60494e-03 1.79389e-02 1.27101e-03
3.10000e+01 1.54133e-01 2.39926e-01 9.90184e-02 -3.68640e-01 -2.47147e-01 -4.90133e-01 -5.05801e-02 -4.05504e-02 -6.06098e-02 -1.70668e-02 -1.58138e-03 -3.25523e-02 1.68425e-03 2.67600e-03 6.92496e-04 5.06618e-02 8.85458e-02 1.27778e-02 1.64972e-02 3.06901e-02 2.30436e-03
3.20000e+01 1.54133e-01 2.39926e-01 9.90184e-02 -5.89705e-01 -5.35127e-01 -6.44283e-01 -8.62909e-02 -6.18520e-02 -1.10730e-01 -5.03913e-02 -3.17736e-02 -6.90089e-02 4.46440e-04 6.75464e-04 2.17417e-04 4.17922e-02 6.69327e-02 1.66516e-02 6.88854e-03 1.07785e-02 2.99855e-03
3.30000e+01 1.54133e-01 2.39926e-01 9.90184e-02 -5.26972e-01 -4.39936e-01 -6.14009e-01 -1.52663e-01 -1.37009e-01 -1.68317e-01 -5.88195e-02 -5.24059e-02 -6.52332e-02 1.40334e-03 2.26298e-03 5.43706e-04 7.00055e-02 7.10833e-02 6.89278e-02 4.64793e-03 7.64028e-03 1.65558e-03
3.40000e+01 1.54133e-01 2.39926e-01 9.90184e-02 -6.22250e-01 -5.07355e-01 -7.37144e-01 -1.02470e-01 -6.80304e-02 -1.36910e-01 -7.91958e-02 -4.63589e-02 -1.12033e-01 8.93723e-04 1.37628e-03 4.11163e-04 3.81387e-02 6.41431e-02 1.21344e-02 8.34331e-03 1.49281e-02 1.75850e-03
3.50000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -6.09111e-01 -5.31947e-01 -6.86274e-01 -1.05503e-01 -9.28865e-02 -1.18119e-01 -5.26232e-02 -4.58085e-02 -5.94378e-02 9.86552e-04 1.20554e-03 7.67562e-04 4.30162e-02 5.21933e-02 3.38391e-02 3.11425e-03 5.11516e-03 1.11334e-03
3.60000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -7.08622e-01 -6.77392e-01 -7.39852e-01 -1.62490e-01 -1.22728e-01 -2.02253e-01 -6.42065e-02 -4.63975e-02 -8.20155e-02 7.76667e-04 1.09804e-03 4.55295e-04 7.11721e-02 8.37626e-02 5.85816e-02 8.64525e-03 1.13642e-02 5.92633e-03
3.70000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -7.16979e-01 -6.93885e-01 -7.40073e-01 -1.57272e-01 -9.93861e-02 -2.15159e-01 -5.51202e-02 -4.87471e-02 -6.14933e-02 1.90167e-03 3.47508e-03 3.28269e-04 7.22710e-02 8.71452e-02 5.73968e-02 2.67580e-02 5.94340e-02 -5.91807e-03
3.80000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -8.51518e-01 -6.87280e-01 -1.01576e+00 -1.54545e-01 -1.17950e-01 -1.91139e-01 -7.50553e-02 -6.92942e-02 -8.08163e-02 2.45970e-03 4.43893e-03 4.80477e-04 4.98046e-02 6.96514e-02 2.99578e-02 1.60885e-02 2.50374e-02 7.13961e-03
3.90000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -8.20509e-01 -6.79029e-01 -9.61989e-01 -2.31185e-01 -1.82671e-01 -2.79700e-01 -9.27741e-02 -7.86575e-02 -1.06891e-01 6.55890e-04 1.01102e-03 3.00761e-04 7.25319e-02 9.59732e-02 4.90906e-02 1.66595e-02 2.76141e-02 5.70497e-03
4.00000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -7.38901e-01 -6.72810e-01 -8.04992e-01 -1.57937e-01 -1.06720e-01 -2.09155e-01 -8.94704e-02 -7.07795e-02 -1.08161e-01 1.64185e-03 2.46649e-03 8.17216e-04 5.12464e-02 6.88543e-02 3.36386e-02 9.09717e-03 1.59703e-02 2.22405e-03
4.10000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.01466e+00 -9.05666e-01 -1.12366e+00 -1.80943e-01 -1.04954e-01 -2.56931e-01 -8.34390e-02 -5.43349e-02 -1.12543e-01 1.41820e-03 2.33211e-03 5.04299e-04 4.68839e-02 7.55643e-02 1.82036e-02 3.96729e-03 7.26769e-03 6.66880e-04
4.20000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.01338e+00 -9.62904e-01 -1.06386e+00 -2.76717e-01 -2.32112e-01 -3.21322e-01 -1.44322e-01 -1.14022e-01 -1.74621e-01 7.95467e-04 1.13050e-03 4.60429e-04 9.40175e-02 1.06366e-01 8.16691e-02 8.82300e-03 1.14121e-02 6.23386e-03
4.30000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -9.50564e-01 -6.75871e-01 -1.22526e+00 -2.58321e-01 -1.40527e-01 -3.76116e-01 -1.31382e-01 -7.37769e-02 -1.88988e-01 1.75833e-03 3.43335e-03 8.32992e-05 7.62063e-02 1.28726e-01 2.36867e-02 1.54282e-02 2.47811e-02 6.07538e-03
4.40000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -8.76913e-01 -7.21749e-01 -1.03208e+00 -2.40369e-01 -1.66403e-01 -3.14336e-01 -7.20873e-02 -3.81492e-02 -1.06025e-01 1.34705e-03 2.50381e-03 1.90296e-04 9.21848e-02 9.61612e-02 8.82084e-02 1.19365e-02 1.81169e-02 5.75611e-03
4.50000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.10854e+00 -1.05071e+00 -1.16636e+00 -2.83925e-01 -1.91274e-01 -3.76576e-01 -1.09789e-01 -8.02292e-02 -1.39348e-01 1.97465e-03 3.49011e-03 4.59188e-04 6.45198e-02 9.97612e-02 2.92784e-02 1.02146e-02 1.58225e-02 4.60672e-03
4.60000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -9.24505e-01 -6.51354e-01 -1.19766e+00 -2.35122e-01 -1.48466e-01 -3.21778e-01 -1.49781e-01 -9.78989e-02 -2.01663e-01 1.98468e-03 3.07145e-03 8.97914e-04 4.78578e-02 6.61530e-02 2.95626e-02 2.10493e-02 3.86849e-02 3.41376e-03
4.70000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.04004e+00 -1.00180e+00 -1.07827e+00 -3.38491e-01 -2.96913e-01 -3.80069e-01 -7.97529e-02 -5.85500e-02 -1.00956e-01 1.61837e-03 2.43222e-03 8.04522e-04 8.26212e-02 1.01532e-01 6.37104e-02 5.64405e-03 9.32766e-03 1.96045e-03
4.80000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.07334e+00 -8.21212e-01 -1.32546e+00 -2.53923e-01 -2.02160e-01 -3.05686e-01 -1.22463e-01 -7.36704e-02 -1.71257e-01 1.59828e-03 2.44211e-03 7.54439e-04 5.86823e-02 6.69001e-02 5.04645e-02 3.16136e-02 5.31692e-02 1.00580e-02
4.90000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.19521e+00 -1.13029e+00 -1.26013e+00 -3.04694e-01 -2.25777e-01 -3.83611e-01 -1.12681e-01 -8.82299e-02 -1.37131e-01 3.70718e-03 5.94194e-03 1.47242e-03 5.27649e-02 7.78349e-02 2.76949e-02 1.37733e-02 2.46384e-02 2.90819e-03
5.00000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.35255e+00 -1.15725e+00 -1.54785e+00 -3.17814e-01 -2.33314e-01 -4.02314e-01 -1.42127e-01 -7.31401e-02 -2.11114e-01 2.49604e-03 5.06610e-03 -7.40286e-05 7.23046e-02 9.66233e-02 4.79858e-02 7.42577e-03 9.99026e-03 4.86128e-03
5.10000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.39700e+00 -1.25808e+00 -1.53592e+00 -2.92438e-01 -1.63500e-01 -4.21376e-01 -1.29318e-01 -9.10958e-02 -1.67540e-01 3.88594e-03 5.46321e-03 2.30868e-03 9.77921e-02 1.38536e-01 5.70478e-02 4.39229e-03 6.51466e-03 2.26992e-03
5.20000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.23012e+00 -1.09245e+00 -1.36779e+00 -3.93064e-01 -3.60644e-01 -4.25484e-01 -1.77766e-01 -1.27959e-01 -2.27573e-01 1.60191e-03 2.21135e-03 9.92479e-04 8.07503e-02 1.01683e-01 5.98171e-02 1.12521e-02 1.63176e-02 6.18657e-03
5.30000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.37633e+00 -1.18141e+00 -1.57124e+00 -3.30440e-01 -1.99044e-01 -4.61836e-01 -1.35088e-01 -1.04433e-01 -1.65743e-01 2.19102e-03 3.38450e-03 9.97538e-04 7.10309e-02 9.31721e-02 4.88898e-02 5.30142e-03 9.52652e-03 1.07631e-03
5.40000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.30471e+00 -1.14714e+00 -1.46227e+00 -3.30928e-01 -2.50965e-01 -4.10892e-01 -1.46863e-01 -1.20465e-01 -1.73261e-01 4.58267e-03 7.52092e-03 1.64443e-03 5.85637e-02 9.29748e-02 2.41525e-02 9.62952e-03 1.80018e-02 1.25718e-03
5.50000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.46810e+00 -1.17825e+00 -1.75795e+00 -2.88062e-01 -1.21843e-01 -4.54281e-01 -1.90120e-01 -1.21449e-01 -2.58790e-01 4.51752e-03 6.93617e-03 2.09886e-03 5.81427e-02 8.88328e-02 2.74526e-02 1.35819e-02 1.82867e-02 8.87701e-03
5.60000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.39252e+00 -1.16009e+00 -1.62494e+00 -3.56931e-01 -2.37034e-01 -4.76827e-01 -1.36548e-01 -1.25811e-01 -1.47286e-01 3.81279e-03 4.49268e-03 3.13291e-03 1.04739e-01 1.18209e-01 9.12677e-02 1.65004e-02 2.50767e-02 7.92415e-03
5.70000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.50958e+00 -1.31551e+00 -1.70364e+00 -3.99586e-01 -3.32863e-01 -4.66309e-01 -1.40665e-01 -8.52461e-02 -1.96085e-01 2.43335e-03 4.30862e-03 5.58089e-04 5.80970e-02 7.15321e-02 4.46619e-02 1.15052e-02 2.14018e-02 1.60861e-03
5.80000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.54311e+00 -1.13251e+00 -1.95370e+00 -2.66547e-01 -2.21473e-01 -3.11621e-01 -2.27987e-01 -1.71075e-01 -2.84898e-01 1.09156e-03 1.34804e-03 8.35070e-04 3.83511e-02 5.49010e-02 2.18011e-02 1.37729e-02 1.51111e-02 1.24347e-02
5.90000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.80544e+00 -1.43451e+00 -2.17637e+00 -3.47090e-01 -2.38766e-01 -4.55413e-01 -1.49914e-01 -1.20618e-01 -1.79211e-01 3.03109e-03 3.61054e-03 2.45163e-03 6.14680e-02 7.99873e-02 4.29488e-02 6.16546e-03 8.56254e-03 3.76837e-03
6.00000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.60935e+00 -1.37684e+00 -1.84185e+00 -3.99107e-01 -2.27115e-01 -5.71098e-01 -1.63763e-01 -1.13899e-01 -2.13626e-01 3.34413e-03 3.62847e-03 3.05978e-03 4.69768e-02 6.24945e-02 3.14591e-02 1.24514e-02 2.42678e-02 6.34936e-04
6.10000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.61912e+00 -1.23486e+00 -2.00339e+00 -4.25124e-01 -3.23226e-01 -5.27022e-01 -2.58985e-01 -1.52882e-01 -3.65088e-01 2.84373e-03 3.67984e-03 2.00762e-03 4.85955e-02 7.08836e-02 2.63074e-02 2.51850e-02 2.75067e-02 2.28632e-02
6.20000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.76441e+00 -1.20509e+00 -2.32373e+00 -5.46189e-01 -3.53804e-01 -7.38574e-01 -1.75701e-01 -7.97461e-02 -2.71657e-01 2.72561e-03 3.76232e-03 1.68889e-03 9.49301e-02 1.24791e-01 6.50694e-02 3.00894e-02 4.54660e-02 1.47128e-02
6.30000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.81275e+00 -1.48585e+00 -2.13965e+00 -5.11374e-01 -3.83720e-01 -6.39029e-01 -2.48793e-01 -1.45781e-01 -3.51806e-01 1.47600e-03 2.31147e-03 6.40533e-04 8.96350e-02 1.37639e-01 4.16309e-02 1.17142e-02 1.58490e-02 7.57939e-03
6.40000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.02268e+00 -1.77497e+00 -2.27038e+00 -4.46954e-01 -2.91780e-01 -6.02128e-01 -1.78747e-01 -1.03984e-01 -2.53509e-01 6.57940e-03 9.10230e-03 4.05651e-03 6.90791e-02 8.99417e-02 4.82165e-02 7.53521e-03 1.31677e-02 1.90270e-03
6.50000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.86515e+00 -1.68681e+00 -2.04349e+00 -4.06772e-01 -2.45434e-01 -5.68110e-01 -2.56670e-01 -1.32372e-01 -3.80968e-01 1.97429e-03 2.64274e-03 1.30584e-03 5.99733e-02 9.28791e-02 2.70676e-02 1.03022e-02 1.67934e-02 3.81098e-03
6.60000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.19473e+00 -1.88349e+00 -2.50597e+00 -4.59194e-01 -4.33794e-01 -4.84595e-01 -2.78683e-01 -1.27992e-01 -4.29373e-01 6.19841e-03 8.16730e-03 4.22953e-03 5.02073e-02 7.51650e-02 2.52495e-02 2.48854e-02 3.25644e-02 1.72064e-02
6.70000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.12269e+00 -1.60422e+00 -2.64117e+00 -4.99849e-01 -3.91802e-01 -6.07897e-01 -2.80811e-01 -1.60892e-01 -4.00731e-01 1.78807e-03 2.46419e-03 1.11194e-03 7.48598e-02 8.03984e-02 6.93212e-02 1.95520e-02 2.54006e-02 1.37034e-02
6.80000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.04088e+00 -1.92228e+00 -2.15948e+00 -3.66216e-01 -1.72591e-01 -5.59841e-01 -3.14817e-01 -2.72638e-01 -3.56995e-01 3.61333e-03 4.19431e-03 3.03234e-03 3.97935e-02 6.03891e-02 1.91978e-02 2.24519e-02 3.14345e-02 1.34693e-02
6.90000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.99060e+00 -1.47674e+00 -2.50447e+00 -3.97732e-01 -2.33944e-01 -5.61520e-01 -2.64390e-01 -1.70082e-01 -3.58699e-01 5.01344e-03 7.76014e-03 2.26673e-03 3.80849e-02 6.17603e-02 1.44095e-02 2.07766e-02 2.58684e-02 1.56847e-02
7.00000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.33365e+00 -1.84272e+00 -2.82457e+00 -5.61549e-01 -3.89968e-01 -7.33130e-01 -2.85267e-01 -1.30165e-01 -4.40369e-01 5.60377e-03 8.99432e-03 2.21321e-03 6.85237e-02 8.61836e-02 5.08638e-02 1.92395e-02 2.60789e-02 1.24002e-02
7.10000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.22389e+00 -1.93653e+00 -2.51125e+00 -7.24631e-01 -5.25785e-01 -9.23476e-01 -1.94320e-01 -1.21874e-01 -2.66766e-01 2.89056e-03 4.29972e-03 1.48140e-03 1.14813e-01 1.21572e-01 1.08055e-01 1.28821e-02 1.77994e-02 7.96469e-03
7.20000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.18134e+00 -1.72934e+00 -2.63334e+00 -3.96967e-01 -2.24842e-01 -5.69093e-01 -3.16229e-01 -2.03055e-01 -4.29404e-01 2.85901e-03 5.49701e-03 2.21011e-04 5.66723e-02 7.00621e-02 4.32824e-02 2.33177e-02 3.40886e-02 1.25468e-02
7.30000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.28550e+00 -1.68336e+00 -2.88763e+00 -7.52264e-01 -6.27044e-01 -8.77485e-01 -1.92870e-01 -1.42738e-01 -2.43001e-01 1.15556e-02 1.65761e-02 6.53514e-03 1.10376e-01 1.33657e-01 8.70941e-02 1.62488e-02 2.10481e-02 1.14495e-02
7.40000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.33502e+00 -1.87235e+00 -2.79770e+00 -6.29257e-01 -5.09892e-01 -7.48622e-01 -2.75616e-01 -1.77821e-01 -3.73410e-01 9.74937e-03 1.50796e-02 4.41917e-03 9.20857e-02 1.16962e-01 6.72097e-02 1.40436e-02 1.54839e-02 1.26034e-02
7.50000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.21274e+00 -1.60045e+00 -2.82503e+00 -4.50998e-01 -2.97213e-01 -6.04784e-01 -3.24738e-01 -1.98717e-01 -4.50759e-01 1.18127e-02 1.74044e-02 6.22100e-03 4.49739e-02 5.91269e-02 3.08209e-02 2.39662e-02 4.00473e-02 7.88521e-03
7.60000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.45414e+00 -2.00608e+00 -2.90220e+00 -5.20563e-01 -2.53458e-01 -7.87667e-01 -3.45998e-01 -2.65329e-01 -4.26668e-01 5.89081e-03 6.64137e-03 5.14025e-03 5.31939e-02 6.90569e-02 3.73308e-02 2.47682e-02 3.15971e-02 1.79393e-02
7.70000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.64789e+00 -2.35538e+00 -2.94040e+00 -5.79213e-01 -4.66331e-01 -6.92094e-01 -3.34194e-01 -2.36377e-01 -4.32011e-01 7.05454e-03 9.40778e-03 4.70130e-03 6.96457e-02 8.12005e-02 5.80910e-02 2.17292e-02 2.24200e-02 2.10383e-02
7.80000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.45115e+00 -2.04517e+00 -2.85713e+00 -4.53006e-01 -3.74020e-01 -5.31993e-01 -2.73630e-01 -2.12097e-01 -3.35163e-01 1.18583e-02 1.73503e-02 6.36635e-03 6.20149e-02 7.64409e-02 4.75888e-02 2.58065e-02 3.30714e-02 1.85416e-02
7.90000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.86044e+00 -2.35985e+00 -3.36103e+00 -6.57985e-01 -5.71866e-01 -7.44105e-01 -3.49364e-01 -2.32821e-01 -4.65907e-01 1.22006e-02 1.95122e-02 4.88904e-03 8.72341e-02 1.12338e-01 6.21303e-02 2.31857e-02 2.56851e-02 2.06864e-02
8.00000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.45691e+00 -1.89685e+00 -3.01696e+00 -6.84844e-01 -3.72668e-01 -9.97019e-01 -2.42133e-01 -2.35440e-01 -2.48827e-01 6.43264e-03 7.85893e-03 5.00635e-03 8.45176e-02 1.32085e-01 3.69501e-02 2.37138e-02 3.67232e-02 1.07044e-02
8.10000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.58819e+00 -2.47038e+00 -2.70600e+00 -5.94890e-01 -4.08636e-01 -7.81144e-01 -3.63552e-01 -2.60897e-01 -4.66207e-01 8.65699e-03 1.17661e-02 5.54787e-03 4.58923e-02 7.93899e-02 1.23946e-02 2.60717e-02 3.37327e-02 1.84106e-02
8.20000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.50377e+00 -2.06131e+00 -2.94623e+00 -6.16381e-01 -3.91599e-01 -8.41164e-01 -3.42667e-01 -2.22938e-01 -4.62397e-01 7.70462e-03 1.21733e-02 3.23598e-03 5.76937e-02 8.38488e-02 3.15386e-02 2.47642e-02 3.42811e-02 1.52474e-02
8.30000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.91253e+00 -2.46022e+00 -3.36484e+00 -6.07592e-01 -4.06421e-01 -8.08764e-01 -3.25251e-01 -1.66280e-01 -4.84222e-01 1.34079e-02 1.56348e-02 1.11811e-02 5.98886e-02 8.61430e-02 3.36342e-02 2.54032e-02 2.98714e-02 2.09350e-02
8.40000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -3.00808e+00 -2.45573e+00 -3.56042e+00 -6.54397e-01 -5.93018e-01 -7.15775e-01 -2.77404e-01 -2.59046e-01 -2.95762e-01 2.74344e-02 4.58357e-02 9.03313e-03 7.19668e-02 9.55138e-02 4.84198e-02 1.58293e-02 2.53805e-02 6.27803e-03
8.50000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.74283e+00 -2.27206e+00 -3.21360e+00 -5.56330e-01 -4.53657e-01 -6.59003e-01 -4.55759e-01 -3.57575e-01 -5.53943e-01 1.97631e-02 3.10000e-02 8.52625e-03 5.15816e-02 5.29361e-02 5.02270e-02 2.95340e-02 3.10973e-02 2.79707e-02
8.60000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.56348e+00 -2.04090e+00 -3.08606e+00 -5.37687e-01 -2.91339e-01 -7.84035e-01 -2.81347e-01 -2.17245e-01 -3.45450e-01 1.37243e-02 2.07933e-02 6.65521e-03 4.27844e-02 7.55717e-02 9.99706e-03 1.85465e-02 2.41706e-02 1.29223e-02
8.70000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.72255e+00 -2.24203e+00 -3.20307e+00 -7.39496e-01 -6.17706e-01 -8.61286e-01 -3.52012e-01 -2.82280e-01 -4.21745e-01 1.28251e-02 1.75981e-02 8.05198e-03 7.22230e-02 9.50699e-02 4.93761e-02 1.23716e-02 2.03213e-02 4.42177e-03
8.80000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.92605e+00 -2.62566e+00 -3.22645e+00 -7.04681e-01 -6.47734e-01 -7.61628e-01 -3.60419e-01 -2.92329e-01 -4.28509e-01 8.29127e-03 1.50948e-02 1.48769e-03 5.85725e-02 9.52731e-02 2.18719e-02 2.66939e-02 3.54470e-02 1.79407e-02
8.90000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.96962e+00 -2.67332e+00 -3.26593e+00 -9.31036e-01 -5.85728e-01 -1.27634e+00 -3.77918e-01 -2.11213e-01 -5.44623e-01 3.91193e-02 7.92388e-02 -1.00019e-03 7.26305e-02 1.28266e-01 1.69951e-02 1.74733e-02 2.85757e-02 6.37093e-03
9.00000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -3.15779e+00 -2.42938e+00 -3.88620e+00 -5.26901e-01 -2.49806e-01 -8.03996e-01 -2.82095e-01 -1.96907e-01 -3.67282e-01 6.70929e-02 1.42359e-01 -8.17314e-03 4.66450e-02 9.17205e-02 1.56947e-03 1.73447e-02 2.25283e-02 1.21611e-02
9.10000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -3.08960e+00 -2.95899e+00 -3.22020e+00 -9.04495e-01 -7.62524e-01 -1.04647e+00 -4.62394e-01 -3.61568e-01 -5.63220e-01 3.97951e-02 7.73205e-02 2.26978e-03 8.28956e-02 1.06139e-01 5.96518e-02 2.66514e-02 2.76692e-02 2.56336e-02
9.20000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -3.39533e+00 -2.58657e+00 -4.20409e+00 -7.21269e-01 -6.12321e-01 -8.30217e-01 -3.37762e-01 -2.48507e-01 -4.27018e-01 6.31236e-02 1.10611e-01 1.56361e-02 6.26968e-02 9.05624e-02 3.48313e-02 1.58795e-02 1.74532e-02 1.43058e-02
9.30000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -3.33672e+00 -2.94187e+00 -3.73156e+00 -7.80283e-01 -4.69417e-01 -1.09115e+00 -3.88291e-01 -2.07607e-01 -5.68976e-01 4.84019e-02 6.71802e-02 2.96236e-02 5.39305e-02 7.85154e-02 2.93456e-02 1.17435e-02 1.91985e-02 4.28847e-03
9.40000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -3.54263e+00 -3.10948e+00 -3.97578e+00 -6.22695e-01 -3.13642e-01 -9.31748e-01 -3.56993e-01 -2.76822e-01 -4.37165e-01 6.78332e-02 1.03666e-01 3.20004e-02 6.99767e-02 8.35432e-02 5.64102e-02 9.91217e-03 1.51419e-02 4.68241e-03
9.50000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.95869e+00 -2.41640e+00 -3.50098e+00 -7.90201e-01 -6.31018e-01 -9.49385e-01 -3.59131e-01 -2.02417e-01 -5.15845e-01 2.70890e-02 5.27243e-02 1.45368e-03 5.83876e-02 8.42828e-02 3.24924e-02 2.79293e-02 3.53895e-02 2.04690e-02
9.60000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.93609e+00 -2.38289e+00 -3.48930e+00 -6.30861e-01 -3.41065e-01 -9.20657e-01 -4.57161e-01 -3.41496e-01 -5.72826e-01 3.75462e-02 6.36189e-02 1.14734e-02 8.61075e-02 1.89874e-01 -1.76588e-02 3.13233e-02 4.20328e-02 2.06137e-02
9.70000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -3.45191e+00 -2.53322e+00 -4.37060e+00 -7.56102e-01 -5.28513e-01 -9.83691e-01 -4.77784e-01 -3.44648e-01 -6.10920e-01 1.03436e-01 2.12924e-01 -6.05109e-03 6.59614e-02 9.25937e-02 3.93291e-02 3.35781e-02 4.33308e-02 2.38255e-02
9.80000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -3.49336e+00 -2.98815e+00 -3.99857e+00 -8.63152e-01 -6.26977e-01 -1.09933e+00 -3.66088e-01 -3.10873e-01 -4.21304e-01 4.73935e-02 6.11139e-02 3.36732e-02 6.38534e-02 7.96563e-02 4.80504e-02 1.32737e-02 2.21100e-02 4.43746e-03
9.90000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -3.62682e+00 -3.02901e+00 -4.22463e+00 -7.11982e-01 -4.34757e-01 -9.89207e-01 -5.71945e-01 -4.18716e-01 -7.25173e-01 6.58140e-02 9.70317e-02 3.45963e-02 3.65557e-02 7.45684e-02 -1.45701e-03 2.43605e-02 3.35521e-02 1.51689e-02
1.00000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.42385e+00 -2.44714e+00 -4.40057e+00 -6.95626e-01 -4.23086e-01 -9.68165e-01 -4.64216e-01 -2.95940e-01 -6.32492e-01 1.48161e-01 3.26155e-01 -2.98337e-02 6.89030e-02 8.03740e-02 5.74320e-02 2.10221e-02 2.33194e-02 1.87248e-02
1.01000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.32143e+00 -2.73911e+00 -3.90376e+00 -8.50237e-01 -6.96645e-01 -1.00383e+00 -3.54526e-01 -3.26792e-01 -3.82259e-01 1.83728e-02 3.02238e-02 6.52188e-03 5.40389e-02 6.75310e-02 4.05468e-02 1.66539e-02 2.11146e-02 1.21932e-02
1.02000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.24994e+00 -2.89195e+00 -3.60793e+00 -6.50073e-01 -5.07203e-01 -7.92942e-01 -4.44462e-01 -4.01452e-01 -4.87472e-01 1.57579e-02 2.77910e-02 3.72490e-03 4.37349e-02 7.20237e-02 1.54462e-02 2.71707e-02 3.67006e-02 1.76409e-02
1.03000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.33773e+00 -2.62534e+00 -4.05013e+00 -8.06073e-01 -3.42544e-01 -1.26960e+00 -3.91514e-01 -2.90361e-01 -4.92667e-01 6.14050e-02 1.19708e-01 3.10151e-03 6.67078e-02 9.83712e-02 3.50443e-02 2.39821e-02 2.94414e-02 1.85228e-02
1.04000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.82928e+00 -3.03083e+00 -4.62774e+00 -5.51206e-01 -4.18688e-01 -6.83725e-01 -5.03801e-01 -2.93769e-01 -7.13833e-01 2.47036e-01 5.68966e-01 -7.48951e-02 3.08288e-02 3.97535e-02 2.19040e-02 2.34597e-02 3.17371e-02 1.51822e-02
1.05000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.52324e+00 -2.76197e+00 -4.28451e+00 -9.07177e-01 -8.41999e-01 -9.72355e-01 -2.32441e-01 -1.74809e-01 -2.90073e-01 6.37957e-02 9.74587e-02 3.01326e-02 8.61932e-02 1.44181e-01 2.82058e-02 9.48896e-03 1.07145e-02 8.26343e-03
1.06000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.60184e+00 -2.86311e+00 -4.34057e+00 -1.13184e+00 -8.61195e-01 -1.40248e+00 -2.85574e-01 -1.70175e-01 -4.00973e-01 3.94235e-02 6.74125e-02 1.14345e-02 6.48215e-02 9.72617e-02 3.23813e-02 1.74403e-02 2.56740e-02 9.20652e-03
1.07000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.63062e+00 -3.20812e+00 -4.05312e+00 -1.21111e+00 -8.80111e-01 -1.54211e+00 -5.17532e-01 -3.63260e-01 -6.71805e-01 1.78246e-01 3.59684e-01 -3.19286e-03 6.00066e-02 8.98943e-02 3.01189e-02 3.39348e-02 3.89745e-02 2.88951e-02
1.08000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.90153e+00 -3.01711e+00 -4.78596e+00 -9.00975e-01 -5.28558e-01 -1.27339e+00 -4.13365e-01 -2.55226e-01 -5.71504e-01 6.56189e-01 1.55454e+00 -2.42159e-01 4.94551e-02 6.90237e-02 2.98864e-02 2.29385e-02 2.68569e-02 1.90200e-02
1.09000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -4.10484e+00 -3.33098e+00 -4.87870e+00 -8.41786e-01 -7.04097e-01 -9.79475e-01 -5.49368e-01 -3.39304e-01 -7.59433e-01 1.27578e-01 2.68094e-01 -1.29378e-02 6.65413e-02 1.06433e-01 2.66498e-02 3.74228e-02 4.37881e-02 3.10574e-02
1.10000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.44467e+00 -2.73424e+00 -4.15510e+00 -8.89523e-01 -6.54672e-01 -1.12437e+00 -4.32122e-01 -4.02166e-01 -4.62079e-01 8.66291e-02 1.45286e-01 2.79724e-02 5.11010e-02 7.90835e-02 2.31185e-02 2.42427e-02 3.66999e-02 1.17855e-02
1.11000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.60765e+00 -3.08973e+00 -4.12556e+00 -8.63579e-01 -7.38042e-01 -9.89115e-01 -5.01423e-01 -3.81972e-01 -6.20874e-01 4.01571e-02 5.47504e-02 2.55638e-02 5.49644e-02 7.00662e-02 3.98626e-02 2.66451e-02 3.36707e-02 1.96195e-02
1.12000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.93641e+00 -3.09538e+00 -4.77744e+00 -1.09777e+00 -6.98319e-01 -1.49721e+00 -5.90312e-01 -3.30558e-01 -8.50066e-01 1.66853e-02 2.58688e-02 7.50172e-03 8.58966e-02 1.14669e-01 5.71245e-02 2.98989e-02 3.35926e-02 2.62052e-02
1.13000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -4.13635e+00 -3.20239e+00 -5.07030e+00 -9.75600e-01 -5.76022e-01 -1.37518e+00 -5.54812e-01 -1.64107e-01 -9.45517e-01 3.96132e-01 9.08774e-01 -1.16510e-01 6.43547e-02 1.00861e-01 2.78482e-02 2.32638e-02 2.88987e-02 1.76289e-02
1.14000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -4.08346e+00 -3.56810e+00 -4.59882e+00 -8.73787e-01 -6.81411e-01 -1.06616e+00 -2.81952e-01 -1.84540e-01 -3.79363e-01 1.49994e-01 3.28979e-01 -2.89915e-02 4.34536e-02 4.89866e-02 3.79206e-02 1.43024e-02 1.84437e-02 1.01611e-02
1.15000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -4.08898e+00 -3.48044e+00 -4.69753e+00 -6.74544e-01 -4.81912e-01 -8.67177e-01 -5.55911e-01 -3.33649e-01 -7.78173e-01 2.09654e+00 4.96450e+00 -7.71406e-01 3.05391e-02 4.36029e-02 1.74753e-02 2.63472e-02 3.58082e-02 1.68863e-02
1.16000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -4.09867e+00 -2.72594e+00 -5.47140e+00 -8.86259e-01 -7.94857e-01 -9.77660e-01 -6.22813e-01 -2.66637e-01 -9.78989e-01 1.05949e-01 1.59569e-01 5.23290e-02 5.22151e-02 7.68829e-02 2.75473e-02 2.86136e-02 3.84697e-02 1.87575e-02
1.17000e+02 5.25677e-02 6.97609e-02 3.96119e-02 -4.65545e+00 -4.02964e+00 -5.28126e+00 -1.04627e+00 -7.03395e-01 -1.38914e+00 -5.45461e-01 -2.79570e-01 -8.11351e-01 3.27047e-01 7.16714e-01 -6.26188e-02 9.93733e-02 1.51930e-01 4.68170e-02 3.53273e-02 5.98707e-02 1.07840e-02
1.18000e+02 5.25524e-02 6.97585e-02 3.95902e-02 -4.57669e+00 -3.59368e+00 -5.55970e+00 -1.09574e+00 -9.03725e-01 -1.28775e+00 -5.97846e-01 -4.95252e-01 -7.00439e-01 1.38760e+00 3.21543e+00 -4.40232e-01 6.58975e-02 1.06712e-01 2.50827e-02 2.09365e-02 2.94619e-02 1.24110e-02
1.19000e+02 5.25524e-02 6.97585e-02 3.95902e-02 -4.45982e+00 -4.06454e+00 -4.85511e+00 -1.06830e+00 -8.07136e-01 -1.32946e+00 -5.86300e-01 -3.38388e-01 -8.34212e-01 5.76638e-01 1.28716e+00 -1.33883e-01 7.03325e-02 9.40026e-02 4.66624e-02 2.51110e-02 3.37984e-02 1.64235e-02
1.20000e+02 5.25343e-02 6.97557e-02 3.95645e-02 -4.49229e+00 -3.61111e+00 -5.37346e+00 -1.08060e+00 -9.27464e-01 -1.23373e+00 -7.15607e-01 -5.38611e-01 -8.92602e-01 2.76768e+00 6.52810e+00 -9.92749e-01 4.60123e-02 6.99240e-02 2.21006e-02 3.13269e-02 4.57512e-02 1.69026e-02
1.21000e+02 5.25343e-02 6.97557e-02 3.95645e-02 -4.43930e+00 -3.12132e+00 -5.75728e+00 -9.84639e-01 -6.11706e-01 -1.35757e+00 -4.37279e-01 -3.32400e-01 -5.42158e-01 6.73951e-01 1.44215e+00 -9.42459e-02 9.23201e-02 1.15472e-01 6.91679e-02 3.52880e-02 4.90300e-02 2.15460e-02
1.22000e+02 5.25343e-02 6.97557e-02 3.95645e-02 -4.63133e+00 -3.74377e+00 -5.51889e+00 -1.05202e+00 -8.95776e-01 -1.20827e+00 -3.43463e-01 -2.64097e-01 -4.22828e-01 6.05952e-01 1.34748e+00 -1.35572e-01 1.34283e-01 1.93051e-01 7.55154e-02 2.36918e-02 3.32987e-02 1.40850e-02
1.23000e+02 5.25343e-02 6.97557e-02 3.95645e-02 -4.21884e+00 -3.65149e+00 -4.78618e+00 -1.00403e+00 -8.28009e-01 -1.18005e+00 -5.52952e-01 -4.38797e-01 -6.67107e-01 9.08789e-01 2.08516e+00 -2.67577e-01 5.30793e-02 5.83306e-02 4.78280e-02 3.75491e-02 5.61430e-02 1.89552e-02
1.24000e+02 5.25343e-02 6.97557e-02 3.95645e-02 -4.03989e+00 -3.23313e+00 -4.84665e+00 -9.24229e-01 -4.40451e-01 -1.40801e+00 -3.58892e-01 -1.60518e-01 -5.57265e-01 4.11642e+00 9.76324e+00 -1.53039e+00 1.20845e-01 1.69841e-01 7.18486e-02 1.53981e-02 2.01697e-02 1.06266e-02
1.25000e+02 5.25343e-02 6.97557e-02 3.95645e-02 -4.07245e+00 -2.96791e+00 -5.17700e+00 -9.83856e-01 -5.93276e-01 -1.37444e+00 -3.12991e-01 -1.57901e-01 -4.68081e-01 3.26284e-01 6.34481e-01 1.80874e-02 7.68131e-02 1.07008e-01 4.66183e-02 1.84948e-02 2.39007e-02 1.30889e-02
1.26000e+02 5.25343e-02 6.97557e-02 3.95645e-02 -4.44352e+00 -3.52611e+00 -5.36093e+00 -1.28943e+00 -9.89350e-01 -1.58952e+00 -5.87406e-01 -5.24198e-01 -6.50614e-01 2.57963e-01 5.62339e-01 -4.64127e-02 6.35677e-02 9.65076e-02 3.06279e-02 2.89198e-02 3.81832e-02 1.96564e-02
1.27000e+02 5.25343e-02 6.97557e-02 3.95645e-02 -4.29696e+00 -3.15626e+00 -5.43766e+00 -7.16550e-01 -4.14715e-01 -1.01839e+00 -3.81080e-01 -3.00986e-01 -4.61174e-01 6.47212e+00 1.55615e+01 -2.61723e+00 5.35833e-02 7.60512e-02 3.11154e-02 2.28812e-02 4.26169e-02 3.14551e-03
1.28000e+02 5.25343e-02 6.97557e-02 3.95645e-02 -4.65863e+00 -3.68847e+00 -5.62878e+00 -1.36155e+00 -4.48988e-01 -2.27412e+00 -6.27263e-01 -5.41241e-01 -7.13285e-01 1.35380e+01 3.26587e+01 -5.58270e+00 7.77706e-02 1.26119e-01 2.94227e-02 2.28336e-02 4.87819e-02 -3.11474e-03
1.29000e+02 5.21945e-02 6.92620e-02 3.93328e-02 -4.54525e+00 -3.29978e+00 -5.79071e+00 -8.66525e-01 -7.92369e-01 -9.40682e-01 -5.18961e-01 -3.75770e-01 -6.62152e-01 1.68079e-01 3.02006e-01 3.41530e-02 1.04890e-01 1.74488e-01 3.52913e-02 3.45652e-02 5.52051e-02 1.39254e-02
1.30000e+02 5.21596e-02 6.92566e-02 3.92832e-02 -4.83992e+00 -3.40986e+00 -6.26997e+00 -1.10527e+00 -8.53215e-01 -1.35733e+00 -6.24565e-01 -4.92416e-01 -7.56714e-01 3.38816e-01 6.90432e-01 -1.28010e-02 3.46152e-02 5.47188e-02 1.45115e-02 3.92321e-02 4.55779e-02 3.28863e-02
1.31000e+02 5.20934e-02 6.91576e-02 3.92396e-02 -4.35756e+00 -3.43911e+00 -5.27600e+00 -7.77055e-01 -7.33780e-01 -8.20331e-01 -5.91345e-01 -3.42143e-01 -8.40548e-01 2.37024e+00 5.48768e+00 -7.47199e-01 4.64103e-02 6.71369e-02 2.56836e-02 3.73391e-02 5.70604e-02 1.76178e-02
1.32000e+02 5.02538e-02 6.64895e-02 3.79825e-02 -4.68537e+00 -3.89995e+00 -5.47080e+00 -1.18018e+00 -9.23461e-01 -1.43690e+00 -3.65389e-01 -1.81557e-01 -5.49221e-01 8.71923e-01 1.95540e+00 -2.11555e-01 9.64100e-02 1.38383e-01 5.44366e-02 1.48161e-02 1.74558e-02 1.21763e-02
1.33000e+02 5.02518e-02 6.64893e-02 3.79798e-02 -4.37036e+00 -3.18671e+00 -5.55401e+00 -1.16291e+00 -4.22617e-01 -1.90320e+00 -4.76397e-01 -3.08521e-01 -6.44272e-01 2.56674e-01 4.65846e-01 4.75021e-02 6.38591e-02 1.02346e-01 2.53724e-02 3.04676e-02 3.29090e-02 2.80261e-02
1.34000e+02 4.77089e-02 6.34098e-02 3.58958e-02 -4.84376e+00 -3.74662e+00 -5.94090e+00 -1.16664e+00 -8.14718e-01 -1.51857e+00 -5.64926e-01 -3.63429e-01 -7.66423e-01 6.92964e-01 1.47377e+00 -8.78464e-02 2.66098e-02 3.21877e-02 2.10318e-02 1.92861e-02 3.41436e-02 4.42862e-03
1.35000e+02 4.77089e-02 6.34098e-02 3.58958e-02 -4.35469e+00 -3.75528e+00 -4.95410e+00 -1.42192e+00 -8.89360e-01 -1.95448e+00 -4.60598e-01 -3.80038e-01 -5.41158e-01 3.70885e-01 6.14669e-01 1.27100e-01 5.88247e-02 7.88800e-02 3.87694e-02 1.61532e-02 2.75714e-02 4.73509e-03
1.36000e+02 4.77036e-02 6.34089e-02 3.58882e-02 -4.80292e+00 -3.45503e+00 -6.15081e+00 -1.23394e+00 -7.87625e-01 -1.68026e+00 -7.34188e-01 -3.26888e-01 -1.14149e+00 1.82924e+01 4.38377e+01 -7.25298e+00 8.27882e-02 1.07004e-01 5.85726e-02 2.26824e-02 2.99966e-02 1.53682e-02
1.37000e+02 4.75352e-02 6.32000e-02 3.57531e-02 -4.69340e+00 -3.41702e+00 -5.96978e+00 -1.35516e+00 -1.27595e+00 -1.43438e+00 -3.51549e-01 -1.62886e-01 -5.40213e-01 5.88570e-01 1.20996e+00 -3.28226e-02 1.38727e-01 1.83616e-01 9.38381e-02 1.15799e-02 1.24828e-02 1.06771e-02
1.38000e+02 4.50869e-02 5.99225e-02 3.39244e-02 -5.14187e+00 -3.93125e+00 -6.35249e+00 -1.32783e+00 -1.02633e+00 -1.62933e+00 -4.13794e-01 -2.46280e-01 -5.81309e-01 2.90885e-01 4.61936e-01 1.19833e-01 7.00875e-02 9.62183e-02 4.39567e-02 1.73741e-02 2.54661e-02 9.28201e-03
1.39000e+02 4.48649e-02 5.95976e-02 3.37742e-02 -4.82941e+00 -3.80375e+00 -5.85507e+00 -1.13007e+00 -8.84077e-01 -1.37607e+00 -3.92430e-01 -1.90127e-01 -5.94734e-01 6.10735e-01 1.27410e+00 -5.26263e-02 7.06091e-02 9.93923e-02 4.18259e-02 2.22809e-02 4.01817e-02 4.38003e-03
1.40000e+02 4.42286e-02 5.86850e-02 3.33334e-02 -5.26125e+00 -4.19592e+00 -6.32658e+00 -1.10930e+00 -1.01816e+00 -1.20044e+00 -8.72995e-01 -5.70962e-01 -1.17503e+00 3.59064e+00 7.25892e+00 -7.76327e-02 9.82638e-02 1.37670e-01 5.88580e-02 3.82437e-02 5.48431e-02 2.16443e-02
1.41000e+02 4.33369e-02 5.73442e-02 3.27511e-02 -4.64460e+00 -3.30058e+00 -5.98861e+00 -7.55875e-01 -3.17750e-01 -1.19400e+00 -7.32565e-01 -3.27396e-01 -1.13773e+00 7.80793e+01 1.88101e+02 -3.19427e+01 7.82235e-02 1.30699e-01 2.57478e-02 2.45951e-02 3.66042e-02 1.25860e-02
1.42000e+02 4.22141e-02 5.59538e-02 3.18482e-02 -5.09885e+00 -3.73296e+00 -6.46475e+00 -1.32986e+00 -1.00222e+00 -1.65750e+00 -7.01968e-01 -5.33714e-01 -8.70223e-01 6.74058e+00 1.62023e+01 -2.72118e+00 1.11726e-01 1.76571e-01 4.68816e-02 2.40628e-02 3.92884e-02 8.83730e-03
1.43000e+02 4.16919e-02 5.53551e-02 3.14012e-02 -4.91487e+00 -3.86326e+00 -5.96649e+00 -7.82820e-01 -3.39451e-01 -1.22619e+00 -5.59615e-01 -2.51426e-01 -8.67805e-01 8.29561e-01 1.76120e+00 -1.02082e-01 3.66146e-02 4.45307e-02 2.86985e-02 2.58083e-02 3.65059e-02 1.51107e-02
1.44000e+02 4.08346e-02 5.40865e-02 3.08296e-02 -5.27352e+00 -4.39302e+00 -6.15402e+00 -1.12068e+00 -7.06591e-01 -1.53477e+00 -5.29706e-01 -7.56398e-02 -9.83772e-01 1.79376e+01 4.18297e+01 -5.95462e+00 5.22317e-02 8.52711e-02 1.91922e-02 1.70455e-02 2.69500e-02 7.14110e-03
1.45000e+02 3.94510e-02 5.23649e-02 2.97218e-02 -5.04094e+00 -4.00055e+00 -6.08133e+00 -1.06619e+00 -7.76212e-01 -1.35617e+00 -7.81410e-01 -7.26873e-01 -8.35946e-01 3.76091e+00 8.79681e+00 -1.27498e+00 1.31573e-01 2.29404e-01 3.37420e-02 4.15174e-02 5.65539e-02 2.64809e-02
1.46000e+02 3.87883e-02 5.13621e-02 2.92926e-02 -4.79443e+00 -3.51419e+00 -6.07467e+00 -1.08023e+00 -5.12642e-01 -1.64782e+00 -8.46403e-01 -4.83859e-01 -1.20895e+00 5.05281e-01 8.20388e-01 1.90173e-01 4.30036e-02 5.32875e-02 3.27196e-02 3.44817e-02 3.50993e-02 3.38641e-02
1.47000e+02 3.76642e-02 4.97755e-02 2.84998e-02 -4.72834e+00 -3.58759e+00 -5.86910e+00 -6.34066e-01 -3.14117e-01 -9.54015e-01 -4.72918e-01 -2.11246e-01 -7.34589e-01 5.85226e-01 1.12056e+00 4.98917e-02 7.14994e-02 1.17913e-01 2.50855e-02 2.01939e-02 3.96184e-02 7.69367e-04
1.48000e+02 3.71787e-02 4.90777e-02 2.81647e-02 -4.80497e+00 -3.37975e+00 -6.23019e+00 -1.12235e+00 -8.88161e-01 -1.35654e+00 -4.34797e-01 -3.14830e-01 -5.54763e-01 3.14812e-01 5.47390e-01 8.22349e-02 7.55893e-02 1.10089e-01 4.10898e-02 2.11654e-02 3.00912e-02 1.22395e-02
1.49000e+02 3.61196e-02 4.75316e-02 2.74476e-02 -4.84336e+00 -3.64603e+00 -6.04069e+00 -1.47140e+00 -1.25956e+00 -1.68324e+00 -3.51752e-01 -3.09315e-01 -3.94189e-01 3.42823e-01 4.57030e-01 2.28615e-01 7.96586e-02 1.00737e-01 5.85799e-02 1.49585e-02 2.01822e-02 9.73492e-03
1.50000e+02 3.51047e-02 4.61054e-02 2.67287e-02 -4.64564e+00 -3.32684e+00 -5.96444e+00 -1.43052e+00 -1.16894e+00 -1.69210e+00 -5.32824e-01 -4.13896e-01 -6.51753e-01 1.77799e-01 2.49449e-01 1.06149e-01 1.33060e-01 1.93585e-01 7.25337e-02 3.09505e-02 4.20516e-02 1.98494e-02


==> data/rosenbrock2d_pbo_arch_2.dat <==
1.00000e+00 2.02110e+01 2.71533e+01 1.50436e+01 1.56545e-01 2.40382e-01 7.27077e-02 2.84561e-01 4.81387e-01 8.77354e-02 2.80361e-01 4.75857e-01 8.48662e-02 1.14116e-03 2.51769e-03 -2.35372e-04 2.18868e-01 2.76942e-01 1.60795e-01 1.51755e-01 3.36567e-01 -3.30567e-02
2.00000e+00 6.25864e+00 9.44076e+00 4.14909e+00 1.60036e-01 2.70710e-01 4.93620e-02 1.50944e-01 1.91616e-01 1.10272e-01 1.49212e-01 1.90438e-01 1.07986e-01 5.15084e-04 6.21837e-04 4.08331e-04 1.43350e-01 2.03562e-01 8.31379e-02 4.03851e-02 6.22007e-02 1.85695e-02
3.00000e+00 5.41716e+00 9.06731e+00 3.23642e+00 1.06181e-01 1.27205e-01 8.51570e-02 1.02529e-01 1.48642e-01 5.64157e-02 1.01183e-01 1.47694e-01 5.46719e-02 4.76598e-04 7.80868e-04 1.72328e-04 1.14687e-01 1.54533e-01 7.48418e-02 3.31083e-02 3.85792e-02 2.76374e-02
4.00000e+00 2.11785e+00 3.03987e+00 1.47549e+00 1.13249e-01 1.97894e-01 2.86036e-02 8.41303e-02 1.14182e-01 5.40792e-02 8.32030e-02 1.13410e-01 5.29964e-02 4.60904e-04 8.08915e-04 1.12893e-04 9.39377e-02 1.16984e-01 7.08916e-02 3.49018e-02 6.47798e-02 5.02390e-03
5.00000e+00 1.73236e+00 2.35079e+00 1.27662e+00 2.80362e-01 5.12906e-01 4.78176e-02 1.80305e-01 3.89919e-01 -2.93084e-02 1.18703e-01 1.77404e-01 6.00026e-02 1.01411e-03 1.50421e-03 5.24014e-04 1.68960e-01 2.76951e-01 6.09691e-02 8.12664e-02 1.36547e-01 2.59857e-02
6.00000e+00 7.18348e-01 8.18702e-01 6.30295e-01 1.86249e-02 5.88291e-02 -2.15793e-02 2.41136e-02 5.59027e-02 -7.67553e-03 6.39021e-02 7.67233e-02 5.10809e-02 3.69142e-04 4.17620e-04 3.20664e-04 7.85997e-02 1.08618e-01 4.85818e-02 4.91415e-02 7.26371e-02 2.56458e-02
7.00000e+00 7.18348e-01 8.18702e-01 6.30295e-01 3.76263e-02 2.14035e-01 -1.38782e-01 5.56168e-02 8.86175e-02 2.26161e-02 4.72343e-02 7.29363e-02 2.15323e-02 2.24777e-03 4.64054e-03 -1.45001e-04 3.89433e-02 6.19797e-02 1.59069e-02 1.97605e-02 3.24072e-02 7.11382e-03
8.00000e+00 5.73731e-01 6.80756e-01 4.83532e-01 -7.69492e-03 9.87214e-02 -1.14111e-01 4.91469e-03 1.52292e-02 -5.39980e-03 2.38794e-02 3.60392e-02 1.17197e-02 4.87601e-03 1.08286e-02 -1.07657e-03 4.23270e-02 5.87454e-02 2.59087e-02 2.70593e-02 4.45220e-02 9.59669e-03
9.00000e+00 5.73731e-01 6.80756e-01 4.83532e-01 1.26414e-02 1.31632e-01 -1.06350e-01 5.10966e-02 9.62355e-02 5.95779e-03 -2.71778e-02 -8.66366e-03 -4.56919e-02 4.94756e-03 1.09459e-02 -1.05079e-03 3.77693e-02 5.26021e-02 2.29365e-02 4.41761e-02 8.98724e-02 -1.52030e-03
1.00000e+01 5.73731e-01 6.80756e-01 4.83532e-01 -2.43293e-02 5.02966e-03 -5.36883e-02 6.36934e-03 3.06216e-02 -1.78829e-02 5.83896e-02 9.92929e-02 1.74864e-02 6.01132e-03 1.29129e-02 -8.90225e-04 6.88511e-02 1.00775e-01 3.69270e-02 5.02498e-02 8.92795e-02 1.12201e-02
1.10000e+01 4.00743e-01 5.85451e-01 2.74309e-01 -1.20733e-01 -3.08973e-02 -2.10569e-01 1.02546e-02 3.50412e-02 -1.45321e-02 1.87091e-04 6.34299e-04 -2.60118e-04 3.69718e-03 8.29952e-03 -9.05173e-04 5.60524e-02 7.15835e-02 4.05212e-02 2.67319e-02 4.45178e-02 8.94606e-03
1.20000e+01 4.00743e-01 5.85451e-01 2.74309e-01 -1.44298e-01 4.97485e-03 -2.93571e-01 -2.10456e-02 1.09509e-02 -5.30422e-02 -2.40808e-02 -2.04679e-02 -2.76937e-02 4.21771e-03 8.83257e-03 -3.97142e-04 6.92170e-02 9.66740e-02 4.17600e-02 1.69741e-02 2.96267e-02 4.32148e-03
1.30000e+01 4.00743e-01 5.85451e-01 2.74309e-01 -3.03188e-01 -1.94558e-01 -4.11818e-01 -2.83579e-02 -5.98631e-03 -5.07294e-02 -2.06202e-02 1.80212e-02 -5.92617e-02 1.08750e-03 1.73855e-03 4.36461e-04 3.92354e-02 6.68499e-02 1.16209e-02 2.19858e-02 2.60457e-02 1.79259e-02
1.40000e+01 2.52275e-01 3.22306e-01 1.97460e-01 -3.63450e-01 -2.99170e-01 -4.27730e-01 -6.83894e-02 -4.11366e-02 -9.56423e-02 -3.60437e-02 -1.27692e-02 -5.93182e-02 7.49718e-04 1.19993e-03 2.99509e-04 9.92018e-02 1.24959e-01 7.34441e-02 3.48332e-02 6.59331e-02 3.73337e-03
1.50000e+01 2.52275e-01 3.22306e-01 1.97460e-01 -5.03401e-01 -4.32584e-01 -5.74218e-01 -7.57938e-02 -2.85719e-02 -1.23016e-01 -6.72154e-02 -3.97763e-02 -9.46546e-02 5.54585e-04 9.20819e-04 1.88351e-04 5.18465e-02 7.13383e-02 3.23547e-02 1.30771e-02 2.49070e-02 1.24728e-03
1.60000e+01 2.52275e-01 3.22306e-01 1.97460e-01 -5.79110e-01 -4.54705e-01 -7.03515e-01 -1.35724e-01 -1.11796e-01 -1.59652e-01 -7.73869e-02 -5.12011e-02 -1.03573e-01 8.36763e-04 1.28112e-03 3.92411e-04 9.13725e-02 1.16521e-01 6.62239e-02 1.93739e-02 2.46994e-02 1.40483e-02
1.70000e+01 2.35040e-01 3.15920e-01 1.74866e-01 -8.34814e-01 -7.43275e-01 -9.26352e-01 -1.63906e-01 -1.04279e-01 -2.23534e-01 -8.43702e-02 -6.83630e-02 -1.00377e-01 1.17783e-03 2.12255e-03 2.33117e-04 8.29123e-02 1.32172e-01 3.36522e-02 2.11013e-02 2.53922e-02 1.68104e-02
1.80000e+01 2.27649e-01 3.03225e-01 1.70909e-01 -7.77690e-01 -6.65101e-01 -8.90280e-01 -1.61499e-01 -1.02906e-01 -2.20092e-01 -9.63308e-02 -4.71317e-02 -1.45530e-01 1.58183e-03 2.27274e-03 8.90920e-04 7.49177e-02 1.02144e-01 4.76910e-02 1.66226e-02 2.30232e-02 1.02221e-02
1.90000e+01 2.27649e-01 3.03225e-01 1.70909e-01 -7.88476e-01 -4.84704e-01 -1.09225e+00 -1.77960e-01 -1.21264e-01 -2.34655e-01 -9.09971e-02 -4.86430e-02 -1.33351e-01 7.48641e-04 1.18851e-03 3.08771e-04 6.63751e-02 7.74580e-02 5.52922e-02 2.67640e-02 3.82002e-02 1.53278e-02
2.00000e+01 1.77284e-01 2.19803e-01 1.42990e-01 -1.10493e+00 -8.39426e-01 -1.37044e+00 -2.43370e-01 -1.86926e-01 -2.99815e-01 -8.89538e-02 -5.20215e-02 -1.25886e-01 1.70447e-03 2.70845e-03 7.00482e-04 5.74062e-02 8.60559e-02 2.87566e-02 3.18733e-02 4.86073e-02 1.51392e-02
2.10000e+01 1.77284e-01 2.19803e-01 1.42990e-01 -1.11043e+00 -1.01353e+00 -1.20734e+00 -2.46179e-01 -1.59799e-01 -3.32559e-01 -7.44734e-02 -1.78151e-02 -1.31132e-01 3.39925e-03 4.18263e-03 2.61587e-03 9.83761e-02 1.51856e-01 4.48961e-02 2.25879e-02 3.27133e-02 1.24625e-02
2.20000e+01 1.77284e-01 2.19803e-01 1.42990e-01 -1.12218e+00 -9.48958e-01 -1.29540e+00 -3.18417e-01 -2.46177e-01 -3.90657e-01 -9.15539e-02 -3.90088e-02 -1.44099e-01 1.28622e-03 2.17005e-03 4.02396e-04 7.48911e-02 9.00956e-02 5.96865e-02 1.44283e-02 1.89514e-02 9.90530e-03
2.30000e+01 1.77284e-01 2.19803e-01 1.42990e-01 -1.23063e+00 -9.97812e-01 -1.46346e+00 -3.10126e-01 -2.76358e-01 -3.43894e-01 -1.18753e-01 -1.07934e-01 -1.29572e-01 2.15142e-03 2.38353e-03 1.91932e-03 1.09515e-01 1.70428e-01 4.86028e-02 1.88397e-02 2.26887e-02 1.49907e-02
2.40000e+01 1.77284e-01 2.19803e-01 1.42990e-01 -1.11175e+00 -6.96935e-01 -1.52656e+00 -2.46965e-01 -1.07874e-01 -3.86057e-01 -1.30874e-01 -3.87911e-02 -2.22957e-01 4.40217e-03 7.00439e-03 1.79996e-03 1.08621e-01 1.81199e-01 3.60432e-02 3.95669e-02 6.69044e-02 1.22294e-02
2.50000e+01 1.77284e-01 2.19803e-01 1.42990e-01 -1.23723e+00 -8.89987e-01 -1.58447e+00 -2.68113e-01 -1.47732e-01 -3.88495e-01 -6.75316e-02 -4.05823e-02 -9.44810e-02 5.70614e-03 7.37254e-03 4.03974e-03 6.42759e-02 1.04259e-01 2.42926e-02 1.16639e-02 1.56491e-02 7.67879e-03
2.60000e+01 1.77284e-01 2.19803e-01 1.42990e-01 -1.50471e+00 -1.13754e+00 -1.87189e+00 -3.06883e-01 -3.20342e-02 -5.81732e-01 -1.61353e-01 -8.34691e-02 -2.39237e-01 4.44349e-03 7.71741e-03 1.16957e-03 9.61491e-02 1.40151e-01 5.21469e-02 4.83156e-03 7.20352e-03 2.45961e-03
2.70000e+01 1.77284e-01 2.19803e-01 1.42990e-01 -1.33850e+00 -9.73238e-01 -1.70376e+00 -2.48124e-01 -1.68654e-01 -3.27594e-01 -1.47962e-01 -1.10281e-01 -1.85642e-01 4.10911e-03 5.47377e-03 2.74445e-03 4.31829e-02 4.91676e-02 3.71982e-02 1.00837e-02 1.15180e-02 8.64933e-03
2.80000e+01 1.11654e-01 1.40625e-01 8.86526e-02 -1.40805e+00 -7.78016e-01 -2.03808e+00 -2.67596e-01 -1.18791e-01 -4.16400e-01 -1.66480e-01 -1.02253e-01 -2.30706e-01 5.26432e-03 9.14046e-03 1.38817e-03 7.94959e-02 1.08480e-01 5.05120e-02 1.94620e-02 2.84803e-02 1.04436e-02
2.90000e+01 1.11654e-01 1.40625e-01 8.86526e-02 -1.50360e+00 -1.00195e+00 -2.00525e+00 -3.16560e-01 -2.27757e-01 -4.05364e-01 -1.84783e-01 -7.32647e-02 -2.96301e-01 2.86108e-03 4.79885e-03 9.23311e-04 9.06083e-02 1.08968e-01 7.22482e-02 1.67077e-02 2.86423e-02 4.77319e-03
3.00000e+01 1.11654e-01 1.40625e-01 8.86526e-02 -1.66919e+00 -9.42806e-01 -2.39558e+00 -2.16546e-01 -6.26695e-02 -3.70423e-01 -2.15175e-01 -1.34788e-01 -2.95561e-01 7.61048e-04 1.41213e-03 1.09969e-04 2.51086e-02 3.72070e-02 1.30102e-02 2.19711e-02 3.99087e-02 4.03356e-03
3.10000e+01 1.11654e-01 1.40625e-01 8.86526e-02 -1.56629e+00 -1.09416e+00 -2.03841e+00 -3.27512e-01 -1.20185e-01 -5.34839e-01 -1.42423e-01 -7.56892e-02 -2.09156e-01 4.08403e-03 6.78309e-03 1.38497e-03 1.19101e-01 1.59602e-01 7.85997e-02 1.87112e-02 2.97814e-02 7.64102e-03
3.20000e+01 1.11654e-01 1.40625e-01 8.86526e-02 -2.15402e+00 -1.55385e+00 -2.75419e+00 -3.40889e-01 -2.12663e-01 -4.69115e-01 -1.59308e-01 -8.92512e-02 -2.29364e-01 1.28083e-02 2.32534e-02 2.36316e-03 5.59422e-02 7.80491e-02 3.38353e-02 2.43596e-02 3.97203e-02 8.99885e-03
3.30000e+01 1.11654e-01 1.40625e-01 8.86526e-02 -1.98723e+00 -1.36646e+00 -2.60799e+00 -4.62594e-01 -3.50459e-01 -5.74728e-01 -2.49969e-01 -2.03470e-01 -2.96469e-01 1.50249e-02 2.45755e-02 5.47431e-03 1.10514e-01 1.51235e-01 6.97926e-02 2.90281e-02 5.79320e-02 1.24154e-04
3.40000e+01 1.11654e-01 1.40625e-01 8.86526e-02 -1.96053e+00 -1.34587e+00 -2.57520e+00 -6.12140e-01 -4.30624e-01 -7.93657e-01 -2.17255e-01 -1.29017e-01 -3.05492e-01 8.27941e-03 1.24534e-02 4.10538e-03 9.44605e-02 1.62801e-01 2.61197e-02 2.00539e-02 2.77218e-02 1.23860e-02
3.50000e+01 1.11654e-01 1.40625e-01 8.86526e-02 -1.96450e+00 -1.39454e+00 -2.53447e+00 -4.50912e-01 -2.42708e-01 -6.59116e-01 -1.80304e-01 -1.08794e-01 -2.51815e-01 8.67083e-03 1.30579e-02 4.28376e-03 7.18304e-02 9.29660e-02 5.06948e-02 1.55359e-02 2.31445e-02 7.92728e-03
3.60000e+01 1.11654e-01 1.40625e-01 8.86526e-02 -1.97010e+00 -1.52334e+00 -2.41687e+00 -4.99337e-01 -4.16447e-01 -5.82227e-01 -3.20075e-01 -2.60459e-01 -3.79692e-01 7.35840e-03 1.34795e-02 1.23734e-03 6.52906e-02 8.55995e-02 4.49818e-02 3.14393e-02 3.38220e-02 2.90566e-02
3.70000e+01 1.11654e-01 1.40625e-01 8.86526e-02 -2.32864e+00 -1.75361e+00 -2.90367e+00 -3.98918e-01 -2.67450e-01 -5.30386e-01 -2.57623e-01 -1.37068e-01 -3.78177e-01 5.57253e-03 1.08033e-02 3.41741e-04 3.38993e-02 5.41065e-02 1.36921e-02 1.69859e-02 2.01647e-02 1.38071e-02
3.80000e+01 1.11654e-01 1.40625e-01 8.86526e-02 -2.37042e+00 -1.70175e+00 -3.03908e+00 -6.33830e-01 -3.53914e-01 -9.13746e-01 -3.23569e-01 -2.35963e-01 -4.11176e-01 2.42546e-02 3.70312e-02 1.14779e-02 5.61468e-02 6.96893e-02 4.26044e-02 3.28608e-02 3.73965e-02 2.83251e-02
3.90000e+01 1.10841e-01 1.40214e-01 8.76211e-02 -2.62003e+00 -1.97849e+00 -3.26157e+00 -6.02516e-01 -5.51964e-01 -6.53068e-01 -2.79089e-01 -2.15223e-01 -3.42954e-01 1.48984e-02 2.69381e-02 2.85864e-03 5.82999e-02 6.67524e-02 4.98474e-02 2.67664e-02 3.91191e-02 1.44138e-02
4.00000e+01 1.08171e-01 1.38940e-01 8.42167e-02 -2.46600e+00 -1.93012e+00 -3.00189e+00 -3.55560e-01 -1.20915e-01 -5.90205e-01 -2.57008e-01 -1.49439e-01 -3.64578e-01 4.11047e-02 8.71665e-02 -4.95705e-03 7.39723e-02 9.85300e-02 4.94145e-02 3.36054e-02 4.43586e-02 2.28521e-02
4.10000e+01 1.08171e-01 1.38940e-01 8.42167e-02 -2.54619e+00 -2.16269e+00 -2.92969e+00 -4.98693e-01 -4.63347e-01 -5.34040e-01 -3.37889e-01 -1.97106e-01 -4.78672e-01 1.38985e-02 2.32879e-02 4.50909e-03 3.80842e-02 5.03521e-02 2.58164e-02 2.99827e-02 4.31992e-02 1.67662e-02
4.20000e+01 1.08171e-01 1.38940e-01 8.42167e-02 -2.68836e+00 -2.51864e+00 -2.85808e+00 -4.67533e-01 -1.55970e-01 -7.79097e-01 -4.14789e-01 -3.59015e-01 -4.70563e-01 9.11021e-03 1.28629e-02 5.35750e-03 9.75071e-02 1.13965e-01 8.10489e-02 4.11586e-02 5.53924e-02 2.69247e-02
4.30000e+01 1.08171e-01 1.38940e-01 8.42167e-02 -2.77434e+00 -2.22097e+00 -3.32771e+00 -4.75797e-01 -3.84001e-01 -5.67592e-01 -1.85985e-01 -1.08399e-01 -2.63571e-01 4.47619e-02 9.27080e-02 -3.18406e-03 3.09482e-02 4.58595e-02 1.60369e-02 2.31634e-02 3.34693e-02 1.28575e-02
4.40000e+01 1.08171e-01 1.38940e-01 8.42167e-02 -2.95218e+00 -2.35971e+00 -3.54465e+00 -7.50306e-01 -4.17681e-01 -1.08293e+00 -2.60899e-01 -1.14341e-01 -4.07457e-01 4.86808e-02 8.32197e-02 1.41419e-02 9.94357e-02 1.15258e-01 8.36134e-02 2.19914e-02 3.48109e-02 9.17197e-03
4.50000e+01 1.08171e-01 1.38940e-01 8.42167e-02 -3.01953e+00 -2.36905e+00 -3.67002e+00 -5.77713e-01 -4.57362e-01 -6.98063e-01 -2.19532e-01 -1.67682e-01 -2.71383e-01 3.52604e-02 6.22103e-02 8.31054e-03 8.69806e-02 1.23150e-01 5.08115e-02 4.85074e-02 7.94857e-02 1.75292e-02
4.60000e+01 1.08171e-01 1.38940e-01 8.42167e-02 -3.15188e+00 -2.67110e+00 -3.63266e+00 -7.62913e-01 -5.71462e-01 -9.54365e-01 -3.35152e-01 -3.01305e-01 -3.68999e-01 3.95616e-02 5.88001e-02 2.03231e-02 7.27796e-02 1.03569e-01 4.19901e-02 5.62411e-02 7.67414e-02 3.57408e-02
4.70000e+01 1.08171e-01 1.38940e-01 8.42167e-02 -3.40334e+00 -2.80151e+00 -4.00518e+00 -6.79975e-01 -4.78651e-01 -8.81298e-01 -4.12733e-01 -3.19739e-01 -5.05727e-01 1.25998e-02 2.06704e-02 4.52919e-03 5.29629e-02 7.62612e-02 2.96647e-02 5.04464e-02 5.82668e-02 4.26261e-02
4.80000e+01 1.08171e-01 1.38940e-01 8.42167e-02 -2.93273e+00 -2.46385e+00 -3.40161e+00 -9.18276e-01 -8.16355e-01 -1.02020e+00 -2.93310e-01 -2.63170e-01 -3.23449e-01 5.49877e-02 1.12928e-01 -2.95288e-03 1.35844e-01 1.47216e-01 1.24471e-01 2.84498e-02 3.86316e-02 1.82680e-02
4.90000e+01 1.08171e-01 1.38940e-01 8.42167e-02 -3.14751e+00 -2.99226e+00 -3.30277e+00 -7.47692e-01 -6.55716e-01 -8.39669e-01 -2.92920e-01 -2.62504e-01 -3.23335e-01 1.51430e-02 1.98784e-02 1.04076e-02 6.46505e-02 7.29152e-02 5.63857e-02 2.85629e-02 4.06317e-02 1.64940e-02
5.00000e+01 1.08030e-01 1.38842e-01 8.40556e-02 -3.18107e+00 -2.82815e+00 -3.53398e+00 -4.87771e-01 -4.62800e-01 -5.12742e-01 -3.04352e-01 -2.64140e-01 -3.44564e-01 4.84362e-02 6.89098e-02 2.79625e-02 6.23778e-02 8.33124e-02 4.14433e-02 3.84990e-02 7.09823e-02 6.01579e-03
5.10000e+01 1.08030e-01 1.38842e-01 8.40556e-02 -3.70708e+00 -3.23857e+00 -4.17559e+00 -8.79444e-01 -6.32581e-01 -1.12631e+00 -3.54832e-01 -2.50085e-01 -4.59579e-01 5.24191e-02 1.08962e-01 -4.12372e-03 9.48375e-02 1.21197e-01 6.84778e-02 3.45600e-02 3.93791e-02 2.97408e-02
5.20000e+01 1.08030e-01 1.38842e-01 8.40556e-02 -3.35871e+00 -2.77515e+00 -3.94226e+00 -8.48427e-01 -6.08468e-01 -1.08839e+00 -2.60018e-01 -2.06209e-01 -3.13827e-01 5.53687e-02 7.67898e-02 3.39476e-02 1.18542e-01 1.74575e-01 6.25103e-02 3.11965e-02 3.97072e-02 2.26859e-02
5.30000e+01 1.08030e-01 1.38842e-01 8.40556e-02 -3.47768e+00 -3.10674e+00 -3.84861e+00 -6.58324e-01 -5.69832e-01 -7.46816e-01 -4.37986e-01 -3.03260e-01 -5.72713e-01 2.03022e-02 3.62537e-02 4.35065e-03 8.11537e-02 1.14633e-01 4.76749e-02 5.84571e-02 8.24402e-02 3.44740e-02
5.40000e+01 1.08030e-01 1.38842e-01 8.40556e-02 -3.69523e+00 -3.00790e+00 -4.38256e+00 -7.04474e-01 -5.95231e-01 -8.13716e-01 -3.82504e-01 -2.19444e-01 -5.45565e-01 1.76373e-01 3.26071e-01 2.66750e-02 9.66172e-02 1.19225e-01 7.40095e-02 3.54927e-02 5.28284e-02 1.81570e-02
5.50000e+01 1.07041e-01 1.38334e-01 8.28267e-02 -3.55459e+00 -2.93162e+00 -4.17756e+00 -8.03992e-01 -6.84434e-01 -9.23549e-01 -4.66682e-01 -3.45558e-01 -5.87806e-01 4.12927e-02 6.90743e-02 1.35112e-02 9.22705e-02 1.01269e-01 8.32720e-02 4.81501e-02 7.09534e-02 2.53468e-02
5.60000e+01 1.06208e-01 1.37764e-01 8.18806e-02 -3.73913e+00 -3.32888e+00 -4.14937e+00 -7.08303e-01 -5.89114e-01 -8.27492e-01 -3.89916e-01 -3.04964e-01 -4.74868e-01 1.36585e-01 1.97475e-01 7.56947e-02 6.32935e-02 1.03899e-01 2.26880e-02 3.16719e-02 4.03819e-02 2.29619e-02
5.70000e+01 1.05444e-01 1.37382e-01 8.09307e-02 -3.71655e+00 -3.42460e+00 -4.00850e+00 -9.12002e-01 -8.07081e-01 -1.01692e+00 -4.07011e-01 -2.68444e-01 -5.45578e-01 2.97595e-02 4.27977e-02 1.67212e-02 1.09613e-01 1.38032e-01 8.11931e-02 4.59495e-02 6.91501e-02 2.27489e-02
5.80000e+01 1.02161e-01 1.35248e-01 7.71677e-02 -3.66199e+00 -2.91005e+00 -4.41394e+00 -8.25392e-01 -4.30912e-01 -1.21987e+00 -2.52138e-01 -1.76338e-01 -3.27938e-01 8.98314e-02 1.25716e-01 5.39464e-02 1.27308e-01 2.25019e-01 2.95976e-02 1.67299e-02 3.34638e-02 -3.92399e-06
5.90000e+01 1.01343e-01 1.34748e-01 7.62197e-02 -3.40721e+00 -2.89216e+00 -3.92227e+00 -6.95639e-01 -4.50788e-01 -9.40490e-01 -3.66013e-01 -1.55095e-01 -5.76932e-01 2.18576e-01 4.62264e-01 -2.51124e-02 8.72946e-02 1.24345e-01 5.02437e-02 2.23117e-02 3.87796e-02 5.84389e-03
6.00000e+01 1.01252e-01 1.34704e-01 7.61080e-02 -4.04397e+00 -3.73592e+00 -4.35201e+00 -8.90684e-01 -6.03049e-01 -1.17832e+00 -4.99113e-01 -4.15131e-01 -5.83094e-01 8.42884e-01 1.87380e+00 -1.88030e-01 7.80920e-02 1.29037e-01 2.71469e-02 3.54484e-02 5.68213e-02 1.40755e-02
6.10000e+01 1.00963e-01 1.34565e-01 7.57521e-02 -4.20648e+00 -3.84133e+00 -4.57163e+00 -5.79585e-01 -3.95223e-01 -7.63948e-01 -6.53205e-01 -5.18747e-01 -7.87662e-01 2.87838e-01 5.49218e-01 2.64573e-02 1.23815e-01 1.83307e-01 6.43221e-02 6.79139e-02 8.17345e-02 5.40932e-02
6.20000e+01 1.00188e-01 1.34150e-01 7.48236e-02 -4.00229e+00 -3.48792e+00 -4.51665e+00 -1.07719e+00 -9.71914e-01 -1.18247e+00 -5.33749e-01 -3.85486e-01 -6.82013e-01 1.28858e-01 1.82774e-01 7.49426e-02 1.22308e-01 1.37436e-01 1.07181e-01 6.00061e-02 8.05573e-02 3.94549e-02
6.30000e+01 9.96186e-02 1.33884e-01 7.41232e-02 -3.98026e+00 -3.35237e+00 -4.60816e+00 -9.66001e-01 -7.74923e-01 -1.15708e+00 -5.84191e-01 -5.36655e-01 -6.31727e-01 2.45224e-01 4.17759e-01 7.26892e-02 3.29628e-02 4.47817e-02 2.11438e-02 3.65770e-02 5.29573e-02 2.01967e-02
6.40000e+01 9.88954e-02 1.33447e-01 7.32895e-02 -4.12483e+00 -3.93899e+00 -4.31068e+00 -6.35811e-01 -4.74922e-01 -7.96700e-01 -4.88331e-01 -3.05119e-01 -6.71542e-01 7.07503e-02 1.08552e-01 3.29487e-02 6.53593e-02 7.23652e-02 5.83534e-02 2.70649e-02 3.73170e-02 1.68128e-02
6.50000e+01 9.83264e-02 1.33111e-01 7.26317e-02 -4.04778e+00 -3.83458e+00 -4.26098e+00 -5.40032e-01 -4.52480e-01 -6.27583e-01 -3.56845e-01 -2.49906e-01 -4.63785e-01 1.40068e-01 1.91505e-01 8.86311e-02 6.02132e-02 6.51448e-02 5.52817e-02 3.44436e-02 5.04921e-02 1.83951e-02
6.60000e+01 9.58127e-02 1.31748e-01 6.96790e-02 -4.26290e+00 -4.21964e+00 -4.30616e+00 -9.08175e-01 -7.05283e-01 -1.11107e+00 -5.53305e-01 -3.16925e-01 -7.89685e-01 1.03961e-01 1.28884e-01 7.90375e-02 6.03235e-02 9.59009e-02 2.47460e-02 3.09918e-02 6.05652e-02 1.41841e-03
6.70000e+01 9.52137e-02 1.31427e-01 6.89787e-02 -4.23920e+00 -4.16278e+00 -4.31562e+00 -1.15713e+00 -9.79957e-01 -1.33431e+00 -3.17122e-01 -1.88966e-01 -4.45277e-01 4.19190e-01 8.73450e-01 -3.50696e-02 1.30714e-01 1.50532e-01 1.10896e-01 1.50572e-02 2.07114e-02 9.40297e-03
6.80000e+01 9.45132e-02 1.31066e-01 6.81547e-02 -4.01916e+00 -3.92262e+00 -4.11570e+00 -8.29706e-01 -5.15756e-01 -1.14366e+00 -5.84763e-01 -2.88719e-01 -8.80807e-01 3.89943e-01 6.57978e-01 1.21908e-01 9.11376e-02 1.20107e-01 6.21684e-02 2.74353e-02 4.72169e-02 7.65371e-03
6.90000e+01 9.34457e-02 1.30531e-01 6.68966e-02 -4.24156e+00 -3.91566e+00 -4.56747e+00 -7.18754e-01 -3.10444e-01 -1.12707e+00 -5.11156e-01 -3.40307e-01 -6.82005e-01 1.42465e-01 2.41520e-01 4.34097e-02 1.44978e-01 1.61613e-01 1.28343e-01 2.13939e-02 3.63966e-02 6.39115e-03
7.00000e+01 9.27471e-02 1.30158e-01 6.60893e-02 -4.12872e+00 -3.89922e+00 -4.35822e+00 -1.16866e+00 -1.02711e+00 -1.31021e+00 -6.32534e-01 -5.09912e-01 -7.55156e-01 3.91299e-01 6.30286e-01 1.52313e-01 1.24723e-01 1.45164e-01 1.04281e-01 3.16075e-02 4.07043e-02 2.25108e-02
7.10000e+01 9.22762e-02 1.29931e-01 6.55340e-02 -4.43913e+00 -3.90966e+00 -4.96860e+00 -9.75992e-01 -4.44680e-01 -1.50730e+00 -5.00879e-01 -3.22835e-01 -6.78923e-01 4.98047e-01 1.02571e+00 -2.96181e-02 1.31550e-01 1.81617e-01 8.14823e-02 2.64406e-02 3.88969e-02 1.39843e-02
7.20000e+01 9.14992e-02 1.29528e-01 6.46356e-02 -4.04662e+00 -3.94974e+00 -4.14350e+00 -9.73286e-01 -5.16780e-01 -1.42979e+00 -3.34869e-01 -1.60997e-01 -5.08741e-01 1.82565e+00 4.27911e+00 -6.27803e-01 1.84811e-01 2.81904e-01 8.77192e-02 1.78499e-02 3.69168e-02 -1.21693e-03
7.30000e+01 9.08992e-02 1.29230e-01 6.39376e-02 -4.70203e+00 -3.98351e+00 -5.42055e+00 -9.78443e-01 -9.66428e-01 -9.90459e-01 -5.05853e-01 -3.80940e-01 -6.30766e-01 3.18857e+00 5.90862e+00 4.68523e-01 1.75719e-01 2.58179e-01 9.32595e-02 3.04463e-02 4.89017e-02 1.19910e-02
7.40000e+01 8.96686e-02 1.28630e-01 6.25085e-02 -4.87937e+00 -4.62997e+00 -5.12877e+00 -1.48192e+00 -1.24671e+00 -1.71712e+00 -5.51356e-01 -2.78073e-01 -8.24639e-01 6.87493e-01 1.47798e+00 -1.02997e-01 8.51132e-02 1.37416e-01 3.28107e-02 3.37129e-02 6.13748e-02 6.05105e-03
7.50000e+01 8.92319e-02 1.28423e-01 6.20007e-02 -4.84532e+00 -4.54636e+00 -5.14428e+00 -1.39878e+00 -1.24965e+00 -1.54791e+00 -6.66127e-01 -4.85759e-01 -8.46495e-01 2.84341e-01 3.64331e-01 2.04350e-01 1.91953e-01 2.87909e-01 9.59958e-02 5.77351e-02 8.06991e-02 3.47712e-02
7.60000e+01 8.78666e-02 1.27781e-01 6.04203e-02 -4.31760e+00 -4.03182e+00 -4.60339e+00 -1.61447e+00 -1.53518e+00 -1.69376e+00 -5.29068e-01 -3.36148e-01 -7.21987e-01 3.01920e-01 4.88021e-01 1.15818e-01 1.97578e-01 2.43386e-01 1.51770e-01 5.30620e-02 7.26688e-02 3.34553e-02
7.70000e+01 8.43453e-02 1.22174e-01 5.82295e-02 -4.44839e+00 -4.20331e+00 -4.69348e+00 -9.60508e-01 -8.33666e-01 -1.08735e+00 -6.85309e-01 -4.82387e-01 -8.88231e-01 2.65016e+00 6.11650e+00 -8.16172e-01 1.09297e-01 1.14603e-01 1.03990e-01 6.82780e-02 8.11083e-02 5.54477e-02
7.80000e+01 8.34933e-02 1.21774e-01 5.72467e-02 -4.55884e+00 -4.17506e+00 -4.94261e+00 -1.06036e+00 -9.34468e-01 -1.18626e+00 -4.57439e-01 -4.00145e-01 -5.14733e-01 3.59158e-01 6.58504e-01 5.98116e-02 1.51138e-01 2.60425e-01 4.18509e-02 4.89033e-02 5.78444e-02 3.99621e-02
7.90000e+01 8.20707e-02 1.21128e-01 5.56072e-02 -4.22351e+00 -3.91965e+00 -4.52737e+00 -1.10941e+00 -7.82952e-01 -1.43587e+00 -4.67800e-01 -2.06800e-01 -7.28799e-01 2.18912e-01 3.23126e-01 1.14698e-01 3.95429e-01 6.92778e-01 9.80803e-02 2.92251e-02 3.98650e-02 1.85851e-02
8.00000e+01 7.94226e-02 1.17574e-01 5.36509e-02 -4.83753e+00 -4.25313e+00 -5.42193e+00 -1.10432e+00 -8.86934e-01 -1.32171e+00 -6.86269e-01 -5.08783e-01 -8.63755e-01 2.83588e-01 4.77071e-01 9.01049e-02 2.86219e-01 5.30866e-01 4.15728e-02 8.18821e-02 9.85370e-02 6.52272e-02
8.10000e+01 7.81295e-02 1.17007e-01 5.21696e-02 -4.09574e+00 -3.99808e+00 -4.19339e+00 -1.10371e+00 -8.36117e-01 -1.37131e+00 -4.82485e-01 -2.58438e-01 -7.06532e-01 2.58607e-01 5.43204e-01 -2.59911e-02 3.60765e-01 6.70155e-01 5.13754e-02 6.17813e-02 8.41115e-02 3.94512e-02
8.20000e+01 7.53095e-02 1.13496e-01 4.99709e-02 -4.28493e+00 -3.93993e+00 -4.62994e+00 -1.06857e+00 -5.69426e-01 -1.56771e+00 -3.85899e-01 -2.24988e-01 -5.46810e-01 2.90186e-01 5.66885e-01 1.34871e-02 2.04501e-01 2.65334e-01 1.43668e-01 1.82423e-02 2.29634e-02 1.35211e-02
8.30000e+01 7.46974e-02 1.12757e-01 4.94845e-02 -4.77865e+00 -4.55464e+00 -5.00266e+00 -5.98588e-01 -2.90222e-01 -9.06955e-01 -4.36990e-01 -2.61556e-01 -6.12424e-01 1.51503e+00 2.74172e+00 2.88345e-01 1.35538e-01 2.16700e-01 5.43747e-02 2.70319e-02 3.55724e-02 1.84914e-02
8.40000e+01 7.21765e-02 1.10777e-01 4.70265e-02 -4.75684e+00 -4.32120e+00 -5.19248e+00 -9.87784e-01 -7.46109e-01 -1.22946e+00 -7.56502e-01 -6.38624e-01 -8.74381e-01 4.11617e-01 5.85629e-01 2.37604e-01 1.48400e-01 2.45757e-01 5.10430e-02 6.66576e-02 8.59492e-02 4.73660e-02
8.50000e+01 7.07009e-02 1.08847e-01 4.59235e-02 -4.63500e+00 -4.42196e+00 -4.84803e+00 -7.69375e-01 -5.63877e-01 -9.74874e-01 -5.29439e-01 -4.38588e-01 -6.20290e-01 1.85575e-01 2.41167e-01 1.29984e-01 2.05064e-01 2.89123e-01 1.21006e-01 4.64753e-02 6.32428e-02 2.97078e-02
8.60000e+01 6.95353e-02 1.07467e-01 4.49920e-02 -4.68792e+00 -4.26498e+00 -5.11086e+00 -1.24698e+00 -8.29413e-01 -1.66455e+00 -4.86077e-01 -3.40658e-01 -6.31496e-01 1.16662e+00 2.10129e+00 2.31944e-01 1.50363e-01 2.17336e-01 8.33909e-02 3.41783e-02 6.73237e-02 1.03290e-03
8.70000e+01 6.77670e-02 1.04840e-01 4.38036e-02 -4.95927e+00 -4.69272e+00 -5.22582e+00 -1.42776e+00 -1.30117e+00 -1.55435e+00 -3.69629e-01 -3.08529e-01 -4.30729e-01 3.28309e+00 6.77465e+00 -2.08469e-01 3.36687e-01 5.63185e-01 1.10190e-01 2.09516e-02 3.66124e-02 5.29077e-03
8.80000e+01 6.59847e-02 1.02147e-01 4.26246e-02 -4.55421e+00 -4.31427e+00 -4.79415e+00 -1.32113e+00 -1.07744e+00 -1.56483e+00 -6.78231e-01 -6.14115e-01 -7.42347e-01 3.29384e+00 7.76550e+00 -1.17781e+00 1.61206e-01 2.06247e-01 1.16164e-01 4.00543e-02 4.50069e-02 3.51018e-02
8.90000e+01 6.54732e-02 1.01578e-01 4.22016e-02 -5.13331e+00 -4.84113e+00 -5.42549e+00 -1.66308e+00 -1.41657e+00 -1.90959e+00 -6.77563e-01 -5.84217e-01 -7.70909e-01 1.97982e+00 4.26438e+00 -3.04749e-01 1.24506e-01 1.68969e-01 8.00434e-02 2.87193e-02 4.50405e-02 1.23982e-02
9.00000e+01 6.36652e-02 9.89089e-02 4.09797e-02 -4.72989e+00 -4.37030e+00 -5.08947e+00 -1.50808e+00 -1.23490e+00 -1.78126e+00 -6.06826e-01 -4.17588e-01 -7.96063e-01 8.41420e+01 1.92921e+02 -2.46374e+01 1.70692e-01 2.14409e-01 1.26974e-01 4.49557e-02 5.52161e-02 3.46952e-02
9.10000e+01 6.30004e-02 9.86722e-02 4.02246e-02 -4.78180e+00 -4.21820e+00 -5.34540e+00 -8.69137e-01 -7.06816e-01 -1.03146e+00 -7.12442e-01 -5.31596e-01 -8.93287e-01 1.08827e+01 1.85471e+01 3.21834e+00 2.14043e-01 3.54533e-01 7.35524e-02 3.52618e-02 4.49056e-02 2.56181e-02
9.20000e+01 6.19776e-02 9.71335e-02 3.95457e-02 -4.54319e+00 -3.95994e+00 -5.12643e+00 -1.56119e+00 -9.79740e-01 -2.14264e+00 -4.65753e-01 -3.99067e-01 -5.32439e-01 4.04901e-01 6.40655e-01 1.69147e-01 1.91032e-01 2.95573e-01 8.64915e-02 3.51187e-02 5.26779e-02 1.75595e-02
9.30000e+01 6.06381e-02 9.50069e-02 3.87022e-02 -5.01881e+00 -4.76318e+00 -5.27444e+00 -1.20810e+00 -9.20519e-01 -1.49568e+00 -5.68763e-01 -4.69651e-01 -6.67875e-01 1.64555e+00 3.06358e+00 2.27516e-01 2.22762e-01 2.99765e-01 1.45760e-01 5.52214e-02 7.91524e-02 3.12904e-02
9.40000e+01 6.02511e-02 9.47992e-02 3.82936e-02 -5.21220e+00 -4.89524e+00 -5.52917e+00 -1.64811e+00 -1.42507e+00 -1.87115e+00 -6.55598e-01 -5.26856e-01 -7.84340e-01 1.56261e+00 3.25697e+00 -1.31738e-01 2.73361e-01 4.42807e-01 1.03916e-01 3.39900e-02 5.91513e-02 8.82869e-03
9.50000e+01 5.78265e-02 9.10383e-02 3.67308e-02 -4.23467e+00 -3.71386e+00 -4.75549e+00 -1.24415e+00 -1.06833e+00 -1.41998e+00 -6.19268e-01 -4.00428e-01 -8.38107e-01 1.41100e+03 3.40275e+03 -5.80738e+02 4.67317e-01 8.17495e-01 1.17139e-01 1.59026e-02 2.28993e-02 8.90595e-03
9.60000e+01 5.70731e-02 9.01171e-02 3.61456e-02 -5.14129e+00 -4.86791e+00 -5.41467e+00 -1.78910e+00 -1.65013e+00 -1.92808e+00 -7.68462e-01 -6.03872e-01 -9.33052e-01 1.85840e+00 3.05792e+00 6.58886e-01 5.93461e-01 9.69575e-01 2.17347e-01 4.66537e-02 7.50240e-02 1.82835e-02
9.70000e+01 5.56309e-02 8.77573e-02 3.52654e-02 -4.96884e+00 -4.74252e+00 -5.19517e+00 -1.16718e+00 -9.42487e-01 -1.39187e+00 -6.35401e-01 -4.33100e-01 -8.37703e-01 1.22675e+01 2.88648e+01 -4.32977e+00 2.08241e-01 2.47304e-01 1.69177e-01 4.48377e-02 5.59204e-02 3.37550e-02
9.80000e+01 5.39149e-02 8.51165e-02 3.41511e-02 -4.96621e+00 -4.33161e+00 -5.60082e+00 -1.22008e+00 -8.79626e-01 -1.56054e+00 -5.50870e-01 -3.32950e-01 -7.68789e-01 1.25848e+01 2.94305e+01 -4.26101e+00 2.19962e-01 3.05306e-01 1.34617e-01 4.71561e-02 6.04186e-02 3.38937e-02
9.90000e+01 5.22091e-02 8.26918e-02 3.29632e-02 -5.15768e+00 -4.70729e+00 -5.60808e+00 -1.41516e+00 -1.07925e+00 -1.75107e+00 -5.15867e-01 -2.13917e-01 -8.17817e-01 4.39431e-01 7.64489e-01 1.14374e-01 1.42121e-01 1.88774e-01 9.54672e-02 2.12260e-02 4.09057e-02 1.54633e-03
1.00000e+02 5.03466e-02 8.05935e-02 3.14515e-02 -4.66332e+00 -3.96128e+00 -5.36536e+00 -1.05832e+00 -6.81340e-01 -1.43531e+00 -6.18818e-01 -5.59628e-01 -6.78008e-01 2.89094e-01 6.02984e-01 -2.47958e-02 6.27493e-01 1.14121e+00 1.13773e-01 4.21531e-02 4.94373e-02 3.48689e-02
1.01000e+02 4.99498e-02 8.04649e-02 3.10070e-02 -5.17293e+00 -4.77725e+00 -5.56862e+00 -9.13661e-01 -7.22104e-01 -1.10522e+00 -5.43257e-01 -3.22562e-01 -7.63951e-01 8.13793e-01 1.45269e+00 1.74901e-01 3.53150e-01 4.73426e-01 2.32874e-01 2.55507e-02 4.54114e-02 5.69006e-03
1.02000e+02 4.93693e-02 8.02344e-02 3.03775e-02 -5.45065e+00 -5.12984e+00 -5.77146e+00 -1.08727e+00 -9.44584e-01 -1.22996e+00 -4.67567e-01 -1.63500e-01 -7.71634e-01 1.41143e+00 2.26084e+00 5.62020e-01 1.03031e-01 1.33712e-01 7.23492e-02 2.19970e-02 5.08133e-02 -6.81931e-03
1.03000e+02 4.81984e-02 7.85608e-02 2.95705e-02 -4.75761e+00 -4.15149e+00 -5.36374e+00 -1.42690e+00 -1.06004e+00 -1.79376e+00 -6.23567e-01 -4.32889e-01 -8.14244e-01 8.65593e-01 1.71944e+00 1.17442e-02 5.10420e-01 9.50832e-01 7.00079e-02 4.78543e-02 9.00597e-02 5.64891e-03
1.04000e+02 4.66224e-02 7.64652e-02 2.84266e-02 -4.75523e+00 -4.55258e+00 -4.95788e+00 -1.03322e+00 -8.01717e-01 -1.26473e+00 -2.30053e-01 -3.43161e-02 -4.25790e-01 2.60596e+00 4.54374e+00 6.68194e-01 2.80268e-01 4.22962e-01 1.37575e-01 1.22604e-02 2.55217e-02 -1.00087e-03
1.05000e+02 4.61451e-02 7.60733e-02 2.79910e-02 -4.86335e+00 -4.25832e+00 -5.46838e+00 -1.50807e+00 -1.17353e+00 -1.84261e+00 -5.21706e-01 -1.18523e-01 -9.24890e-01 3.29966e+01 7.92731e+01 -1.32798e+01 2.29568e-01 4.38929e-01 2.02069e-02 3.73972e-02 7.81240e-02 -3.32965e-03
1.06000e+02 4.56463e-02 7.57164e-02 2.75183e-02 -5.40921e+00 -4.73868e+00 -6.07974e+00 -8.42772e-01 -6.43485e-01 -1.04206e+00 -3.38670e-01 -1.42179e-01 -5.35161e-01 6.67423e-01 1.05249e+00 2.82354e-01 1.54979e-01 3.04044e-01 5.91377e-03 2.80334e-02 4.24935e-02 1.35733e-02
1.07000e+02 4.45648e-02 7.41192e-02 2.67950e-02 -5.37226e+00 -5.10766e+00 -5.63687e+00 -6.66557e-01 -5.40709e-01 -7.92406e-01 -6.80285e-01 -5.13978e-01 -8.46593e-01 5.90145e+00 1.21293e+01 -3.26343e-01 7.31944e-01 1.47892e+00 -1.50306e-02 4.71566e-02 7.82146e-02 1.60986e-02
1.08000e+02 4.38686e-02 7.30919e-02 2.63292e-02 -5.04473e+00 -4.81555e+00 -5.27391e+00 -1.24701e+00 -9.25316e-01 -1.56870e+00 -8.71770e-01 -6.48937e-01 -1.09460e+00 5.66485e+00 1.19697e+01 -6.39988e-01 6.35192e-01 1.34940e+00 -7.90152e-02 5.61519e-02 8.63804e-02 2.59235e-02
1.09000e+02 4.29045e-02 7.15514e-02 2.57269e-02 -5.54412e+00 -5.13845e+00 -5.94979e+00 -9.54010e-01 -6.59372e-01 -1.24865e+00 -6.88140e-01 -3.50545e-01 -1.02574e+00 7.40509e+00 1.69655e+01 -2.15528e+00 3.96997e-01 7.66560e-01 2.74339e-02 3.48134e-02 6.19599e-02 7.66690e-03
1.10000e+02 4.14115e-02 6.91071e-02 2.48153e-02 -5.07262e+00 -4.61173e+00 -5.53350e+00 -1.04736e+00 -4.42909e-01 -1.65180e+00 -5.70113e-01 -2.71697e-01 -8.68530e-01 4.81083e-01 6.74526e-01 2.87640e-01 3.31609e-01 5.10306e-01 1.52911e-01 2.62971e-02 5.13244e-02 1.26977e-03
1.11000e+02 4.09897e-02 6.89724e-02 2.43598e-02 -5.10770e+00 -4.43520e+00 -5.78020e+00 -1.40174e+00 -1.05001e+00 -1.75347e+00 -4.53436e-01 -1.99453e-01 -7.07419e-01 1.30501e+00 1.63771e+00 9.72302e-01 5.02355e-01 7.36048e-01 2.68662e-01 1.30890e-02 1.88037e-02 7.37427e-03
1.12000e+02 4.07487e-02 6.89105e-02 2.40958e-02 -4.88378e+00 -4.62678e+00 -5.14077e+00 -1.69267e+00 -1.40938e+00 -1.97597e+00 -5.05387e-01 -4.40641e-01 -5.70133e-01 2.87323e-01 4.84468e-01 9.01770e-02 3.71984e-01 6.17022e-01 1.26947e-01 3.75563e-02 5.76092e-02 1.75034e-02
1.13000e+02 4.03652e-02 6.83979e-02 2.38217e-02 -4.92231e+00 -4.56151e+00 -5.28312e+00 -1.04801e+00 -9.96494e-01 -1.09953e+00 -5.99251e-01 -4.09472e-01 -7.89030e-01 2.26786e+01 4.79517e+01 -2.59446e+00 6.21372e-01 1.05435e+00 1.88392e-01 2.61831e-02 3.56517e-02 1.67145e-02
1.14000e+02 3.90459e-02 6.66529e-02 2.28735e-02 -5.13731e+00 -4.85482e+00 -5.41980e+00 -1.86911e+00 -1.65811e+00 -2.08011e+00 -5.09989e-01 -4.33219e-01 -5.86758e-01 3.73018e+01 8.21770e+01 -7.57346e+00 1.31189e+00 2.11621e+00 5.07571e-01 5.17460e-02 6.93861e-02 3.41058e-02
1.15000e+02 3.80133e-02 6.51851e-02 2.21678e-02 -4.96012e+00 -4.56788e+00 -5.35236e+00 -1.36559e+00 -1.06562e+00 -1.66557e+00 -7.03522e-01 -3.72630e-01 -1.03441e+00 1.25348e+00 2.22346e+00 2.83493e-01 1.24201e+00 2.70782e+00 -2.23796e-01 3.99546e-02 5.15709e-02 2.83384e-02
1.16000e+02 3.68032e-02 6.32670e-02 2.14089e-02 -4.73293e+00 -4.67421e+00 -4.79165e+00 -1.16911e+00 -7.40225e-01 -1.59799e+00 -4.78911e-01 -2.46281e-01 -7.11542e-01 2.39582e+00 4.95636e+00 -1.64726e-01 1.66110e+00 3.23658e+00 8.56068e-02 5.48389e-02 9.70163e-02 1.26615e-02
1.17000e+02 3.57342e-02 6.16289e-02 2.07197e-02 -4.48919e+00 -4.18969e+00 -4.78869e+00 -1.18789e+00 -7.43101e-01 -1.63267e+00 -6.09157e-01 -4.36541e-01 -7.81773e-01 5.97849e-01 9.70658e-01 2.25040e-01 3.34991e-01 3.82579e-01 2.87404e-01 4.63165e-02 6.50291e-02 2.76039e-02
1.18000e+02 3.43706e-02 5.98691e-02 1.97321e-02 -4.98072e+00 -4.66195e+00 -5.29950e+00 -1.37592e+00 -1.06131e+00 -1.69053e+00 -6.06023e-01 -1.77626e-01 -1.03442e+00 5.85647e+01 1.39302e+02 -2.21730e+01 1.04588e+00 1.99967e+00 9.20898e-02 4.86435e-02 8.76181e-02 9.66888e-03
1.19000e+02 3.36377e-02 5.90345e-02 1.91667e-02 -4.99961e+00 -4.45967e+00 -5.53954e+00 -8.56766e-01 -6.92304e-01 -1.02123e+00 -6.14584e-01 -4.57287e-01 -7.71881e-01 1.64188e+01 3.94552e+01 -6.61751e+00 2.23427e-01 2.60061e-01 1.86793e-01 5.48170e-02 6.78564e-02 4.17775e-02
1.20000e+02 3.21543e-02 5.69507e-02 1.81543e-02 -4.87799e+00 -4.44842e+00 -5.30757e+00 -8.45521e-01 -5.85374e-01 -1.10567e+00 -4.12680e-01 -1.70044e-01 -6.55315e-01 3.92751e-01 6.08482e-01 1.77021e-01 5.55049e-01 1.07885e+00 3.12449e-02 1.69082e-02 2.24725e-02 1.13440e-02
1.21000e+02 3.20868e-02 5.69341e-02 1.80834e-02 -4.89252e+00 -4.68666e+00 -5.09838e+00 -1.12332e+00 -5.04329e-01 -1.74231e+00 -6.62544e-01 -5.59924e-01 -7.65164e-01 3.09978e+00 6.25986e+00 -6.02929e-02 3.77322e-01 6.76395e-01 7.82496e-02 5.43490e-02 5.86606e-02 5.00375e-02
1.22000e+02 3.13560e-02 5.62547e-02 1.74776e-02 -4.64782e+00 -4.31175e+00 -4.98389e+00 -1.16506e+00 -8.37836e-01 -1.49228e+00 -5.06580e-01 -3.83960e-01 -6.29200e-01 1.08209e+00 2.44042e+00 -2.76246e-01 3.90768e-01 6.03825e-01 1.77712e-01 1.55219e-02 2.10205e-02 1.00234e-02
1.23000e+02 3.08234e-02 5.54900e-02 1.71217e-02 -5.54620e+00 -5.11193e+00 -5.98047e+00 -1.38387e+00 -9.72925e-01 -1.79481e+00 -6.59758e-01 -4.56421e-01 -8.63095e-01 3.36111e+01 7.94681e+01 -1.22458e+01 5.15400e-01 9.53933e-01 7.68664e-02 4.50537e-02 6.67296e-02 2.33778e-02
1.24000e+02 3.01602e-02 5.46016e-02 1.66596e-02 -5.24389e+00 -4.62539e+00 -5.86239e+00 -1.43906e+00 -9.12993e-01 -1.96512e+00 -6.40776e-01 -5.37664e-01 -7.43887e-01 2.13845e+01 4.94625e+01 -6.69358e+00 2.95601e-01 4.41636e-01 1.49566e-01 3.98363e-02 5.88923e-02 2.07803e-02
1.25000e+02 2.83239e-02 5.14229e-02 1.56010e-02 -4.97465e+00 -4.43092e+00 -5.51837e+00 -1.04933e+00 -7.73052e-01 -1.32561e+00 -6.72359e-01 -4.96928e-01 -8.47790e-01 3.45313e+00 6.89383e+00 1.24315e-02 3.91211e-01 6.17713e-01 1.64710e-01 2.83451e-02 4.78532e-02 8.83705e-03
1.26000e+02 2.75583e-02 5.01565e-02 1.51418e-02 -4.67110e+00 -3.97386e+00 -5.36834e+00 -9.19268e-01 -6.83670e-01 -1.15487e+00 -3.79173e-01 -2.12500e-01 -5.45846e-01 4.20170e+00 7.16680e+00 1.23660e+00 2.15578e-01 2.97726e-01 1.33430e-01 1.30412e-02 1.98108e-02 6.27159e-03
1.27000e+02 2.55581e-02 4.68070e-02 1.39556e-02 -4.56165e+00 -4.26794e+00 -4.85536e+00 -8.50118e-01 -7.17572e-01 -9.82664e-01 -4.12904e-01 -1.87947e-01 -6.37862e-01 5.40342e-01 9.72722e-01 1.07962e-01 1.61921e-01 1.96990e-01 1.26852e-01 2.76965e-02 3.96209e-02 1.57720e-02
1.28000e+02 2.43245e-02 4.47532e-02 1.32210e-02 -4.47943e+00 -4.18424e+00 -4.77462e+00 -1.26414e+00 -1.07213e+00 -1.45616e+00 -5.42240e-01 -3.38706e-01 -7.45775e-01 2.49419e+03 6.02096e+03 -1.03259e+03 6.01763e-01 9.24539e-01 2.78987e-01 5.03765e-02 8.60612e-02 1.46917e-02
1.29000e+02 2.33465e-02 4.30668e-02 1.26561e-02 -4.93986e+00 -4.31790e+00 -5.56183e+00 -8.58850e-01 -6.02479e-01 -1.11522e+00 -5.41320e-01 -3.22231e-01 -7.60409e-01 3.68251e+00 8.65264e+00 -1.28762e+00 2.78962e-01 5.43221e-01 1.47023e-02 9.36976e-02 1.64077e-01 2.33187e-02
1.30000e+02 2.30386e-02 4.24980e-02 1.24895e-02 -4.95162e+00 -4.85823e+00 -5.04501e+00 -1.17730e+00 -9.65872e-01 -1.38873e+00 -7.02361e-01 -6.00490e-01 -8.04231e-01 9.34178e-01 1.91388e+00 -4.55271e-02 2.27340e-01 3.41660e-01 1.13020e-01 6.58061e-02 7.76843e-02 5.39278e-02
1.31000e+02 2.26834e-02 4.18782e-02 1.22865e-02 -4.71593e+00 -4.37340e+00 -5.05846e+00 -1.26992e+00 -7.54792e-01 -1.78505e+00 -7.47850e-01 -6.47530e-01 -8.48169e-01 5.05488e+00 1.04200e+01 -3.10251e-01 1.43455e-01 2.13455e-01 7.34550e-02 5.40091e-02 9.01904e-02 1.78278e-02
1.32000e+02 2.19153e-02 4.04591e-02 1.18707e-02 -5.07905e+00 -5.01440e+00 -5.14371e+00 -7.04337e-01 -3.92451e-01 -1.01622e+00 -3.72371e-01 -2.99087e-01 -4.45655e-01 8.15949e+02 1.96585e+03 -3.33956e+02 7.68472e-01 1.18098e+00 3.55962e-01 1.78646e-02 2.16087e-02 1.41205e-02
1.33000e+02 2.13280e-02 3.93792e-02 1.15514e-02 -5.45103e+00 -5.36247e+00 -5.53959e+00 -1.14492e+00 -6.63109e-01 -1.62673e+00 -6.17947e-01 -5.59674e-01 -6.76220e-01 5.97238e+01 1.37196e+02 -1.77483e+01 7.88226e-01 1.04994e+00 5.26508e-01 1.98283e-02 3.43186e-02 5.33794e-03
1.34000e+02 2.06631e-02 3.81622e-02 1.11881e-02 -5.28068e+00 -4.77814e+00 -5.78321e+00 -9.29447e-01 -6.85127e-01 -1.17377e+00 -7.43337e-01 -6.46992e-01 -8.39683e-01 1.87430e+00 4.26854e+00 -5.19935e-01 2.95359e-01 4.75631e-01 1.15086e-01 4.97583e-02 7.62420e-02 2.32746e-02
1.35000e+02 1.99777e-02 3.68971e-02 1.08168e-02 -4.85687e+00 -4.33680e+00 -5.37694e+00 -1.70018e+00 -1.37962e+00 -2.02074e+00 -6.73908e-01 -5.06836e-01 -8.40981e-01 5.29449e+00 1.12776e+01 -6.88614e-01 2.28930e-01 3.51751e-01 1.06109e-01 5.33656e-02 7.29886e-02 3.37427e-02
1.36000e+02 1.91831e-02 3.54293e-02 1.03867e-02 -5.01856e+00 -4.53534e+00 -5.50178e+00 -1.34004e+00 -1.09563e+00 -1.58444e+00 -5.16207e-01 -4.88500e-01 -5.43914e-01 1.38635e+01 3.27767e+01 -5.04978e+00 4.04825e-01 7.41035e-01 6.86141e-02 3.02929e-02 4.07591e-02 1.98267e-02
1.37000e+02 1.77659e-02 3.28119e-02 9.61929e-03 -4.88681e+00 -4.27364e+00 -5.49998e+00 -1.15072e+00 -8.02302e-01 -1.49915e+00 -6.52370e-01 -4.67750e-01 -8.36991e-01 5.80774e+01 1.39321e+02 -2.31663e+01 5.00012e-01 6.72752e-01 3.27273e-01 4.63238e-02 5.76233e-02 3.50242e-02
1.38000e+02 1.63190e-02 3.01448e-02 8.83431e-03 -5.63892e+00 -4.98553e+00 -6.29231e+00 -1.31641e+00 -8.32050e-01 -1.80077e+00 -4.83673e-01 -4.11369e-01 -5.55978e-01 7.96147e+01 1.41668e+02 1.75616e+01 7.59840e-01 9.27453e-01 5.92227e-01 4.15039e-02 5.57071e-02 2.73007e-02
1.39000e+02 1.61989e-02 2.99230e-02 8.76934e-03 -5.30913e+00 -4.89915e+00 -5.71911e+00 -1.16137e+00 -8.80770e-01 -1.44198e+00 -6.16724e-01 -3.41313e-01 -8.92134e-01 2.64877e+01 6.31928e+01 -1.02174e+01 6.83751e-01 1.12955e+00 2.37954e-01 5.37905e-02 8.51568e-02 2.24243e-02
1.40000e+02 1.53811e-02 2.84137e-02 8.32616e-03 -5.01993e+00 -4.22118e+00 -5.81868e+00 -9.40733e-01 -3.12621e-01 -1.56885e+00 -4.26663e-01 -4.21160e-01 -4.32167e-01 4.18675e+01 8.32427e+01 4.92248e-01 7.45283e-01 1.24813e+00 2.42441e-01 2.49226e-02 3.59924e-02 1.38529e-02
1.41000e+02 1.41738e-02 2.61837e-02 7.67258e-03 -5.48157e+00 -5.03164e+00 -5.93150e+00 -9.84420e-01 -5.66152e-01 -1.40269e+00 -7.41660e-01 -5.40508e-01 -9.42812e-01 9.04603e+01 2.13794e+02 -3.28730e+01 5.41375e-01 1.00804e+00 7.47062e-02 6.73963e-02 8.94508e-02 4.53417e-02
1.42000e+02 1.39622e-02 2.57927e-02 7.55802e-03 -4.92858e+00 -4.69343e+00 -5.16374e+00 -8.37167e-01 -6.86238e-01 -9.88095e-01 -5.95180e-01 -4.61397e-01 -7.28963e-01 2.75627e+00 5.17443e+00 3.38105e-01 3.17066e+00 7.45916e+00 -1.11783e+00 1.26759e-01 2.53509e-01 8.92821e-06
1.43000e+02 1.36518e-02 2.52193e-02 7.39002e-03 -5.52497e+00 -5.05854e+00 -5.99141e+00 -1.40829e+00 -1.03667e+00 -1.77990e+00 -5.11851e-01 -1.78985e-01 -8.44716e-01 7.34071e-01 1.24547e+00 2.22670e-01 2.73302e-01 3.06173e-01 2.40431e-01 2.31410e-02 3.11596e-02 1.51225e-02
1.44000e+02 1.24432e-02 2.29868e-02 6.73577e-03 -5.25819e+00 -4.42843e+00 -6.08795e+00 -9.75272e-01 -6.07044e-01 -1.34350e+00 -5.56670e-01 -4.22196e-01 -6.91143e-01 4.33297e+00 8.58066e+00 8.52914e-02 7.39667e-01 1.15555e+00 3.23784e-01 3.19290e-02 4.34045e-02 2.04534e-02
1.45000e+02 1.20282e-02 2.22200e-02 6.51111e-03 -5.70665e+00 -4.78886e+00 -6.62444e+00 -1.19097e+00 -9.43613e-01 -1.43832e+00 -6.94261e-01 -3.78448e-01 -1.01007e+00 5.83904e+02 1.28657e+03 -1.18758e+02 3.64750e-01 5.46298e-01 1.83203e-01 5.20643e-02 8.49057e-02 1.92228e-02
1.46000e+02 1.05592e-02 1.95063e-02 5.71595e-03 -4.93560e+00 -4.35322e+00 -5.51799e+00 -1.17266e+00 -9.73373e-01 -1.37194e+00 -5.40772e-01 -4.35181e-01 -6.46362e-01 1.11780e+02 2.68080e+02 -4.45190e+01 5.46778e-01 8.77051e-01 2.16505e-01 3.41303e-02 5.58752e-02 1.23853e-02
1.47000e+02 9.61864e-03 1.77687e-02 5.20681e-03 -5.48480e+00 -5.08247e+00 -5.88713e+00 -1.60628e+00 -1.34334e+00 -1.86922e+00 -8.16305e-01 -7.27645e-01 -9.04966e-01 1.69064e+02 4.02301e+02 -6.41738e+01 1.71327e+00 2.13222e+00 1.29431e+00 4.72514e-02 6.69351e-02 2.75678e-02
1.48000e+02 9.20731e-03 1.70088e-02 4.98415e-03 -5.39149e+00 -4.83613e+00 -5.94686e+00 -1.50757e+00 -1.26749e+00 -1.74765e+00 -6.46255e-01 -1.74778e-01 -1.11773e+00 1.74298e+00 2.78231e+00 7.03648e-01 2.33873e-01 2.62576e-01 2.05171e-01 5.49955e-02 8.91879e-02 2.08030e-02
1.49000e+02 8.90964e-03 1.64589e-02 4.82302e-03 -5.80354e+00 -4.42583e+00 -7.18125e+00 -9.64161e-01 -4.66522e-01 -1.46180e+00 -5.24252e-01 -3.63369e-01 -6.85134e-01 8.89011e+02 2.14520e+03 -3.67178e+02 4.34333e-01 8.45816e-01 2.28500e-02 3.79948e-02 6.13251e-02 1.46645e-02
1.50000e+02 7.65553e-03 1.41421e-02 4.14416e-03 -5.13721e+00 -4.63604e+00 -5.63838e+00 -1.27755e+00 -6.25295e-01 -1.92981e+00 -7.13157e-01 -5.50300e-01 -8.76014e-01 9.03367e-01 1.66926e+00 1.37476e-01 8.08693e-01 1.39668e+00 2.20703e-01 1.83882e-02 3.13444e-02 5.43203e-03


==> data/rosenbrock2d_pbo_arch_2_2.dat <==
1.00000e+00 1.31123e+01 1.62480e+01 1.05818e+01 2.75509e-01 4.53710e-01 9.73093e-02 6.96501e-01 1.07893e+00 3.14073e-01 6.87868e-01 1.06672e+00 3.09015e-01 2.76664e-03 3.95783e-03 1.57544e-03 3.95221e-01 5.42944e-01 2.47498e-01 4.47056e-01 6.89814e-01 2.04298e-01
2.00000e+00 5.07633e+00 5.93030e+00 4.34534e+00 2.54712e-01 4.15362e-01 9.40622e-02 2.19649e-01 3.10882e-01 1.28416e-01 2.18387e-01 3.10788e-01 1.25985e-01 7.16970e-04 1.41658e-03 1.73613e-05 1.29795e-01 1.58316e-01 1.01275e-01 6.79397e-02 1.08989e-01 2.68902e-02
3.00000e+00 2.90058e+00 3.95501e+00 2.12726e+00 1.88833e-01 2.39475e-01 1.38190e-01 1.79173e-01 2.35644e-01 1.22702e-01 1.78341e-01 2.34938e-01 1.21743e-01 8.97951e-04 1.26607e-03 5.29836e-04 1.21427e-01 1.39389e-01 1.03465e-01 3.11345e-02 5.48514e-02 7.41760e-03
4.00000e+00 2.90058e+00 3.95501e+00 2.12726e+00 4.64403e-01 5.78284e-01 3.50522e-01 2.11863e-01 2.79793e-01 1.43932e-01 2.11043e-01 2.78394e-01 1.43692e-01 1.12830e-03 1.75947e-03 4.97124e-04 8.14871e-02 1.07879e-01 5.50952e-02 9.96178e-02 1.28361e-01 7.08746e-02
5.00000e+00 2.90058e+00 3.95501e+00 2.12726e+00 1.99590e-01 3.05088e-01 9.40920e-02 1.38152e-01 1.75434e-01 1.00869e-01 1.22913e-01 1.61432e-01 8.43932e-02 2.73164e-04 4.52617e-04 9.37111e-05 1.71191e-01 2.22020e-01 1.20362e-01 5.59046e-02 7.04422e-02 4.13670e-02
6.00000e+00 2.90058e+00 3.95501e+00 2.12726e+00 2.05617e-01 3.07339e-01 1.03895e-01 1.17045e-01 1.30562e-01 1.03528e-01 1.15517e-01 1.44581e-01 8.64524e-02 1.13345e-03 2.15038e-03 1.16519e-04 1.01784e-01 1.05509e-01 9.80594e-02 2.01322e-02 4.43644e-02 -4.10006e-03
7.00000e+00 2.90058e+00 3.95501e+00 2.12726e+00 1.91160e-01 2.57703e-01 1.24618e-01 9.54818e-02 1.17799e-01 7.31646e-02 8.56923e-02 1.02218e-01 6.91665e-02 6.00186e-03 1.40274e-02 -2.02363e-03 5.70564e-02 6.13537e-02 5.27591e-02 1.82051e-02 2.15837e-02 1.48265e-02
8.00000e+00 2.90058e+00 3.95501e+00 2.12726e+00 1.92326e-01 3.54146e-01 3.05063e-02 6.76519e-02 9.18366e-02 4.34672e-02 6.35951e-02 8.67626e-02 4.04275e-02 5.94412e-03 1.37515e-02 -1.86332e-03 3.94093e-02 5.25864e-02 2.62323e-02 1.89485e-02 3.14295e-02 6.46751e-03
9.00000e+00 2.90058e+00 3.95501e+00 2.12726e+00 1.02194e-01 1.92293e-01 1.20953e-02 7.62442e-02 1.25036e-01 2.74525e-02 3.48969e-02 5.66712e-02 1.31226e-02 1.28234e-02 3.03340e-02 -4.68716e-03 6.29458e-02 7.43116e-02 5.15800e-02 1.31345e-03 2.05070e-03 5.76195e-04
1.00000e+01 2.90058e+00 3.95501e+00 2.12726e+00 2.71184e-01 3.95274e-01 1.47094e-01 6.93985e-02 1.17214e-01 2.15830e-02 5.32139e-02 7.83003e-02 2.81275e-02 3.63504e-04 3.98778e-04 3.28230e-04 3.10501e-02 5.03802e-02 1.17200e-02 3.30076e-02 6.14850e-02 4.53019e-03
1.10000e+01 2.57052e+00 3.40281e+00 1.94179e+00 -2.19817e-02 1.52860e-01 -1.96823e-01 3.47572e-02 7.45754e-02 -5.06097e-03 3.80930e-02 8.23164e-02 -6.13039e-03 3.11696e-04 4.63212e-04 1.60179e-04 5.85273e-02 7.89183e-02 3.81363e-02 1.51720e-02 2.97915e-02 5.52448e-04
1.20000e+01 2.57052e+00 3.40281e+00 1.94179e+00 -2.06322e-02 1.40600e-01 -1.81865e-01 1.94663e-02 4.29032e-02 -3.97064e-03 1.65133e-03 4.82486e-02 -4.49460e-02 3.91806e-04 5.73437e-04 2.10175e-04 3.25068e-02 3.93187e-02 2.56949e-02 8.19146e-03 1.37789e-02 2.60398e-03
1.30000e+01 2.57052e+00 3.40281e+00 1.94179e+00 -7.74320e-02 1.69685e-01 -3.24549e-01 1.05455e-02 7.62921e-02 -5.52011e-02 -1.15696e-02 3.13442e-02 -5.44834e-02 7.02178e-04 1.11642e-03 2.87939e-04 7.14033e-02 8.85608e-02 5.42458e-02 1.52515e-02 2.59915e-02 4.51153e-03
1.40000e+01 1.11895e+00 1.70630e+00 7.33781e-01 -7.99607e-02 1.41633e-01 -3.01555e-01 -1.25580e-03 7.60875e-02 -7.85991e-02 -5.21517e-03 2.33687e-02 -3.37990e-02 7.83979e-04 1.48800e-03 7.99621e-05 8.99716e-02 1.15711e-01 6.42321e-02 6.08033e-03 6.62469e-03 5.53597e-03
1.50000e+01 1.11895e+00 1.70630e+00 7.33781e-01 -3.97580e-02 3.60309e-01 -4.39825e-01 3.58026e-02 1.39980e-01 -6.83745e-02 8.28304e-03 3.03698e-02 -1.38037e-02 5.17799e-04 7.45710e-04 2.89887e-04 3.20607e-02 4.97006e-02 1.44208e-02 1.51752e-02 2.28702e-02 7.48026e-03
1.60000e+01 1.11895e+00 1.70630e+00 7.33781e-01 -2.79028e-01 1.04781e-01 -6.62838e-01 3.60163e-02 1.32902e-01 -6.08697e-02 9.60380e-03 6.70434e-02 -4.78358e-02 6.84083e-04 1.09844e-03 2.69725e-04 3.51371e-02 5.54243e-02 1.48498e-02 3.52577e-02 5.43642e-02 1.61512e-02
1.70000e+01 9.13603e-01 1.39673e+00 5.97589e-01 -1.01478e-01 2.14024e-01 -4.16979e-01 -1.45126e-02 3.66344e-02 -6.56595e-02 -1.38979e-02 2.32080e-02 -5.10038e-02 5.62634e-04 9.42313e-04 1.82954e-04 3.40079e-02 4.81905e-02 1.98253e-02 2.00581e-02 2.86588e-02 1.14574e-02
1.80000e+01 2.87612e-01 3.14717e-01 2.62841e-01 -2.87854e-01 8.75295e-02 -6.63237e-01 -3.55647e-02 3.26947e-02 -1.03824e-01 -3.25856e-02 5.54665e-03 -7.07179e-02 1.53706e-03 2.91385e-03 1.60260e-04 5.54757e-02 7.47527e-02 3.61987e-02 1.56871e-02 2.92126e-02 2.16157e-03
1.90000e+01 2.87612e-01 3.14717e-01 2.62841e-01 -2.81744e-01 9.49932e-02 -6.58481e-01 -4.19399e-02 6.61403e-02 -1.50020e-01 -2.76988e-02 3.85693e-02 -9.39669e-02 3.63151e-04 7.02166e-04 2.41365e-05 7.22113e-02 1.07393e-01 3.70301e-02 1.11211e-02 2.57683e-02 -3.52620e-03
2.00000e+01 2.87612e-01 3.14717e-01 2.62841e-01 -2.56738e-01 -2.57641e-02 -4.87713e-01 -4.35260e-02 1.52462e-02 -1.02298e-01 -3.72728e-02 3.37238e-03 -7.79179e-02 9.31075e-04 1.41952e-03 4.42629e-04 5.42939e-02 6.99033e-02 3.86845e-02 1.09868e-02 1.61777e-02 5.79593e-03
2.10000e+01 2.87612e-01 3.14717e-01 2.62841e-01 -3.47387e-01 7.37320e-02 -7.68507e-01 -5.24708e-02 6.64907e-03 -1.11591e-01 -5.48753e-02 1.13350e-02 -1.21086e-01 1.24632e-03 2.00153e-03 4.91119e-04 8.68387e-02 9.65926e-02 7.70848e-02 1.12066e-02 1.78101e-02 4.60306e-03
2.20000e+01 2.87612e-01 3.14717e-01 2.62841e-01 -5.28870e-01 -8.57102e-02 -9.72030e-01 -8.22140e-02 -5.26496e-03 -1.59163e-01 -2.96363e-02 1.69430e-02 -7.62156e-02 2.23301e-03 4.00340e-03 4.62620e-04 4.86206e-02 7.02974e-02 2.69438e-02 1.27608e-02 1.68747e-02 8.64686e-03
2.30000e+01 2.87612e-01 3.14717e-01 2.62841e-01 -6.65936e-01 -5.73174e-02 -1.27455e+00 -9.67937e-02 2.03900e-02 -2.13977e-01 -5.46366e-02 8.12294e-03 -1.17396e-01 4.45475e-03 7.42207e-03 1.48743e-03 5.85079e-02 1.09447e-01 7.56864e-03 1.40120e-02 2.36713e-02 4.35268e-03
2.40000e+01 2.87612e-01 3.14717e-01 2.62841e-01 -7.74780e-01 -2.20874e-01 -1.32869e+00 -2.10457e-01 -4.66102e-02 -3.74304e-01 -3.25009e-02 1.36823e-02 -7.86840e-02 3.68485e-03 8.19245e-03 -8.22753e-04 8.58225e-02 1.31754e-01 3.98910e-02 1.47808e-02 2.20590e-02 7.50260e-03
2.50000e+01 2.83937e-01 3.13342e-01 2.57291e-01 -8.48472e-01 -2.79236e-01 -1.41771e+00 -2.07824e-01 -2.26388e-02 -3.93009e-01 -6.27202e-02 -2.16751e-02 -1.03765e-01 1.96864e-02 4.33302e-02 -3.95743e-03 7.92459e-02 1.39227e-01 1.92651e-02 1.96785e-02 2.74467e-02 1.19103e-02
2.60000e+01 2.83937e-01 3.13342e-01 2.57291e-01 -6.34457e-01 -1.01384e-01 -1.16753e+00 -2.10773e-01 -3.96892e-02 -3.81856e-01 -6.37720e-02 2.06408e-02 -1.48185e-01 2.39896e-03 3.26026e-03 1.53766e-03 6.85699e-02 1.11193e-01 2.59470e-02 4.27592e-02 6.00254e-02 2.54930e-02
2.70000e+01 2.83937e-01 3.13342e-01 2.57291e-01 -7.39459e-01 -2.35705e-02 -1.45535e+00 -1.77334e-01 -1.89409e-02 -3.35728e-01 -9.54734e-02 -3.57400e-03 -1.87373e-01 1.38499e-03 2.09266e-03 6.77320e-04 6.86139e-02 1.33031e-01 4.19645e-03 1.61345e-02 3.00831e-02 2.18593e-03
2.80000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -8.38248e-01 -1.97762e-01 -1.47873e+00 -1.79195e-01 -3.29831e-02 -3.25408e-01 -1.09447e-01 1.87127e-02 -2.37608e-01 2.53936e-03 5.62579e-03 -5.47068e-04 6.42627e-02 7.54379e-02 5.30875e-02 1.64404e-02 2.83116e-02 4.56918e-03
2.90000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -1.16644e+00 -3.61824e-01 -1.97105e+00 -2.42818e-01 -3.86677e-02 -4.46968e-01 -1.13874e-01 -1.88779e-02 -2.08871e-01 3.01639e-03 5.11441e-03 9.18366e-04 4.26377e-02 5.41378e-02 3.11375e-02 8.42849e-03 1.54744e-02 1.38262e-03
3.00000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -1.06464e+00 -3.21955e-01 -1.80732e+00 -2.74696e-01 -4.10683e-02 -5.08324e-01 -1.37093e-01 -2.95994e-02 -2.44587e-01 5.60354e-03 1.17066e-02 -4.99569e-04 7.66021e-02 1.31007e-01 2.21973e-02 1.12274e-02 1.76755e-02 4.77942e-03
3.10000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -1.03014e+00 -4.51753e-01 -1.60852e+00 -2.58728e-01 -9.79188e-02 -4.19538e-01 -1.34714e-01 -2.56459e-02 -2.43782e-01 2.57194e-03 5.21916e-03 -7.52834e-05 9.24863e-02 1.29074e-01 5.58982e-02 2.52341e-02 3.97130e-02 1.07552e-02
3.20000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -1.30627e+00 -7.48823e-01 -1.86371e+00 -3.37551e-01 -1.25175e-01 -5.49928e-01 -2.12410e-01 -1.02476e-01 -3.22344e-01 4.30764e-03 8.62265e-03 -7.37125e-06 1.22188e-01 1.67179e-01 7.71958e-02 2.13051e-02 3.43620e-02 8.24820e-03
3.30000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -1.54591e+00 -5.76982e-01 -2.51483e+00 -1.96627e-01 -1.15202e-01 -2.78052e-01 -1.58587e-01 -4.43678e-02 -2.72806e-01 3.92377e-03 5.58910e-03 2.25844e-03 3.14076e-02 3.87812e-02 2.40341e-02 2.46837e-02 3.30688e-02 1.62986e-02
3.40000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -1.70180e+00 -1.00252e+00 -2.40108e+00 -4.23184e-01 -2.30147e-01 -6.16221e-01 -1.49049e-01 -4.88035e-02 -2.49295e-01 1.16719e-02 2.33172e-02 2.66824e-05 5.95783e-02 1.00193e-01 1.89633e-02 2.58942e-02 3.60140e-02 1.57743e-02
3.50000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -1.68942e+00 -6.69602e-01 -2.70924e+00 -4.29981e-01 -2.31803e-01 -6.28159e-01 -1.24168e-01 1.39596e-02 -2.62295e-01 9.89378e-03 1.94001e-02 3.87447e-04 9.96466e-02 1.40304e-01 5.89892e-02 2.84336e-02 5.28932e-02 3.97414e-03
3.60000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -1.95318e+00 -1.01478e+00 -2.89158e+00 -6.17798e-01 -2.93286e-01 -9.42311e-01 -2.52319e-01 -9.18906e-02 -4.12746e-01 1.05051e-02 1.78019e-02 3.20833e-03 1.56692e-01 2.15210e-01 9.81729e-02 3.26489e-02 5.75798e-02 7.71798e-03
3.70000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -1.82915e+00 -1.11817e+00 -2.54013e+00 -2.42972e-01 -8.69887e-02 -3.98955e-01 -1.56160e-01 -3.45989e-02 -2.77722e-01 1.50343e-02 2.60855e-02 3.98321e-03 7.01688e-02 1.10206e-01 3.01316e-02 2.86735e-02 5.03768e-02 6.97020e-03
3.80000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -1.89773e+00 -1.05108e+00 -2.74438e+00 -5.29904e-01 -2.81416e-01 -7.78391e-01 -3.22569e-01 -1.38802e-01 -5.06336e-01 6.13825e-03 1.17388e-02 5.37736e-04 1.04823e-01 1.19543e-01 9.01016e-02 1.99683e-02 2.63364e-02 1.36003e-02
3.90000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -2.11123e+00 -1.02235e+00 -3.20011e+00 -5.08923e-01 -1.58404e-01 -8.59441e-01 -2.34575e-01 -9.00266e-02 -3.79123e-01 1.40302e-02 2.48877e-02 3.17274e-03 1.27111e-01 1.82986e-01 7.12351e-02 1.41419e-02 1.79162e-02 1.03675e-02
4.00000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -2.01930e+00 -1.22155e+00 -2.81705e+00 -4.08391e-01 -2.34725e-01 -5.82058e-01 -1.40567e-01 -7.32681e-02 -2.07866e-01 2.59494e-02 4.81647e-02 3.73398e-03 8.29506e-02 9.74308e-02 6.84705e-02 1.97635e-02 3.82454e-02 1.28167e-03
4.10000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -2.02781e+00 -1.27047e+00 -2.78514e+00 -4.53514e-01 -2.37705e-01 -6.69322e-01 -2.75795e-01 -1.53976e-01 -3.97613e-01 1.67968e-02 2.71425e-02 6.45120e-03 9.65590e-02 9.92368e-02 9.38812e-02 2.88300e-02 4.24459e-02 1.52142e-02
4.20000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -2.54543e+00 -1.56948e+00 -3.52138e+00 -5.31166e-01 -1.96383e-01 -8.65948e-01 -3.05650e-01 -1.70725e-01 -4.40575e-01 2.22386e-02 3.90047e-02 5.47244e-03 5.27775e-02 7.86192e-02 2.69357e-02 3.79388e-02 6.05224e-02 1.53551e-02
4.30000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -2.26816e+00 -1.68473e+00 -2.85160e+00 -4.44893e-01 -3.93489e-01 -4.96297e-01 -3.44495e-01 -2.26252e-01 -4.62738e-01 6.74436e-03 1.44625e-02 -9.73744e-04 1.04933e-01 1.34501e-01 7.53643e-02 4.54129e-02 6.94568e-02 2.13690e-02
4.40000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -2.40429e+00 -1.87041e+00 -2.93817e+00 -6.40940e-01 -4.76103e-01 -8.05777e-01 -1.87738e-01 -1.14649e-01 -2.60827e-01 8.43477e-03 1.25238e-02 4.34575e-03 6.01118e-02 1.01083e-01 1.91406e-02 3.03990e-02 4.07065e-02 2.00915e-02
4.50000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -2.54588e+00 -1.77433e+00 -3.31743e+00 -6.41824e-01 -2.98411e-01 -9.85237e-01 -2.31998e-01 -1.19169e-01 -3.44828e-01 3.23983e-02 5.68779e-02 7.91869e-03 1.34931e-01 2.30580e-01 3.92815e-02 2.28062e-02 3.28935e-02 1.27189e-02
4.60000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -2.65622e+00 -1.75968e+00 -3.55276e+00 -4.35308e-01 -2.28857e-01 -6.41760e-01 -3.85700e-01 -2.05549e-01 -5.65850e-01 2.48396e-02 5.88303e-02 -9.15115e-03 5.44530e-02 7.12101e-02 3.76958e-02 2.76127e-02 5.01299e-02 5.09560e-03
4.70000e+01 2.19957e-01 2.94736e-01 1.64151e-01 -2.79284e+00 -1.87719e+00 -3.70850e+00 -3.59873e-01 -1.62890e-01 -5.56857e-01 -3.80941e-01 -2.44695e-01 -5.17186e-01 5.80884e-02 1.12833e-01 3.34411e-03 8.35607e-02 1.27358e-01 3.97636e-02 3.91132e-02 6.46870e-02 1.35395e-02
4.80000e+01 2.19755e-01 2.94441e-01 1.64013e-01 -3.04893e+00 -2.01592e+00 -4.08194e+00 -7.91644e-01 -3.12647e-01 -1.27064e+00 -4.81798e-01 -2.98010e-01 -6.65587e-01 5.55981e-02 1.09621e-01 1.57474e-03 1.05504e-01 1.62934e-01 4.80748e-02 3.90764e-02 5.64405e-02 2.17124e-02
4.90000e+01 2.16434e-01 2.89621e-01 1.61741e-01 -3.02950e+00 -2.13096e+00 -3.92804e+00 -8.15355e-01 -5.72760e-01 -1.05795e+00 -3.59101e-01 -1.75335e-01 -5.42867e-01 6.22361e-02 1.05601e-01 1.88711e-02 1.12324e-01 1.55275e-01 6.93738e-02 3.88454e-02 6.18364e-02 1.58545e-02
5.00000e+01 2.11973e-01 2.83235e-01 1.58640e-01 -3.41019e+00 -2.51581e+00 -4.30457e+00 -5.91879e-01 -4.12559e-01 -7.71199e-01 -3.99069e-01 -2.36602e-01 -5.61536e-01 2.18456e-01 3.68355e-01 6.85578e-02 5.74666e-02 1.31350e-01 -1.64170e-02 3.33466e-02 3.58274e-02 3.08659e-02
5.10000e+01 2.10322e-01 2.80899e-01 1.57477e-01 -3.40994e+00 -2.60792e+00 -4.21197e+00 -8.68004e-01 -4.71935e-01 -1.26407e+00 -2.09930e-01 -7.19065e-02 -3.47953e-01 8.09598e-02 1.18975e-01 4.29447e-02 1.18372e-01 1.92005e-01 4.47384e-02 2.10045e-02 3.57122e-02 6.29671e-03
5.20000e+01 2.07743e-01 2.77281e-01 1.55643e-01 -3.00827e+00 -2.03331e+00 -3.98322e+00 -6.93728e-01 -3.91876e-01 -9.95581e-01 -4.68199e-01 -3.17216e-01 -6.19181e-01 3.98534e-02 7.06595e-02 9.04736e-03 8.09457e-02 1.14306e-01 4.75857e-02 3.90367e-02 4.08289e-02 3.72445e-02
5.30000e+01 2.07743e-01 2.77281e-01 1.55643e-01 -3.35455e+00 -2.32919e+00 -4.37992e+00 -8.34840e-01 -5.00612e-01 -1.16907e+00 -5.05649e-01 -2.55574e-01 -7.55725e-01 5.20275e-02 9.95677e-02 4.48737e-03 8.42715e-02 1.36311e-01 3.22324e-02 3.79666e-02 5.58630e-02 2.00701e-02
5.40000e+01 2.07743e-01 2.77281e-01 1.55643e-01 -3.18267e+00 -2.06302e+00 -4.30231e+00 -8.17005e-01 -5.75636e-01 -1.05837e+00 -4.73340e-01 -2.71926e-01 -6.74753e-01 7.01636e-01 1.63949e+00 -2.36216e-01 9.61858e-02 1.57274e-01 3.50979e-02 4.27294e-02 5.90409e-02 2.64180e-02
5.50000e+01 2.05359e-01 2.73972e-01 1.53928e-01 -3.11903e+00 -2.15276e+00 -4.08531e+00 -7.32363e-01 -4.24391e-01 -1.04033e+00 -2.98813e-01 -2.59579e-01 -3.38048e-01 1.08438e-01 2.28654e-01 -1.17781e-02 7.34446e-02 1.21112e-01 2.57772e-02 2.53175e-02 3.27252e-02 1.79097e-02
5.60000e+01 2.02457e-01 2.69992e-01 1.51815e-01 -3.43972e+00 -2.63112e+00 -4.24832e+00 -4.77820e-01 -2.69560e-01 -6.86081e-01 -5.17755e-01 -2.78438e-01 -7.57072e-01 7.89314e-02 1.48299e-01 9.56421e-03 6.69174e-02 9.63106e-02 3.75242e-02 4.98448e-02 7.17653e-02 2.79244e-02
5.70000e+01 2.02457e-01 2.69992e-01 1.51815e-01 -3.24083e+00 -2.22734e+00 -4.25433e+00 -5.74953e-01 -4.91925e-01 -6.57981e-01 -1.54893e-01 -1.06314e-01 -2.03472e-01 3.46399e-02 5.53157e-02 1.39641e-02 7.73996e-02 9.31315e-02 6.16676e-02 1.19361e-02 1.82655e-02 5.60659e-03
5.80000e+01 1.99243e-01 2.65646e-01 1.49438e-01 -3.28064e+00 -2.48617e+00 -4.07511e+00 -3.58979e-01 -2.33178e-01 -4.84779e-01 -4.26159e-01 -3.42799e-01 -5.09519e-01 9.48617e-02 1.68850e-01 2.08731e-02 6.98063e-02 1.06317e-01 3.32957e-02 3.85728e-02 4.03247e-02 3.68209e-02
5.90000e+01 1.97055e-01 2.62727e-01 1.47798e-01 -3.65889e+00 -2.81582e+00 -4.50197e+00 -9.29380e-01 -5.16590e-01 -1.34217e+00 -3.33924e-01 -2.13729e-01 -4.54118e-01 1.75027e-01 3.53832e-01 -3.77845e-03 1.17204e-01 1.76967e-01 5.74417e-02 2.59341e-02 3.19626e-02 1.99056e-02
6.00000e+01 1.95137e-01 2.60197e-01 1.46345e-01 -3.49958e+00 -2.83382e+00 -4.16534e+00 -1.09852e+00 -8.67280e-01 -1.32977e+00 -3.38501e-01 -2.62022e-01 -4.14980e-01 4.44464e-02 6.88362e-02 2.00566e-02 1.07607e-01 1.35962e-01 7.92528e-02 2.68568e-02 3.73603e-02 1.63533e-02
6.10000e+01 1.93849e-01 2.58512e-01 1.45360e-01 -4.03973e+00 -3.26202e+00 -4.81745e+00 -1.02725e+00 -5.01110e-01 -1.55339e+00 -5.10420e-01 -3.48098e-01 -6.72743e-01 1.74736e-01 3.00730e-01 4.87431e-02 1.64851e-01 2.21030e-01 1.08671e-01 3.67255e-02 4.66439e-02 2.68071e-02
6.20000e+01 1.91385e-01 2.55323e-01 1.43458e-01 -3.84908e+00 -2.79877e+00 -4.89939e+00 -6.10529e-01 -4.35586e-01 -7.85472e-01 -5.53273e-01 -3.54963e-01 -7.51583e-01 3.36055e-01 6.84320e-01 -1.22098e-02 1.15073e-01 1.67184e-01 6.29609e-02 4.54490e-02 6.53650e-02 2.55330e-02
6.30000e+01 1.87996e-01 2.50759e-01 1.40942e-01 -3.66919e+00 -2.66170e+00 -4.67668e+00 -7.27068e-01 -3.50955e-01 -1.10318e+00 -2.68317e-01 -1.64400e-01 -3.72234e-01 1.38453e-01 2.43759e-01 3.31472e-02 1.14102e-01 1.41667e-01 8.65362e-02 2.92643e-02 5.33409e-02 5.18770e-03
6.40000e+01 1.85430e-01 2.47213e-01 1.39088e-01 -4.18170e+00 -3.32557e+00 -5.03784e+00 -1.12659e+00 -8.02108e-01 -1.45107e+00 -6.29058e-01 -4.78741e-01 -7.79375e-01 8.18461e-01 1.88265e+00 -2.45725e-01 1.76955e-01 1.78923e-01 1.74988e-01 5.88887e-02 7.47331e-02 4.30444e-02
6.50000e+01 1.84061e-01 2.45264e-01 1.38131e-01 -3.88466e+00 -3.09601e+00 -4.67332e+00 -6.58527e-01 -4.48001e-01 -8.69053e-01 -2.92210e-01 -1.41285e-02 -5.70292e-01 4.84223e-02 8.73926e-02 9.45207e-03 5.67774e-02 7.11492e-02 4.24056e-02 3.79438e-02 5.37272e-02 2.21604e-02
6.60000e+01 1.77265e-01 2.36152e-01 1.33062e-01 -3.86065e+00 -3.48340e+00 -4.23791e+00 -9.07342e-01 -6.41932e-01 -1.17275e+00 -4.16453e-01 -2.44987e-01 -5.87919e-01 1.45304e-01 2.58122e-01 3.24859e-02 2.14719e-01 3.85787e-01 4.36512e-02 3.09325e-02 4.32596e-02 1.86054e-02
6.70000e+01 1.73654e-01 2.31344e-01 1.30350e-01 -4.09078e+00 -3.60248e+00 -4.57907e+00 -1.32009e+00 -1.18919e+00 -1.45099e+00 -3.88078e-01 -3.32838e-01 -4.43318e-01 2.31721e-01 4.71644e-01 -8.20149e-03 1.14991e-01 1.31763e-01 9.82200e-02 2.40104e-02 3.96678e-02 8.35295e-03
6.80000e+01 1.71449e-01 2.28446e-01 1.28673e-01 -4.11103e+00 -3.43114e+00 -4.79092e+00 -1.02501e+00 -7.96503e-01 -1.25353e+00 -2.12382e-01 -1.83808e-01 -2.40955e-01 1.67288e-01 3.14188e-01 2.03884e-02 1.10191e-01 1.29786e-01 9.05962e-02 1.44140e-02 1.94503e-02 9.37764e-03
6.90000e+01 1.67770e-01 2.23641e-01 1.25856e-01 -4.16617e+00 -3.93933e+00 -4.39301e+00 -1.17485e+00 -9.11431e-01 -1.43826e+00 -4.17621e-01 -1.18959e-01 -7.16284e-01 3.82111e-01 7.76642e-01 -1.24200e-02 9.05207e-02 1.27257e-01 5.37840e-02 4.39131e-02 7.58392e-02 1.19869e-02
7.00000e+01 1.64758e-01 2.19938e-01 1.23422e-01 -4.22953e+00 -3.98118e+00 -4.47788e+00 -8.99302e-01 -4.53948e-01 -1.34466e+00 -6.53961e-01 -6.12030e-01 -6.95893e-01 2.04955e-01 3.64816e-01 4.50946e-02 1.14888e-01 1.56595e-01 7.31811e-02 1.62054e-02 3.15557e-02 8.55114e-04
7.10000e+01 1.61062e-01 2.14559e-01 1.20903e-01 -4.08333e+00 -3.65500e+00 -4.51166e+00 -7.67822e-01 -3.93827e-01 -1.14182e+00 -4.19360e-01 -3.02624e-01 -5.36096e-01 1.74060e-01 3.06903e-01 4.12165e-02 3.82323e-02 6.74023e-02 9.06236e-03 2.82524e-02 4.52518e-02 1.12531e-02
7.20000e+01 1.58909e-01 2.11691e-01 1.19288e-01 -4.66818e+00 -4.47093e+00 -4.86543e+00 -8.51716e-01 -5.42213e-01 -1.16122e+00 -5.40503e-01 -3.21072e-01 -7.59935e-01 5.45699e-02 7.64430e-02 3.26967e-02 1.38789e-01 1.87282e-01 9.02962e-02 2.83822e-02 5.59691e-02 7.95332e-04
7.30000e+01 1.56937e-01 2.09239e-01 1.17709e-01 -4.24264e+00 -3.92523e+00 -4.56005e+00 -6.23757e-01 -5.60513e-01 -6.87001e-01 -5.63105e-01 -4.62224e-01 -6.63985e-01 1.47645e-01 1.52409e-01 1.42880e-01 1.68528e-01 2.01887e-01 1.35169e-01 5.84415e-02 7.35730e-02 4.33100e-02
7.40000e+01 1.51825e-01 2.02705e-01 1.13717e-01 -4.22241e+00 -4.13762e+00 -4.30719e+00 -6.87469e-01 -5.04597e-01 -8.70341e-01 -4.72560e-01 -2.71919e-01 -6.73201e-01 2.16781e-01 3.77351e-01 5.62114e-02 2.47585e-01 4.22909e-01 7.22603e-02 2.45440e-02 3.16626e-02 1.74254e-02
7.50000e+01 1.48342e-01 1.98068e-01 1.11100e-01 -4.14100e+00 -3.76119e+00 -4.52081e+00 -9.70673e-01 -6.01130e-01 -1.34022e+00 -5.00236e-01 -4.55547e-01 -5.44925e-01 3.39576e-01 4.92354e-01 1.86799e-01 1.24497e-01 1.79547e-01 6.94466e-02 3.00502e-02 3.49244e-02 2.51760e-02
7.60000e+01 1.45032e-01 1.93387e-01 1.08768e-01 -4.28179e+00 -3.80869e+00 -4.75489e+00 -8.28320e-01 -6.14132e-01 -1.04251e+00 -6.45929e-01 -4.68800e-01 -8.23059e-01 1.72941e-01 2.49012e-01 9.68693e-02 7.66428e-02 1.11357e-01 4.19288e-02 5.43374e-02 7.60926e-02 3.25822e-02
7.70000e+01 1.39946e-01 1.86765e-01 1.04864e-01 -4.54605e+00 -4.35926e+00 -4.73284e+00 -4.04400e-01 -1.51337e-01 -6.57463e-01 -5.97129e-01 -5.66122e-01 -6.28136e-01 1.00904e+00 2.18440e+00 -1.66313e-01 1.73959e-01 2.86744e-01 6.11732e-02 2.90110e-02 4.46741e-02 1.33478e-02
7.80000e+01 1.35232e-01 1.81255e-01 1.00895e-01 -4.39867e+00 -4.13204e+00 -4.66529e+00 -1.26264e+00 -8.03693e-01 -1.72158e+00 -5.14667e-01 -2.79803e-01 -7.49531e-01 4.32646e-01 8.72476e-01 -7.18467e-03 2.23538e-01 3.83332e-01 6.37431e-02 5.12819e-02 7.56544e-02 2.69095e-02
7.90000e+01 1.31188e-01 1.76713e-01 9.73909e-02 -4.67604e+00 -4.33973e+00 -5.01235e+00 -8.99625e-01 -5.65811e-01 -1.23344e+00 -5.00211e-01 -4.90600e-01 -5.09822e-01 1.22410e+00 2.65097e+00 -2.02770e-01 2.04641e-01 3.50097e-01 5.91847e-02 2.69872e-02 3.85286e-02 1.54458e-02
8.00000e+01 1.30992e-01 1.76402e-01 9.72719e-02 -4.27387e+00 -4.16164e+00 -4.38609e+00 -1.11334e+00 -7.23281e-01 -1.50340e+00 -5.49732e-01 -3.75668e-01 -7.23796e-01 4.41117e-01 5.99760e-01 2.82475e-01 1.03279e-01 1.41774e-01 6.47829e-02 2.23966e-02 3.16110e-02 1.31822e-02
8.10000e+01 1.26107e-01 1.69841e-01 9.36349e-02 -4.77891e+00 -4.36257e+00 -5.19525e+00 -6.76926e-01 -5.15964e-01 -8.37888e-01 -5.77596e-01 -2.66427e-01 -8.88766e-01 3.03620e-01 3.80027e-01 2.27214e-01 1.01037e-01 1.24319e-01 7.77563e-02 5.62719e-02 9.73290e-02 1.52147e-02
8.20000e+01 1.21564e-01 1.64668e-01 8.97423e-02 -4.35300e+00 -4.00655e+00 -4.69945e+00 -1.24510e+00 -7.81231e-01 -1.70898e+00 -6.00490e-01 -2.23856e-01 -9.77124e-01 9.66647e-01 1.68933e+00 2.43959e-01 1.35235e-01 2.03519e-01 6.69517e-02 3.90169e-02 6.59744e-02 1.20595e-02
8.30000e+01 1.20515e-01 1.63255e-01 8.89649e-02 -4.85009e+00 -4.71461e+00 -4.98557e+00 -1.02602e+00 -6.63059e-01 -1.38899e+00 -2.74882e-01 -8.29393e-02 -4.66825e-01 1.09195e+00 1.77392e+00 4.09983e-01 1.68298e-01 3.47592e-01 -1.09964e-02 2.57978e-02 3.59854e-02 1.56102e-02
8.40000e+01 1.18163e-01 1.60208e-01 8.71524e-02 -4.88687e+00 -4.48427e+00 -5.28947e+00 -1.01719e+00 -7.64713e-01 -1.26966e+00 -5.73277e-01 -4.43557e-01 -7.02996e-01 2.00868e-01 3.60640e-01 4.10971e-02 1.10576e-01 1.34278e-01 8.68738e-02 4.72281e-02 6.46897e-02 2.97664e-02
8.50000e+01 1.15484e-01 1.56456e-01 8.52417e-02 -4.44366e+00 -3.87011e+00 -5.01722e+00 -9.96197e-01 -6.27789e-01 -1.36461e+00 -5.95338e-01 -5.02826e-01 -6.87849e-01 2.04738e-01 3.05278e-01 1.04199e-01 1.14873e-01 2.05538e-01 2.42079e-02 4.58283e-02 5.43797e-02 3.72768e-02
8.60000e+01 1.12669e-01 1.53206e-01 8.28578e-02 -4.58014e+00 -4.07833e+00 -5.08194e+00 -1.14989e+00 -5.50688e-01 -1.74910e+00 -4.25758e-01 -3.54402e-01 -4.97113e-01 7.80520e-01 1.22775e+00 3.33290e-01 1.37784e-01 1.88836e-01 8.67312e-02 2.77273e-02 4.44811e-02 1.09735e-02
8.70000e+01 1.11765e-01 1.52327e-01 8.20037e-02 -4.70805e+00 -4.53567e+00 -4.88043e+00 -1.05933e+00 -5.85834e-01 -1.53283e+00 -6.26160e-01 -5.63475e-01 -6.88844e-01 6.29067e-01 1.35103e+00 -9.28966e-02 1.39307e-01 1.77806e-01 1.00807e-01 5.67238e-02 7.59425e-02 3.75051e-02
8.80000e+01 1.10962e-01 1.51034e-01 8.15216e-02 -5.06162e+00 -4.43670e+00 -5.68654e+00 -1.58346e+00 -8.92476e-01 -2.27444e+00 -6.96974e-01 -6.58690e-01 -7.35258e-01 2.82686e-01 5.58023e-01 7.34890e-03 2.99270e-01 4.19678e-01 1.78863e-01 5.35918e-02 6.32740e-02 4.39096e-02
8.90000e+01 1.08112e-01 1.47475e-01 7.92550e-02 -4.44201e+00 -3.91089e+00 -4.97314e+00 -1.29998e+00 -9.75788e-01 -1.62418e+00 -5.27087e-01 -4.00883e-01 -6.53291e-01 2.22194e+00 5.26131e+00 -8.17420e-01 1.52911e-01 2.56213e-01 4.96098e-02 3.40022e-02 3.54744e-02 3.25300e-02
9.00000e+01 1.03495e-01 1.41782e-01 7.55470e-02 -4.41624e+00 -3.86189e+00 -4.97060e+00 -8.69637e-01 -4.41979e-01 -1.29729e+00 -4.42994e-01 -2.94794e-01 -5.91194e-01 1.82915e-01 2.52962e-01 1.12868e-01 1.34032e-01 1.61304e-01 1.06761e-01 3.85265e-02 5.88080e-02 1.82450e-02
9.10000e+01 1.01398e-01 1.39884e-01 7.35009e-02 -4.12128e+00 -3.40804e+00 -4.83452e+00 -1.21297e+00 -9.84600e-01 -1.44134e+00 -4.38637e-01 -2.38506e-01 -6.38768e-01 3.22019e-01 3.59954e-01 2.84085e-01 2.15322e-01 3.45738e-01 8.49068e-02 4.90973e-02 7.05835e-02 2.76112e-02
9.20000e+01 1.00956e-01 1.39268e-01 7.31838e-02 -4.42000e+00 -3.84901e+00 -4.99099e+00 -9.28993e-01 -6.65651e-01 -1.19234e+00 -5.08663e-01 -3.47027e-01 -6.70299e-01 3.38245e+01 8.14499e+01 -1.38009e+01 9.80948e-02 1.62807e-01 3.33828e-02 3.61404e-02 7.90352e-02 -6.75449e-03
9.30000e+01 9.73624e-02 1.34281e-01 7.05942e-02 -4.42287e+00 -3.94260e+00 -4.90314e+00 -9.15287e-01 -5.14618e-01 -1.31596e+00 -5.46862e-01 -3.81556e-01 -7.12168e-01 1.37455e+00 2.83802e+00 -8.89301e-02 1.20375e-01 1.41581e-01 9.91691e-02 6.22762e-02 9.36115e-02 3.09410e-02
9.40000e+01 9.53215e-02 1.31447e-01 6.91245e-02 -4.32936e+00 -3.46571e+00 -5.19301e+00 -9.66113e-01 -9.61713e-01 -9.70513e-01 -4.48232e-01 -3.75440e-01 -5.21024e-01 5.04203e-01 1.02607e+00 -1.76599e-02 2.93931e-01 5.94818e-01 -6.95534e-03 1.04767e-02 2.06235e-02 3.29911e-04
9.50000e+01 9.20498e-02 1.26693e-01 6.68793e-02 -4.41215e+00 -4.19533e+00 -4.62896e+00 -1.11155e+00 -1.01804e+00 -1.20506e+00 -5.33933e-01 -3.84316e-01 -6.83550e-01 5.46435e-01 1.09627e+00 -3.40156e-03 2.56026e-01 4.56168e-01 5.58839e-02 2.74585e-02 4.90889e-02 5.82809e-03
9.60000e+01 8.95961e-02 1.22546e-01 6.55056e-02 -4.57481e+00 -4.45772e+00 -4.69189e+00 -1.29402e+00 -9.38243e-01 -1.64979e+00 -5.19894e-01 -2.34823e-01 -8.04966e-01 1.74493e-01 2.43895e-01 1.05091e-01 1.57011e-01 2.04238e-01 1.09784e-01 6.26138e-02 7.74359e-02 4.77918e-02
9.70000e+01 8.61067e-02 1.16850e-01 6.34518e-02 -4.91753e+00 -4.76321e+00 -5.07185e+00 -9.95552e-01 -7.10022e-01 -1.28108e+00 -5.31673e-01 -3.81790e-01 -6.81556e-01 1.39123e-01 2.60814e-01 1.74323e-02 2.77807e-01 3.89269e-01 1.66344e-01 4.88523e-02 5.89258e-02 3.87788e-02
9.80000e+01 8.29638e-02 1.12698e-01 6.10747e-02 -4.29544e+00 -3.99891e+00 -4.59197e+00 -5.76895e-01 -2.11640e-01 -9.42149e-01 -7.36464e-01 -5.85498e-01 -8.87429e-01 2.80415e+00 6.65410e+00 -1.04580e+00 9.14700e-02 1.81500e-01 1.44004e-03 9.29674e-02 1.23076e-01 6.28587e-02
9.90000e+01 8.14705e-02 1.10200e-01 6.02307e-02 -4.22935e+00 -3.76227e+00 -4.69644e+00 -1.10145e+00 -9.75345e-01 -1.22756e+00 -4.35134e-01 -3.04675e-01 -5.65592e-01 4.78308e-01 5.99727e-01 3.56890e-01 2.67291e-01 4.49724e-01 8.48571e-02 3.61584e-02 3.78895e-02 3.44273e-02
1.00000e+02 7.95206e-02 1.07417e-01 5.88688e-02 -4.17787e+00 -3.85738e+00 -4.49837e+00 -7.18758e-01 -4.82278e-01 -9.55238e-01 -5.56702e-01 -3.95319e-01 -7.18085e-01 2.26726e-01 3.82976e-01 7.04757e-02 1.72641e-01 2.62636e-01 8.26453e-02 5.47383e-02 7.40112e-02 3.54654e-02
1.01000e+02 7.82064e-02 1.05904e-01 5.77527e-02 -4.42743e+00 -4.21692e+00 -4.63794e+00 -1.10482e+00 -7.27231e-01 -1.48242e+00 -5.09395e-01 -3.68904e-01 -6.49886e-01 1.42014e-01 2.08672e-01 7.53560e-02 1.32962e-01 1.50875e-01 1.15050e-01 4.52962e-02 7.30159e-02 1.75765e-02
1.02000e+02 7.58468e-02 1.02875e-01 5.59197e-02 -4.02576e+00 -3.68301e+00 -4.36852e+00 -7.40625e-01 -3.64500e-01 -1.11675e+00 -6.39347e-01 -3.14683e-01 -9.64012e-01 3.52964e-01 6.01555e-01 1.04373e-01 9.12824e-02 1.12706e-01 6.98592e-02 1.65415e-02 2.07419e-02 1.23411e-02
1.03000e+02 7.37587e-02 9.97201e-02 5.45562e-02 -4.10437e+00 -3.57818e+00 -4.63056e+00 -8.69815e-01 -6.51175e-01 -1.08846e+00 -5.49304e-01 -4.77448e-01 -6.21160e-01 7.81008e-01 1.68544e+00 -1.23427e-01 1.30541e-01 1.94238e-01 6.68436e-02 4.35110e-02 7.31621e-02 1.38599e-02
1.04000e+02 7.12026e-02 9.56906e-02 5.29813e-02 -4.37419e+00 -4.11014e+00 -4.63823e+00 -7.80159e-01 -5.19959e-01 -1.04036e+00 -4.66009e-01 -4.50444e-01 -4.81574e-01 2.89031e-01 5.05914e-01 7.21483e-02 3.01921e-01 5.36109e-01 6.77331e-02 3.32056e-02 6.67921e-02 -3.80952e-04
1.05000e+02 6.96109e-02 9.40217e-02 5.15378e-02 -3.94213e+00 -3.55995e+00 -4.32431e+00 -1.09010e+00 -8.25103e-01 -1.35510e+00 -3.10845e-01 -2.31837e-01 -3.89852e-01 3.60372e-01 8.12290e-01 -9.15461e-02 3.06047e-01 4.87843e-01 1.24251e-01 2.42650e-02 3.98061e-02 8.72399e-03
1.06000e+02 6.57102e-02 8.93639e-02 4.83173e-02 -4.00103e+00 -3.83770e+00 -4.16436e+00 -1.07900e+00 -1.00746e+00 -1.15053e+00 -2.82822e-01 -2.27431e-01 -3.38214e-01 1.86077e-01 3.30742e-01 4.14121e-02 1.86704e-01 2.73858e-01 9.95510e-02 1.03880e-02 2.38563e-02 -3.08036e-03
1.07000e+02 6.09812e-02 8.24766e-02 4.50881e-02 -4.33280e+00 -4.09852e+00 -4.56707e+00 -7.92828e-01 -4.09218e-01 -1.17644e+00 -3.99605e-01 -1.96708e-01 -6.02502e-01 6.54623e-01 9.48723e-01 3.60523e-01 4.65664e-01 7.31588e-01 1.99740e-01 4.02811e-02 6.80391e-02 1.25231e-02
1.08000e+02 5.64506e-02 7.67411e-02 4.15249e-02 -4.04980e+00 -3.74026e+00 -4.35934e+00 -1.32831e+00 -1.11523e+00 -1.54140e+00 -5.63662e-01 -3.94201e-01 -7.33124e-01 2.64041e-01 3.68777e-01 1.59305e-01 4.03488e-01 7.98048e-01 8.92879e-03 4.61596e-02 8.37460e-02 8.57326e-03
1.09000e+02 5.60372e-02 7.60303e-02 4.13016e-02 -4.25242e+00 -3.53934e+00 -4.96549e+00 -9.45471e-01 -6.09729e-01 -1.28121e+00 -5.24564e-01 -2.93797e-01 -7.55331e-01 6.77319e-01 1.27795e+00 7.66914e-02 9.88276e-02 1.91675e-01 5.98041e-03 3.90601e-02 8.34543e-02 -5.33409e-03
1.10000e+02 5.36356e-02 7.19201e-02 3.99996e-02 -4.37308e+00 -4.05942e+00 -4.68674e+00 -8.12014e-01 -2.49931e-01 -1.37410e+00 -3.52662e-01 -2.82375e-01 -4.22949e-01 4.43054e-01 5.74542e-01 3.11565e-01 2.94107e-01 4.77518e-01 1.10695e-01 6.54748e-02 1.11826e-01 1.91241e-02
1.11000e+02 5.18001e-02 6.88053e-02 3.89978e-02 -4.15978e+00 -3.81503e+00 -4.50452e+00 -6.86425e-01 -4.89804e-01 -8.83046e-01 -5.00373e-01 -3.55966e-01 -6.44780e-01 4.60339e+00 1.08351e+01 -1.62828e+00 4.66915e-01 7.93027e-01 1.40803e-01 3.22879e-02 5.20686e-02 1.25072e-02
1.12000e+02 4.70299e-02 6.25233e-02 3.53758e-02 -4.04757e+00 -3.70823e+00 -4.38691e+00 -9.14537e-01 -7.82241e-01 -1.04683e+00 -4.14815e-01 -3.60968e-01 -4.68663e-01 1.11153e-01 1.70960e-01 5.13454e-02 3.47912e-01 6.46877e-01 4.89473e-02 1.23468e-02 2.13763e-02 3.31738e-03
1.13000e+02 4.70299e-02 6.25233e-02 3.53758e-02 -3.95329e+00 -3.25386e+00 -4.65272e+00 -8.05616e-01 -3.49991e-01 -1.26124e+00 -5.38770e-01 -4.34555e-01 -6.42985e-01 1.46941e-01 3.47659e-01 -5.37776e-02 3.80219e-01 6.38354e-01 1.22084e-01 6.96142e-02 7.45107e-02 6.47176e-02
1.14000e+02 4.48208e-02 5.93602e-02 3.38426e-02 -4.04735e+00 -3.47198e+00 -4.62272e+00 -8.00298e-01 -6.84783e-01 -9.15813e-01 -7.05209e-01 -5.78423e-01 -8.31994e-01 7.48014e-01 1.26430e+00 2.31732e-01 2.82529e-01 4.59626e-01 1.05432e-01 9.44552e-02 1.11938e-01 7.69727e-02
1.15000e+02 4.26723e-02 5.63133e-02 3.23356e-02 -4.33651e+00 -3.79639e+00 -4.87663e+00 -8.98140e-01 -6.07781e-01 -1.18850e+00 -6.43596e-01 -5.95721e-01 -6.91470e-01 3.75599e+00 8.66178e+00 -1.14980e+00 3.37647e-01 5.30531e-01 1.44762e-01 5.73680e-02 7.28896e-02 4.18464e-02
1.16000e+02 3.73613e-02 4.87112e-02 2.86559e-02 -4.26247e+00 -3.78321e+00 -4.74172e+00 -9.06589e-01 -5.26462e-01 -1.28672e+00 -5.27957e-01 -3.92426e-01 -6.63488e-01 5.98677e+00 1.39399e+01 -1.96640e+00 4.07403e-01 6.03715e-01 2.11092e-01 3.78059e-02 5.78548e-02 1.77569e-02
1.17000e+02 3.34641e-02 4.39981e-02 2.54522e-02 -3.97177e+00 -3.44317e+00 -4.50037e+00 -7.80808e-01 -5.06337e-01 -1.05528e+00 -4.06584e-01 -1.78445e-01 -6.34723e-01 1.48076e-01 2.21832e-01 7.43191e-02 3.39761e-01 5.98162e-01 8.13602e-02 2.99534e-02 4.96335e-02 1.02732e-02
1.18000e+02 2.76549e-02 3.62044e-02 2.11244e-02 -3.70083e+00 -3.58866e+00 -3.81301e+00 -9.18100e-01 -7.99776e-01 -1.03642e+00 -4.47348e-01 -3.19181e-01 -5.75515e-01 3.61500e-01 7.22335e-01 6.64833e-04 7.98089e-01 1.63433e+00 -3.81496e-02 6.42034e-02 9.23563e-02 3.60506e-02
1.19000e+02 2.50140e-02 3.38230e-02 1.84992e-02 -4.10030e+00 -3.45297e+00 -4.74762e+00 -1.04634e+00 -5.48722e-01 -1.54395e+00 -2.89923e-01 -5.34857e-02 -5.26361e-01 6.94778e-01 1.16713e+00 2.22425e-01 1.84531e-01 2.93108e-01 7.59531e-02 4.15368e-02 8.98925e-02 -6.81884e-03
1.20000e+02 2.35244e-02 3.18733e-02 1.73624e-02 -4.10754e+00 -3.86945e+00 -4.34564e+00 -7.38862e-01 -4.43533e-01 -1.03419e+00 -3.74136e-01 -2.44786e-01 -5.03486e-01 4.35587e-01 7.46955e-01 1.24220e-01 4.64614e-01 7.15264e-01 2.13964e-01 4.80185e-02 6.00560e-02 3.59810e-02
1.21000e+02 2.04829e-02 2.84572e-02 1.47432e-02 -4.03194e+00 -3.42601e+00 -4.63787e+00 -1.19293e+00 -9.07118e-01 -1.47873e+00 -4.02252e-01 -2.46978e-01 -5.57526e-01 6.64709e-01 1.50298e+00 -1.73561e-01 1.67226e-01 1.92197e-01 1.42255e-01 3.94203e-02 5.76255e-02 2.12151e-02
1.22000e+02 1.60401e-02 2.21719e-02 1.16042e-02 -4.17929e+00 -3.92205e+00 -4.43652e+00 -1.21459e+00 -1.07920e+00 -1.34998e+00 -5.31213e-01 -3.48074e-01 -7.14351e-01 8.63671e-01 1.61083e+00 1.16507e-01 9.65948e-01 1.49834e+00 4.33560e-01 4.65981e-02 7.81646e-02 1.50315e-02
1.23000e+02 1.39522e-02 1.93038e-02 1.00843e-02 -4.08946e+00 -3.81726e+00 -4.36165e+00 -8.19578e-01 -7.70229e-01 -8.68927e-01 -4.29123e-01 -2.92929e-01 -5.65317e-01 1.76759e+00 3.75914e+00 -2.23962e-01 3.01366e-01 5.41480e-01 6.12527e-02 4.33198e-02 7.42553e-02 1.23843e-02
1.24000e+02 1.24125e-02 1.78834e-02 8.61522e-03 -4.17685e+00 -3.86976e+00 -4.48394e+00 -1.04764e+00 -8.57662e-01 -1.23762e+00 -4.81335e-01 -2.49543e-01 -7.13127e-01 6.88501e-01 9.16970e-01 4.60031e-01 4.07575e-01 6.08068e-01 2.07081e-01 4.49874e-02 7.76530e-02 1.23218e-02
1.25000e+02 1.08531e-02 1.57484e-02 7.47953e-03 -3.98388e+00 -3.83711e+00 -4.13065e+00 -6.83952e-01 -4.99824e-01 -8.68080e-01 -4.70034e-01 -3.49295e-01 -5.90774e-01 2.82899e-01 3.79598e-01 1.86200e-01 5.25886e-01 7.65183e-01 2.86589e-01 3.44493e-02 4.18755e-02 2.70231e-02
1.26000e+02 9.15307e-03 1.42393e-02 5.88361e-03 -4.30947e+00 -4.12202e+00 -4.49692e+00 -1.02859e+00 -7.58667e-01 -1.29852e+00 -5.94288e-01 -4.17873e-01 -7.70704e-01 1.54521e-01 3.39328e-01 -3.02855e-02 9.11982e-01 1.96715e+00 -1.43186e-01 4.22465e-02 7.15881e-02 1.29050e-02
1.27000e+02 7.59104e-03 1.17638e-02 4.89841e-03 -4.47334e+00 -4.29691e+00 -4.64977e+00 -7.91124e-01 -6.73326e-01 -9.08922e-01 -5.89420e-01 -3.44059e-01 -8.34781e-01 3.80174e-01 5.96736e-01 1.63613e-01 3.80870e-01 4.33193e-01 3.28548e-01 4.23355e-02 7.79903e-02 6.68078e-03
1.28000e+02 7.28379e-03 1.14414e-02 4.63697e-03 -4.29587e+00 -3.94345e+00 -4.64828e+00 -7.46297e-01 -5.82389e-01 -9.10206e-01 -3.54353e-01 -2.56338e-01 -4.52367e-01 5.16135e+00 1.18238e+01 -1.50112e+00 1.92499e-01 3.01206e-01 8.37932e-02 2.31770e-02 3.89784e-02 7.37565e-03
1.29000e+02 6.23209e-03 9.92906e-03 3.91165e-03 -4.42911e+00 -4.26781e+00 -4.59041e+00 -8.53168e-01 -7.51023e-01 -9.55314e-01 -3.77617e-01 -1.80652e-01 -5.74582e-01 1.18626e+01 2.73102e+01 -3.58501e+00 4.65729e-01 6.05904e-01 3.25553e-01 2.04086e-02 4.57508e-02 -4.93368e-03
1.30000e+02 6.08163e-03 9.86102e-03 3.75075e-03 -4.26912e+00 -3.94486e+00 -4.59337e+00 -7.52451e-01 -6.05291e-01 -8.99611e-01 -4.30793e-01 -3.53115e-01 -5.08472e-01 3.45941e-01 7.33489e-01 -4.16071e-02 4.69175e-01 5.19121e-01 4.19230e-01 4.49395e-02 6.22133e-02 2.76657e-02
1.31000e+02 4.72641e-03 8.08720e-03 2.76226e-03 -4.48960e+00 -4.33771e+00 -4.64150e+00 -7.21347e-01 -5.45932e-01 -8.96763e-01 -5.61738e-01 -3.42266e-01 -7.81211e-01 1.02109e+00 1.66421e+00 3.77966e-01 4.30465e-01 7.72560e-01 8.83702e-02 1.93947e-02 2.64401e-02 1.23494e-02
1.32000e+02 4.30213e-03 7.53290e-03 2.45701e-03 -4.75778e+00 -4.52363e+00 -4.99193e+00 -1.27412e+00 -1.06857e+00 -1.47966e+00 -6.44594e-01 -5.95361e-01 -6.93827e-01 4.41340e+00 7.76108e+00 1.06572e+00 8.05215e-01 1.20993e+00 4.00498e-01 3.78789e-02 4.94531e-02 2.63047e-02
1.33000e+02 4.12707e-03 7.49643e-03 2.27211e-03 -4.74518e+00 -4.61032e+00 -4.88004e+00 -5.35716e-01 -4.19352e-01 -6.52080e-01 -4.59280e-01 -3.59627e-01 -5.58934e-01 6.65653e-01 9.88683e-01 3.42624e-01 4.46425e-01 8.04793e-01 8.80571e-02 1.70024e-02 2.90481e-02 4.95676e-03
1.34000e+02 3.19272e-03 5.88421e-03 1.73235e-03 -4.42136e+00 -4.20339e+00 -4.63933e+00 -1.19923e+00 -5.69391e-01 -1.82907e+00 -5.73359e-01 -4.67037e-01 -6.79680e-01 3.03076e-01 6.03434e-01 2.71905e-03 6.51745e-01 1.24162e+00 6.18693e-02 3.82799e-02 5.43169e-02 2.22429e-02
1.35000e+02 2.21938e-03 4.09093e-03 1.20404e-03 -4.33963e+00 -3.70400e+00 -4.97527e+00 -1.02585e+00 -7.65813e-01 -1.28589e+00 -5.76487e-01 -3.34507e-01 -8.18467e-01 9.72017e-01 1.73604e+00 2.07998e-01 4.41090e-01 6.11695e-01 2.70485e-01 7.73072e-02 9.51938e-02 5.94205e-02
1.36000e+02 2.21938e-03 4.09093e-03 1.20404e-03 -4.61794e+00 -3.84864e+00 -5.38723e+00 -1.04119e+00 -6.35898e-01 -1.44647e+00 -5.24920e-01 -3.97878e-01 -6.51962e-01 1.03880e+01 2.43143e+01 -3.53829e+00 5.08396e-01 9.53988e-01 6.28031e-02 3.68115e-02 5.28986e-02 2.07243e-02
1.37000e+02 1.76344e-03 3.24863e-03 9.57240e-04 -4.97524e+00 -4.63985e+00 -5.31062e+00 -1.34743e+00 -5.86861e-01 -2.10799e+00 -6.26179e-01 -4.68543e-01 -7.83816e-01 8.78230e-01 2.04760e+00 -2.91136e-01 2.44858e-01 2.62052e-01 2.27664e-01 4.84289e-02 6.56242e-02 3.12337e-02
1.38000e+02 1.25594e-03 2.31392e-03 6.81699e-04 -4.50032e+00 -4.06944e+00 -4.93120e+00 -8.90431e-01 -8.24148e-01 -9.56714e-01 -4.90945e-01 -3.18012e-01 -6.63877e-01 1.58835e+00 2.36467e+00 8.12027e-01 2.56265e-01 3.16236e-01 1.96294e-01 3.63485e-02 5.61096e-02 1.65873e-02
1.39000e+02 5.94537e-04 1.09471e-03 3.22893e-04 -5.06476e+00 -4.80829e+00 -5.32123e+00 -1.07651e+00 -9.84329e-01 -1.16868e+00 -5.03504e-01 -3.40988e-01 -6.66021e-01 5.27692e+01 8.92182e+01 1.63201e+01 5.39621e-01 7.30205e-01 3.49037e-01 4.39648e-02 8.17675e-02 6.16211e-03
1.40000e+02 5.94537e-04 1.09471e-03 3.22893e-04 -4.48452e+00 -3.66273e+00 -5.30631e+00 -7.14480e-01 -4.86785e-01 -9.42175e-01 -4.70761e-01 -2.34680e-01 -7.06843e-01 5.89744e-01 7.78203e-01 4.01285e-01 4.76578e-01 9.93236e-01 -4.00802e-02 2.57223e-02 4.57302e-02 5.71442e-03
1.41000e+02 2.04303e-04 3.76223e-04 1.10944e-04 -4.58407e+00 -4.32202e+00 -4.84612e+00 -1.34235e+00 -9.34098e-01 -1.75061e+00 -4.77148e-01 -4.28070e-01 -5.26227e-01 8.81197e+01 2.11859e+02 -3.56194e+01 4.96331e-01 8.30786e-01 1.61875e-01 2.97730e-02 5.00251e-02 9.52101e-03
1.42000e+02 4.06859e-05 7.39723e-05 2.23778e-05 -4.64446e+00 -4.11641e+00 -5.17252e+00 -7.79894e-01 -5.28968e-01 -1.03082e+00 -6.42976e-01 -5.71284e-01 -7.14668e-01 9.94153e+01 1.81137e+02 1.76940e+01 1.93724e-01 2.69331e-01 1.18117e-01 5.88027e-02 8.55569e-02 3.20486e-02
1.43000e+02 4.06859e-05 7.39723e-05 2.23778e-05 -4.87775e+00 -4.45149e+00 -5.30401e+00 -1.28639e+00 -9.08377e-01 -1.66441e+00 -5.25047e-01 -4.54970e-01 -5.95123e-01 1.11167e+00 1.64135e+00 5.81980e-01 7.88694e-01 9.39014e-01 6.38374e-01 1.66070e-02 2.69599e-02 6.25414e-03
1.44000e+02 8.56389e-06 1.46857e-05 4.99400e-06 -4.49685e+00 -3.71622e+00 -5.27748e+00 -1.47079e+00 -1.12375e+00 -1.81784e+00 -5.59792e-01 -3.99738e-01 -7.19846e-01 2.31720e+00 4.74173e+00 -1.07342e-01 7.19306e-01 1.10151e+00 3.37105e-01 3.22976e-02 4.49942e-02 1.96010e-02
1.45000e+02 8.56389e-06 1.46857e-05 4.99400e-06 -4.68288e+00 -4.58973e+00 -4.77604e+00 -1.04664e+00 -5.14555e-01 -1.57873e+00 -4.49350e-01 -3.16446e-01 -5.82255e-01 3.54100e+01 7.56079e+01 -4.78802e+00 7.69629e-01 1.73144e+00 -1.92184e-01 2.45655e-02 5.25600e-02 -3.42895e-03
1.46000e+02 8.56389e-06 1.46857e-05 4.99400e-06 -4.68473e+00 -3.92576e+00 -5.44370e+00 -1.16155e+00 -6.13471e-01 -1.70962e+00 -5.66438e-01 -5.16181e-01 -6.16696e-01 3.18290e+00 7.51659e+00 -1.15080e+00 5.18299e-01 8.62665e-01 1.73933e-01 3.57333e-02 5.29479e-02 1.85187e-02
1.47000e+02 8.56389e-06 1.46857e-05 4.99400e-06 -5.48613e+00 -4.96886e+00 -6.00341e+00 -1.28485e+00 -1.00962e+00 -1.56008e+00 -8.14744e-01 -4.93697e-01 -1.13579e+00 2.71060e+01 6.51855e+01 -1.09735e+01 6.15622e-01 9.92057e-01 2.39187e-01 7.98458e-02 1.26566e-01 3.31258e-02
1.48000e+02 8.56389e-06 1.46857e-05 4.99400e-06 -4.89575e+00 -4.62132e+00 -5.17018e+00 -1.19739e+00 -6.78856e-01 -1.71593e+00 -4.53133e-01 -3.99849e-01 -5.06417e-01 4.25219e+01 1.02594e+02 -1.75497e+01 8.87886e-01 1.69509e+00 8.06835e-02 3.51786e-02 4.97910e-02 2.05662e-02
1.49000e+02 8.56389e-06 1.46857e-05 4.99400e-06 -4.65023e+00 -4.38557e+00 -4.91489e+00 -1.22307e+00 -7.79945e-01 -1.66620e+00 -6.36991e-01 -5.91301e-01 -6.82681e-01 4.62700e+00 9.34122e+00 -8.72250e-02 7.65589e-01 1.24594e+00 2.85235e-01 4.59666e-02 7.30415e-02 1.88917e-02
1.50000e+02 7.88784e-06 1.45173e-05 4.28578e-06 -4.93069e+00 -4.38414e+00 -5.47724e+00 -1.72455e+00 -1.49207e+00 -1.95703e+00 -5.05558e-01 -2.42969e-01 -7.68147e-01 2.33880e+02 5.39829e+02 -7.20691e+01 7.93440e-01 1.08833e+00 4.98553e-01 2.97284e-02 5.19921e-02 7.46457e-03


==> data/rosenbrock2d_pbo_avg.dat <==
1.00000e+00 3.86972e+01 5.45457e+01 2.74536e+01 1.34500e-01 2.01653e-01 6.73469e-02 3.06146e-01 4.89202e-01 1.23089e-01 3.01713e-01 4.84889e-01 1.18536e-01 1.67890e-03 2.80277e-03 5.55027e-04 1.73202e-01 3.07307e-01 3.90970e-02 2.14894e-01 3.43610e-01 8.61791e-02
2.00000e+00 1.25141e+01 1.64984e+01 9.49202e+00 2.27780e-01 3.74194e-01 8.13659e-02 2.76782e-01 3.91695e-01 1.61869e-01 2.74632e-01 3.89859e-01 1.59405e-01 1.04249e-03 1.10620e-03 9.78768e-04 1.08832e-01 1.82579e-01 3.50858e-02 1.41045e-01 2.34232e-01 4.78577e-02
3.00000e+00 1.19223e+01 1.63083e+01 8.71585e+00 4.96822e-02 8.01482e-02 1.92162e-02 9.13655e-02 1.34904e-01 4.78273e-02 8.96123e-02 1.33481e-01 4.57441e-02 3.35486e-04 5.74043e-04 9.69294e-05 1.39470e-01 1.72481e-01 1.06458e-01 4.07619e-02 7.77063e-02 3.81742e-03
4.00000e+00 3.15212e+00 4.91561e+00 2.02129e+00 8.40015e-02 1.85636e-01 -1.76331e-02 7.52096e-02 9.11274e-02 5.92917e-02 7.38537e-02 9.02011e-02 5.75064e-02 5.54764e-04 9.90600e-04 1.18928e-04 9.99355e-02 1.17344e-01 8.25270e-02 4.68191e-02 7.36196e-02 2.00187e-02
5.00000e+00 2.19929e+00 3.20968e+00 1.50697e+00 5.69255e-02 1.63244e-01 -4.93934e-02 2.69328e-01 4.52223e-01 8.64333e-02 6.62892e-02 1.05990e-01 2.65886e-02 9.51198e-04 1.44555e-03 4.56847e-04 2.43799e-01 4.75139e-01 1.24593e-02 4.42824e-02 7.18521e-02 1.67127e-02
6.00000e+00 9.82669e-01 1.29477e+00 7.45801e-01 -1.42474e-02 1.24005e-01 -1.52499e-01 9.91364e-02 2.18954e-01 -2.06810e-02 4.28333e-02 1.01753e-01 -1.60865e-02 6.61738e-04 9.94531e-04 3.28944e-04 9.06275e-02 1.35788e-01 4.54668e-02 3.05736e-02 3.49542e-02 2.61930e-02
7.00000e+00 9.82669e-01 1.29477e+00 7.45801e-01 -8.35803e-02 -1.61662e-02 -1.50994e-01 2.64023e-02 7.29944e-02 -2.01898e-02 1.62852e-02 5.00427e-02 -1.74724e-02 9.47472e-04 1.04724e-03 8.47707e-04 6.40299e-02 7.05706e-02 5.74891e-02 3.49862e-02 3.81950e-02 3.17774e-02
8.00000e+00 2.06048e-01 2.70696e-01 1.56839e-01 -1.07721e-01 2.42293e-02 -2.39671e-01 -2.71920e-03 1.74877e-02 -2.29261e-02 -1.36149e-02 1.11951e-02 -3.84248e-02 5.54852e-04 7.98747e-04 3.10957e-04 5.65775e-02 6.91602e-02 4.39949e-02 2.32887e-02 3.12383e-02 1.53391e-02
9.00000e+00 2.06048e-01 2.70696e-01 1.56839e-01 -2.51173e-01 -1.57736e-01 -3.44610e-01 -4.83546e-02 -1.29637e-02 -8.37455e-02 1.00297e-02 2.20030e-02 -1.94354e-03 7.67577e-04 1.37515e-03 1.60001e-04 1.02422e-01 1.17773e-01 8.70705e-02 2.25593e-02 4.72678e-02 -2.14929e-03
1.00000e+01 2.06048e-01 2.70696e-01 1.56839e-01 -1.10857e-01 -2.95607e-02 -1.92154e-01 4.52369e-04 4.59109e-02 -4.50062e-02 -2.18876e-02 4.07206e-03 -4.78472e-02 6.00887e-04 8.09890e-04 3.91884e-04 3.74449e-02 4.93237e-02 2.55661e-02 2.27843e-02 4.04161e-02 5.15239e-03
1.10000e+01 2.06048e-01 2.70696e-01 1.56839e-01 -2.49615e-01 -1.33841e-01 -3.65390e-01 -6.64485e-02 -4.86454e-02 -8.42515e-02 -2.32017e-02 -1.01031e-02 -3.63002e-02 1.14137e-03 1.61298e-03 6.69771e-04 8.45086e-02 9.91331e-02 6.98841e-02 9.27311e-03 1.35417e-02 5.00452e-03
1.20000e+01 2.06048e-01 2.70696e-01 1.56839e-01 -4.40436e-01 -3.90971e-01 -4.89902e-01 -2.61584e-02 4.04985e-03 -5.63666e-02 -3.62289e-02 -2.69181e-02 -4.55397e-02 9.88604e-04 1.09224e-03 8.84964e-04 4.46244e-02 5.87885e-02 3.04604e-02 1.31179e-02 2.61027e-02 1.33154e-04
1.30000e+01 1.37105e-01 1.69819e-01 1.10693e-01 -4.28292e-01 -1.59346e-01 -6.97238e-01 -9.77632e-02 -4.17270e-02 -1.53799e-01 -7.47717e-02 -1.00922e-02 -1.39451e-01 1.05953e-03 1.60325e-03 5.15818e-04 5.44225e-02 8.72068e-02 2.16382e-02 2.93096e-02 4.69609e-02 1.16584e-02
1.40000e+01 1.37105e-01 1.69819e-01 1.10693e-01 -5.97594e-01 -4.49722e-01 -7.45467e-01 -1.37472e-01 -8.17012e-02 -1.93243e-01 -9.02783e-02 -5.87037e-02 -1.21853e-01 1.31833e-03 2.14219e-03 4.94466e-04 8.08640e-02 1.07244e-01 5.44843e-02 9.53154e-03 2.03054e-02 -1.24229e-03
1.50000e+01 1.37105e-01 1.69819e-01 1.10693e-01 -6.31335e-01 -5.44666e-01 -7.18003e-01 -1.28155e-01 -7.94002e-02 -1.76910e-01 -6.69240e-02 -2.48417e-02 -1.09006e-01 1.35103e-03 1.40730e-03 1.29476e-03 3.37012e-02 4.45890e-02 2.28134e-02 1.14090e-02 1.44019e-02 8.41597e-03
1.60000e+01 1.37105e-01 1.69819e-01 1.10693e-01 -7.29377e-01 -4.50836e-01 -1.00792e+00 -1.79360e-01 -1.23715e-01 -2.35004e-01 -9.39776e-02 -5.72592e-02 -1.30696e-01 1.04523e-03 1.38554e-03 7.04916e-04 8.99499e-02 1.54321e-01 2.55788e-02 2.46421e-02 3.21454e-02 1.71388e-02
1.70000e+01 1.37105e-01 1.69819e-01 1.10693e-01 -7.37201e-01 -5.66711e-01 -9.07690e-01 -1.20410e-01 -1.02639e-01 -1.38181e-01 -1.07699e-01 -9.15733e-02 -1.23825e-01 1.29025e-03 1.84776e-03 7.32749e-04 4.30722e-02 5.76467e-02 2.84977e-02 2.98199e-02 4.18094e-02 1.78305e-02
1.80000e+01 1.31556e-01 1.61401e-01 1.07229e-01 -9.46961e-01 -7.97097e-01 -1.09682e+00 -1.67601e-01 -1.46317e-01 -1.88885e-01 -8.90003e-02 -8.21205e-02 -9.58801e-02 1.00269e-03 1.75502e-03 2.50356e-04 6.98623e-02 8.33805e-02 5.63440e-02 1.80522e-02 3.38405e-02 2.26390e-03
1.90000e+01 1.31556e-01 1.61401e-01 1.07229e-01 -9.23297e-01 -7.95917e-01 -1.05068e+00 -1.40191e-01 -1.02667e-01 -1.77714e-01 -1.24264e-01 -8.12676e-02 -1.67261e-01 8.84755e-04 1.37960e-03 3.89906e-04 4.71814e-02 9.41877e-02 1.75180e-04 3.43229e-02 5.55177e-02 1.31282e-02
2.00000e+01 1.31556e-01 1.61401e-01 1.07229e-01 -1.11541e+00 -9.59851e-01 -1.27097e+00 -2.96020e-01 -2.04260e-01 -3.87780e-01 -1.70980e-01 -1.44559e-01 -1.97401e-01 2.60614e-03 4.07342e-03 1.13887e-03 1.47589e-01 2.37720e-01 5.74585e-02 3.89904e-02 6.38262e-02 1.41546e-02
2.10000e+01 1.31556e-01 1.61401e-01 1.07229e-01 -1.26162e+00 -1.07858e+00 -1.44467e+00 -1.19112e-01 -2.91139e-02 -2.09111e-01 -1.20968e-01 -8.48627e-02 -1.57072e-01 3.40052e-03 3.84090e-03 2.96014e-03 1.10297e-01 1.21153e-01 9.94399e-02 2.54022e-02 4.12299e-02 9.57453e-03
2.20000e+01 1.31556e-01 1.61401e-01 1.07229e-01 -1.45338e+00 -1.35658e+00 -1.55018e+00 -2.82120e-01 -2.34771e-01 -3.29469e-01 -1.54840e-01 -1.24985e-01 -1.84695e-01 3.92239e-03 5.37636e-03 2.46842e-03 8.87196e-02 9.93818e-02 7.80575e-02 3.46253e-02 5.88297e-02 1.04210e-02
2.30000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -1.44849e+00 -1.27167e+00 -1.62531e+00 -1.18449e-01 -5.50488e-02 -1.81850e-01 -1.06958e-01 -5.87526e-02 -1.55163e-01 4.46513e-03 5.81193e-03 3.11833e-03 9.16339e-02 1.11654e-01 7.16135e-02 2.76417e-02 5.10111e-02 4.27221e-03
2.40000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -1.49767e+00 -1.27595e+00 -1.71939e+00 -3.78713e-01 -3.39486e-01 -4.17941e-01 -1.45169e-01 -1.34250e-01 -1.56089e-01 3.34694e-03 4.00889e-03 2.68500e-03 5.65552e-02 6.77570e-02 4.53535e-02 2.10153e-02 4.01896e-02 1.84087e-03
2.50000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -1.62664e+00 -1.56274e+00 -1.69055e+00 -3.69911e-01 -2.47018e-01 -4.92804e-01 -1.75955e-01 -9.41653e-02 -2.57744e-01 6.65933e-03 1.28911e-02 4.27545e-04 6.88225e-02 1.21363e-01 1.62819e-02 1.89528e-02 2.77846e-02 1.01209e-02
2.60000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -1.62732e+00 -1.38603e+00 -1.86861e+00 -2.87538e-01 -1.81418e-01 -3.93658e-01 -1.40628e-01 -8.25885e-02 -1.98667e-01 4.17074e-03 5.96593e-03 2.37555e-03 6.56849e-02 1.00791e-01 3.05785e-02 1.31171e-02 2.01996e-02 6.03455e-03
2.70000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -1.92039e+00 -1.82322e+00 -2.01757e+00 -3.40666e-01 -2.10624e-01 -4.70708e-01 -2.15298e-01 -1.32636e-01 -2.97960e-01 1.04101e-02 1.22455e-02 8.57470e-03 1.04073e-01 1.44521e-01 6.36261e-02 1.54904e-02 2.55709e-02 5.40989e-03
2.80000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -1.93320e+00 -1.65252e+00 -2.21388e+00 -6.07451e-01 -4.21801e-01 -7.93101e-01 -2.33582e-01 -2.11479e-01 -2.55685e-01 9.03927e-03 1.34001e-02 4.67847e-03 1.08832e-01 1.32241e-01 8.54222e-02 1.57166e-02 2.21990e-02 9.23418e-03
2.90000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -2.01099e+00 -1.73270e+00 -2.28928e+00 -3.96806e-01 -2.50671e-01 -5.42940e-01 -2.68508e-01 -1.88259e-01 -3.48757e-01 8.10701e-03 1.15876e-02 4.62642e-03 8.24017e-02 1.11683e-01 5.31206e-02 1.53591e-02 3.05967e-02 1.21563e-04
3.00000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -2.19226e+00 -1.98353e+00 -2.40099e+00 -4.48980e-01 -3.10551e-01 -5.87408e-01 -2.42353e-01 -1.37820e-01 -3.46887e-01 1.23041e-02 2.19897e-02 2.61842e-03 6.23058e-02 9.60561e-02 2.85554e-02 2.91804e-02 3.51796e-02 2.31813e-02
3.10000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -2.32002e+00 -2.15003e+00 -2.49001e+00 -6.12907e-01 -4.14704e-01 -8.11111e-01 -2.16144e-01 -1.25341e-01 -3.06946e-01 1.28372e-02 1.71595e-02 8.51499e-03 1.01146e-01 1.44418e-01 5.78734e-02 2.66985e-02 3.81257e-02 1.52712e-02
3.20000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -2.10787e+00 -1.91207e+00 -2.30367e+00 -5.57795e-01 -5.23397e-01 -5.92192e-01 -1.85358e-01 -1.24708e-01 -2.46008e-01 8.50184e-03 1.67107e-02 2.92997e-04 9.11346e-02 1.17530e-01 6.47394e-02 3.68630e-02 6.23510e-02 1.13751e-02
3.30000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -2.43277e+00 -2.06903e+00 -2.79651e+00 -4.90703e-01 -3.58579e-01 -6.22827e-01 -2.69225e-01 -2.03604e-01 -3.34846e-01 7.73888e-03 1.43914e-02 1.08634e-03 7.87771e-02 1.60760e-01 -3.20604e-03 3.73560e-02 4.60036e-02 2.87083e-02
3.40000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -2.45126e+00 -2.20490e+00 -2.69762e+00 -5.42418e-01 -3.96110e-01 -6.88725e-01 -2.84557e-01 -1.79063e-01 -3.90052e-01 1.86615e-02 2.75825e-02 9.74052e-03 1.10210e-01 1.57773e-01 6.26467e-02 2.41610e-02 4.10397e-02 7.28221e-03
3.50000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -2.30014e+00 -2.12762e+00 -2.47267e+00 -5.14214e-01 -3.65596e-01 -6.62833e-01 -3.22458e-01 -2.67451e-01 -3.77465e-01 1.13254e-02 1.68751e-02 5.77561e-03 4.25799e-02 6.80550e-02 1.71049e-02 4.31372e-02 6.80189e-02 1.82555e-02
3.60000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -2.42383e+00 -2.10645e+00 -2.74122e+00 -5.72334e-01 -4.08188e-01 -7.36479e-01 -2.82279e-01 -1.78801e-01 -3.85758e-01 7.64422e-03 1.28082e-02 2.48023e-03 4.32221e-02 6.16787e-02 2.47655e-02 2.42294e-02 3.53238e-02 1.31349e-02
3.70000e+01 1.24206e-01 1.53082e-01 1.00776e-01 -2.46890e+00 -2.37660e+00 -2.56121e+00 -5.87807e-01 -4.86697e-01 -6.88916e-01 -2.95651e-01 -1.88281e-01 -4.03020e-01 9.18780e-03 1.59637e-02 2.41188e-03 7.46819e-02 9.08010e-02 5.85628e-02 2.46838e-02 4.15212e-02 7.84650e-03
3.80000e+01 1.18494e-01 1.47274e-01 9.53386e-02 -2.57913e+00 -2.31925e+00 -2.83900e+00 -5.57979e-01 -3.42177e-01 -7.73781e-01 -3.04899e-01 -2.29565e-01 -3.80233e-01 2.37118e-02 4.01233e-02 7.30040e-03 4.34311e-02 6.05891e-02 2.62731e-02 5.74216e-02 6.99450e-02 4.48982e-02
3.90000e+01 1.18494e-01 1.47274e-01 9.53386e-02 -3.23176e+00 -3.13540e+00 -3.32811e+00 -4.14726e-01 -3.25007e-01 -5.04444e-01 -3.84499e-01 -2.39782e-01 -5.29215e-01 2.02713e-02 2.18474e-02 1.86953e-02 3.62953e-02 4.78673e-02 2.47233e-02 3.41105e-02 6.11703e-02 7.05071e-03
4.00000e+01 1.18494e-01 1.47274e-01 9.53386e-02 -2.54668e+00 -2.51781e+00 -2.57556e+00 -7.67080e-01 -4.95896e-01 -1.03826e+00 -2.35029e-01 -1.42198e-01 -3.27861e-01 1.92593e-02 3.34926e-02 5.02606e-03 5.70952e-02 8.44689e-02 2.97215e-02 1.49028e-02 2.97692e-02 3.64105e-05
4.10000e+01 1.18494e-01 1.47274e-01 9.53386e-02 -3.05053e+00 -2.78818e+00 -3.31287e+00 -8.78328e-01 -6.08097e-01 -1.14856e+00 -3.37979e-01 -2.78628e-01 -3.97329e-01 1.67286e-02 2.20600e-02 1.13972e-02 1.42708e-01 1.96607e-01 8.88094e-02 1.71387e-02 2.40059e-02 1.02714e-02
4.20000e+01 1.18494e-01 1.47274e-01 9.53386e-02 -3.14116e+00 -2.99876e+00 -3.28356e+00 -8.59446e-01 -6.70822e-01 -1.04807e+00 -2.68433e-01 -1.22385e-01 -4.14481e-01 2.27458e-02 3.13937e-02 1.40979e-02 1.47007e-01 1.65834e-01 1.28181e-01 2.21973e-02 4.27080e-02 1.68662e-03
4.30000e+01 1.18494e-01 1.47274e-01 9.53386e-02 -3.14861e+00 -2.85372e+00 -3.44351e+00 -7.83313e-01 -6.37300e-01 -9.29326e-01 -1.61725e-01 -1.18977e-01 -2.04474e-01 4.26400e-02 5.85517e-02 2.67283e-02 7.91931e-02 1.40398e-01 1.79888e-02 1.89163e-02 2.40493e-02 1.37833e-02
4.40000e+01 1.18494e-01 1.47274e-01 9.53386e-02 -3.47017e+00 -3.07005e+00 -3.87030e+00 -8.67856e-01 -6.91049e-01 -1.04466e+00 -2.92000e-01 -1.75739e-01 -4.08260e-01 6.64033e-02 7.98120e-02 5.29946e-02 1.05294e-01 1.61113e-01 4.94752e-02 2.96154e-02 5.71971e-02 2.03379e-03
4.50000e+01 1.18494e-01 1.47274e-01 9.53386e-02 -3.15742e+00 -2.77517e+00 -3.53967e+00 -1.00344e+00 -7.68871e-01 -1.23801e+00 -3.77984e-01 -2.88985e-01 -4.66983e-01 4.87823e-02 6.20886e-02 3.54761e-02 1.03254e-01 1.44962e-01 6.15455e-02 5.36132e-02 7.03960e-02 3.68303e-02
4.60000e+01 1.18494e-01 1.47274e-01 9.53386e-02 -3.25431e+00 -2.82218e+00 -3.68643e+00 -7.07570e-01 -6.02274e-01 -8.12866e-01 -2.75121e-01 -8.04370e-02 -4.69805e-01 8.76437e-02 1.64870e-01 1.04174e-02 8.09878e-02 1.28788e-01 3.31879e-02 2.70666e-02 4.14353e-02 1.26978e-02
4.70000e+01 1.12261e-01 1.41630e-01 8.89818e-02 -3.40355e+00 -3.19244e+00 -3.61467e+00 -7.52810e-01 -4.47660e-01 -1.05796e+00 -2.37922e-01 -1.50848e-01 -3.24996e-01 4.77670e-02 7.24940e-02 2.30400e-02 8.77321e-02 1.29152e-01 4.63125e-02 4.49867e-02 7.03673e-02 1.96062e-02
4.80000e+01 1.10180e-01 1.39910e-01 8.67675e-02 -3.15068e+00 -2.86044e+00 -3.44091e+00 -6.50494e-01 -5.05695e-01 -7.95293e-01 -3.17247e-01 -1.87804e-01 -4.46690e-01 1.72814e-02 2.83000e-02 6.26283e-03 9.13904e-02 1.53932e-01 2.88488e-02 4.76399e-02 6.41669e-02 3.11128e-02
4.90000e+01 1.10180e-01 1.39910e-01 8.67675e-02 -3.47492e+00 -3.08285e+00 -3.86699e+00 -9.27332e-01 -8.18037e-01 -1.03663e+00 -3.79949e-01 -3.08707e-01 -4.51191e-01 2.55118e-02 3.65601e-02 1.44635e-02 6.91844e-02 8.35049e-02 5.48638e-02 4.85451e-02 5.62823e-02 4.08079e-02
5.00000e+01 1.07318e-01 1.37678e-01 8.36531e-02 -3.22634e+00 -2.84017e+00 -3.61251e+00 -6.55651e-01 -6.15420e-01 -6.95883e-01 -4.37001e-01 -3.89724e-01 -4.84277e-01 5.76576e-02 1.02802e-01 1.25131e-02 7.21030e-02 1.02566e-01 4.16401e-02 4.99285e-02 6.00664e-02 3.97906e-02
5.10000e+01 1.04010e-01 1.35290e-01 7.99618e-02 -3.29595e+00 -2.84411e+00 -3.74779e+00 -5.10321e-01 -3.50514e-01 -6.70128e-01 -4.88203e-01 -3.83156e-01 -5.93250e-01 6.06425e-02 9.87559e-02 2.25292e-02 1.14359e-01 1.62425e-01 6.62928e-02 4.39627e-02 5.16833e-02 3.62421e-02
5.20000e+01 1.01951e-01 1.33906e-01 7.76207e-02 -3.45248e+00 -3.18448e+00 -3.72047e+00 -1.07517e+00 -1.01363e+00 -1.13671e+00 -2.76818e-01 -1.97790e-01 -3.55846e-01 7.32009e-02 1.05752e-01 4.06502e-02 1.16197e-01 2.11039e-01 2.13557e-02 2.75059e-02 3.72710e-02 1.77408e-02
5.30000e+01 1.00410e-01 1.32923e-01 7.58498e-02 -3.34674e+00 -2.74997e+00 -3.94352e+00 -4.36528e-01 -2.90206e-01 -5.82851e-01 -4.87284e-01 -3.61540e-01 -6.13028e-01 4.33105e-02 7.16805e-02 1.49405e-02 5.90687e-02 8.49144e-02 3.32231e-02 5.29295e-02 6.31542e-02 4.27048e-02
5.40000e+01 9.71827e-02 1.31005e-01 7.20923e-02 -3.57190e+00 -3.06790e+00 -4.07590e+00 -9.38845e-01 -7.58751e-01 -1.11894e+00 -3.98605e-01 -1.92466e-01 -6.04745e-01 1.15458e-01 1.72005e-01 5.89117e-02 1.38487e-01 2.20986e-01 5.59867e-02 5.17436e-02 8.63585e-02 1.71286e-02
5.50000e+01 9.57407e-02 1.30210e-01 7.03959e-02 -3.66628e+00 -3.61406e+00 -3.71849e+00 -9.38256e-01 -7.64998e-01 -1.11151e+00 -3.57782e-01 -2.32033e-01 -4.83531e-01 5.76573e-02 7.88775e-02 3.64372e-02 6.61554e-02 8.87838e-02 4.35269e-02 3.10997e-02 4.33886e-02 1.88107e-02
5.60000e+01 9.54446e-02 1.30052e-01 7.00464e-02 -3.60944e+00 -3.45317e+00 -3.76571e+00 -8.28906e-01 -5.18117e-01 -1.13969e+00 -4.98217e-01 -4.30249e-01 -5.66186e-01 9.09703e-02 1.19338e-01 6.26029e-02 1.67780e-01 2.62379e-01 7.31808e-02 3.83995e-02 4.37605e-02 3.30385e-02
5.70000e+01 9.46843e-02 1.29653e-01 6.91472e-02 -3.66632e+00 -3.05646e+00 -4.27618e+00 -1.07683e+00 -9.20099e-01 -1.23356e+00 -5.27589e-01 -4.87228e-01 -5.67950e-01 1.68881e-01 2.77174e-01 6.05879e-02 1.59496e-01 2.29601e-01 8.93905e-02 4.75136e-02 8.00487e-02 1.49785e-02
5.80000e+01 9.04140e-02 1.27610e-01 6.40597e-02 -3.54650e+00 -3.06450e+00 -4.02851e+00 -7.99077e-01 -7.18216e-01 -8.79937e-01 -3.83793e-01 -3.53960e-01 -4.13625e-01 4.39797e-02 6.30857e-02 2.48738e-02 1.10647e-01 1.63898e-01 5.73956e-02 4.07773e-02 4.45145e-02 3.70402e-02
5.90000e+01 8.92410e-02 1.27110e-01 6.26540e-02 -3.87648e+00 -3.25199e+00 -4.50097e+00 -8.01439e-01 -5.14310e-01 -1.08857e+00 -3.63116e-01 -1.98466e-01 -5.27765e-01 1.20370e-01 2.24146e-01 1.65938e-02 1.09023e-01 1.69579e-01 4.84676e-02 4.64502e-02 6.88821e-02 2.40183e-02
6.00000e+01 8.76716e-02 1.24301e-01 6.18365e-02 -3.88340e+00 -3.57579e+00 -4.19101e+00 -1.08701e+00 -6.94262e-01 -1.47976e+00 -4.57103e-01 -3.85278e-01 -5.28929e-01 5.15888e-02 1.01371e-01 1.80655e-03 1.30661e-01 1.48337e-01 1.12985e-01 4.23978e-02 6.48227e-02 1.99729e-02
6.10000e+01 8.04390e-02 1.12379e-01 5.75767e-02 -3.93593e+00 -3.63253e+00 -4.23933e+00 -8.18353e-01 -5.33531e-01 -1.10318e+00 -3.42009e-01 -2.44744e-01 -4.39274e-01 2.80145e-01 4.68131e-01 9.21600e-02 1.48273e-01 2.16414e-01 8.01309e-02 4.18591e-02 5.85294e-02 2.51888e-02
6.20000e+01 7.89198e-02 1.11776e-01 5.57216e-02 -3.65464e+00 -3.22197e+00 -4.08731e+00 -1.02006e+00 -5.78692e-01 -1.46143e+00 -4.59450e-01 -3.26393e-01 -5.92507e-01 5.14415e-02 6.50915e-02 3.77914e-02 1.61068e-01 2.40640e-01 8.14970e-02 3.17458e-02 4.96733e-02 1.38184e-02
6.30000e+01 7.48935e-02 1.05597e-01 5.31174e-02 -3.99059e+00 -3.66376e+00 -4.31742e+00 -9.06314e-01 -6.81681e-01 -1.13095e+00 -2.87749e-01 -1.22775e-01 -4.52723e-01 2.81224e-01 5.68286e-01 -5.83791e-03 1.14355e-01 1.77727e-01 5.09834e-02 2.62117e-02 4.02526e-02 1.21708e-02
6.40000e+01 7.34408e-02 1.05085e-01 5.13258e-02 -3.98548e+00 -3.73472e+00 -4.23624e+00 -5.07273e-01 -2.52654e-01 -7.61892e-01 -6.51821e-01 -4.85627e-01 -8.18015e-01 1.71327e-01 2.77437e-01 6.52174e-02 1.61429e-01 2.82058e-01 4.07995e-02 4.92313e-02 8.43860e-02 1.40766e-02
6.50000e+01 6.54238e-02 9.16711e-02 4.66917e-02 -3.89245e+00 -3.33613e+00 -4.44876e+00 -1.08055e+00 -5.28197e-01 -1.63290e+00 -5.59190e-01 -4.32910e-01 -6.85469e-01 1.67451e-01 3.34960e-01 -5.84093e-05 2.74268e-01 3.52282e-01 1.96255e-01 4.81882e-02 8.14774e-02 1.48991e-02
6.60000e+01 6.44866e-02 9.13772e-02 4.55094e-02 -4.17994e+00 -3.56310e+00 -4.79678e+00 -9.75146e-01 -8.68585e-01 -1.08171e+00 -4.72152e-01 -1.86072e-01 -7.58232e-01 9.40895e-01 2.08818e+00 -2.06387e-01 2.00327e-01 3.79587e-01 2.10660e-02 2.53746e-02 4.77885e-02 2.96060e-03
6.70000e+01 6.44866e-02 9.13772e-02 4.55094e-02 -3.92267e+00 -3.47473e+00 -4.37061e+00 -9.55211e-01 -5.81448e-01 -1.32897e+00 -4.59195e-01 -3.15279e-01 -6.03111e-01 3.17646e-01 6.23736e-01 1.15562e-02 2.14627e-01 3.98539e-01 3.07148e-02 3.77406e-02 6.52268e-02 1.02544e-02
6.80000e+01 6.22043e-02 8.79181e-02 4.40111e-02 -4.26499e+00 -4.13573e+00 -4.39425e+00 -1.13112e+00 -9.47552e-01 -1.31470e+00 -2.65140e-01 -1.37869e-01 -3.92410e-01 2.30421e-01 4.04318e-01 5.65240e-02 1.27624e-01 1.33880e-01 1.21367e-01 2.03221e-02 4.22004e-02 -1.55627e-03
6.90000e+01 6.05892e-02 8.59598e-02 4.27066e-02 -4.20564e+00 -3.44926e+00 -4.96203e+00 -1.18341e+00 -1.04096e+00 -1.32585e+00 -1.87634e-01 -1.27410e-01 -2.47859e-01 5.26004e-01 1.04408e+00 7.92505e-03 1.95542e-01 3.29965e-01 6.11193e-02 1.13167e-02 1.58839e-02 6.74944e-03
7.00000e+01 6.02792e-02 8.58758e-02 4.23120e-02 -3.97624e+00 -3.34927e+00 -4.60322e+00 -9.83340e-01 -6.47219e-01 -1.31946e+00 -5.65219e-01 -3.62399e-01 -7.68038e-01 8.78954e-01 1.88575e+00 -1.27839e-01 7.46875e-02 1.27644e-01 2.17307e-02 4.18368e-02 5.43927e-02 2.92810e-02
7.10000e+01 5.53706e-02 7.78463e-02 3.93840e-02 -4.08350e+00 -3.38421e+00 -4.78280e+00 -1.30466e+00 -1.10736e+00 -1.50196e+00 -5.77821e-01 -3.52128e-01 -8.03515e-01 7.35109e-01 1.31542e+00 1.54797e-01 1.64768e-01 1.74144e-01 1.55393e-01 5.48163e-02 8.68070e-02 2.28256e-02
7.20000e+01 5.49552e-02 7.77441e-02 3.88464e-02 -4.18434e+00 -3.91482e+00 -4.45386e+00 -8.89091e-01 -1.69177e-01 -1.60901e+00 -3.17285e-01 -1.18736e-01 -5.15834e-01 5.19544e-01 1.12151e+00 -8.24173e-02 2.15897e-01 2.77206e-01 1.54588e-01 3.57889e-02 6.27234e-02 8.85441e-03
7.30000e+01 5.40290e-02 7.63682e-02 3.82245e-02 -4.33225e+00 -3.78358e+00 -4.88093e+00 -7.43546e-01 -6.67508e-01 -8.19584e-01 -6.98014e-01 -5.73046e-01 -8.22983e-01 6.63022e-01 1.36810e+00 -4.20584e-02 1.31661e-01 2.46602e-01 1.67207e-02 6.16342e-02 8.54558e-02 3.78126e-02
7.40000e+01 5.00583e-02 6.96966e-02 3.59534e-02 -4.02759e+00 -3.56380e+00 -4.49139e+00 -8.21591e-01 -4.83524e-01 -1.15966e+00 -5.71558e-01 -3.33608e-01 -8.09508e-01 1.86610e-01 2.55272e-01 1.17948e-01 1.77266e-01 2.63195e-01 9.13373e-02 3.99829e-02 7.00349e-02 9.93092e-03
7.50000e+01 4.57544e-02 6.29001e-02 3.32824e-02 -4.46600e+00 -4.06556e+00 -4.86645e+00 -7.29523e-01 -3.07794e-01 -1.15125e+00 -5.41813e-01 -3.54344e-01 -7.29283e-01 4.82466e+00 1.12650e+01 -1.61571e+00 8.26077e-02 1.13058e-01 5.21578e-02 5.04261e-02 7.45447e-02 2.63075e-02
7.60000e+01 4.43113e-02 6.05435e-02 3.24311e-02 -4.39606e+00 -3.55175e+00 -5.24036e+00 -8.89626e-01 -3.63309e-01 -1.41594e+00 -3.69912e-01 -9.66348e-02 -6.43189e-01 7.24232e-02 1.23651e-01 2.11956e-02 2.11160e-01 2.50237e-01 1.72083e-01 2.80099e-02 4.49185e-02 1.11012e-02
7.70000e+01 4.37087e-02 5.99541e-02 3.18651e-02 -4.19010e+00 -3.59509e+00 -4.78511e+00 -5.60830e-01 -5.13316e-01 -6.08345e-01 -3.62208e-01 -1.95764e-01 -5.28652e-01 1.80998e-01 3.25764e-01 3.62319e-02 1.10875e-01 1.39523e-01 8.22263e-02 3.39052e-02 5.69707e-02 1.08396e-02
7.80000e+01 3.91935e-02 5.29160e-02 2.90295e-02 -4.23176e+00 -3.89989e+00 -4.56364e+00 -1.00191e+00 -6.50856e-01 -1.35296e+00 -5.10664e-01 -3.35103e-01 -6.86226e-01 6.86725e+00 1.63411e+01 -2.60657e+00 2.63912e-01 5.35388e-01 -7.56379e-03 4.53873e-02 6.47426e-02 2.60319e-02
7.90000e+01 3.90581e-02 5.28942e-02 2.88412e-02 -4.27350e+00 -3.51884e+00 -5.02817e+00 -9.64849e-01 -7.14341e-01 -1.21536e+00 -5.11151e-01 -2.16898e-01 -8.05404e-01 3.26386e+00 7.70818e+00 -1.18046e+00 5.33801e-01 1.04052e+00 2.70861e-02 3.76955e-02 5.39402e-02 2.14508e-02
8.00000e+01 3.72025e-02 5.00102e-02 2.76748e-02 -4.20585e+00 -3.59269e+00 -4.81901e+00 -1.19981e+00 -7.72312e-01 -1.62731e+00 -7.19033e-01 -4.89823e-01 -9.48243e-01 2.79840e-01 6.67195e-01 -1.07514e-01 1.32918e+00 2.99679e+00 -3.38443e-01 5.52191e-02 9.37251e-02 1.67132e-02
8.10000e+01 3.70034e-02 4.99808e-02 2.73955e-02 -4.05621e+00 -3.36845e+00 -4.74398e+00 -1.03516e+00 -8.83979e-01 -1.18634e+00 -5.15672e-01 -1.79851e-01 -8.51493e-01 5.88785e-01 1.11823e+00 5.93378e-02 5.57996e-01 1.15445e+00 -3.84591e-02 5.39870e-02 7.79775e-02 2.99965e-02
8.20000e+01 3.41690e-02 4.57396e-02 2.55254e-02 -4.08856e+00 -3.80193e+00 -4.37520e+00 -1.00004e+00 -8.93233e-01 -1.10685e+00 -5.44138e-01 -3.71719e-01 -7.16557e-01 3.98656e-01 9.33970e-01 -1.36659e-01 5.24279e-01 7.67710e-01 2.80848e-01 4.70260e-02 6.15017e-02 3.25503e-02
8.30000e+01 3.21458e-02 4.29061e-02 2.40840e-02 -4.25728e+00 -4.04137e+00 -4.47320e+00 -1.07370e+00 -8.18877e-01 -1.32851e+00 -2.53419e-01 -1.80155e-01 -3.26684e-01 1.06534e+01 2.56506e+01 -4.34388e+00 2.13034e-01 4.05836e-01 2.02314e-02 2.23287e-02 4.16927e-02 2.96466e-03
8.40000e+01 3.20607e-02 4.28951e-02 2.39628e-02 -4.35462e+00 -3.98551e+00 -4.72374e+00 -9.14566e-01 -8.18871e-01 -1.01026e+00 -5.93043e-01 -3.72684e-01 -8.13402e-01 1.44939e-01 3.26346e-01 -3.64681e-02 1.29702e-01 2.49429e-01 9.97548e-03 7.09110e-02 8.66569e-02 5.51652e-02
8.50000e+01 3.11460e-02 4.18472e-02 2.31813e-02 -3.93244e+00 -3.72092e+00 -4.14395e+00 -1.28531e+00 -1.01037e+00 -1.56025e+00 -5.99946e-01 -4.77396e-01 -7.22497e-01 9.41000e-01 2.09045e+00 -2.08452e-01 5.40658e-01 9.24169e-01 1.57148e-01 9.41778e-02 1.12787e-01 7.55689e-02
8.60000e+01 2.74543e-02 3.72560e-02 2.02313e-02 -4.09228e+00 -3.66304e+00 -4.52151e+00 -7.94190e-01 -6.14922e-01 -9.73459e-01 -4.32066e-01 -3.03936e-01 -5.60196e-01 2.36107e-01 5.11525e-01 -3.93107e-02 5.20757e-01 1.02014e+00 2.13795e-02 2.08285e-02 3.79052e-02 3.75192e-03
8.70000e+01 2.60567e-02 3.57149e-02 1.90103e-02 -3.92249e+00 -3.59628e+00 -4.24870e+00 -6.55457e-01 -4.42673e-01 -8.68240e-01 -4.45094e-01 -2.40446e-01 -6.49742e-01 1.08078e+01 2.58197e+01 -4.20409e+00 1.64939e-01 1.75828e-01 1.54050e-01 4.73054e-02 6.54216e-02 2.91893e-02
8.80000e+01 2.58806e-02 3.56905e-02 1.87670e-02 -4.38913e+00 -3.87159e+00 -4.90668e+00 -1.18276e+00 -1.07775e+00 -1.28776e+00 -4.34782e-01 -8.14162e-02 -7.88149e-01 5.01766e-01 1.05182e+00 -4.82929e-02 2.73768e-01 5.05102e-01 4.24348e-02 2.23517e-02 4.73201e-02 -2.61669e-03
8.90000e+01 2.58806e-02 3.56905e-02 1.87670e-02 -4.11472e+00 -3.44239e+00 -4.78705e+00 -8.75210e-01 -6.83007e-01 -1.06741e+00 -4.81768e-01 -3.47193e-01 -6.16344e-01 3.96160e-02 6.61970e-02 1.30349e-02 1.48475e-01 2.50435e-01 4.65152e-02 3.80441e-02 4.87095e-02 2.73788e-02
9.00000e+01 2.15098e-02 3.15687e-02 1.46560e-02 -3.91595e+00 -3.39725e+00 -4.43464e+00 -9.78935e-01 -6.84705e-01 -1.27316e+00 -3.97236e-01 -2.72600e-01 -5.21871e-01 3.17997e-01 6.62260e-01 -2.62672e-02 5.11942e-01 9.31262e-01 9.26212e-02 5.31119e-02 8.10897e-02 2.51341e-02
9.10000e+01 2.15098e-02 3.15687e-02 1.46560e-02 -3.94153e+00 -3.22969e+00 -4.65337e+00 -7.22899e-01 -6.81761e-01 -7.64037e-01 -3.90693e-01 -3.09170e-01 -4.72216e-01 1.74358e+00 3.91351e+00 -4.26360e-01 4.21780e-01 6.61919e-01 1.81640e-01 2.52856e-02 3.59068e-02 1.46644e-02
9.20000e+01 2.07500e-02 3.09909e-02 1.38931e-02 -4.25967e+00 -4.00561e+00 -4.51374e+00 -9.77115e-01 -4.73395e-01 -1.48083e+00 -5.82809e-01 -4.85674e-01 -6.79944e-01 1.72537e+00 3.09728e+00 3.53467e-01 1.93960e-01 2.59654e-01 1.28267e-01 4.25409e-02 6.58672e-02 1.92146e-02
9.30000e+01 1.78012e-02 2.58655e-02 1.22512e-02 -4.24703e+00 -3.41930e+00 -5.07476e+00 -9.34955e-01 -4.17690e-01 -1.45222e+00 -4.20986e-01 -2.28069e-01 -6.13902e-01 1.37125e+01 3.29398e+01 -5.51481e+00 1.93112e-01 3.87393e-01 -1.16893e-03 4.49149e-02 7.79461e-02 1.18836e-02
9.40000e+01 1.28246e-02 1.85109e-02 8.88502e-03 -3.83978e+00 -3.15169e+00 -4.52786e+00 -9.46007e-01 -7.12336e-01 -1.17968e+00 -2.98371e-01 -1.07161e-01 -4.89582e-01 1.66149e-01 2.84074e-01 4.82239e-02 5.51448e-01 8.98029e-01 2.04866e-01 2.66131e-02 3.75744e-02 1.56519e-02
9.50000e+01 1.21840e-02 1.79860e-02 8.25369e-03 -4.75178e+00 -4.31283e+00 -5.19072e+00 -7.51677e-01 -6.86962e-01 -8.16392e-01 -5.60265e-01 -4.78368e-01 -6.42162e-01 5.22470e-01 8.92687e-01 1.52253e-01 2.62573e-01 3.32388e-01 1.92757e-01 5.85468e-02 8.49558e-02 3.21378e-02
9.60000e+01 1.15548e-02 1.75273e-02 7.61752e-03 -4.40459e+00 -3.55952e+00 -5.24965e+00 -1.34584e+00 -7.71877e-01 -1.91981e+00 -3.96040e-01 -3.01568e-01 -4.90512e-01 3.55732e-01 4.25279e-01 2.86184e-01 3.16727e-01 5.28667e-01 1.04787e-01 3.19398e-02 4.53842e-02 1.84954e-02
9.70000e+01 1.08485e-02 1.64618e-02 7.14927e-03 -4.38633e+00 -3.87874e+00 -4.89392e+00 -7.47190e-01 -5.58530e-01 -9.35851e-01 -5.06932e-01 -4.41462e-01 -5.72402e-01 3.34974e-01 6.70211e-01 -2.62284e-04 2.63690e-01 4.12388e-01 1.14992e-01 4.57234e-02 5.22040e-02 3.92429e-02
9.80000e+01 1.05444e-02 1.59232e-02 6.98253e-03 -4.12129e+00 -3.82676e+00 -4.41582e+00 -1.07685e+00 -9.00353e-01 -1.25335e+00 -4.87810e-01 -3.63737e-01 -6.11882e-01 1.36587e+00 2.32191e+00 4.09827e-01 2.89751e-01 3.46991e-01 2.32511e-01 4.53396e-02 7.44698e-02 1.62094e-02
9.90000e+01 8.94110e-03 1.36701e-02 5.84803e-03 -4.16457e+00 -3.74819e+00 -4.58095e+00 -8.82646e-01 -6.04317e-01 -1.16097e+00 -5.60092e-01 -4.34790e-01 -6.85395e-01 1.25318e+01 2.98069e+01 -4.74332e+00 4.50658e-01 7.35632e-01 1.65684e-01 5.52880e-02 6.93348e-02 4.12412e-02
1.00000e+02 7.39977e-03 1.15066e-02 4.75872e-03 -4.35382e+00 -4.01315e+00 -4.69448e+00 -9.19700e-01 -5.50423e-01 -1.28898e+00 -5.55977e-01 -4.68255e-01 -6.43699e-01 1.77631e+00 4.09030e+00 -5.37688e-01 1.76405e-01 2.61712e-01 9.10986e-02 5.54253e-02 8.42470e-02 2.66036e-02
1.01000e+02 6.51374e-03 1.00194e-02 4.23468e-03 -4.46199e+00 -4.33332e+00 -4.59067e+00 -9.58297e-01 -8.49767e-01 -1.06683e+00 -4.75647e-01 -2.13430e-01 -7.37864e-01 3.94813e-01 6.69636e-01 1.19990e-01 7.37765e-01 1.16578e+00 3.09753e-01 3.35237e-02 6.96763e-02 -2.62879e-03
1.02000e+02 5.61024e-03 9.32449e-03 3.37550e-03 -4.86132e+00 -4.19547e+00 -5.52716e+00 -1.08552e+00 -7.59403e-01 -1.41164e+00 -4.50018e-01 -3.02073e-01 -5.97963e-01 4.64363e+01 1.00625e+02 -7.75205e+00 9.07369e-01 1.65052e+00 1.64217e-01 2.35596e-02 3.07787e-02 1.63406e-02
1.03000e+02 5.46205e-03 9.26599e-03 3.21973e-03 -4.70377e+00 -3.92393e+00 -5.48361e+00 -7.68614e-01 -4.25116e-01 -1.11211e+00 -5.39190e-01 -2.38969e-01 -8.39411e-01 5.67195e-01 7.20474e-01 4.13917e-01 1.45235e-01 2.42016e-01 4.84548e-02 5.90586e-02 9.27697e-02 2.53474e-02
1.04000e+02 5.35292e-03 9.22812e-03 3.10505e-03 -4.57362e+00 -3.63534e+00 -5.51189e+00 -1.02466e+00 -5.80353e-01 -1.46897e+00 -5.76630e-01 -3.48114e-01 -8.05147e-01 2.19166e+00 4.98509e+00 -6.01776e-01 2.55876e-01 4.05414e-01 1.06338e-01 4.73974e-02 8.34845e-02 1.13102e-02
1.05000e+02 5.03125e-03 8.83336e-03 2.86567e-03 -4.83728e+00 -4.06938e+00 -5.60518e+00 -8.93013e-01 -3.83380e-01 -1.40265e+00 -4.03377e-01 -3.04838e-01 -5.01915e-01 4.60705e+00 9.12559e+00 8.85027e-02 2.85646e-01 3.97248e-01 1.74045e-01 3.99874e-02 6.05844e-02 1.93904e-02
1.06000e+02 4.06639e-03 7.12475e-03 2.32086e-03 -4.86915e+00 -4.38530e+00 -5.35300e+00 -1.65112e+00 -1.27268e+00 -2.02955e+00 -7.58107e-01 -4.59583e-01 -1.05663e+00 8.83618e+01 2.11506e+02 -3.47825e+01 5.48324e-01 8.60273e-01 2.36376e-01 7.02139e-02 1.20539e-01 1.98892e-02
1.07000e+02 3.36262e-03 5.91307e-03 1.91224e-03 -4.27293e+00 -3.88365e+00 -4.66221e+00 -1.04170e+00 -8.69547e-01 -1.21386e+00 -3.97431e-01 -3.02339e-01 -4.92523e-01 9.93869e-01 1.93360e+00 5.41380e-02 4.69969e-01 7.71337e-01 1.68600e-01 2.87925e-02 4.03489e-02 1.72361e-02
1.08000e+02 3.01117e-03 5.49314e-03 1.65063e-03 -4.93413e+00 -3.84549e+00 -6.02276e+00 -9.73044e-01 -3.65634e-01 -1.58045e+00 -4.42275e-01 -1.68673e-01 -7.15876e-01 1.10522e+02 2.65873e+02 -4.48290e+01 5.69265e-01 1.09081e+00 4.77197e-02 1.35213e-02 3.12818e-02 -4.23914e-03
1.09000e+02 3.01106e-03 5.49312e-03 1.65052e-03 -4.91831e+00 -4.26130e+00 -5.57532e+00 -1.57486e+00 -9.58815e-01 -2.19090e+00 -2.21825e-01 -1.36965e-01 -3.06684e-01 3.59737e+00 6.17847e+00 1.01626e+00 7.60299e-01 1.23461e+00 2.85985e-01 3.80954e-03 5.99319e-03 1.62588e-03
1.10000e+02 2.87746e-03 5.30860e-03 1.55969e-03 -4.84732e+00 -4.35636e+00 -5.33828e+00 -9.34936e-01 -4.33176e-01 -1.43670e+00 -5.53196e-01 -4.57527e-01 -6.48865e-01 1.18014e+01 1.65323e+01 7.07041e+00 2.82338e-01 4.66175e-01 9.85006e-02 4.34258e-02 5.45997e-02 3.22519e-02
1.11000e+02 2.37705e-03 4.38415e-03 1.28881e-03 -4.89621e+00 -4.13602e+00 -5.65639e+00 -1.30260e+00 -5.60285e-01 -2.04492e+00 -4.07427e-01 -2.38869e-01 -5.75985e-01 1.12905e+03 2.72556e+03 -4.67463e+02 6.24595e-01 1.18489e+00 6.43047e-02 2.06425e-02 3.15845e-02 9.70050e-03
1.12000e+02 2.34249e-03 4.32031e-03 1.27011e-03 -4.63578e+00 -4.23545e+00 -5.03612e+00 -7.79837e-01 -6.00276e-01 -9.59399e-01 -6.64755e-01 -5.67490e-01 -7.62019e-01 3.90402e+00 8.73841e+00 -9.30368e-01 5.53827e-01 7.72388e-01 3.35266e-01 5.86232e-02 7.16951e-02 4.55512e-02
1.13000e+02 1.83003e-03 3.37369e-03 9.92685e-04 -5.03346e+00 -4.79627e+00 -5.27064e+00 -1.07820e+00 -6.84112e-01 -1.47230e+00 -6.41873e-01 -4.40787e-01 -8.42959e-01 2.52844e+00 3.80977e+00 1.24710e+00 5.17967e-01 5.75066e-01 4.60868e-01 3.68647e-02 8.00087e-02 -6.27928e-03
1.14000e+02 1.50317e-03 2.76986e-03 8.15754e-04 -5.39520e+00 -4.50965e+00 -6.28074e+00 -5.63097e-01 -5.34944e-01 -5.91251e-01 -5.11826e-01 -4.06427e-01 -6.17224e-01 6.21008e+02 1.49910e+03 -2.57085e+02 6.72291e-01 1.09967e+00 2.44908e-01 3.09506e-02 4.44865e-02 1.74147e-02
1.15000e+02 1.24084e-03 2.28525e-03 6.73755e-04 -5.42397e+00 -4.48031e+00 -6.36763e+00 -1.00334e+00 -4.31672e-01 -1.57500e+00 -7.77175e-01 -4.91154e-01 -1.06320e+00 2.15011e+02 4.84986e+02 -5.49634e+01 4.51005e-01 8.43515e-01 5.84951e-02 6.41031e-02 1.07164e-01 2.10417e-02
1.16000e+02 9.86341e-04 1.81509e-03 5.35991e-04 -5.05556e+00 -4.77882e+00 -5.33230e+00 -1.17213e+00 -6.75887e-01 -1.66838e+00 -4.10900e-01 -1.68053e-01 -6.53747e-01 8.66050e+00 1.41324e+01 3.18861e+00 7.62271e-01 9.14528e-01 6.10014e-01 2.57271e-02 4.38849e-02 7.56933e-03
1.17000e+02 6.43161e-04 1.18111e-03 3.50226e-04 -5.30832e+00 -4.28253e+00 -6.33411e+00 -9.59281e-01 -5.29531e-01 -1.38903e+00 -6.18930e-01 -2.09596e-01 -1.02826e+00 6.41000e+00 1.19644e+01 8.55635e-01 3.57534e-01 6.06759e-01 1.08308e-01 6.09327e-02 9.79861e-02 2.38793e-02
1.18000e+02 5.20648e-04 9.54792e-04 2.83909e-04 -4.59412e+00 -3.83287e+00 -5.35537e+00 -1.22890e+00 -6.87006e-01 -1.77080e+00 -5.93337e-01 -5.09201e-01 -6.77473e-01 9.34557e+00 2.22227e+01 -3.53152e+00 7.74452e-01 1.15862e+00 3.90285e-01 4.46200e-02 6.41600e-02 2.50801e-02
1.19000e+02 3.92095e-04 7.17318e-04 2.14324e-04 -4.94461e+00 -4.42933e+00 -5.45990e+00 -1.17342e+00 -1.01520e+00 -1.33163e+00 -6.46985e-01 -2.55164e-01 -1.03881e+00 3.66047e+03 8.83566e+03 -1.51473e+03 7.84548e-01 1.64376e+00 -7.46653e-02 2.56256e-02 4.55061e-02 5.74507e-03
1.20000e+02 3.88639e-04 7.16760e-04 2.10727e-04 -5.02176e+00 -4.18455e+00 -5.85898e+00 -1.28693e+00 -6.85845e-01 -1.88801e+00 -8.08200e-01 -6.48571e-01 -9.67830e-01 3.06047e+02 7.29195e+02 -1.17101e+02 2.78505e+00 6.23534e+00 -6.65232e-01 5.12921e-02 8.01322e-02 2.24520e-02
1.21000e+02 2.92543e-04 5.39234e-04 1.58709e-04 -4.86821e+00 -4.24205e+00 -5.49437e+00 -1.28035e+00 -9.17261e-01 -1.64344e+00 -5.75257e-01 -3.75305e-01 -7.75210e-01 8.35291e+01 1.46321e+02 2.07376e+01 2.10646e-01 2.37139e-01 1.84153e-01 5.08398e-02 6.12230e-02 4.04567e-02
1.22000e+02 2.92543e-04 5.39234e-04 1.58709e-04 -5.71405e+00 -4.99993e+00 -6.42816e+00 -9.23850e-01 -7.44770e-01 -1.10293e+00 -7.17928e-01 -5.49322e-01 -8.86535e-01 1.90841e+01 4.55165e+01 -7.34840e+00 5.49499e-01 7.55161e-01 3.43837e-01 6.09591e-02 7.51742e-02 4.67441e-02
1.23000e+02 2.42728e-04 4.47239e-04 1.31735e-04 -5.75996e+00 -4.96224e+00 -6.55767e+00 -1.08469e+00 -8.12877e-01 -1.35650e+00 -8.03673e-01 -6.13104e-01 -9.94243e-01 2.21901e+01 3.75534e+01 6.82679e+00 1.97269e-01 2.57916e-01 1.36622e-01 5.92874e-02 7.46024e-02 4.39725e-02
1.24000e+02 2.42728e-04 4.47239e-04 1.31735e-04 -5.03091e+00 -4.25414e+00 -5.80768e+00 -1.18123e+00 -9.32945e-01 -1.42951e+00 -7.07512e-01 -6.57477e-01 -7.57546e-01 3.53403e+01 6.48590e+01 5.82167e+00 3.64173e-01 4.69985e-01 2.58361e-01 3.72571e-02 6.14035e-02 1.31107e-02
1.25000e+02 2.22950e-04 4.10702e-04 1.21029e-04 -5.97823e+00 -5.61670e+00 -6.33975e+00 -1.65677e+00 -1.50126e+00 -1.81229e+00 -5.84564e-01 -3.74469e-01 -7.94659e-01 1.27109e+02 2.98148e+02 -4.39299e+01 5.45541e-01 6.76216e-01 4.14867e-01 2.47555e-02 5.42956e-02 -4.78463e-03
1.26000e+02 1.89437e-04 3.48791e-04 1.02888e-04 -5.03479e+00 -4.56122e+00 -5.50837e+00 -1.45487e+00 -1.20465e+00 -1.70510e+00 -7.52831e-01 -5.39593e-01 -9.66068e-01 2.99684e+01 5.49639e+01 4.97287e+00 2.00072e-01 2.55858e-01 1.44286e-01 2.76896e-02 4.25608e-02 1.28184e-02
1.27000e+02 1.89437e-04 3.48791e-04 1.02888e-04 -5.69590e+00 -5.58018e+00 -5.81162e+00 -1.16739e+00 -7.79151e-01 -1.55563e+00 -9.26391e-01 -8.70574e-01 -9.82207e-01 3.02778e+01 5.39785e+01 6.57701e+00 3.22427e-01 6.45861e-01 -1.00781e-03 4.82024e-02 6.64575e-02 2.99474e-02
1.28000e+02 1.69936e-04 3.13765e-04 9.20376e-05 -5.81038e+00 -4.90858e+00 -6.71219e+00 -1.43873e+00 -1.06035e+00 -1.81711e+00 -7.78899e-01 -6.87287e-01 -8.70511e-01 1.30593e+03 3.15221e+03 -5.40352e+02 5.17784e-01 8.00913e-01 2.34655e-01 6.19986e-02 8.59402e-02 3.80570e-02
1.29000e+02 1.42440e-04 2.63085e-04 7.71203e-05 -5.18363e+00 -4.41599e+00 -5.95128e+00 -1.46935e+00 -1.15675e+00 -1.78194e+00 -6.61816e-01 -6.34241e-01 -6.89391e-01 7.54597e+01 1.56058e+02 -5.13880e+00 3.70916e-01 4.40299e-01 3.01533e-01 4.93669e-02 5.58603e-02 4.28734e-02
1.30000e+02 5.63382e-05 1.04037e-04 3.05084e-05 -6.03699e+00 -5.42196e+00 -6.65202e+00 -1.34241e+00 -9.09616e-01 -1.77521e+00 -7.14730e-01 -6.28466e-01 -8.00994e-01 6.61014e+02 1.42004e+03 -9.80079e+01 5.80356e-01 7.70529e-01 3.90183e-01 3.62579e-02 4.72846e-02 2.52312e-02
1.31000e+02 2.62218e-05 4.84004e-05 1.42061e-05 -5.86486e+00 -4.87230e+00 -6.85743e+00 -1.42247e+00 -9.69386e-01 -1.87554e+00 -6.20040e-01 -2.76606e-01 -9.63474e-01 2.55505e+01 4.47312e+01 6.36983e+00 6.10941e-01 9.19587e-01 3.02296e-01 3.12173e-02 5.98248e-02 2.60982e-03
1.32000e+02 1.46631e-05 2.70471e-05 7.94932e-06 -5.38669e+00 -5.08285e+00 -5.69054e+00 -1.77973e+00 -1.46876e+00 -2.09070e+00 -7.85800e-01 -7.13060e-01 -8.58540e-01 3.68529e+02 8.70149e+02 -1.33090e+02 4.75894e-01 7.66803e-01 1.84984e-01 4.67642e-02 6.43603e-02 2.91682e-02
1.33000e+02 1.08179e-05 1.99436e-05 5.86789e-06 -5.06231e+00 -4.21809e+00 -5.90652e+00 -1.50415e+00 -1.28917e+00 -1.71913e+00 -6.49964e-01 -5.57528e-01 -7.42400e-01 1.94633e+04 4.69631e+04 -8.03656e+03 6.31516e-01 9.23347e-01 3.39685e-01 3.52471e-02 5.11709e-02 1.93233e-02
1.34000e+02 5.95523e-06 1.09640e-05 3.23465e-06 -5.91084e+00 -4.99525e+00 -6.82643e+00 -1.26502e+00 -7.19266e-01 -1.81077e+00 -5.39346e-01 -3.48878e-01 -7.29813e-01 1.28874e+03 3.02626e+03 -4.48784e+02 8.06044e-01 1.23112e+00 3.80970e-01 1.29708e-02 1.62736e-02 9.66798e-03
1.35000e+02 6.38464e-07 1.16521e-06 3.49840e-07 -6.35622e+00 -5.86735e+00 -6.84510e+00 -1.61746e+00 -1.32463e+00 -1.91030e+00 -7.41236e-01 -5.64892e-01 -9.17579e-01 6.37241e+02 1.49495e+03 -2.20464e+02 6.57514e-01 8.82229e-01 4.32800e-01 4.57969e-02 6.98849e-02 2.17089e-02
1.36000e+02 6.38464e-07 1.16521e-06 3.49840e-07 -6.45834e+00 -5.98953e+00 -6.92715e+00 -1.89818e+00 -1.69183e+00 -2.10453e+00 -6.86320e-01 -3.43632e-01 -1.02901e+00 6.86069e+01 1.23893e+02 1.33211e+01 5.77091e+00 1.07805e+01 7.61321e-01 4.04531e-02 6.21607e-02 1.87455e-02
1.37000e+02 6.38464e-07 1.16521e-06 3.49840e-07 -6.50173e+00 -6.20137e+00 -6.80208e+00 -1.45258e+00 -1.25987e+00 -1.64528e+00 -7.62403e-01 -2.82935e-01 -1.24187e+00 6.06317e+02 1.43684e+03 -2.24203e+02 1.22951e+00 2.63018e+00 -1.71167e-01 4.91475e-02 8.58344e-02 1.24606e-02
1.38000e+02 6.38464e-07 1.16521e-06 3.49840e-07 -6.11112e+00 -5.69504e+00 -6.52720e+00 -1.32325e+00 -1.16037e+00 -1.48613e+00 -7.24857e-01 -5.25065e-01 -9.24649e-01 1.05159e+02 2.01086e+02 9.23297e+00 6.02226e-01 7.54228e-01 4.50223e-01 5.90550e-02 7.12582e-02 4.68517e-02
1.39000e+02 5.73023e-08 9.25959e-08 3.54612e-08 -5.89714e+00 -5.46193e+00 -6.33236e+00 -1.29201e+00 -8.27587e-01 -1.75643e+00 -7.68536e-01 -5.85167e-01 -9.51906e-01 1.00714e+01 1.77065e+01 2.43636e+00 7.00524e-01 1.05164e+00 3.49411e-01 2.49727e-02 4.22491e-02 7.69623e-03
1.40000e+02 5.73023e-08 9.25959e-08 3.54612e-08 -5.50291e+00 -5.37207e+00 -5.63375e+00 -1.15726e+00 -8.10377e-01 -1.50415e+00 -7.99722e-01 -6.01696e-01 -9.97748e-01 5.57513e+02 1.31586e+03 -2.00835e+02 1.24497e+00 2.10432e+00 3.85627e-01 2.64458e-02 4.86886e-02 4.20302e-03
1.41000e+02 5.73023e-08 9.25959e-08 3.54612e-08 -5.70504e+00 -5.48520e+00 -5.92488e+00 -1.20978e+00 -1.07314e+00 -1.34641e+00 -8.71035e-01 -6.94967e-01 -1.04710e+00 1.73619e+02 3.78203e+02 -3.09638e+01 1.96945e+00 3.69420e+00 2.44688e-01 4.40801e-02 7.20225e-02 1.61377e-02
1.42000e+02 5.73023e-08 9.25959e-08 3.54612e-08 -6.34065e+00 -5.90628e+00 -6.77502e+00 -8.22444e-01 -6.72015e-01 -9.72873e-01 -7.19081e-01 -6.46160e-01 -7.92002e-01 2.81150e+03 6.77631e+03 -1.15331e+03 1.36199e+00 2.79733e+00 -7.33629e-02 3.91846e-02 4.84490e-02 2.99202e-02
1.43000e+02 5.73023e-08 9.25959e-08 3.54612e-08 -6.58487e+00 -5.97637e+00 -7.19338e+00 -1.84085e+00 -1.62519e+00 -2.05652e+00 -8.67988e-01 -6.60969e-01 -1.07501e+00 4.92453e+03 8.49745e+03 1.35160e+03 1.02269e+00 1.27199e+00 7.73398e-01 6.82709e-02 9.08386e-02 4.57032e-02
1.44000e+02 5.73023e-08 9.25959e-08 3.54612e-08 -6.55710e+00 -5.66444e+00 -7.44976e+00 -1.58424e+00 -1.48447e+00 -1.68401e+00 -9.32608e-01 -7.74614e-01 -1.09060e+00 6.73077e+01 8.82002e+01 4.64152e+01 6.83330e-01 1.18633e+00 1.80330e-01 1.46066e-02 2.21415e-02 7.07179e-03
1.45000e+02 5.73023e-08 9.25959e-08 3.54612e-08 -5.97941e+00 -5.75269e+00 -6.20613e+00 -1.68283e+00 -1.64609e+00 -1.71957e+00 -9.98087e-01 -7.87439e-01 -1.20873e+00 5.69218e+02 1.31241e+03 -1.73970e+02 2.30648e+00 4.86986e+00 -2.56908e-01 7.21721e-02 1.16003e-01 2.83416e-02
1.46000e+02 5.73023e-08 9.25959e-08 3.54612e-08 -6.65993e+00 -5.70432e+00 -7.61554e+00 -1.72556e+00 -1.46991e+00 -1.98121e+00 -8.27958e-01 -6.54743e-01 -1.00117e+00 5.30640e+01 1.23487e+02 -1.73591e+01 1.67988e+00 2.45250e+00 9.07256e-01 4.21315e-02 6.24084e-02 2.18545e-02
1.47000e+02 5.73023e-08 9.25959e-08 3.54612e-08 -5.95069e+00 -5.54951e+00 -6.35188e+00 -1.87263e+00 -1.22297e+00 -2.52228e+00 -9.11281e-01 -8.27158e-01 -9.95404e-01 1.16374e+01 2.69224e+01 -3.64762e+00 1.33530e+00 2.50720e+00 1.63399e-01 2.83168e-02 3.67351e-02 1.98984e-02
1.48000e+02 5.73023e-08 9.25959e-08 3.54612e-08 -6.46012e+00 -6.15986e+00 -6.76038e+00 -1.41817e+00 -1.27062e+00 -1.56572e+00 -4.58336e-01 -1.71783e-01 -7.44889e-01 2.57646e+03 6.21045e+03 -1.05753e+03 2.45852e+00 5.61759e+00 -7.00554e-01 1.36338e-02 2.94214e-02 -2.15385e-03
1.49000e+02 1.67468e-08 2.06650e-08 1.35715e-08 -6.65895e+00 -6.46739e+00 -6.85050e+00 -9.79238e-01 -3.43768e-01 -1.61471e+00 -1.00044e+00 -7.97081e-01 -1.20379e+00 1.18487e+03 2.83889e+03 -4.69142e+02 9.48749e-01 1.27939e+00 6.18112e-01 4.58154e-02 6.18159e-02 2.98149e-02
1.50000e+02 1.52214e-08 2.03651e-08 1.13768e-08 -6.79552e+00 -5.87542e+00 -7.71561e+00 -1.83715e+00 -1.79932e+00 -1.87498e+00 -1.08736e+00 -9.17065e-01 -1.25766e+00 5.65802e+03 1.26579e+04 -1.34184e+03 4.25546e+00 8.85915e+00 -3.48226e-01 3.33688e-02 6.13349e-02 5.40268e-03


==> data/rosenbrock2d_pbo_n_12.dat <==
1.00000e+00 2.38561e+01 3.82460e+01 1.48803e+01 2.28261e-01 2.45024e-01 2.11497e-01 3.00075e-01 3.26639e-01 2.73512e-01 2.97604e-01 3.23330e-01 2.71877e-01 3.02816e-04 4.09755e-04 1.95877e-04 8.91202e-02 1.22293e-01 5.59477e-02 1.41159e-01 2.24432e-01 5.78865e-02
2.00000e+00 2.99446e+00 3.98196e+00 2.25185e+00 2.05963e-01 2.18019e-01 1.93907e-01 2.16531e-01 2.65013e-01 1.68050e-01 2.15890e-01 2.64840e-01 1.66941e-01 4.89385e-04 6.86652e-04 2.92118e-04 4.98824e-02 6.79047e-02 3.18602e-02 5.87082e-02 9.00142e-02 2.74022e-02
3.00000e+00 8.18186e-01 1.15046e+00 5.81881e-01 2.08012e-01 2.84495e-01 1.31528e-01 1.41273e-01 1.79712e-01 1.02833e-01 1.40441e-01 1.79438e-01 1.01444e-01 1.54802e-04 1.92190e-04 1.17414e-04 7.28811e-02 1.06128e-01 3.96344e-02 2.67522e-02 4.07770e-02 1.27274e-02
4.00000e+00 8.01739e-01 1.14042e+00 5.63641e-01 2.01147e-01 2.11119e-01 1.91175e-01 1.09658e-01 1.25898e-01 9.34171e-02 1.08867e-01 1.25405e-01 9.23287e-02 3.66521e-04 5.11609e-04 2.21433e-04 5.92958e-02 8.18449e-02 3.67468e-02 3.85466e-02 5.48634e-02 2.22297e-02
5.00000e+00 5.04594e-01 6.21127e-01 4.09925e-01 1.09493e-01 1.95621e-01 2.33645e-02 1.08719e-01 1.31386e-01 8.60514e-02 7.53153e-02 1.03390e-01 4.72407e-02 3.40001e-04 6.12565e-04 6.74370e-05 9.57250e-02 1.34328e-01 5.71224e-02 3.11617e-02 4.19800e-02 2.03435e-02
6.00000e+00 4.89425e-01 6.08528e-01 3.93633e-01 7.43769e-02 1.28227e-01 2.05266e-02 3.42281e-02 4.61845e-02 2.22717e-02 5.71942e-02 8.14731e-02 3.29153e-02 5.12280e-04 8.07995e-04 2.16565e-04 4.62024e-02 6.76382e-02 2.47667e-02 4.54948e-02 8.22223e-02 8.76725e-03
7.00000e+00 4.89425e-01 6.08528e-01 3.93633e-01 -1.33482e-02 1.15407e-01 -1.42103e-01 2.02426e-02 5.59051e-02 -1.54199e-02 2.08014e-02 4.59929e-02 -4.39011e-03 2.11977e-04 3.31364e-04 9.25894e-05 3.72623e-02 7.43401e-02 1.84558e-04 2.46321e-02 4.47371e-02 4.52707e-03
8.00000e+00 4.89425e-01 6.08528e-01 3.93633e-01 -2.53847e-02 9.98554e-02 -1.50625e-01 -1.43726e-03 1.96532e-02 -2.25277e-02 8.00053e-03 2.85448e-02 -1.25437e-02 7.79302e-04 1.12890e-03 4.29701e-04 7.22255e-02 8.72772e-02 5.71737e-02 1.20424e-02 1.77451e-02 6.33969e-03
9.00000e+00 4.89425e-01 6.08528e-01 3.93633e-01 -5.57533e-02 6.84256e-02 -1.79932e-01 8.97500e-04 2.71665e-02 -2.53715e-02 4.20222e-02 1.06486e-01 -2.24417e-02 6.41967e-04 1.02355e-03 2.60382e-04 5.17507e-02 7.82384e-02 2.52629e-02 7.83590e-02 1.62453e-01 -5.73503e-03
1.00000e+01 4.89425e-01 6.08528e-01 3.93633e-01 -6.30110e-02 1.14547e-01 -2.40569e-01 -8.04193e-03 3.27211e-03 -1.93560e-02 -2.48810e-02 -1.09335e-02 -3.88284e-02 8.98780e-04 1.06830e-03 7.29259e-04 1.90568e-02 2.82578e-02 9.85581e-03 1.09861e-02 1.97771e-02 2.19521e-03
1.10000e+01 4.89425e-01 6.08528e-01 3.93633e-01 -1.73698e-01 -1.33927e-01 -2.13470e-01 -2.67177e-02 -1.66959e-02 -3.67395e-02 -1.22276e-02 -1.14177e-02 -1.30375e-02 5.20060e-04 5.59864e-04 4.80256e-04 3.22527e-02 4.11923e-02 2.33132e-02 3.26231e-02 4.71984e-02 1.80478e-02
1.20000e+01 4.89425e-01 6.08528e-01 3.93633e-01 -2.48566e-01 -1.84790e-01 -3.12343e-01 -4.93277e-02 -1.36197e-02 -8.50357e-02 -4.47120e-02 -3.57090e-02 -5.37150e-02 6.10582e-04 9.54287e-04 2.66877e-04 4.65029e-02 6.99151e-02 2.30907e-02 1.19263e-02 1.92806e-02 4.57199e-03
1.30000e+01 3.74334e-01 4.20883e-01 3.32933e-01 -3.85826e-01 -2.41640e-01 -5.30012e-01 -8.98349e-02 -5.72768e-02 -1.22393e-01 -2.72654e-02 -9.24288e-03 -4.52879e-02 2.28849e-04 4.08067e-04 4.96310e-05 5.93042e-02 7.09341e-02 4.76744e-02 9.46939e-03 1.09970e-02 7.94174e-03
1.40000e+01 3.09413e-01 4.04508e-01 2.36674e-01 -4.62613e-01 -2.85071e-01 -6.40154e-01 -9.07194e-02 -6.93655e-02 -1.12073e-01 -5.62477e-02 -3.95441e-02 -7.29513e-02 7.82684e-04 1.05938e-03 5.05984e-04 4.21113e-02 5.15945e-02 3.26281e-02 9.19922e-03 1.09807e-02 7.41777e-03
1.50000e+01 3.09413e-01 4.04508e-01 2.36674e-01 -5.95301e-01 -4.82587e-01 -7.08015e-01 -1.15451e-01 -9.75487e-02 -1.33354e-01 -7.97882e-02 -6.42368e-02 -9.53396e-02 5.36815e-04 8.60638e-04 2.12991e-04 4.94367e-02 6.48565e-02 3.40169e-02 1.05326e-02 1.47567e-02 6.30847e-03
1.60000e+01 2.75288e-01 3.65012e-01 2.07619e-01 -9.35940e-01 -5.90419e-01 -1.28146e+00 -1.79883e-01 -1.00956e-01 -2.58811e-01 -6.75553e-02 -4.85255e-02 -8.65850e-02 6.70426e-04 8.10568e-04 5.30285e-04 5.65863e-02 7.80336e-02 3.51390e-02 7.08152e-03 1.31436e-02 1.01944e-03
1.70000e+01 2.75288e-01 3.65012e-01 2.07619e-01 -8.86224e-01 -7.08603e-01 -1.06384e+00 -1.83964e-01 -1.14815e-01 -2.53112e-01 -1.01186e-01 -6.41747e-02 -1.38197e-01 1.60663e-03 1.98638e-03 1.22687e-03 3.22531e-02 4.77204e-02 1.67858e-02 1.12918e-02 2.07808e-02 1.80275e-03
1.80000e+01 2.75288e-01 3.65012e-01 2.07619e-01 -8.49531e-01 -4.97839e-01 -1.20122e+00 -1.86843e-01 -1.11536e-01 -2.62149e-01 -9.12690e-02 -5.82563e-02 -1.24282e-01 2.21099e-03 3.41505e-03 1.00692e-03 4.08493e-02 7.25941e-02 9.10447e-03 1.92139e-02 3.79789e-02 4.48931e-04
1.90000e+01 2.75288e-01 3.65012e-01 2.07619e-01 -9.24771e-01 -6.41599e-01 -1.20794e+00 -2.10453e-01 -1.49965e-01 -2.70941e-01 -9.60799e-02 -3.22624e-02 -1.59897e-01 2.13886e-03 3.64876e-03 6.28966e-04 5.55931e-02 7.33034e-02 3.78827e-02 2.58979e-02 4.20665e-02 9.72921e-03
2.00000e+01 2.75288e-01 3.65012e-01 2.07619e-01 -8.47169e-01 -7.71831e-01 -9.22506e-01 -1.80821e-01 -1.39398e-01 -2.22244e-01 -1.28913e-01 -9.64645e-02 -1.61361e-01 1.38578e-03 1.96559e-03 8.05966e-04 7.19707e-02 1.17992e-01 2.59490e-02 2.39898e-02 3.45393e-02 1.34403e-02
2.10000e+01 2.74585e-01 3.64273e-01 2.06979e-01 -1.11850e+00 -7.44679e-01 -1.49233e+00 -2.22470e-01 -1.33516e-01 -3.11424e-01 -1.10970e-01 -9.92681e-02 -1.22672e-01 3.66324e-03 6.39235e-03 9.34137e-04 7.03267e-02 1.16980e-01 2.36734e-02 1.79572e-02 2.46530e-02 1.12613e-02
2.20000e+01 2.74585e-01 3.64273e-01 2.06979e-01 -1.19439e+00 -8.21547e-01 -1.56723e+00 -2.07889e-01 -1.76624e-01 -2.39155e-01 -1.04889e-01 -6.43606e-02 -1.45418e-01 3.35762e-03 5.36259e-03 1.35265e-03 6.26920e-02 7.31800e-02 5.22040e-02 2.51617e-02 5.05585e-02 -2.35101e-04
2.30000e+01 2.40152e-01 3.32262e-01 1.73577e-01 -9.03562e-01 -7.51182e-01 -1.05594e+00 -1.85633e-01 -1.46813e-01 -2.24453e-01 -1.21897e-01 -1.03089e-01 -1.40706e-01 1.30105e-03 2.21636e-03 3.85740e-04 5.12307e-02 6.66919e-02 3.57694e-02 1.98166e-02 3.72213e-02 2.41203e-03
2.40000e+01 2.29208e-01 3.13453e-01 1.67605e-01 -1.19756e+00 -9.81143e-01 -1.41397e+00 -2.99507e-01 -2.83334e-01 -3.15680e-01 -1.30931e-01 -9.54220e-02 -1.66440e-01 2.24703e-03 3.43879e-03 1.05527e-03 5.81245e-02 8.81089e-02 2.81400e-02 2.88663e-02 3.71551e-02 2.05776e-02
2.50000e+01 2.29208e-01 3.13453e-01 1.67605e-01 -1.37715e+00 -1.22203e+00 -1.53228e+00 -2.76653e-01 -2.17240e-01 -3.36066e-01 -1.74654e-01 -1.52804e-01 -1.96504e-01 4.28828e-03 5.99226e-03 2.58430e-03 6.43774e-02 8.72236e-02 4.15311e-02 2.46099e-02 3.90225e-02 1.01974e-02
2.60000e+01 2.14777e-01 2.88930e-01 1.59655e-01 -1.49781e+00 -1.20712e+00 -1.78850e+00 -3.75170e-01 -3.13013e-01 -4.37327e-01 -1.75504e-01 -1.63784e-01 -1.87224e-01 2.42360e-03 4.01016e-03 8.37036e-04 3.22649e-02 5.13822e-02 1.31476e-02 1.47107e-02 2.52467e-02 4.17466e-03
2.70000e+01 1.94794e-01 2.55687e-01 1.48404e-01 -1.64858e+00 -1.44279e+00 -1.85438e+00 -4.18559e-01 -3.57846e-01 -4.79272e-01 -1.45060e-01 -1.12231e-01 -1.77889e-01 1.98222e-03 2.73315e-03 1.23128e-03 2.87926e-02 4.26828e-02 1.49024e-02 2.10280e-02 2.34488e-02 1.86073e-02
2.80000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -1.75033e+00 -1.65431e+00 -1.84635e+00 -4.35325e-01 -3.75481e-01 -4.95170e-01 -2.10734e-01 -1.73583e-01 -2.47884e-01 6.02734e-03 8.27042e-03 3.78426e-03 4.22389e-02 5.79114e-02 2.65663e-02 2.10152e-02 3.99891e-02 2.04126e-03
2.90000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -1.77975e+00 -1.56618e+00 -1.99332e+00 -4.39058e-01 -3.61334e-01 -5.16783e-01 -2.41916e-01 -1.92136e-01 -2.91695e-01 5.73703e-03 1.02323e-02 1.24176e-03 2.73584e-02 4.18689e-02 1.28480e-02 3.38696e-02 3.48996e-02 3.28396e-02
3.00000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -2.03962e+00 -1.92329e+00 -2.15596e+00 -5.17654e-01 -4.58323e-01 -5.76985e-01 -2.13600e-01 -1.39187e-01 -2.88012e-01 3.40744e-03 7.39806e-03 -5.83172e-04 5.87253e-02 7.27911e-02 4.46594e-02 1.94526e-02 3.29469e-02 5.95834e-03
3.10000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -2.03655e+00 -1.86598e+00 -2.20712e+00 -5.66859e-01 -3.77981e-01 -7.55737e-01 -2.40097e-01 -2.33649e-01 -2.46546e-01 5.33936e-03 8.40462e-03 2.27410e-03 2.61579e-02 4.14508e-02 1.08649e-02 2.04512e-02 2.60858e-02 1.48166e-02
3.20000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -1.95442e+00 -1.64281e+00 -2.26603e+00 -5.21101e-01 -4.52252e-01 -5.89950e-01 -2.28179e-01 -1.99512e-01 -2.56845e-01 7.15730e-03 1.17587e-02 2.55595e-03 4.62074e-02 5.46062e-02 3.78085e-02 3.04572e-02 4.13764e-02 1.95379e-02
3.30000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -2.27886e+00 -2.09368e+00 -2.46403e+00 -4.88062e-01 -3.26403e-01 -6.49721e-01 -2.28748e-01 -1.70008e-01 -2.87489e-01 3.62518e-03 6.56662e-03 6.83753e-04 2.58299e-02 4.29638e-02 8.69595e-03 2.11147e-02 3.16193e-02 1.06101e-02
3.40000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -2.05350e+00 -1.78435e+00 -2.32266e+00 -5.09101e-01 -4.87214e-01 -5.30987e-01 -2.11367e-01 -1.73275e-01 -2.49460e-01 7.38410e-03 1.21062e-02 2.66204e-03 7.98827e-02 1.29985e-01 2.97806e-02 2.06449e-02 2.52590e-02 1.60309e-02
3.50000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -2.48442e+00 -2.25999e+00 -2.70885e+00 -5.13257e-01 -4.72029e-01 -5.54486e-01 -2.63771e-01 -2.48143e-01 -2.79399e-01 1.35833e-02 1.79841e-02 9.18247e-03 5.00998e-02 6.71109e-02 3.30887e-02 3.11313e-02 4.25276e-02 1.97349e-02
3.60000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -2.16502e+00 -1.98391e+00 -2.34613e+00 -5.56723e-01 -4.24085e-01 -6.89360e-01 -2.56314e-01 -2.03007e-01 -3.09621e-01 1.35626e-02 2.52352e-02 1.89002e-03 2.32701e-02 2.66907e-02 1.98496e-02 3.80745e-02 5.14182e-02 2.47309e-02
3.70000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -2.40570e+00 -1.79663e+00 -3.01478e+00 -6.83136e-01 -5.48666e-01 -8.17606e-01 -2.37459e-01 -2.02918e-01 -2.72000e-01 1.71901e-02 2.88653e-02 5.51496e-03 4.88080e-02 9.86746e-02 -1.05852e-03 2.45669e-02 3.21055e-02 1.70283e-02
3.80000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -2.96531e+00 -2.72114e+00 -3.20948e+00 -6.08822e-01 -4.33852e-01 -7.83792e-01 -2.87535e-01 -2.46614e-01 -3.28456e-01 2.07007e-02 2.58539e-02 1.55474e-02 5.59384e-02 1.01504e-01 1.03728e-02 2.17591e-02 2.97781e-02 1.37402e-02
3.90000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -2.80278e+00 -2.66398e+00 -2.94158e+00 -5.93346e-01 -3.59349e-01 -8.27342e-01 -3.50995e-01 -3.19141e-01 -3.82848e-01 1.29205e-02 1.72073e-02 8.63373e-03 5.12721e-02 6.69630e-02 3.55812e-02 3.29666e-02 3.75565e-02 2.83766e-02
4.00000e+01 1.77159e-01 2.27368e-01 1.38037e-01 -3.09025e+00 -2.88008e+00 -3.30043e+00 -7.45489e-01 -5.15428e-01 -9.75549e-01 -3.61422e-01 -2.91377e-01 -4.31467e-01 6.74831e-02 1.02161e-01 3.28050e-02 6.60615e-02 1.04514e-01 2.76089e-02 1.99678e-02 3.27002e-02 7.23540e-03
4.10000e+01 1.77159e-01 2.27368e-01 1.38037e-01 -3.45975e+00 -3.26621e+00 -3.65329e+00 -7.47479e-01 -5.63675e-01 -9.31283e-01 -5.06603e-01 -4.75077e-01 -5.38129e-01 7.14627e-02 8.65737e-02 5.63516e-02 3.45823e-02 5.97628e-02 9.40180e-03 3.57947e-02 5.20197e-02 1.95696e-02
4.20000e+01 1.75138e-01 2.24208e-01 1.36808e-01 -3.11905e+00 -2.50165e+00 -3.73645e+00 -5.74120e-01 -3.39805e-01 -8.08434e-01 -5.08432e-01 -4.57873e-01 -5.58991e-01 3.77312e-02 6.07074e-02 1.47549e-02 9.67277e-02 1.33069e-01 6.03867e-02 4.48848e-02 6.47080e-02 2.50615e-02
4.30000e+01 1.69086e-01 2.14870e-01 1.33058e-01 -3.78022e+00 -3.26891e+00 -4.29152e+00 -8.85965e-01 -6.83697e-01 -1.08823e+00 -4.69472e-01 -4.19983e-01 -5.18962e-01 1.08725e-01 1.82277e-01 3.51731e-02 6.18452e-02 1.11821e-01 1.18693e-02 4.70478e-02 6.08794e-02 3.32162e-02
4.40000e+01 1.67147e-01 2.11924e-01 1.31831e-01 -3.94573e+00 -3.47010e+00 -4.42135e+00 -9.51159e-01 -8.00345e-01 -1.10197e+00 -3.24363e-01 -2.76704e-01 -3.72021e-01 1.11649e-01 1.41272e-01 8.20250e-02 6.57302e-02 8.49751e-02 4.64854e-02 2.98698e-02 3.78722e-02 2.18674e-02
4.50000e+01 1.65616e-01 2.09614e-01 1.30853e-01 -3.06552e+00 -2.76544e+00 -3.36560e+00 -7.79955e-01 -6.48960e-01 -9.10949e-01 -4.17446e-01 -3.42415e-01 -4.92477e-01 7.01556e-02 9.80753e-02 4.22359e-02 1.02314e-01 1.47289e-01 5.73385e-02 3.97665e-02 6.03787e-02 1.91544e-02
4.60000e+01 1.58730e-01 1.99429e-01 1.26336e-01 -3.46045e+00 -3.26184e+00 -3.65906e+00 -6.78184e-01 -6.55123e-01 -7.01245e-01 -4.36113e-01 -3.01893e-01 -5.70332e-01 7.25171e-02 9.36063e-02 5.14279e-02 7.17317e-02 9.28787e-02 5.05847e-02 3.72378e-02 5.90701e-02 1.54056e-02
4.70000e+01 1.55019e-01 1.94097e-01 1.23809e-01 -3.76826e+00 -3.51544e+00 -4.02107e+00 -1.18027e+00 -1.02898e+00 -1.33157e+00 -4.44725e-01 -3.32175e-01 -5.57275e-01 1.17115e-01 2.33026e-01 1.20341e-03 8.07143e-02 9.87572e-02 6.26714e-02 4.76415e-02 6.88091e-02 2.64740e-02
4.80000e+01 1.52850e-01 1.91036e-01 1.22296e-01 -3.58785e+00 -3.45272e+00 -3.72299e+00 -8.24524e-01 -7.78654e-01 -8.70393e-01 -3.74284e-01 -2.94900e-01 -4.53668e-01 1.16637e-01 1.51344e-01 8.19290e-02 6.43962e-02 1.12064e-01 1.67280e-02 3.35745e-02 4.35761e-02 2.35729e-02
4.90000e+01 1.52619e-01 1.90713e-01 1.22134e-01 -3.76946e+00 -3.62046e+00 -3.91846e+00 -8.84929e-01 -7.24675e-01 -1.04518e+00 -5.10563e-01 -3.81559e-01 -6.39567e-01 3.29231e-02 4.64778e-02 1.93685e-02 4.56923e-02 6.05921e-02 3.07926e-02 4.61411e-02 6.45347e-02 2.77476e-02
5.00000e+01 1.45960e-01 1.81629e-01 1.17296e-01 -3.67411e+00 -3.56317e+00 -3.78505e+00 -8.00393e-01 -7.79379e-01 -8.21406e-01 -5.56638e-01 -5.28399e-01 -5.84876e-01 7.74074e-02 9.49878e-02 5.98269e-02 9.16992e-02 1.29253e-01 5.41454e-02 4.46204e-02 6.34487e-02 2.57921e-02
5.10000e+01 1.40322e-01 1.74335e-01 1.12946e-01 -3.71469e+00 -3.42029e+00 -4.00909e+00 -8.20233e-01 -7.10623e-01 -9.29842e-01 -4.96933e-01 -3.96138e-01 -5.97727e-01 3.07267e-01 6.71492e-01 -5.69583e-02 8.38292e-02 1.72180e-01 -4.52167e-03 5.21889e-02 6.17047e-02 4.26731e-02
5.20000e+01 1.38874e-01 1.72526e-01 1.11786e-01 -3.76505e+00 -3.38554e+00 -4.14456e+00 -7.91940e-01 -6.60337e-01 -9.23543e-01 -5.66121e-01 -4.20280e-01 -7.11963e-01 7.93449e-02 1.06395e-01 5.22951e-02 8.46986e-02 1.11631e-01 5.77664e-02 6.48084e-02 8.52090e-02 4.44078e-02
5.30000e+01 1.34333e-01 1.67047e-01 1.08026e-01 -3.83530e+00 -3.35220e+00 -4.31840e+00 -8.82485e-01 -6.73980e-01 -1.09099e+00 -4.06409e-01 -3.16943e-01 -4.95874e-01 9.25190e-02 1.57477e-01 2.75607e-02 1.69136e-01 2.37791e-01 1.00482e-01 4.92313e-02 5.96678e-02 3.87947e-02
5.40000e+01 1.28454e-01 1.58847e-01 1.03877e-01 -3.67979e+00 -3.38564e+00 -3.97395e+00 -1.00354e+00 -8.34383e-01 -1.17270e+00 -5.03020e-01 -3.15373e-01 -6.90667e-01 8.61551e-02 1.50963e-01 2.13470e-02 5.83119e-02 7.74698e-02 3.91539e-02 3.78531e-02 5.91042e-02 1.66020e-02
5.50000e+01 1.20940e-01 1.48669e-01 9.83827e-02 -3.57816e+00 -3.31414e+00 -3.84219e+00 -5.65796e-01 -4.12796e-01 -7.18796e-01 -5.07090e-01 -3.71458e-01 -6.42722e-01 1.92646e-01 2.87208e-01 9.80847e-02 1.27869e-01 1.68407e-01 8.73318e-02 4.71099e-02 7.68206e-02 1.73992e-02
5.60000e+01 1.20497e-01 1.48148e-01 9.80078e-02 -3.92697e+00 -3.60229e+00 -4.25165e+00 -9.44918e-01 -7.53299e-01 -1.13654e+00 -2.36240e-01 -1.98780e-01 -2.73700e-01 3.38228e-01 7.19443e-01 -4.29865e-02 7.59378e-02 8.79237e-02 6.39518e-02 1.82696e-02 3.09309e-02 5.60832e-03
5.70000e+01 1.14217e-01 1.40693e-01 9.27228e-02 -3.53630e+00 -3.13217e+00 -3.94044e+00 -1.02546e+00 -6.60885e-01 -1.39003e+00 -3.83701e-01 -3.24691e-01 -4.42711e-01 9.47721e-02 1.54621e-01 3.49228e-02 8.56413e-02 1.24740e-01 4.65421e-02 3.85910e-02 5.63635e-02 2.08186e-02
5.80000e+01 1.04953e-01 1.27496e-01 8.63968e-02 -3.76388e+00 -3.45773e+00 -4.07003e+00 -1.01059e+00 -8.90495e-01 -1.13069e+00 -3.43401e-01 -3.09293e-01 -3.77509e-01 2.00880e-01 3.41511e-01 6.02489e-02 9.08638e-02 1.36126e-01 4.56020e-02 1.80291e-02 2.76285e-02 8.42984e-03
5.90000e+01 9.94681e-02 1.19896e-01 8.25207e-02 -3.87266e+00 -3.36729e+00 -4.37803e+00 -8.31920e-01 -6.80126e-01 -9.83713e-01 -4.27522e-01 -3.32663e-01 -5.22380e-01 2.06687e-01 4.38287e-01 -2.49124e-02 1.07135e-01 1.24120e-01 9.01495e-02 2.01494e-02 2.47157e-02 1.55830e-02
6.00000e+01 8.27024e-02 9.80930e-02 6.97266e-02 -3.41013e+00 -3.33886e+00 -3.48141e+00 -8.92542e-01 -6.20464e-01 -1.16462e+00 -3.77028e-01 -3.23520e-01 -4.30536e-01 8.54598e-02 1.24161e-01 4.67583e-02 2.24318e-01 4.03711e-01 4.49250e-02 3.57575e-02 4.51729e-02 2.63421e-02
6.10000e+01 7.44960e-02 8.69202e-02 6.38477e-02 -3.70220e+00 -3.20440e+00 -4.20000e+00 -8.83496e-01 -7.62124e-01 -1.00487e+00 -4.26918e-01 -3.57403e-01 -4.96433e-01 1.13157e-01 2.22069e-01 4.24488e-03 1.24787e-01 1.82066e-01 6.75073e-02 5.80778e-02 7.11121e-02 4.50436e-02
6.20000e+01 7.12837e-02 8.18278e-02 6.20982e-02 -3.52985e+00 -2.64291e+00 -4.41679e+00 -7.75003e-01 -5.82762e-01 -9.67243e-01 -4.39312e-01 -2.15582e-01 -6.63043e-01 4.91327e-01 1.16598e+00 -1.83323e-01 6.47654e-02 9.13562e-02 3.81745e-02 5.07601e-02 5.99345e-02 4.15857e-02
6.30000e+01 6.91183e-02 7.96342e-02 5.99911e-02 -3.41922e+00 -2.91294e+00 -3.92550e+00 -7.34171e-01 -5.73776e-01 -8.94565e-01 -4.84594e-01 -3.31373e-01 -6.37815e-01 5.91954e-02 1.25586e-01 -7.19485e-03 1.29075e-01 1.90283e-01 6.78676e-02 5.71984e-02 7.47545e-02 3.96423e-02
6.40000e+01 6.44505e-02 7.46681e-02 5.56311e-02 -3.13907e+00 -2.42257e+00 -3.85557e+00 -6.74518e-01 -5.10213e-01 -8.38824e-01 -3.50795e-01 -3.04222e-01 -3.97367e-01 3.78193e-02 5.17383e-02 2.39003e-02 9.79721e-02 1.58022e-01 3.79224e-02 3.24878e-02 4.89440e-02 1.60315e-02
6.50000e+01 5.51622e-02 6.05912e-02 5.02196e-02 -3.37532e+00 -2.75483e+00 -3.99581e+00 -8.12830e-01 -6.47684e-01 -9.77976e-01 -5.09907e-01 -3.16142e-01 -7.03671e-01 1.65673e-01 3.79468e-01 -4.81222e-02 2.12478e-01 3.54665e-01 7.02910e-02 5.39950e-02 6.49366e-02 4.30534e-02
6.60000e+01 5.06130e-02 5.62664e-02 4.55277e-02 -3.51402e+00 -3.06613e+00 -3.96192e+00 -8.61082e-01 -7.28055e-01 -9.94109e-01 -3.44307e-01 -1.66821e-01 -5.21792e-01 1.97665e-01 3.93627e-01 1.70343e-03 1.16610e-01 1.56208e-01 7.70120e-02 3.09264e-02 5.03930e-02 1.14599e-02
6.70000e+01 4.59273e-02 5.16883e-02 4.08083e-02 -3.77000e+00 -3.11548e+00 -4.42453e+00 -9.09277e-01 -6.08620e-01 -1.20993e+00 -4.05613e-01 -3.72782e-01 -4.38444e-01 1.18123e+00 2.65741e+00 -2.94948e-01 1.88341e-01 2.58983e-01 1.17698e-01 3.69588e-02 5.61509e-02 1.77667e-02
6.80000e+01 4.42786e-02 4.89839e-02 4.00253e-02 -3.42167e+00 -2.38037e+00 -4.46297e+00 -7.53489e-01 -5.05835e-01 -1.00114e+00 -4.47464e-01 -3.20600e-01 -5.74329e-01 1.73409e-01 3.49977e-01 -3.15878e-03 1.19289e-01 1.79636e-01 5.89419e-02 3.50818e-02 3.63306e-02 3.38330e-02
6.90000e+01 4.23269e-02 4.62906e-02 3.87026e-02 -3.93816e+00 -3.65815e+00 -4.21817e+00 -1.04140e+00 -9.26753e-01 -1.15605e+00 -3.90708e-01 -3.76110e-01 -4.05306e-01 7.44280e-01 1.30941e+00 1.79150e-01 2.20789e-01 2.90724e-01 1.50854e-01 4.18191e-02 5.25282e-02 3.11101e-02
7.00000e+01 3.86728e-02 4.20487e-02 3.55680e-02 -3.87621e+00 -3.85988e+00 -3.89253e+00 -8.06841e-01 -6.55919e-01 -9.57764e-01 -4.04692e-01 -3.28159e-01 -4.81225e-01 1.41679e-01 2.93674e-01 -1.03157e-02 1.19903e-01 1.88930e-01 5.08764e-02 4.53781e-02 6.41772e-02 2.65790e-02
7.10000e+01 3.30442e-02 3.77470e-02 2.89273e-02 -3.90323e+00 -3.69783e+00 -4.10863e+00 -9.45416e-01 -6.19768e-01 -1.27106e+00 -4.66892e-01 -3.91656e-01 -5.42128e-01 1.04526e-01 1.50336e-01 5.87158e-02 1.34165e-01 1.75996e-01 9.23347e-02 5.65053e-02 6.95768e-02 4.34339e-02
7.20000e+01 3.20798e-02 3.65908e-02 2.81249e-02 -3.38986e+00 -2.83634e+00 -3.94338e+00 -7.59180e-01 -6.89456e-01 -8.28904e-01 -4.91605e-01 -3.26067e-01 -6.57142e-01 7.40860e-02 1.18103e-01 3.00692e-02 8.28276e-02 1.16731e-01 4.89241e-02 5.32092e-02 6.70304e-02 3.93880e-02
7.30000e+01 2.78068e-02 3.34651e-02 2.31051e-02 -3.72399e+00 -3.37102e+00 -4.07695e+00 -6.79666e-01 -4.14594e-01 -9.44737e-01 -4.35140e-01 -4.13509e-01 -4.56771e-01 1.95778e-01 3.22199e-01 6.93558e-02 1.90040e-01 3.16529e-01 6.35506e-02 3.99054e-02 4.92667e-02 3.05441e-02
7.40000e+01 2.68722e-02 3.31761e-02 2.17661e-02 -3.83384e+00 -3.35497e+00 -4.31272e+00 -9.38231e-01 -8.19556e-01 -1.05691e+00 -4.29781e-01 -2.95920e-01 -5.63642e-01 1.37312e-01 2.86695e-01 -1.20700e-02 2.51538e-01 3.13824e-01 1.89252e-01 3.94963e-02 4.74184e-02 3.15742e-02
7.50000e+01 2.43469e-02 3.18263e-02 1.86252e-02 -3.84710e+00 -3.71846e+00 -3.97574e+00 -1.05027e+00 -8.53375e-01 -1.24717e+00 -4.16454e-01 -4.04143e-01 -4.28764e-01 2.14578e-01 3.26202e-01 1.02954e-01 8.23244e-02 1.23572e-01 4.10768e-02 3.56528e-02 4.11814e-02 3.01242e-02
7.60000e+01 2.40415e-02 3.15224e-02 1.83360e-02 -4.24246e+00 -4.16651e+00 -4.31841e+00 -1.06506e+00 -9.59692e-01 -1.17042e+00 -5.87119e-01 -5.25200e-01 -6.49037e-01 9.25238e-01 1.92594e+00 -7.54623e-02 1.46561e-01 1.94387e-01 9.87349e-02 5.24612e-02 6.69253e-02 3.79972e-02
7.70000e+01 2.21468e-02 3.01586e-02 1.62634e-02 -3.83347e+00 -3.52778e+00 -4.13916e+00 -6.66631e-01 -4.10163e-01 -9.23098e-01 -3.90543e-01 -3.32633e-01 -4.48453e-01 1.06533e-01 1.92416e-01 2.06500e-02 8.98586e-02 1.35099e-01 4.46182e-02 2.63924e-02 4.05426e-02 1.22422e-02
7.80000e+01 1.97674e-02 2.86211e-02 1.36525e-02 -4.00881e+00 -3.43272e+00 -4.58490e+00 -8.64742e-01 -7.44122e-01 -9.85362e-01 -4.96597e-01 -4.49518e-01 -5.43675e-01 1.31719e+00 2.35924e+00 2.75131e-01 1.87068e-01 2.58093e-01 1.16043e-01 5.01406e-02 5.92674e-02 4.10138e-02
7.90000e+01 1.93269e-02 2.83141e-02 1.31923e-02 -3.93629e+00 -3.60737e+00 -4.26520e+00 -8.26499e-01 -6.25460e-01 -1.02754e+00 -4.69661e-01 -3.52521e-01 -5.86801e-01 1.91341e-01 3.71325e-01 1.13559e-02 2.53967e-01 3.00950e-01 2.06984e-01 5.10973e-02 6.03804e-02 4.18141e-02
8.00000e+01 1.78407e-02 2.64324e-02 1.20417e-02 -3.89694e+00 -3.72595e+00 -4.06792e+00 -8.33657e-01 -7.29559e-01 -9.37756e-01 -4.48200e-01 -3.28792e-01 -5.67609e-01 4.34478e-01 8.72319e-01 -3.36211e-03 1.47166e-01 2.59803e-01 3.45299e-02 3.75015e-02 6.20043e-02 1.29987e-02
8.10000e+01 1.66097e-02 2.48845e-02 1.10865e-02 -4.11008e+00 -3.72518e+00 -4.49498e+00 -1.09880e+00 -7.80036e-01 -1.41757e+00 -3.44353e-01 -2.64317e-01 -4.24389e-01 9.53257e-01 1.66537e+00 2.41143e-01 4.72033e-01 7.38422e-01 2.05644e-01 1.21803e-02 2.38208e-02 5.39756e-04
8.20000e+01 1.39911e-02 2.10102e-02 9.31698e-03 -4.03048e+00 -3.84410e+00 -4.21686e+00 -9.66221e-01 -7.23315e-01 -1.20913e+00 -5.72841e-01 -3.52873e-01 -7.92809e-01 6.61436e-02 9.85229e-02 3.37643e-02 2.47183e-01 3.52182e-01 1.42184e-01 4.53270e-02 8.02622e-02 1.03917e-02
8.30000e+01 1.27370e-02 1.92803e-02 8.41436e-03 -3.87998e+00 -3.60586e+00 -4.15410e+00 -1.02619e+00 -8.66075e-01 -1.18631e+00 -3.71531e-01 -2.54690e-01 -4.88371e-01 8.34321e-01 1.78115e+00 -1.12505e-01 4.57914e-01 6.26201e-01 2.89627e-01 2.85618e-02 5.37259e-02 3.39769e-03
8.40000e+01 1.05268e-02 1.58743e-02 6.98068e-03 -3.77525e+00 -3.30147e+00 -4.24902e+00 -1.04160e+00 -9.07402e-01 -1.17580e+00 -3.94656e-01 -3.14606e-01 -4.74705e-01 1.81757e+00 3.92633e+00 -2.91196e-01 3.28627e-01 5.37997e-01 1.19257e-01 3.89867e-02 5.28064e-02 2.51671e-02
8.50000e+01 9.35721e-03 1.49216e-02 5.86784e-03 -4.06507e+00 -3.97846e+00 -4.15168e+00 -8.78817e-01 -8.11858e-01 -9.45775e-01 -3.87551e-01 -2.40461e-01 -5.34641e-01 8.97979e-01 1.88270e+00 -8.67442e-02 2.82979e-01 4.40975e-01 1.24984e-01 4.56324e-02 6.83436e-02 2.29212e-02
8.60000e+01 9.23417e-03 1.48575e-02 5.73919e-03 -3.93609e+00 -3.74863e+00 -4.12355e+00 -7.29958e-01 -4.86618e-01 -9.73298e-01 -5.05582e-01 -3.98773e-01 -6.12391e-01 3.41360e+00 8.05547e+00 -1.22827e+00 5.88154e-01 8.98558e-01 2.77750e-01 3.43764e-02 4.90559e-02 1.96969e-02
8.70000e+01 7.83676e-03 1.26716e-02 4.84666e-03 -4.01896e+00 -3.90666e+00 -4.13127e+00 -9.50994e-01 -7.10114e-01 -1.19187e+00 -3.93658e-01 -2.78053e-01 -5.09264e-01 4.96628e+02 1.19727e+03 -2.04017e+02 3.23353e-01 4.92709e-01 1.53997e-01 2.40529e-02 4.06576e-02 7.44811e-03
8.80000e+01 6.20139e-03 1.03524e-02 3.71482e-03 -3.75866e+00 -3.31302e+00 -4.20431e+00 -9.10178e-01 -8.18174e-01 -1.00218e+00 -3.77209e-01 -2.87505e-01 -4.66913e-01 7.38950e-01 1.24911e+00 2.28786e-01 6.00097e-01 1.22625e+00 -2.60558e-02 2.04175e-02 2.21602e-02 1.86747e-02
8.90000e+01 5.00844e-03 8.58239e-03 2.92278e-03 -4.19426e+00 -3.94674e+00 -4.44177e+00 -8.38519e-01 -6.21755e-01 -1.05528e+00 -5.29111e-01 -4.05835e-01 -6.52387e-01 6.66154e+01 1.57059e+02 -2.38283e+01 6.35656e-01 7.19896e-01 5.51415e-01 4.66607e-02 6.48663e-02 2.84551e-02
9.00000e+01 4.64003e-03 7.96654e-03 2.70254e-03 -4.14138e+00 -3.91148e+00 -4.37128e+00 -9.28655e-01 -7.73402e-01 -1.08391e+00 -5.28970e-01 -4.65416e-01 -5.92524e-01 1.03635e+00 1.86583e+00 2.06883e-01 7.06573e-01 1.09885e+00 3.14299e-01 2.40017e-02 3.12704e-02 1.67330e-02
9.10000e+01 2.74069e-03 4.80851e-03 1.56210e-03 -4.20419e+00 -3.86494e+00 -4.54344e+00 -1.15852e+00 -1.02376e+00 -1.29328e+00 -3.98724e-01 -3.53932e-01 -4.43515e-01 4.44378e-01 8.98822e-01 -1.00658e-02 5.61147e-01 8.22403e-01 2.99892e-01 4.67367e-02 5.21757e-02 4.12978e-02
9.20000e+01 1.70427e-03 3.05781e-03 9.49873e-04 -4.14607e+00 -3.85234e+00 -4.43981e+00 -8.71192e-01 -7.64345e-01 -9.78039e-01 -4.43158e-01 -3.49722e-01 -5.36593e-01 9.48277e+02 2.28308e+03 -3.86520e+02 2.46268e-01 4.91985e-01 5.51379e-04 4.40792e-02 5.16953e-02 3.64631e-02
9.30000e+01 1.19354e-03 2.17615e-03 6.54612e-04 -4.27582e+00 -3.70133e+00 -4.85031e+00 -1.14170e+00 -8.74963e-01 -1.40843e+00 -4.93230e-01 -4.40669e-01 -5.45791e-01 5.60461e+00 9.96886e+00 1.24036e+00 8.44209e-02 1.26178e-01 4.26641e-02 5.17643e-02 6.35508e-02 3.99778e-02
9.40000e+01 9.61106e-04 1.74683e-03 5.28801e-04 -4.39521e+00 -3.68115e+00 -5.10926e+00 -1.32231e+00 -1.13318e+00 -1.51145e+00 -3.73063e-01 -3.35484e-01 -4.10642e-01 1.12558e+01 2.47112e+01 -2.19956e+00 8.45955e-01 1.66768e+00 2.42331e-02 3.61397e-02 5.56598e-02 1.66196e-02
9.50000e+01 7.88598e-04 1.43892e-03 4.32190e-04 -3.70389e+00 -3.39628e+00 -4.01151e+00 -9.99904e-01 -7.48177e-01 -1.25163e+00 -5.48996e-01 -4.42824e-01 -6.55168e-01 4.98326e+00 1.13821e+01 -1.41558e+00 1.71982e-01 2.83841e-01 6.01238e-02 3.74003e-02 5.25690e-02 2.22315e-02
9.60000e+01 6.77761e-04 1.24182e-03 3.69909e-04 -4.18860e+00 -3.65491e+00 -4.72229e+00 -1.04867e+00 -8.80275e-01 -1.21707e+00 -3.82125e-01 -3.61927e-01 -4.02324e-01 1.33296e+01 3.21633e+01 -5.50404e+00 3.39500e-01 4.75812e-01 2.03188e-01 3.50680e-02 4.19136e-02 2.82224e-02
9.70000e+01 2.57826e-04 4.73873e-04 1.40279e-04 -4.68481e+00 -4.25172e+00 -5.11789e+00 -8.38276e-01 -6.08075e-01 -1.06848e+00 -3.55960e-01 -3.43558e-01 -3.68363e-01 6.04615e+01 1.16639e+02 4.28446e+00 3.87431e-01 4.13841e-01 3.61021e-01 1.59881e-02 2.56637e-02 6.31253e-03
9.80000e+01 2.57581e-04 4.73834e-04 1.40023e-04 -4.71622e+00 -4.39523e+00 -5.03721e+00 -1.23654e+00 -7.93979e-01 -1.67909e+00 -5.84536e-01 -4.51509e-01 -7.17562e-01 2.70158e+00 5.11931e+00 2.83853e-01 2.70043e-01 3.77925e-01 1.62161e-01 4.86667e-02 6.08552e-02 3.64782e-02
9.90000e+01 1.39108e-04 2.54974e-04 7.58941e-05 -4.59549e+00 -4.21388e+00 -4.97711e+00 -1.02112e+00 -6.37319e-01 -1.40491e+00 -4.70107e-01 -2.03672e-01 -7.36541e-01 1.30035e+00 2.37455e+00 2.26144e-01 2.15560e-01 2.45435e-01 1.85685e-01 3.76397e-02 6.88597e-02 6.41967e-03
1.00000e+02 1.10598e-04 2.03043e-04 6.02427e-05 -4.67155e+00 -3.91742e+00 -5.42568e+00 -7.50265e-01 -4.27780e-01 -1.07275e+00 -4.45190e-01 -3.28192e-01 -5.62189e-01 5.46710e+01 9.33336e+01 1.60084e+01 1.95510e-01 2.79466e-01 1.11554e-01 3.88357e-02 6.02048e-02 1.74666e-02
1.01000e+02 5.52187e-05 1.00741e-04 3.02668e-05 -4.68767e+00 -4.18055e+00 -5.19480e+00 -1.13253e+00 -1.00313e+00 -1.26193e+00 -5.91307e-01 -4.72935e-01 -7.09679e-01 2.86137e+00 4.70080e+00 1.02195e+00 3.19286e-01 4.00963e-01 2.37609e-01 4.01566e-02 5.62729e-02 2.40404e-02
1.02000e+02 8.46756e-06 1.50174e-05 4.77444e-06 -4.08268e+00 -3.75715e+00 -4.40821e+00 -9.35744e-01 -8.25265e-01 -1.04622e+00 -6.21640e-01 -5.65353e-01 -6.77927e-01 1.82249e+02 4.39280e+02 -7.47824e+01 2.72438e-01 4.55414e-01 8.94617e-02 5.13570e-02 5.95452e-02 4.31687e-02
1.03000e+02 8.46756e-06 1.50174e-05 4.77444e-06 -4.55730e+00 -4.03114e+00 -5.08346e+00 -1.01239e+00 -6.62945e-01 -1.36183e+00 -4.97933e-01 -4.30052e-01 -5.65813e-01 4.59096e+01 8.90273e+01 2.79188e+00 6.46131e-01 1.07919e+00 2.13072e-01 2.32424e-02 3.06926e-02 1.57922e-02
1.04000e+02 8.25366e-06 1.49737e-05 4.54951e-06 -5.26201e+00 -4.27280e+00 -6.25123e+00 -1.06845e+00 -9.32180e-01 -1.20472e+00 -6.48909e-01 -5.63936e-01 -7.33882e-01 1.95744e+02 4.72126e+02 -8.06387e+01 2.69687e-01 3.74424e-01 1.64951e-01 5.70275e-02 5.78106e-02 5.62445e-02
1.05000e+02 8.25366e-06 1.49737e-05 4.54951e-06 -5.03903e+00 -4.17628e+00 -5.90179e+00 -1.11046e+00 -8.51275e-01 -1.36965e+00 -6.43406e-01 -4.91275e-01 -7.95538e-01 1.28467e+00 1.69226e+00 8.77089e-01 2.16257e-01 3.35572e-01 9.69417e-02 3.75069e-02 5.74944e-02 1.75194e-02
1.06000e+02 6.59193e-06 1.19045e-05 3.65019e-06 -5.48418e+00 -4.80265e+00 -6.16571e+00 -1.24938e+00 -9.61891e-01 -1.53687e+00 -7.89027e-01 -6.48973e-01 -9.29081e-01 1.63787e+01 3.34055e+01 -6.48136e-01 8.51355e-01 1.69316e+00 9.54758e-03 3.30417e-02 5.18379e-02 1.42454e-02
1.07000e+02 6.59193e-06 1.19045e-05 3.65019e-06 -5.09211e+00 -4.47992e+00 -5.70430e+00 -1.46514e+00 -1.06055e+00 -1.86972e+00 -5.22758e-01 -4.97150e-01 -5.48366e-01 1.28518e+02 3.09634e+02 -5.25990e+01 6.26582e-01 1.06972e+00 1.83447e-01 2.56020e-02 3.75450e-02 1.36589e-02
1.08000e+02 6.59193e-06 1.19045e-05 3.65019e-06 -5.35154e+00 -4.79746e+00 -5.90563e+00 -1.15218e+00 -1.08401e+00 -1.22035e+00 -6.92004e-01 -4.69527e-01 -9.14480e-01 3.05429e+02 7.15746e+02 -1.04888e+02 4.35060e-01 6.14601e-01 2.55519e-01 3.66001e-02 5.43654e-02 1.88349e-02
1.09000e+02 3.06704e-06 5.39620e-06 1.74321e-06 -5.13476e+00 -5.09601e+00 -5.17351e+00 -1.39131e+00 -1.23322e+00 -1.54939e+00 -5.43036e-01 -5.03278e-01 -5.82795e-01 1.78608e+01 3.82707e+01 -2.54921e+00 4.90664e-01 7.84832e-01 1.96496e-01 3.32223e-02 5.15733e-02 1.48712e-02
1.10000e+02 1.58773e-06 2.66942e-06 9.44364e-07 -5.37752e+00 -4.82226e+00 -5.93279e+00 -1.05261e+00 -8.76934e-01 -1.22828e+00 -6.68258e-01 -5.96082e-01 -7.40434e-01 3.14790e+02 7.59533e+02 -1.29953e+02 5.17634e-01 6.87332e-01 3.47935e-01 4.23369e-02 4.70085e-02 3.76652e-02
1.11000e+02 1.20144e-07 1.78762e-07 8.07468e-08 -4.90804e+00 -4.67458e+00 -5.14150e+00 -1.33913e+00 -1.07619e+00 -1.60207e+00 -6.36719e-01 -5.60678e-01 -7.12761e-01 3.08478e+00 6.19096e+00 -2.13958e-02 3.39865e-01 4.52373e-01 2.27356e-01 3.99088e-02 6.41584e-02 1.56592e-02
1.12000e+02 1.20144e-07 1.78762e-07 8.07468e-08 -5.45662e+00 -5.10905e+00 -5.80418e+00 -1.14521e+00 -1.09927e+00 -1.19114e+00 -7.19916e-01 -6.97439e-01 -7.42392e-01 3.11910e+02 6.03890e+02 1.99301e+01 9.26601e-01 1.24004e+00 6.13159e-01 3.33966e-02 3.78799e-02 2.89133e-02
1.13000e+02 1.16521e-07 1.76981e-07 7.67150e-08 -5.20292e+00 -4.89196e+00 -5.51388e+00 -1.19205e+00 -9.46839e-01 -1.43727e+00 -6.26807e-01 -4.85973e-01 -7.67641e-01 4.10765e+02 9.86808e+02 -1.65278e+02 4.29365e-01 7.60190e-01 9.85411e-02 3.07721e-02 4.84966e-02 1.30476e-02
1.14000e+02 1.16521e-07 1.76981e-07 7.67150e-08 7.36199e+01 1.85670e+02 -3.84300e+01 -1.53635e+00 -1.37369e+00 -1.69901e+00 -6.22549e-01 -5.94656e-01 -6.50443e-01 1.72643e+05 4.15707e+05 -7.04204e+04 6.96630e-01 9.17186e-01 4.76074e-01 2.09070e-02 3.40566e-02 7.75742e-03
1.15000e+02 1.16521e-07 1.76981e-07 7.67150e-08 -1.15046e+00 4.22328e+00 -6.52420e+00 -2.23810e-01 1.34264e+00 -1.79026e+00 -1.61486e-01 4.97391e-01 -8.20362e-01 1.24872e+02 2.89870e+02 -4.01263e+01 3.22735e+00 7.43904e+00 -9.84336e-01 1.93481e+00 4.62978e+00 -7.60164e-01
1.16000e+02 6.56079e-08 8.57800e-08 5.01795e-08 -5.82399e+00 -5.14952e+00 -6.49846e+00 -9.98741e-01 -5.28574e-01 -1.46891e+00 -4.68990e-01 -2.52670e-01 -6.85309e-01 3.86010e+02 6.98209e+02 7.38102e+01 5.32618e+00 1.26466e+01 -1.99420e+00 3.73227e-01 8.58066e-01 -1.11611e-01
1.17000e+02 4.99477e-08 5.88907e-08 4.23627e-08 -5.71338e+00 -5.45549e+00 -5.97126e+00 -1.16196e+00 -8.43040e-01 -1.48089e+00 -6.59203e-01 -5.83970e-01 -7.34436e-01 2.39856e+02 5.37518e+02 -5.78051e+01 3.96777e-01 6.97405e-01 9.61482e-02 9.56769e-02 1.76740e-01 1.46137e-02
1.18000e+02 4.99477e-08 5.88907e-08 4.23627e-08 -5.55689e+00 -4.65197e+00 -6.46180e+00 -1.54427e+00 -1.07534e+00 -2.01320e+00 -5.92828e-01 -4.85577e-01 -7.00080e-01 2.15816e+01 3.57228e+01 7.44030e+00 1.50093e+00 2.44211e+00 5.59744e-01 7.44359e-02 1.47285e-01 1.58673e-03
1.19000e+02 4.99477e-08 5.88907e-08 4.23627e-08 -5.64544e+00 -5.09246e+00 -6.19843e+00 -1.21535e+00 -1.03362e+00 -1.39708e+00 -6.86027e-01 -4.25415e-01 -9.46639e-01 5.09256e+02 1.22498e+03 -2.06471e+02 3.47269e-01 4.71783e-01 2.22755e-01 5.53954e-02 8.58757e-02 2.49151e-02
1.20000e+02 3.33758e-08 3.72055e-08 2.99402e-08 -5.75602e+00 -5.19580e+00 -6.31624e+00 -1.35126e+00 -1.27478e+00 -1.42774e+00 -7.38744e-01 -6.98466e-01 -7.79022e-01 2.63992e+03 5.44899e+03 -1.69148e+02 5.98886e-01 1.02879e+00 1.68978e-01 4.43973e-02 5.03222e-02 3.84724e-02
1.21000e+02 3.33758e-08 3.72055e-08 2.99402e-08 -6.04270e+00 -5.05468e+00 -7.03073e+00 -1.30853e+00 -1.15420e+00 -1.46286e+00 -7.62408e-01 -7.03560e-01 -8.21256e-01 3.16901e+01 7.04589e+01 -7.07878e+00 5.40648e-01 8.59958e-01 2.21338e-01 4.80961e-02 7.20029e-02 2.41894e-02
1.22000e+02 2.58684e-08 3.45944e-08 1.93434e-08 1.34400e-01 6.87074e+00 -6.60194e+00 -1.14722e+00 -9.49366e-01 -1.34506e+00 -6.91556e-01 -5.31870e-01 -8.51242e-01 2.94464e+04 7.10818e+04 -1.21891e+04 9.11335e-01 1.77507e+00 4.76027e-02 2.22002e-02 4.04741e-02 3.92634e-03
1.23000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.14029e+00 -4.86635e+00 -5.41423e+00 -9.48303e-01 -3.62343e-01 -1.53426e+00 -6.54487e-01 -4.36137e-01 -8.72837e-01 3.80903e+03 9.16281e+03 -1.54475e+03 1.63046e+00 2.54404e+00 7.16887e-01 4.92339e-01 1.14170e+00 -1.57018e-01
1.24000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.54296e+00 -4.25066e+00 -6.83527e+00 -1.16292e+00 -9.48461e-01 -1.37738e+00 -6.50276e-01 -5.26906e-01 -7.73647e-01 7.64948e+01 1.81005e+02 -2.80155e+01 8.06629e+00 1.83149e+01 -2.18232e+00 2.27892e-01 4.86658e-01 -3.08742e-02
1.25000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.65420e+00 -5.49742e+00 -5.81098e+00 -1.44533e+00 -1.23640e+00 -1.65426e+00 -6.72851e-01 -4.72689e-01 -8.73013e-01 3.88616e+01 9.13668e+01 -1.36436e+01 8.06405e+00 1.86637e+01 -2.53564e+00 3.51962e-02 5.27410e-02 1.76515e-02
1.26000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.61037e+00 -5.16059e+00 -6.06014e+00 -1.40857e+00 -1.02279e+00 -1.79436e+00 -7.25798e-01 -6.26494e-01 -8.25102e-01 4.09547e+01 9.50210e+01 -1.31117e+01 5.98337e-01 1.03732e+00 1.59354e-01 1.69927e-02 2.23866e-02 1.15988e-02
1.27000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.99236e+00 -5.67846e+00 -6.30625e+00 -1.53535e+00 -1.46591e+00 -1.60479e+00 -8.42191e-01 -6.36118e-01 -1.04826e+00 1.07353e+01 2.48887e+01 -3.41818e+00 3.94810e-01 4.93401e-01 2.96219e-01 3.84855e-02 5.16471e-02 2.53240e-02
1.28000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.01431e+00 -4.77142e+00 -5.25720e+00 -1.16966e+00 -8.97134e-01 -1.44218e+00 -4.84877e-01 -3.63821e-01 -6.05934e-01 1.48857e+01 3.45978e+01 -4.82628e+00 1.74376e-01 2.50181e-01 9.85715e-02 1.83364e-02 2.80967e-02 8.57607e-03
1.29000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.51544e+00 -5.27976e+00 -5.75112e+00 -1.37042e+00 -1.25840e+00 -1.48244e+00 -7.42069e-01 -6.43678e-01 -8.40460e-01 1.48412e+01 3.47881e+01 -5.10572e+00 5.47363e-01 7.85540e-01 3.09185e-01 6.50522e-02 8.31595e-02 4.69448e-02
1.30000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -4.92675e+00 -4.40133e+00 -5.45216e+00 -1.31022e+00 -9.61911e-01 -1.65852e+00 -5.11335e-01 -4.73746e-01 -5.48925e-01 1.04742e+01 2.25841e+01 -1.63577e+00 2.07245e-01 3.62964e-01 5.15272e-02 4.00998e-02 5.07008e-02 2.94989e-02
1.31000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.37744e+00 -4.46728e+00 -6.28760e+00 -1.34602e+00 -9.94779e-01 -1.69726e+00 -7.28596e-01 -6.47925e-01 -8.09267e-01 4.72260e+00 9.17291e+00 2.72292e-01 3.80452e-01 5.40973e-01 2.19931e-01 4.27097e-02 5.72057e-02 2.82137e-02
1.32000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.86523e+00 -4.41302e+00 -7.31744e+00 -1.49404e+00 -1.24559e+00 -1.74249e+00 -6.79521e-01 -5.51686e-01 -8.07356e-01 5.05835e+00 9.74567e+00 3.71026e-01 7.00003e-01 1.28650e+00 1.13506e-01 5.29734e-02 5.64928e-02 4.94541e-02
1.33000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.83238e+00 -5.42826e+00 -6.23649e+00 -1.74085e+00 -1.30089e+00 -2.18081e+00 -6.04313e-01 -4.45141e-01 -7.63484e-01 1.14716e+01 2.52793e+01 -2.33608e+00 4.56915e-01 6.00154e-01 3.13677e-01 3.23257e-02 5.09463e-02 1.37051e-02
1.34000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.62400e+00 -5.13519e+00 -6.11281e+00 -1.64510e+00 -1.25578e+00 -2.03443e+00 -7.79238e-01 -6.70366e-01 -8.88111e-01 2.24866e+00 3.08042e+00 1.41690e+00 3.86527e-01 5.39344e-01 2.33709e-01 3.91707e-02 6.58627e-02 1.24788e-02
1.35000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.68636e+00 -4.92865e+00 -6.44408e+00 -1.44750e+00 -1.22123e+00 -1.67378e+00 -7.66709e-01 -5.46606e-01 -9.86813e-01 4.36782e+00 7.70621e+00 1.02943e+00 4.35123e-01 6.34237e-01 2.36009e-01 4.81688e-02 8.01212e-02 1.62164e-02
1.36000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.92586e+00 -5.25509e+00 -6.59662e+00 -1.54761e+00 -1.26166e+00 -1.83357e+00 -6.86315e-01 -3.85805e-01 -9.86824e-01 3.02334e+00 6.33047e+00 -2.83791e-01 3.65096e-01 5.20991e-01 2.09202e-01 4.27373e-02 8.10449e-02 4.42959e-03
1.37000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.82759e+00 -5.13912e+00 -6.51605e+00 -1.30181e+00 -1.12803e+00 -1.47559e+00 -8.63979e-01 -6.89960e-01 -1.03800e+00 1.79509e+00 3.20908e+00 3.81099e-01 2.63774e-01 4.60812e-01 6.67371e-02 5.24314e-02 8.15978e-02 2.32649e-02
1.38000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.86171e+00 -5.71188e+00 -6.01154e+00 -1.63589e+00 -1.45231e+00 -1.81948e+00 -7.52721e-01 -6.94911e-01 -8.10532e-01 8.74419e+00 1.65487e+01 9.39646e-01 2.00274e-01 2.15779e-01 1.84769e-01 3.68944e-02 6.16330e-02 1.21559e-02
1.39000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.41154e+00 -4.48211e+00 -6.34096e+00 -1.61708e+00 -1.25835e+00 -1.97582e+00 -8.93533e-01 -7.00354e-01 -1.08671e+00 1.68818e+02 4.06177e+02 -6.85409e+01 2.60889e-01 3.28097e-01 1.93681e-01 4.38392e-02 5.50919e-02 3.25865e-02
1.40000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.68538e+00 -5.58672e+00 -5.78404e+00 -1.49449e+00 -1.07709e+00 -1.91189e+00 -6.10364e-01 -5.54111e-01 -6.66617e-01 9.43276e+00 2.03388e+01 -1.47328e+00 5.08367e-01 8.39573e-01 1.77162e-01 3.18463e-02 4.60990e-02 1.75935e-02
1.41000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.26180e+00 -4.29366e+00 -6.22995e+00 -1.43679e+00 -1.31325e+00 -1.56032e+00 -8.15819e-01 -7.02593e-01 -9.29045e-01 4.98574e+02 1.20134e+03 -2.04189e+02 6.22604e-01 8.89037e-01 3.56171e-01 3.60464e-02 5.65689e-02 1.55239e-02
1.42000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.67691e+00 -5.14539e+00 -6.20843e+00 -1.49812e+00 -1.41643e+00 -1.57981e+00 -7.31414e-01 -6.52662e-01 -8.10165e-01 1.03065e+01 1.60564e+01 4.55662e+00 7.79589e-01 1.14921e+00 4.09965e-01 5.70699e-02 8.00330e-02 3.41069e-02
1.43000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.67213e+00 -5.33559e+00 -6.00867e+00 -1.34316e+00 -1.11356e+00 -1.57276e+00 -7.98917e-01 -6.72217e-01 -9.25616e-01 1.87364e+02 3.54768e+02 1.99606e+01 4.85103e-01 6.59607e-01 3.10599e-01 3.26821e-02 3.94118e-02 2.59524e-02
1.44000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.61547e+00 -5.48006e+00 -5.75088e+00 -1.31234e+00 -1.00712e+00 -1.61756e+00 -6.93145e-01 -6.18292e-01 -7.67998e-01 1.08453e+03 2.59935e+03 -4.30297e+02 2.85685e-01 3.20112e-01 2.51259e-01 2.91320e-02 5.56193e-02 2.64466e-03
1.45000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -6.13924e+00 -5.67760e+00 -6.60088e+00 -1.45092e+00 -1.21510e+00 -1.68674e+00 -8.10619e-01 -7.67472e-01 -8.53766e-01 5.20989e+00 6.63888e+00 3.78090e+00 3.83495e-01 4.71984e-01 2.95007e-01 4.90330e-02 7.38390e-02 2.42271e-02
1.46000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.88912e+00 -5.76975e+00 -6.00849e+00 -1.52401e+00 -1.25238e+00 -1.79564e+00 -8.64214e-01 -8.38779e-01 -8.89649e-01 5.80378e+00 8.02992e+00 3.57764e+00 5.47256e-01 1.03045e+00 6.40604e-02 4.77379e-02 7.20015e-02 2.34744e-02
1.47000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.89511e+00 -4.88383e+00 -6.90638e+00 -1.25428e+00 -1.09746e+00 -1.41111e+00 -6.82081e-01 -5.32077e-01 -8.32085e-01 2.68076e+02 6.43981e+02 -1.07828e+02 5.49227e-01 9.99274e-01 9.91789e-02 3.63605e-02 4.11499e-02 3.15711e-02
1.48000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -6.09245e+00 -5.87933e+00 -6.30557e+00 -1.17609e+00 -9.51911e-01 -1.40026e+00 -7.23570e-01 -6.07665e-01 -8.39475e-01 4.54547e+02 8.54085e+02 5.50100e+01 1.27944e+00 2.60642e+00 -4.75436e-02 3.47699e-02 4.87792e-02 2.07607e-02
1.49000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.80031e+00 -5.17576e+00 -6.42487e+00 -1.92932e+00 -1.69085e+00 -2.16780e+00 -7.29130e-01 -5.29191e-01 -9.29068e-01 9.49523e+00 2.02824e+01 -1.29197e+00 5.00681e-01 7.31109e-01 2.70253e-01 2.84693e-02 3.28296e-02 2.41090e-02
1.50000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -6.23432e+00 -5.57600e+00 -6.89263e+00 -1.69048e+00 -1.16304e+00 -2.21792e+00 -8.49212e-01 -6.03980e-01 -1.09444e+00 2.59107e+00 4.30889e+00 8.73261e-01 3.65281e-01 3.95297e-01 3.35266e-01 4.68860e-02 7.31800e-02 2.05921e-02


==> data/rosenbrock2d_pbo_n_3.dat <==
1.00000e+00 8.37559e+01 1.13473e+02 6.18213e+01 3.09762e-01 5.11310e-01 1.08215e-01 4.73663e-01 7.12741e-01 2.34585e-01 4.68996e-01 7.07387e-01 2.30604e-01 1.37698e-03 1.97612e-03 7.77833e-04 2.46243e-01 2.64015e-01 2.28471e-01 1.76859e-01 2.66508e-01 8.72091e-02
2.00000e+00 6.99291e+00 9.51032e+00 5.14187e+00 1.71261e-01 2.34682e-01 1.07839e-01 2.06998e-01 2.49785e-01 1.64211e-01 2.05071e-01 2.47907e-01 1.62235e-01 5.56563e-04 8.04611e-04 3.08514e-04 1.68230e-01 1.73529e-01 1.62931e-01 6.38911e-02 9.03001e-02 3.74821e-02
3.00000e+00 6.99291e+00 9.51032e+00 5.14187e+00 1.89010e-01 2.65376e-01 1.12645e-01 1.45277e-01 1.58784e-01 1.31771e-01 1.44120e-01 1.57659e-01 1.30581e-01 7.55236e-04 7.94685e-04 7.15787e-04 1.24715e-01 1.45216e-01 1.04213e-01 3.93417e-02 6.06681e-02 1.80154e-02
4.00000e+00 6.99291e+00 9.51032e+00 5.14187e+00 1.30476e-01 2.55373e-01 5.57870e-03 1.44584e-01 1.78578e-01 1.10590e-01 1.43413e-01 1.76921e-01 1.09905e-01 8.80810e-04 1.87485e-03 -1.13224e-04 9.81296e-02 1.26568e-01 6.96910e-02 7.69162e-02 1.25720e-01 2.81123e-02
5.00000e+00 3.48931e+00 4.59260e+00 2.65107e+00 -1.45671e-02 3.81378e-02 -6.72720e-02 1.25841e-01 1.48706e-01 1.02976e-01 9.05909e-02 1.09812e-01 7.13694e-02 1.01067e-03 1.22365e-03 7.97687e-04 1.34885e-01 1.74511e-01 9.52587e-02 4.27855e-02 6.08963e-02 2.46747e-02
6.00000e+00 3.32477e+00 4.47273e+00 2.47144e+00 2.24609e-01 2.42978e-01 2.06239e-01 1.28430e-01 2.37332e-01 1.95289e-02 1.60026e-01 2.54289e-01 6.57621e-02 1.29640e-03 1.50753e-03 1.08528e-03 1.31388e-01 2.05282e-01 5.74942e-02 1.17975e-01 2.12556e-01 2.33937e-02
7.00000e+00 2.94845e+00 4.25602e+00 2.04260e+00 3.40853e-02 1.25587e-01 -5.74168e-02 6.78734e-02 1.13989e-01 2.17577e-02 1.10206e-01 1.95509e-01 2.49033e-02 1.00717e-03 1.52412e-03 4.90212e-04 6.25650e-02 9.06876e-02 3.44425e-02 8.25131e-02 1.59517e-01 5.50968e-03
8.00000e+00 1.71301e+00 2.06968e+00 1.41780e+00 -9.13160e-02 3.58317e-02 -2.18464e-01 3.55607e-02 7.19173e-02 -7.95785e-04 2.46885e-02 5.21493e-02 -2.77232e-03 7.50888e-04 1.13851e-03 3.63268e-04 3.69179e-02 7.34482e-02 3.87598e-04 2.32204e-02 3.61461e-02 1.02947e-02
9.00000e+00 1.71301e+00 2.06968e+00 1.41780e+00 1.27463e-01 2.90841e-01 -3.59154e-02 2.41437e-03 1.41012e-02 -9.27243e-03 1.83417e-03 1.86465e-02 -1.49782e-02 3.92360e-04 5.99625e-04 1.85095e-04 8.09505e-02 1.07811e-01 5.40899e-02 2.25759e-02 4.79358e-02 -2.78408e-03
1.00000e+01 1.71301e+00 2.06968e+00 1.41780e+00 2.18892e-01 3.53742e-01 8.40421e-02 7.56746e-02 9.57953e-02 5.55539e-02 -1.39911e-03 2.25947e-02 -2.53930e-02 1.07855e-03 1.59387e-03 5.63238e-04 1.04023e-01 1.81310e-01 2.67350e-02 2.74313e-03 4.70560e-03 7.80652e-04
1.10000e+01 1.35781e+00 1.76978e+00 1.04175e+00 -1.83167e-01 -5.36784e-02 -3.12655e-01 1.87937e-02 3.14823e-02 6.10511e-03 -1.49324e-02 1.28533e-02 -4.27181e-02 7.45555e-04 1.03610e-03 4.55007e-04 7.29450e-02 1.06179e-01 3.97107e-02 3.16672e-02 4.32142e-02 2.01201e-02
1.20000e+01 1.35781e+00 1.76978e+00 1.04175e+00 -4.20215e-02 1.28787e-01 -2.12830e-01 3.84547e-02 8.35285e-02 -6.61903e-03 5.58077e-03 1.82259e-02 -7.06439e-03 1.07670e-03 1.27882e-03 8.74580e-04 7.52577e-02 1.10226e-01 4.02895e-02 1.85506e-02 2.89903e-02 8.11096e-03
1.30000e+01 1.35781e+00 1.76978e+00 1.04175e+00 -2.09257e-01 -1.54564e-02 -4.03058e-01 3.00036e-02 8.47515e-02 -2.47442e-02 3.87582e-03 2.71081e-02 -1.93564e-02 1.59565e-03 2.27072e-03 9.20585e-04 7.88250e-02 1.13384e-01 4.42657e-02 5.94237e-03 1.04878e-02 1.39689e-03
1.40000e+01 1.35781e+00 1.76978e+00 1.04175e+00 -2.25462e-01 -1.15346e-01 -3.35577e-01 1.60553e-03 8.08539e-02 -7.76429e-02 -1.73453e-03 3.83351e-02 -4.18041e-02 1.77537e-03 2.49864e-03 1.05210e-03 7.47310e-02 1.17461e-01 3.20012e-02 2.79714e-02 4.48965e-02 1.10464e-02
1.50000e+01 1.18784e+00 1.48627e+00 9.49341e-01 -3.35783e-01 -1.54733e-01 -5.16832e-01 -2.74651e-02 3.58318e-02 -9.07619e-02 -2.38561e-02 -1.38989e-02 -3.38134e-02 1.34243e-03 2.12790e-03 5.56950e-04 1.05802e-01 1.19266e-01 9.23389e-02 6.99283e-03 1.18968e-02 2.08883e-03
1.60000e+01 1.18784e+00 1.48627e+00 9.49341e-01 -2.53079e-01 1.48340e-02 -5.20992e-01 -1.06747e-02 8.29769e-02 -1.04326e-01 1.01851e-02 5.33114e-02 -3.29411e-02 1.66549e-03 2.55351e-03 7.77470e-04 7.75164e-02 1.20068e-01 3.49653e-02 1.91578e-02 2.61464e-02 1.21691e-02
1.70000e+01 1.18784e+00 1.48627e+00 9.49341e-01 -4.30903e-01 -1.32985e-01 -7.28821e-01 -5.32837e-02 2.52526e-02 -1.31820e-01 -7.28139e-03 1.77472e-02 -3.23100e-02 1.38149e-03 1.85533e-03 9.07661e-04 7.23767e-02 9.34202e-02 5.13333e-02 8.63939e-03 1.55031e-02 1.77563e-03
1.80000e+01 1.18784e+00 1.48627e+00 9.49341e-01 -4.69564e-01 -2.63501e-01 -6.75627e-01 -4.86570e-02 1.62492e-02 -1.13563e-01 -3.02352e-02 3.08239e-02 -9.12942e-02 9.07231e-04 1.19741e-03 6.17052e-04 6.98824e-02 9.75484e-02 4.22164e-02 1.61086e-02 2.63200e-02 5.89716e-03
1.90000e+01 1.15262e+00 1.42922e+00 9.29554e-01 -5.63612e-01 -3.54825e-01 -7.72399e-01 -7.20030e-02 -1.97000e-02 -1.24306e-01 -4.00060e-02 -2.53214e-02 -5.46907e-02 7.48966e-04 1.14742e-03 3.50512e-04 9.90811e-02 1.79490e-01 1.86727e-02 1.53393e-02 2.88149e-02 1.86363e-03
2.00000e+01 1.15262e+00 1.42922e+00 9.29554e-01 -6.55867e-01 -4.25737e-01 -8.85996e-01 -1.45561e-01 -1.12602e-01 -1.78520e-01 -7.63265e-02 -4.94222e-02 -1.03231e-01 4.73892e-04 6.91672e-04 2.56112e-04 1.02440e-01 1.26075e-01 7.88060e-02 1.65870e-02 2.17542e-02 1.14198e-02
2.10000e+01 8.79542e-01 1.22429e+00 6.31872e-01 -7.51210e-01 -4.36186e-01 -1.06623e+00 -1.02140e-01 -7.38134e-02 -1.30467e-01 -7.55427e-02 -1.89887e-02 -1.32097e-01 1.14201e-03 1.57977e-03 7.04255e-04 4.61941e-02 5.65933e-02 3.57949e-02 1.13040e-02 1.96194e-02 2.98873e-03
2.20000e+01 7.98335e-01 1.07975e+00 5.90267e-01 -9.66536e-01 -7.13208e-01 -1.21986e+00 -1.28764e-01 -9.99184e-02 -1.57610e-01 -9.35635e-02 -5.06335e-02 -1.36493e-01 3.05818e-03 4.80701e-03 1.30935e-03 6.77330e-02 9.58742e-02 3.95919e-02 2.22436e-02 3.53209e-02 9.16626e-03
2.30000e+01 7.98335e-01 1.07975e+00 5.90267e-01 -1.05358e+00 -6.54895e-01 -1.45226e+00 -2.65689e-01 -1.66558e-01 -3.64820e-01 -1.46705e-01 -8.69757e-02 -2.06434e-01 4.82645e-03 7.96067e-03 1.69222e-03 8.06404e-02 9.31252e-02 6.81556e-02 2.20538e-02 3.27185e-02 1.13891e-02
2.40000e+01 7.98335e-01 1.07975e+00 5.90267e-01 -1.23274e+00 -9.86714e-01 -1.47876e+00 -2.77293e-01 -5.96828e-02 -4.94903e-01 -1.41461e-01 -1.21734e-01 -1.61187e-01 2.83001e-03 3.48629e-03 2.17373e-03 1.15820e-01 1.56108e-01 7.55329e-02 1.87440e-02 2.92671e-02 8.22087e-03
2.50000e+01 7.98335e-01 1.07975e+00 5.90267e-01 -1.14499e+00 -6.88749e-01 -1.60123e+00 -2.77041e-01 -1.64713e-01 -3.89368e-01 -1.03175e-01 -7.94891e-02 -1.26860e-01 5.65479e-03 8.99406e-03 2.31553e-03 1.71334e-01 2.50131e-01 9.25379e-02 1.82626e-02 2.39661e-02 1.25591e-02
2.60000e+01 6.33335e-01 7.89891e-01 5.07808e-01 -1.41861e+00 -8.71492e-01 -1.96573e+00 -2.44163e-01 -8.98522e-02 -3.98474e-01 -2.10048e-01 -9.81907e-02 -3.21906e-01 7.36672e-03 1.65475e-02 -1.81404e-03 8.95695e-02 1.36266e-01 4.28732e-02 1.37654e-02 1.90071e-02 8.52364e-03
2.70000e+01 6.33335e-01 7.89891e-01 5.07808e-01 -1.44865e+00 -1.24751e+00 -1.64978e+00 -2.53156e-01 -1.34227e-01 -3.72084e-01 -1.68368e-01 -9.91949e-02 -2.37542e-01 3.27137e-03 5.61656e-03 9.26176e-04 7.66258e-02 1.18200e-01 3.50517e-02 2.38534e-02 3.84273e-02 9.27938e-03
2.80000e+01 6.33335e-01 7.89891e-01 5.07808e-01 -1.50091e+00 -1.19470e+00 -1.80712e+00 -3.95999e-01 -2.08487e-01 -5.83510e-01 -1.73909e-01 -1.10252e-01 -2.37566e-01 6.77065e-03 8.92861e-03 4.61268e-03 8.79639e-02 1.20346e-01 5.55822e-02 2.38749e-02 3.57176e-02 1.20323e-02
2.90000e+01 6.33335e-01 7.89891e-01 5.07808e-01 -1.54703e+00 -1.16268e+00 -1.93139e+00 -3.11641e-01 -1.68699e-01 -4.54583e-01 -1.42702e-01 -4.38545e-02 -2.41549e-01 3.80579e-03 5.28476e-03 2.32682e-03 8.04178e-02 1.32331e-01 2.85043e-02 2.80817e-02 3.71315e-02 1.90319e-02
3.00000e+01 5.95984e-01 7.25293e-01 4.89729e-01 -1.68031e+00 -1.27713e+00 -2.08349e+00 -3.35414e-01 -1.97667e-01 -4.73161e-01 -1.12607e-01 -4.98854e-02 -1.75329e-01 6.98813e-03 1.37214e-02 2.54867e-04 1.08925e-01 1.73899e-01 4.39504e-02 1.92687e-02 3.13239e-02 7.21340e-03
3.10000e+01 5.95984e-01 7.25293e-01 4.89729e-01 -1.69238e+00 -1.26540e+00 -2.11936e+00 -2.58558e-01 -1.46915e-01 -3.70201e-01 -1.37871e-01 -9.88101e-02 -1.76932e-01 1.08030e-02 1.66029e-02 5.00307e-03 3.20417e-02 5.64527e-02 7.63068e-03 1.65051e-02 2.00261e-02 1.29840e-02
3.20000e+01 5.71357e-01 7.10272e-01 4.59611e-01 -2.01078e+00 -1.50084e+00 -2.52071e+00 -5.72495e-01 -3.58066e-01 -7.86925e-01 -2.25081e-01 -1.86987e-01 -2.63175e-01 6.54689e-03 1.39595e-02 -8.65723e-04 1.34014e-01 2.08202e-01 5.98263e-02 1.49802e-02 2.65207e-02 3.43966e-03
3.30000e+01 5.60493e-01 6.91443e-01 4.54343e-01 -2.19276e+00 -1.67173e+00 -2.71379e+00 -3.89091e-01 -7.57505e-02 -7.02431e-01 -2.14545e-01 -1.70668e-01 -2.58422e-01 1.41012e-02 1.95774e-02 8.62509e-03 1.07389e-01 1.64880e-01 4.98974e-02 3.19600e-02 4.57620e-02 1.81581e-02
3.40000e+01 4.50191e-01 5.03183e-01 4.02781e-01 -2.31595e+00 -1.97537e+00 -2.65653e+00 -6.50028e-01 -5.81477e-01 -7.18578e-01 -3.26281e-01 -2.19484e-01 -4.33077e-01 1.19925e-02 1.77311e-02 6.25388e-03 1.10800e-01 1.48825e-01 7.27745e-02 3.52367e-02 5.26947e-02 1.77788e-02
3.50000e+01 4.50191e-01 5.03183e-01 4.02781e-01 -2.33404e+00 -1.89539e+00 -2.77269e+00 -6.59311e-01 -4.27824e-01 -8.90797e-01 -1.45186e-01 -5.81902e-02 -2.32181e-01 1.02360e-02 1.57894e-02 4.68269e-03 1.78339e-01 2.47879e-01 1.08799e-01 1.27784e-02 1.63484e-02 9.20827e-03
3.60000e+01 4.11387e-01 4.38715e-01 3.85760e-01 -2.27932e+00 -1.94021e+00 -2.61842e+00 -5.25919e-01 -2.84498e-01 -7.67341e-01 -2.07948e-01 -5.79658e-02 -3.57931e-01 1.60712e-02 2.46556e-02 7.48690e-03 7.44684e-02 8.60916e-02 6.28452e-02 2.42825e-02 4.27061e-02 5.85885e-03
3.70000e+01 3.91218e-01 4.05895e-01 3.77072e-01 -2.53153e+00 -2.23309e+00 -2.82996e+00 -6.97071e-01 -5.90034e-01 -8.04108e-01 -2.45560e-01 -8.89755e-02 -4.02144e-01 1.85471e-02 2.99557e-02 7.13858e-03 7.27468e-02 1.31475e-01 1.40189e-02 1.69539e-02 2.05173e-02 1.33904e-02
3.80000e+01 3.35224e-01 3.57043e-01 3.14738e-01 -2.76779e+00 -2.23760e+00 -3.29797e+00 -6.27461e-01 -2.44968e-01 -1.00995e+00 -1.88040e-01 -1.24672e-01 -2.51408e-01 1.11036e-02 1.79225e-02 4.28478e-03 1.16426e-01 1.74389e-01 5.84625e-02 3.47969e-02 4.59851e-02 2.36088e-02
3.90000e+01 3.35224e-01 3.57043e-01 3.14738e-01 -2.64290e+00 -2.03394e+00 -3.25187e+00 -3.39469e-01 -9.85406e-02 -5.80398e-01 -1.82516e-01 -1.18270e-01 -2.46763e-01 3.12629e-02 6.21376e-02 3.88122e-04 7.31988e-02 1.24490e-01 2.19075e-02 3.30533e-02 4.52372e-02 2.08695e-02
4.00000e+01 3.35224e-01 3.57043e-01 3.14738e-01 -2.74682e+00 -2.27006e+00 -3.22357e+00 -4.48243e-01 -1.44847e-01 -7.51638e-01 -4.41315e-01 -3.94685e-01 -4.87945e-01 1.13749e-02 1.86153e-02 4.13445e-03 4.90926e-02 1.00789e-01 -2.60372e-03 3.50072e-02 4.72536e-02 2.27609e-02
4.10000e+01 3.35224e-01 3.57043e-01 3.14738e-01 -3.04012e+00 -2.62758e+00 -3.45266e+00 -6.00803e-01 -1.78038e-01 -1.02357e+00 -4.15151e-01 -2.72663e-01 -5.57639e-01 3.05810e-02 4.48766e-02 1.62854e-02 1.03814e-01 1.87260e-01 2.03680e-02 2.83304e-02 4.11578e-02 1.55030e-02
4.20000e+01 3.35224e-01 3.57043e-01 3.14738e-01 -3.21120e+00 -2.97664e+00 -3.44577e+00 -8.60043e-01 -4.68134e-01 -1.25195e+00 -3.85296e-01 -2.38555e-01 -5.32037e-01 7.90534e-02 1.43738e-01 1.43686e-02 8.94460e-02 1.20854e-01 5.80377e-02 2.78119e-02 4.85606e-02 7.06323e-03
4.30000e+01 3.35224e-01 3.57043e-01 3.14738e-01 -3.10589e+00 -2.69684e+00 -3.51494e+00 -9.01854e-01 -6.05322e-01 -1.19839e+00 -3.98309e-01 -3.50529e-01 -4.46090e-01 4.13615e-02 6.28143e-02 1.99086e-02 1.08089e-01 1.12518e-01 1.03660e-01 5.38495e-02 7.00797e-02 3.76192e-02
4.40000e+01 3.31525e-01 3.52732e-01 3.11592e-01 -3.11542e+00 -2.51214e+00 -3.71870e+00 -5.71243e-01 -2.89007e-01 -8.53479e-01 -3.24733e-01 -2.48316e-01 -4.01150e-01 3.62790e-02 5.60813e-02 1.64766e-02 8.68883e-02 1.45632e-01 2.81445e-02 2.46405e-02 4.56634e-02 3.61751e-03
4.50000e+01 3.30453e-01 3.51530e-01 3.10640e-01 -3.66466e+00 -3.18498e+00 -4.14434e+00 -8.58669e-01 -7.70988e-01 -9.46351e-01 -5.37783e-01 -4.13044e-01 -6.62523e-01 8.54511e-02 1.54515e-01 1.63874e-02 1.17042e-01 1.44097e-01 8.99877e-02 2.87525e-02 5.97941e-02 -2.28900e-03
4.60000e+01 3.28617e-01 3.49522e-01 3.08962e-01 -3.20766e+00 -2.90038e+00 -3.51493e+00 -1.14736e+00 -1.04477e+00 -1.24996e+00 -3.74488e-01 -1.70593e-01 -5.78383e-01 3.28581e-02 5.25499e-02 1.31663e-02 1.70310e-01 2.07233e-01 1.33386e-01 1.58863e-02 2.87169e-02 3.05577e-03
4.70000e+01 3.25688e-01 3.46455e-01 3.06167e-01 -3.54600e+00 -3.11036e+00 -3.98163e+00 -1.22369e+00 -9.10664e-01 -1.53672e+00 -3.06862e-01 -1.81004e-01 -4.32719e-01 3.90702e-02 5.84314e-02 1.97090e-02 1.67001e-01 2.46048e-01 8.79533e-02 3.24786e-02 6.25781e-02 2.37907e-03
4.80000e+01 3.25688e-01 3.46455e-01 3.06167e-01 -3.80798e+00 -3.36143e+00 -4.25453e+00 -1.11943e+00 -6.81806e-01 -1.55705e+00 -4.16707e-01 -2.89446e-01 -5.43968e-01 1.60491e-01 2.61219e-01 5.97636e-02 1.40651e-01 1.82980e-01 9.83220e-02 2.75117e-02 3.63711e-02 1.86523e-02
4.90000e+01 3.21612e-01 3.42470e-01 3.02025e-01 -3.80502e+00 -3.38165e+00 -4.22839e+00 -5.86267e-01 2.51561e-02 -1.19769e+00 -3.38129e-01 -1.45906e-01 -5.30352e-01 2.64852e-01 5.68504e-01 -3.87995e-02 9.19443e-02 1.59097e-01 2.47910e-02 1.41488e-02 2.50364e-02 3.26111e-03
5.00000e+01 3.16488e-01 3.37922e-01 2.96414e-01 -4.09254e+00 -3.45722e+00 -4.72787e+00 -7.47775e-01 -3.89231e-01 -1.10632e+00 -2.97085e-01 -1.68406e-01 -4.25765e-01 2.29551e-01 4.65264e-01 -6.16169e-03 1.17167e-01 1.50098e-01 8.42366e-02 1.52190e-02 3.02362e-02 2.01857e-04
5.10000e+01 3.09293e-01 3.32336e-01 2.87847e-01 -3.73115e+00 -2.98813e+00 -4.47417e+00 -4.30477e-01 -3.16083e-01 -5.44870e-01 -5.86197e-01 -4.93265e-01 -6.79128e-01 1.55613e-01 3.20311e-01 -9.08454e-03 8.45851e-02 1.60922e-01 8.24831e-03 6.99726e-02 8.70089e-02 5.29362e-02
5.20000e+01 3.06173e-01 3.30171e-01 2.83920e-01 -3.53111e+00 -3.18875e+00 -3.87348e+00 -8.85121e-01 -4.23729e-01 -1.34651e+00 -4.55646e-01 -1.41260e-01 -7.70033e-01 1.28147e-01 2.52625e-01 3.66965e-03 1.63844e-01 2.63548e-01 6.41409e-02 6.36853e-02 1.06521e-01 2.08497e-02
5.30000e+01 2.90531e-01 3.21084e-01 2.62885e-01 -3.55281e+00 -3.31762e+00 -3.78801e+00 -8.07160e-01 -5.51329e-01 -1.06299e+00 -4.32255e-01 -3.01971e-01 -5.62539e-01 6.31039e-02 9.73152e-02 2.88926e-02 9.73897e-02 1.65604e-01 2.91752e-02 5.40391e-02 6.86231e-02 3.94551e-02
5.40000e+01 2.90531e-01 3.21084e-01 2.62885e-01 -3.56790e+00 -3.33404e+00 -3.80176e+00 -7.28659e-01 -3.00162e-01 -1.15716e+00 -2.25025e-01 -1.88731e-01 -2.61319e-01 1.87411e-02 3.16934e-02 5.78885e-03 1.57002e-01 1.87212e-01 1.26792e-01 2.41283e-02 2.89090e-02 1.93477e-02
5.50000e+01 2.90531e-01 3.21084e-01 2.62885e-01 -3.67699e+00 -3.56072e+00 -3.79327e+00 -1.07031e+00 -6.35639e-01 -1.50497e+00 -2.64201e-01 -1.98545e-01 -3.29858e-01 3.50076e-02 4.58748e-02 2.41404e-02 1.48275e-01 1.89546e-01 1.07004e-01 2.17413e-02 2.98087e-02 1.36739e-02
5.60000e+01 2.87036e-01 3.19365e-01 2.57980e-01 -3.68444e+00 -3.44828e+00 -3.92059e+00 -9.48049e-01 -4.56834e-01 -1.43926e+00 -3.87352e-01 -3.29338e-01 -4.45366e-01 6.57566e-02 9.58457e-02 3.56676e-02 1.57039e-01 2.23472e-01 9.06064e-02 2.26461e-02 3.78304e-02 7.46183e-03
5.70000e+01 2.86294e-01 3.19011e-01 2.56932e-01 -3.96825e+00 -3.71381e+00 -4.22270e+00 -1.12578e+00 -8.84795e-01 -1.36676e+00 -6.16399e-01 -4.73107e-01 -7.59691e-01 5.61607e-02 1.03287e-01 9.03441e-03 1.93742e-01 2.50248e-01 1.37235e-01 8.17302e-02 1.31195e-01 3.22653e-02
5.80000e+01 2.85126e-01 3.18463e-01 2.55280e-01 -3.82208e+00 -3.27940e+00 -4.36477e+00 -1.08045e+00 -8.09425e-01 -1.35148e+00 -4.64417e-01 -3.47895e-01 -5.80939e-01 1.13218e-01 1.80937e-01 4.54985e-02 1.58758e-01 1.94393e-01 1.23122e-01 3.07798e-02 5.17326e-02 9.82697e-03
5.90000e+01 2.79007e-01 3.14557e-01 2.47476e-01 -3.85256e+00 -3.53894e+00 -4.16619e+00 -1.21825e+00 -8.82359e-01 -1.55414e+00 -5.79379e-01 -4.69762e-01 -6.88996e-01 2.21405e-01 3.86817e-01 5.59916e-02 2.75297e-01 4.66189e-01 8.44045e-02 3.61403e-02 5.96879e-02 1.25928e-02
6.00000e+01 2.78629e-01 3.13942e-01 2.47288e-01 -3.85413e+00 -3.67967e+00 -4.02859e+00 -6.31281e-01 -2.73569e-01 -9.88992e-01 -3.80984e-01 -2.05994e-01 -5.55974e-01 5.31067e-02 8.59192e-02 2.02941e-02 1.99315e-01 2.83539e-01 1.15090e-01 4.18320e-02 5.81354e-02 2.55285e-02
6.10000e+01 2.76294e-01 3.10162e-01 2.46124e-01 -4.18872e+00 -3.93559e+00 -4.44185e+00 -1.15657e+00 -7.84169e-01 -1.52897e+00 -4.18606e-01 -1.79930e-01 -6.57283e-01 1.61940e-01 2.70053e-01 5.38274e-02 1.24425e-01 1.91620e-01 5.72311e-02 2.94220e-02 4.64106e-02 1.24334e-02
6.20000e+01 2.72145e-01 3.04653e-01 2.43105e-01 -4.01145e+00 -3.64930e+00 -4.37361e+00 -7.88516e-01 -4.16163e-01 -1.16087e+00 -6.33701e-01 -5.62109e-01 -7.05293e-01 1.42908e-01 2.30875e-01 5.49414e-02 9.01715e-02 1.57781e-01 2.25621e-02 5.59987e-02 9.28299e-02 1.91675e-02
6.30000e+01 2.63896e-01 2.96721e-01 2.34702e-01 -3.97890e+00 -3.75807e+00 -4.19972e+00 -1.50645e+00 -1.44289e+00 -1.57000e+00 -6.91048e-01 -5.35412e-01 -8.46685e-01 7.20701e-01 1.53539e+00 -9.39909e-02 1.58641e-01 1.84847e-01 1.32435e-01 6.48942e-02 1.09534e-01 2.02544e-02
6.40000e+01 2.55686e-01 2.88407e-01 2.26677e-01 -4.20107e+00 -3.73549e+00 -4.66666e+00 -8.86020e-01 -2.61705e-01 -1.51034e+00 -4.93168e-01 -2.38659e-01 -7.47676e-01 1.37278e-01 1.83669e-01 9.08864e-02 9.11727e-02 1.63432e-01 1.89134e-02 4.86441e-02 8.70288e-02 1.02593e-02
6.50000e+01 2.52382e-01 2.87148e-01 2.21826e-01 -4.40676e+00 -4.13563e+00 -4.67789e+00 -7.02711e-01 -4.39020e-01 -9.66402e-01 -5.04952e-01 -3.71415e-01 -6.38488e-01 1.91214e-01 3.49088e-01 3.33402e-02 2.91819e-01 4.71201e-01 1.12438e-01 3.84705e-02 4.68035e-02 3.01375e-02
6.60000e+01 2.50701e-01 2.85756e-01 2.19946e-01 -4.07739e+00 -3.97613e+00 -4.17865e+00 -1.05764e+00 -5.88678e-01 -1.52661e+00 -5.44172e-01 -3.52836e-01 -7.35508e-01 1.58485e-01 2.63448e-01 5.35214e-02 1.15457e-01 1.79323e-01 5.15908e-02 4.38226e-02 6.19698e-02 2.56753e-02
6.70000e+01 2.45770e-01 2.80920e-01 2.15019e-01 -4.64630e+00 -4.48962e+00 -4.80298e+00 -9.60001e-01 -7.07406e-01 -1.21260e+00 -8.01613e-01 -7.16954e-01 -8.86273e-01 1.59547e-01 1.85887e-01 1.33208e-01 1.41424e-01 2.39683e-01 4.31651e-02 6.59068e-02 8.10259e-02 5.07876e-02
6.80000e+01 2.36004e-01 2.73392e-01 2.03730e-01 -4.23647e+00 -3.95407e+00 -4.51887e+00 -1.19902e+00 -1.09798e+00 -1.30005e+00 -3.68829e-01 -1.01906e-01 -6.35753e-01 1.84707e-01 2.57957e-01 1.11456e-01 2.22013e-01 3.00232e-01 1.43793e-01 4.47962e-02 8.64141e-02 3.17842e-03
6.90000e+01 2.33860e-01 2.71864e-01 2.01169e-01 -4.57552e+00 -4.01823e+00 -5.13281e+00 -8.97707e-01 -3.37793e-01 -1.45762e+00 -5.15363e-01 -3.34850e-01 -6.95877e-01 8.68519e-02 1.44700e-01 2.90035e-02 1.95124e-01 2.30749e-01 1.59499e-01 4.68019e-02 5.92208e-02 3.43830e-02
7.00000e+01 2.26523e-01 2.63239e-01 1.94929e-01 -4.21452e+00 -3.50979e+00 -4.91925e+00 -1.18823e+00 -9.91693e-01 -1.38477e+00 -2.93408e-01 -2.03105e-01 -3.83711e-01 8.59702e-01 1.88790e+00 -1.68496e-01 1.93013e-01 3.10233e-01 7.57922e-02 1.51956e-02 2.95013e-02 8.89962e-04
7.10000e+01 2.21179e-01 2.56444e-01 1.90764e-01 -4.59215e+00 -4.04172e+00 -5.14258e+00 -5.47799e-01 -5.37436e-01 -5.58162e-01 -7.13735e-01 -6.82908e-01 -7.44562e-01 2.23121e-01 3.00680e-01 1.45562e-01 6.91495e-02 8.07069e-02 5.75921e-02 5.53110e-02 7.86476e-02 3.19745e-02
7.20000e+01 2.10283e-01 2.45337e-01 1.80237e-01 -4.05207e+00 -3.96125e+00 -4.14289e+00 -9.45554e-01 -4.20668e-01 -1.47044e+00 -4.07069e-01 -1.33561e-01 -6.80576e-01 2.15322e-01 2.86591e-01 1.44053e-01 1.40772e-01 2.03121e-01 7.84234e-02 4.51897e-02 8.13347e-02 9.04469e-03
7.30000e+01 2.03573e-01 2.38101e-01 1.74052e-01 -4.00283e+00 -3.46127e+00 -4.54438e+00 -1.14150e+00 -5.30864e-01 -1.75214e+00 -4.48784e-01 -2.86637e-01 -6.10930e-01 2.70012e-01 5.90280e-01 -5.02558e-02 1.95833e-01 2.71301e-01 1.20366e-01 3.46559e-02 6.50432e-02 4.26863e-03
7.40000e+01 1.98174e-01 2.31770e-01 1.69449e-01 -3.91570e+00 -3.51109e+00 -4.32031e+00 -9.89274e-01 -6.90504e-01 -1.28804e+00 -4.49195e-01 -3.30672e-01 -5.67719e-01 2.28244e-01 5.04066e-01 -4.75789e-02 1.61895e-01 1.97398e-01 1.26393e-01 5.17830e-02 7.92348e-02 2.43313e-02
7.50000e+01 1.86940e-01 2.20381e-01 1.58574e-01 -4.00501e+00 -3.59832e+00 -4.41171e+00 -7.31119e-01 -5.96247e-01 -8.65990e-01 -3.33385e-01 -9.78093e-02 -5.68960e-01 1.21760e-01 1.25592e-01 1.17928e-01 1.91540e-01 2.70589e-01 1.12491e-01 1.88252e-02 3.29575e-02 4.69289e-03
7.60000e+01 1.77140e-01 2.12527e-01 1.47646e-01 -4.05005e+00 -3.38863e+00 -4.71147e+00 -6.11141e-01 -3.78377e-01 -8.43906e-01 -3.39303e-01 -2.64907e-01 -4.13699e-01 2.22490e-01 4.30858e-01 1.41220e-02 7.32139e-02 9.49695e-02 5.14582e-02 2.94919e-02 4.20702e-02 1.69135e-02
7.70000e+01 1.65904e-01 2.04027e-01 1.34904e-01 -3.92406e+00 -3.59425e+00 -4.25387e+00 -8.68558e-01 -8.14030e-01 -9.23086e-01 -5.41844e-01 -3.76189e-01 -7.07498e-01 2.53822e-01 4.70752e-01 3.68914e-02 1.20557e-01 1.96087e-01 4.50262e-02 6.12051e-02 1.00124e-01 2.22862e-02
7.80000e+01 1.61499e-01 2.01074e-01 1.29712e-01 -4.21817e+00 -3.72718e+00 -4.70915e+00 -9.43407e-01 -6.37879e-01 -1.24893e+00 -2.85170e-01 -4.01530e-04 -5.69938e-01 4.92128e-01 9.59731e-01 2.45251e-02 1.84390e-01 2.50491e-01 1.18288e-01 1.54970e-02 2.47047e-02 6.28935e-03
7.90000e+01 1.54739e-01 1.91675e-01 1.24921e-01 -3.80254e+00 -3.40915e+00 -4.19593e+00 -8.06702e-01 -5.01902e-02 -1.56321e+00 -6.83304e-01 -5.82121e-01 -7.84486e-01 7.92486e-02 1.61832e-01 -3.33498e-03 2.03883e-01 2.82524e-01 1.25242e-01 8.55989e-02 1.02936e-01 6.82618e-02
8.00000e+01 1.48940e-01 1.81674e-01 1.22103e-01 -3.79932e+00 -3.21489e+00 -4.38376e+00 -8.81463e-01 -3.86293e-01 -1.37663e+00 -6.02702e-01 -5.49075e-01 -6.56329e-01 1.11120e-01 1.78092e-01 4.41486e-02 1.50060e-01 2.35817e-01 6.43031e-02 7.78094e-02 1.03112e-01 5.25071e-02
8.10000e+01 1.48472e-01 1.81401e-01 1.21520e-01 -4.09089e+00 -3.47505e+00 -4.70673e+00 -7.57364e-01 -3.44323e-01 -1.17040e+00 -4.75143e-01 -2.74649e-01 -6.75637e-01 3.38455e-01 5.24005e-01 1.52905e-01 1.19465e-01 1.63461e-01 7.54700e-02 4.08228e-02 5.61899e-02 2.54556e-02
8.20000e+01 1.47444e-01 1.79634e-01 1.21022e-01 -3.89519e+00 -3.46430e+00 -4.32607e+00 -1.04446e+00 -4.27886e-01 -1.66103e+00 -4.85911e-01 -3.67534e-01 -6.04287e-01 9.71862e-02 1.60028e-01 3.43442e-02 1.80602e-01 2.67835e-01 9.33681e-02 3.33315e-02 4.52955e-02 2.13675e-02
8.30000e+01 1.41713e-01 1.73015e-01 1.16074e-01 -4.11828e+00 -3.74716e+00 -4.48940e+00 -1.21337e+00 -8.47469e-01 -1.57927e+00 -5.00265e-01 -2.93191e-01 -7.07339e-01 1.36423e-01 2.46297e-01 2.65498e-02 1.91113e-01 2.56078e-01 1.26147e-01 5.59204e-02 7.48803e-02 3.69604e-02
8.40000e+01 1.39955e-01 1.70007e-01 1.15215e-01 -3.88081e+00 -3.36229e+00 -4.39934e+00 -9.22223e-01 -8.01929e-01 -1.04252e+00 -4.91430e-01 -4.18443e-01 -5.64416e-01 7.24773e-02 1.26759e-01 1.81957e-02 2.64585e-01 4.70771e-01 5.83986e-02 2.17305e-02 3.20081e-02 1.14529e-02
8.50000e+01 1.33273e-01 1.64242e-01 1.08143e-01 -4.20002e+00 -3.73091e+00 -4.66912e+00 -9.89704e-01 -6.99065e-01 -1.28034e+00 -3.92670e-01 -2.45615e-01 -5.39724e-01 5.23105e-01 9.90986e-01 5.52239e-02 9.88780e-02 1.72673e-01 2.50833e-02 6.34357e-03 6.95326e-03 5.73388e-03
8.60000e+01 1.26597e-01 1.58803e-01 1.00923e-01 -4.22840e+00 -3.69043e+00 -4.76638e+00 -1.09219e+00 -5.71840e-01 -1.61255e+00 -4.43062e-01 -2.60379e-01 -6.25744e-01 2.40596e-01 4.45362e-01 3.58298e-02 1.88753e-01 2.67603e-01 1.09904e-01 4.52633e-02 8.58584e-02 4.66827e-03
8.70000e+01 1.20503e-01 1.53811e-01 9.44083e-02 -4.07849e+00 -3.57422e+00 -4.58277e+00 -6.38948e-01 -4.65468e-01 -8.12429e-01 -4.01632e-01 -1.04122e-01 -6.99142e-01 9.37376e-01 2.19470e+00 -3.19948e-01 1.01221e-01 1.18511e-01 8.39320e-02 4.77570e-02 9.94742e-02 -3.96017e-03
8.80000e+01 1.13012e-01 1.46618e-01 8.71088e-02 -3.92891e+00 -3.39536e+00 -4.46246e+00 -1.33969e+00 -9.68799e-01 -1.71058e+00 -3.75707e-01 -3.41768e-01 -4.09645e-01 9.99724e-02 1.84962e-01 1.49829e-02 2.12176e-01 2.45960e-01 1.78392e-01 3.59495e-02 7.25958e-02 -6.96867e-04
8.90000e+01 1.10567e-01 1.45255e-01 8.41624e-02 -4.01077e+00 -3.57277e+00 -4.44877e+00 -1.04636e+00 -4.70223e-01 -1.62250e+00 -3.91966e-01 -1.75485e-01 -6.08446e-01 1.99062e-01 4.39074e-01 -4.09507e-02 1.14932e-01 1.62853e-01 6.70115e-02 4.52923e-02 6.48553e-02 2.57293e-02
9.00000e+01 1.08730e-01 1.44332e-01 8.19100e-02 -4.25461e+00 -3.86817e+00 -4.64105e+00 -8.41888e-01 -3.54516e-01 -1.32926e+00 -4.64144e-01 -3.90125e-01 -5.38164e-01 2.55076e-01 4.72892e-01 3.72599e-02 1.55397e-01 2.04912e-01 1.05882e-01 3.54020e-02 4.95630e-02 2.12410e-02
9.10000e+01 1.05885e-01 1.42754e-01 7.85380e-02 -4.58169e+00 -3.99418e+00 -5.16919e+00 -7.76690e-01 -4.32556e-01 -1.12082e+00 -3.88825e-01 -2.16987e-01 -5.60664e-01 3.46221e+00 8.21260e+00 -1.28819e+00 1.90266e-01 2.33993e-01 1.46539e-01 3.01498e-02 5.66506e-02 3.64900e-03
9.20000e+01 1.02104e-01 1.38092e-01 7.54949e-02 -3.99200e+00 -3.72925e+00 -4.25475e+00 -9.06419e-01 -5.67016e-01 -1.24582e+00 -6.03637e-01 -4.35821e-01 -7.71453e-01 5.90531e-01 1.04580e+00 1.35259e-01 2.04337e-01 2.54692e-01 1.53981e-01 7.39618e-02 1.09512e-01 3.84114e-02
9.30000e+01 9.20965e-02 1.32554e-01 6.39873e-02 -4.29722e+00 -3.87202e+00 -4.72242e+00 -8.56539e-01 -6.33847e-01 -1.07923e+00 -5.20604e-01 -4.19198e-01 -6.22011e-01 4.07658e-02 5.24214e-02 2.91103e-02 1.86684e-01 2.10804e-01 1.62564e-01 5.22933e-02 8.10493e-02 2.35374e-02
9.40000e+01 9.09293e-02 1.30790e-01 6.32170e-02 -3.95021e+00 -3.69331e+00 -4.20711e+00 -1.23713e+00 -1.08946e+00 -1.38479e+00 -3.01297e-01 -1.88926e-01 -4.13667e-01 1.67631e-01 2.83661e-01 5.16012e-02 1.08035e-01 1.85749e-01 3.03214e-02 2.94645e-02 3.95026e-02 1.94265e-02
9.50000e+01 8.40237e-02 1.24151e-01 5.68662e-02 -3.99315e+00 -3.67930e+00 -4.30700e+00 -1.09065e+00 -8.58912e-01 -1.32239e+00 -6.50309e-01 -5.44418e-01 -7.56200e-01 3.15613e-01 4.42787e-01 1.88440e-01 2.55522e-01 3.86810e-01 1.24235e-01 7.48197e-02 1.23919e-01 2.57206e-02
9.60000e+01 8.04274e-02 1.18839e-01 5.44313e-02 -4.17007e+00 -3.67664e+00 -4.66350e+00 -8.05423e-01 -4.16048e-01 -1.19480e+00 -5.36403e-01 -4.65255e-01 -6.07550e-01 6.61527e-02 1.21886e-01 1.04198e-02 2.80415e-01 4.32586e-01 1.28245e-01 4.49247e-02 5.36165e-02 3.62329e-02
9.70000e+01 7.72856e-02 1.17455e-01 5.08542e-02 -3.94724e+00 -3.64233e+00 -4.25215e+00 -1.16063e+00 -7.98936e-01 -1.52232e+00 -3.54180e-01 -1.63389e-01 -5.44971e-01 2.12184e-01 3.88236e-01 3.61316e-02 2.74782e-01 3.69343e-01 1.80222e-01 4.27911e-02 6.82032e-02 1.73789e-02
9.80000e+01 7.62785e-02 1.16283e-01 5.00366e-02 -4.20588e+00 -3.79670e+00 -4.61506e+00 -4.48602e-01 -2.52874e-01 -6.44330e-01 -5.35598e-01 -3.31354e-01 -7.39842e-01 4.32788e-01 8.57027e-01 8.54871e-03 1.70273e-01 2.28733e-01 1.11814e-01 5.96526e-02 8.35227e-02 3.57825e-02
9.90000e+01 6.79301e-02 1.06881e-01 4.31742e-02 -4.50816e+00 -3.76116e+00 -5.25515e+00 -1.10275e+00 -7.53535e-01 -1.45197e+00 -3.48225e-01 -1.29650e-01 -5.66801e-01 5.92011e-01 1.19502e+00 -1.09979e-02 2.72422e-01 3.72180e-01 1.72664e-01 2.72659e-02 3.92424e-02 1.52895e-02
1.00000e+02 6.69861e-02 1.05780e-01 4.24196e-02 -4.34057e+00 -3.65498e+00 -5.02617e+00 -1.42392e+00 -1.36460e+00 -1.48323e+00 -5.07596e-01 -2.46707e-01 -7.68485e-01 8.99169e-02 1.50209e-01 2.96245e-02 1.44668e-01 1.91090e-01 9.82461e-02 4.15507e-02 4.87645e-02 3.43369e-02
1.01000e+02 6.40127e-02 1.01553e-01 4.03496e-02 -3.82703e+00 -3.32075e+00 -4.33332e+00 -1.25437e+00 -1.09498e+00 -1.41376e+00 -4.31596e-01 -4.21890e-01 -4.41303e-01 9.19371e-02 1.28958e-01 5.49160e-02 2.38948e-01 4.01282e-01 7.66133e-02 3.18915e-02 4.86241e-02 1.51589e-02
1.02000e+02 5.93554e-02 9.65858e-02 3.64760e-02 -3.90542e+00 -3.40734e+00 -4.40351e+00 -5.22609e-01 -1.72368e-01 -8.72851e-01 -6.08216e-01 -4.83337e-01 -7.33095e-01 1.50418e+00 3.18908e+00 -1.80721e-01 2.37327e-01 3.47047e-01 1.27608e-01 5.58151e-02 8.74036e-02 2.42266e-02
1.03000e+02 5.51147e-02 9.04617e-02 3.35792e-02 -4.16475e+00 -3.51752e+00 -4.81199e+00 -9.92979e-01 -2.94903e-01 -1.69105e+00 -4.52277e-01 -3.40776e-01 -5.63778e-01 9.06499e-02 1.14533e-01 6.67669e-02 2.09905e-01 2.44106e-01 1.75703e-01 5.53703e-02 8.28576e-02 2.78830e-02
1.04000e+02 5.04832e-02 8.31628e-02 3.06454e-02 -4.43994e+00 -3.84497e+00 -5.03492e+00 -1.14594e+00 -6.57512e-01 -1.63437e+00 -5.84864e-01 -4.44660e-01 -7.25068e-01 3.66207e-01 5.61736e-01 1.70678e-01 5.48832e-01 9.78885e-01 1.18779e-01 7.66470e-02 9.94952e-02 5.37987e-02
1.05000e+02 4.39356e-02 7.36210e-02 2.62199e-02 -4.13820e+00 -3.78688e+00 -4.48952e+00 -5.59118e-01 -2.24411e-01 -8.93825e-01 -5.42074e-01 -4.04290e-01 -6.79858e-01 1.84931e-01 2.95190e-01 7.46715e-02 4.12003e-01 7.41037e-01 8.29686e-02 8.13138e-02 1.20324e-01 4.23033e-02
1.06000e+02 4.18644e-02 7.00172e-02 2.50314e-02 -4.26707e+00 -3.92778e+00 -4.60636e+00 -8.63086e-01 -5.26585e-01 -1.19959e+00 -2.23949e-01 -1.06541e-01 -3.41358e-01 1.19881e+00 2.69980e+00 -3.02181e-01 2.17070e-01 3.28153e-01 1.05988e-01 3.92922e-02 5.27606e-02 2.58238e-02
1.07000e+02 4.18302e-02 7.00060e-02 2.49945e-02 -4.58904e+00 -4.29919e+00 -4.87889e+00 -8.20363e-01 -4.97270e-01 -1.14346e+00 -5.34242e-01 -2.10960e-01 -8.57524e-01 2.69463e+00 6.44740e+00 -1.05814e+00 1.89857e-01 2.74063e-01 1.05651e-01 6.97867e-02 1.15015e-01 2.45587e-02
1.08000e+02 3.90173e-02 6.52907e-02 2.33165e-02 -4.40137e+00 -3.99977e+00 -4.80298e+00 -1.30724e+00 -1.13450e+00 -1.47998e+00 -6.25267e-01 -5.12363e-01 -7.38171e-01 2.45371e-01 3.85391e-01 1.05350e-01 2.29114e-01 3.35957e-01 1.22272e-01 5.92099e-02 7.60286e-02 4.23913e-02
1.09000e+02 3.50887e-02 5.81938e-02 2.11572e-02 -4.09416e+00 -3.82943e+00 -4.35888e+00 -8.96155e-01 -6.73806e-01 -1.11850e+00 -4.15204e-01 -2.05936e-01 -6.24471e-01 7.64047e+02 1.84437e+03 -3.16280e+02 6.08241e-01 1.18939e+00 2.70914e-02 1.13920e-02 2.18274e-02 9.56566e-04
1.10000e+02 3.45039e-02 5.72207e-02 2.08057e-02 -4.43595e+00 -3.75069e+00 -5.12121e+00 -1.04448e+00 -6.01691e-01 -1.48726e+00 -7.32851e-01 -3.99247e-01 -1.06645e+00 5.85881e-01 8.80947e-01 2.90816e-01 4.33213e-01 7.36849e-01 1.29576e-01 7.48469e-02 1.12236e-01 3.74582e-02
1.11000e+02 2.97515e-02 4.98348e-02 1.77617e-02 -4.29146e+00 -3.85681e+00 -4.72612e+00 -1.08183e+00 -9.89795e-01 -1.17386e+00 -5.10175e-01 -4.36309e-01 -5.84040e-01 1.44726e+00 3.00879e+00 -1.14271e-01 6.63567e-01 1.02349e+00 3.03640e-01 5.63321e-02 8.89488e-02 2.37153e-02
1.12000e+02 2.79574e-02 4.65433e-02 1.67933e-02 -4.51968e+00 -3.98058e+00 -5.05878e+00 -1.21582e+00 -9.09751e-01 -1.52189e+00 -6.56920e-01 -4.42133e-01 -8.71707e-01 4.82754e+00 1.09954e+01 -1.34029e+00 5.44847e-01 6.90263e-01 3.99431e-01 5.35244e-02 6.65416e-02 4.05073e-02
1.13000e+02 2.42915e-02 3.99123e-02 1.47843e-02 -4.26682e+00 -3.99563e+00 -4.53801e+00 -1.28463e+00 -7.86662e-01 -1.78260e+00 -4.61790e-01 -2.41713e-01 -6.81866e-01 6.60175e-01 1.53316e+00 -2.12808e-01 2.65658e-01 3.31759e-01 1.99558e-01 4.32684e-02 9.30146e-02 -6.47775e-03
1.14000e+02 2.33838e-02 3.89810e-02 1.40275e-02 -4.47123e+00 -4.34497e+00 -4.59748e+00 -1.52817e+00 -1.36651e+00 -1.68982e+00 -4.38053e-01 -1.64797e-01 -7.11309e-01 8.97436e+00 1.96157e+01 -1.66698e+00 7.63256e-01 1.28939e+00 2.37119e-01 4.64599e-02 9.42315e-02 -1.31161e-03
1.15000e+02 1.84543e-02 3.10978e-02 1.09513e-02 -4.44603e+00 -4.15326e+00 -4.73880e+00 -8.29533e-01 -1.96612e-01 -1.46245e+00 -7.49030e-01 -6.03886e-01 -8.94175e-01 4.04062e+00 9.34919e+00 -1.26796e+00 6.26410e-01 1.27788e+00 -2.50634e-02 8.16012e-02 9.84205e-02 6.47818e-02
1.16000e+02 1.66149e-02 2.80653e-02 9.83614e-03 -4.68382e+00 -4.22682e+00 -5.14082e+00 -8.36370e-01 -3.97047e-01 -1.27569e+00 -4.52930e-01 -3.87531e-01 -5.18329e-01 1.00462e+00 1.42903e+00 5.80212e-01 6.87526e-01 1.37081e+00 4.24227e-03 4.06130e-02 6.59241e-02 1.53019e-02
1.17000e+02 1.63747e-02 2.77978e-02 9.64573e-03 -4.40555e+00 -3.95618e+00 -4.85493e+00 -1.12828e+00 -9.07017e-01 -1.34955e+00 -8.25084e-01 -7.60542e-01 -8.89627e-01 1.16023e+00 1.68979e+00 6.30666e-01 5.36556e-01 8.55355e-01 2.17758e-01 7.62857e-02 1.04591e-01 4.79800e-02
1.18000e+02 1.18005e-02 1.94381e-02 7.16387e-03 -4.93884e+00 -4.56980e+00 -5.30789e+00 -8.63510e-01 -2.34287e-01 -1.49273e+00 -5.05061e-01 -3.72154e-01 -6.37968e-01 6.30023e+00 8.70059e+00 3.89987e+00 2.64562e-01 4.06587e-01 1.22538e-01 4.19725e-02 4.53083e-02 3.86368e-02
1.19000e+02 1.01478e-02 1.67020e-02 6.16557e-03 -4.47366e+00 -4.11647e+00 -4.83085e+00 -1.20314e+00 -1.16601e+00 -1.24027e+00 -6.19474e-01 -4.30723e-01 -8.08225e-01 2.21319e+00 5.23463e+00 -8.08248e-01 6.37455e-01 9.73703e-01 3.01206e-01 4.19374e-02 7.15125e-02 1.23624e-02
1.20000e+02 6.65983e-03 1.06528e-02 4.16354e-03 -4.62367e+00 -4.37051e+00 -4.87683e+00 -1.00491e+00 -7.94050e-01 -1.21578e+00 -3.26130e-01 -1.44060e-02 -6.37853e-01 9.88534e-01 1.68203e+00 2.95034e-01 4.87523e-01 6.96672e-01 2.78374e-01 2.01856e-02 4.09794e-02 -6.08169e-04
1.21000e+02 5.33333e-03 8.40030e-03 3.38612e-03 -4.88233e+00 -4.30766e+00 -5.45701e+00 -8.55027e-01 -3.20216e-01 -1.38984e+00 -5.47062e-01 -4.63441e-01 -6.30682e-01 1.15083e+01 2.24268e+01 5.89748e-01 9.06740e-01 1.06039e+00 7.53089e-01 5.17242e-02 8.51834e-02 1.82651e-02
1.22000e+02 4.92597e-03 8.05248e-03 3.01338e-03 -4.89565e+00 -4.39583e+00 -5.39547e+00 -1.37166e+00 -1.18444e+00 -1.55888e+00 -7.91829e-01 -6.80241e-01 -9.03417e-01 8.81092e+00 1.67841e+01 8.37763e-01 1.21214e+00 1.95478e+00 4.69503e-01 7.25524e-02 1.03954e-01 4.11509e-02
1.23000e+02 2.83298e-03 4.63271e-03 1.73242e-03 -4.70046e+00 -4.31669e+00 -5.08423e+00 -1.19904e+00 -1.14080e+00 -1.25728e+00 -1.99378e-01 -1.30060e-01 -2.68696e-01 3.70865e-01 6.85140e-01 5.65894e-02 1.61077e+00 2.63039e+00 5.91147e-01 1.19790e-02 1.82463e-02 5.71180e-03
1.24000e+02 2.39357e-03 3.87446e-03 1.47870e-03 -4.62698e+00 -4.03989e+00 -5.21408e+00 -1.54261e+00 -1.24079e+00 -1.84443e+00 -4.01368e-01 -3.05732e-01 -4.97004e-01 2.29142e+00 5.03976e+00 -4.56927e-01 1.16952e+00 1.90217e+00 4.36880e-01 4.29915e-02 4.87939e-02 3.71891e-02
1.25000e+02 2.33324e-03 3.85631e-03 1.41171e-03 -4.73472e+00 -4.02804e+00 -5.44141e+00 -1.00339e+00 -4.84821e-01 -1.52196e+00 -3.74107e-01 -3.00537e-01 -4.47677e-01 4.14481e+00 8.61352e+00 -3.23902e-01 5.46869e-01 1.04529e+00 4.84475e-02 5.12503e-02 6.87946e-02 3.37061e-02
1.26000e+02 2.08668e-03 3.55189e-03 1.22589e-03 -5.17594e+00 -4.81547e+00 -5.53641e+00 -1.20167e+00 -8.13074e-01 -1.59026e+00 -7.74172e-01 -5.28180e-01 -1.02016e+00 5.59674e+00 7.25514e+00 3.93834e+00 1.28559e+00 2.36123e+00 2.09952e-01 7.34794e-02 9.12308e-02 5.57281e-02
1.27000e+02 1.63329e-03 2.71897e-03 9.81126e-04 -4.54868e+00 -4.09504e+00 -5.00231e+00 -1.20035e+00 -9.60381e-01 -1.44032e+00 -6.24185e-01 -2.27158e-01 -1.02121e+00 4.97186e+01 1.17873e+02 -1.84357e+01 7.39473e-01 1.13320e+00 3.45749e-01 2.27247e-02 3.12444e-02 1.42049e-02
1.28000e+02 1.37124e-03 2.39102e-03 7.86406e-04 -5.08983e+00 -4.44316e+00 -5.73649e+00 -1.17668e+00 -8.18504e-01 -1.53486e+00 -9.27688e-01 -6.93926e-01 -1.16145e+00 4.89394e+01 1.17239e+02 -1.93600e+01 6.71959e-01 1.11525e+00 2.28671e-01 9.23159e-02 1.33521e-01 5.11112e-02
1.29000e+02 1.35764e-03 2.38744e-03 7.72036e-04 -4.82538e+00 -4.43875e+00 -5.21201e+00 -1.00330e+00 -4.98069e-01 -1.50853e+00 -7.39206e-01 -3.61675e-01 -1.11674e+00 5.42717e+00 1.04674e+01 3.86906e-01 4.33485e-01 7.65952e-01 1.01017e-01 7.11755e-02 1.17198e-01 2.51534e-02
1.30000e+02 1.30857e-03 2.37710e-03 7.20348e-04 -5.01240e+00 -4.46032e+00 -5.56449e+00 -1.07850e+00 -9.21119e-01 -1.23589e+00 -5.47816e-01 -3.06085e-01 -7.89546e-01 3.97967e+01 9.56339e+01 -1.60405e+01 6.48957e-01 1.06281e+00 2.35102e-01 7.42742e-02 8.67803e-02 6.17681e-02
1.31000e+02 1.30821e-03 2.37704e-03 7.19974e-04 -5.65391e+00 -4.85081e+00 -6.45700e+00 -1.32190e+00 -1.07923e+00 -1.56457e+00 -3.40191e-01 -7.72737e-02 -6.03107e-01 1.94110e+00 3.18347e+00 6.98726e-01 4.03101e-01 5.09581e-01 2.96621e-01 3.96336e-02 6.21874e-02 1.70797e-02
1.32000e+02 1.01268e-03 1.83699e-03 5.58258e-04 -5.30884e+00 -4.72498e+00 -5.89270e+00 -1.16733e+00 -4.93040e-01 -1.84163e+00 -5.74958e-01 -3.42029e-01 -8.07887e-01 3.44933e+01 7.98931e+01 -1.09066e+01 1.72962e-01 2.14742e-01 1.31182e-01 8.38049e-02 1.45107e-01 2.25029e-02
1.33000e+02 1.02223e-04 1.75036e-04 5.96991e-05 -4.94358e+00 -4.58253e+00 -5.30463e+00 -1.05836e+00 -6.31334e-01 -1.48538e+00 -7.61193e-01 -5.86367e-01 -9.36019e-01 4.16401e-01 8.25754e-01 7.04793e-03 1.30869e+00 2.45224e+00 1.65143e-01 7.09160e-02 9.09289e-02 5.09031e-02
1.34000e+02 7.92234e-05 1.43069e-04 4.38695e-05 -5.23912e+00 -4.51716e+00 -5.96109e+00 -1.24238e+00 -9.51520e-01 -1.53323e+00 -5.31867e-01 -2.47049e-01 -8.16684e-01 9.06843e+01 1.87547e+02 -6.17807e+00 1.17684e+00 1.30777e+00 1.04592e+00 5.10502e-02 7.27841e-02 2.93162e-02
1.35000e+02 5.10171e-05 9.09824e-05 2.86071e-05 -5.46542e+00 -4.65581e+00 -6.27503e+00 -1.03224e+00 -9.46261e-01 -1.11822e+00 -1.91813e-01 -9.41334e-02 -2.89493e-01 4.27387e+01 1.02573e+02 -1.70956e+01 1.14627e+00 1.84600e+00 4.46553e-01 9.78051e-03 1.44066e-02 5.15438e-03
1.36000e+02 2.06436e-05 3.49584e-05 1.21905e-05 -5.03101e+00 -4.46070e+00 -5.60133e+00 -4.29273e-01 -2.10304e-01 -6.48242e-01 -5.95248e-01 -5.44146e-01 -6.46350e-01 1.36910e+00 1.81496e+00 9.23227e-01 1.17135e+00 1.68255e+00 6.60144e-01 2.16914e-02 2.57344e-02 1.76484e-02
1.37000e+02 2.02679e-05 3.48502e-05 1.17873e-05 -5.42839e+00 -4.23803e+00 -6.61875e+00 -1.69934e+00 -1.43516e+00 -1.96353e+00 -5.41032e-01 -4.43120e-01 -6.38945e-01 2.30911e+02 5.45594e+02 -8.37733e+01 2.77401e-01 4.47267e-01 1.07536e-01 3.42140e-02 5.58701e-02 1.25579e-02
1.38000e+02 1.03930e-05 1.76366e-05 6.12442e-06 -5.60886e+00 -5.16399e+00 -6.05372e+00 -1.17141e+00 -8.50926e-01 -1.49190e+00 -4.94784e-01 -1.79043e-01 -8.10525e-01 7.03788e+01 1.57938e+02 -1.71802e+01 4.47116e-01 6.23247e-01 2.70985e-01 2.40446e-02 4.14316e-02 6.65761e-03
1.39000e+02 1.03392e-05 1.76238e-05 6.06558e-06 -5.31615e+00 -4.87981e+00 -5.75249e+00 -7.54253e-01 -4.79745e-01 -1.02876e+00 -2.42015e-01 -1.71040e-01 -3.12990e-01 6.33822e+02 1.52647e+03 -2.58830e+02 5.00489e-01 8.49195e-01 1.51782e-01 7.22039e-03 1.21264e-02 2.31438e-03
1.40000e+02 1.03392e-05 1.76238e-05 6.06558e-06 -5.63306e+00 -4.70928e+00 -6.55685e+00 -1.38324e+00 -1.16782e+00 -1.59867e+00 -8.04568e-01 -6.02331e-01 -1.00680e+00 3.17215e+02 7.57631e+02 -1.23202e+02 3.63707e-01 4.66100e-01 2.61313e-01 8.17539e-02 1.07813e-01 5.56943e-02
1.41000e+02 6.39088e-06 1.03728e-05 3.93754e-06 -5.39672e+00 -4.67076e+00 -6.12268e+00 -1.69569e+00 -1.37013e+00 -2.02125e+00 -5.29765e-01 -4.77900e-01 -5.81630e-01 5.97103e+00 1.05469e+01 1.39516e+00 1.07806e+00 2.13040e+00 2.57227e-02 2.83046e-02 3.90658e-02 1.75435e-02
1.42000e+02 6.39088e-06 1.03728e-05 3.93754e-06 -5.89869e+00 -5.33757e+00 -6.45981e+00 -1.42660e+00 -8.49451e-01 -2.00375e+00 -7.32499e-01 -6.82339e-01 -7.82659e-01 1.27018e+02 2.63934e+02 -9.89780e+00 1.68835e+00 3.71203e+00 -3.35329e-01 4.72622e-02 7.30890e-02 2.14354e-02
1.43000e+02 1.99700e-06 2.89731e-06 1.37645e-06 -5.97867e+00 -5.18167e+00 -6.77566e+00 -1.35736e+00 -1.03629e+00 -1.67844e+00 -7.21335e-01 -3.56910e-01 -1.08576e+00 1.13830e+01 1.95259e+01 3.24020e+00 3.18541e-01 4.28235e-01 2.08848e-01 5.83907e-02 8.44673e-02 3.23140e-02
1.44000e+02 1.07140e-06 1.26769e-06 9.05504e-07 -5.73422e+00 -4.99130e+00 -6.47713e+00 -1.34060e+00 -8.01925e-01 -1.87927e+00 -4.84193e-01 -3.84297e-01 -5.84090e-01 2.16355e+00 3.43802e+00 8.89084e-01 7.14081e-01 1.45882e+00 -3.06610e-02 3.14394e-02 3.73360e-02 2.55428e-02
1.45000e+02 1.07140e-06 1.26769e-06 9.05504e-07 -5.99609e+00 -5.27214e+00 -6.72004e+00 -1.28720e+00 -6.73053e-01 -1.90134e+00 -7.95613e-01 -5.44179e-01 -1.04705e+00 3.01914e+02 7.21170e+02 -1.17343e+02 4.38518e-01 8.45032e-01 3.20049e-02 7.44937e-02 1.23861e-01 2.51261e-02
1.46000e+02 1.07140e-06 1.26769e-06 9.05504e-07 -5.83473e+00 -4.75723e+00 -6.91224e+00 -1.48896e+00 -1.05738e+00 -1.92054e+00 -9.90584e-01 -6.36207e-01 -1.34496e+00 1.78506e+03 4.30582e+03 -7.35691e+02 9.63973e-01 1.41165e+00 5.16300e-01 1.00352e-01 1.33287e-01 6.74176e-02
1.47000e+02 1.07140e-06 1.26769e-06 9.05504e-07 -6.03648e+00 -5.18186e+00 -6.89110e+00 -1.79380e+00 -1.33966e+00 -2.24793e+00 -3.54613e-01 -1.51350e-01 -5.57877e-01 7.84399e+01 1.65004e+02 -8.12421e+00 1.51825e+00 2.63495e+00 4.01551e-01 3.08157e-02 6.47599e-02 -3.12848e-03
1.48000e+02 1.07140e-06 1.26769e-06 9.05504e-07 -6.00422e+00 -4.71717e+00 -7.29127e+00 -1.61183e+00 -1.11927e+00 -2.10439e+00 -6.16455e-01 -2.22439e-01 -1.01047e+00 9.89496e+00 2.23284e+01 -2.53848e+00 8.87603e-01 1.23967e+00 5.35536e-01 3.04517e-02 5.76357e-02 3.26761e-03
1.49000e+02 1.07140e-06 1.26769e-06 9.05504e-07 -6.31042e+00 -5.09003e+00 -7.53082e+00 -1.53433e+00 -1.13545e+00 -1.93321e+00 -6.86266e-01 -4.16346e-01 -9.56186e-01 4.63112e+03 1.11470e+04 -1.88474e+03 2.06673e+00 2.46970e+00 1.66377e+00 3.14886e-02 4.93663e-02 1.36109e-02
1.50000e+02 1.07140e-06 1.26769e-06 9.05504e-07 -6.92471e+00 -6.07425e+00 -7.77517e+00 -1.81625e+00 -1.48365e+00 -2.14885e+00 -7.88428e-01 -5.28697e-01 -1.04816e+00 3.76385e+02 7.47779e+02 4.99100e+00 2.72548e+00 4.24162e+00 1.20933e+00 4.18671e-02 4.82631e-02 3.54710e-02


==> data/rosenbrock5d_cmaes_avg.dat <==
1.000000000000000000e+00 8.868999856537484447e+02 7.233362206594907775e+02 1.087449462762222311e+03
2.000000000000000000e+00 5.723302864800780299e+02 4.200828529684420687e+02 7.797555994197542759e+02
3.000000000000000000e+00 3.414572215473295955e+02 2.370603210307184554e+02 4.918285508088632128e+02
4.000000000000000000e+00 2.325815226444618133e+02 1.762806235071063838e+02 3.068639286576816971e+02
5.000000000000000000e+00 1.955220281220684342e+02 1.433651364397305770e+02 2.666538353070097855e+02
6.000000000000000000e+00 1.862717380311269153e+02 1.325542033694248687e+02 2.617582808176724143e+02
7.000000000000000000e+00 9.073821055027967475e+01 6.512903430425262741e+01 1.264170878905428452e+02
8.000000000000000000e+00 8.255490729035574304e+01 5.617694850594842393e+01 1.213186707177157757e+02
9.000000000000000000e+00 5.107713979109108493e+01 3.863316440117778683e+01 6.752939474870262870e+01
1.000000000000000000e+01 4.872843924960520212e+01 3.570775920167081097e+01 6.649705399579826803e+01
1.100000000000000000e+01 4.750637202539327575e+01 3.445332245606740429e+01 6.550472413488893153e+01
1.200000000000000000e+01 2.887012287004815292e+01 2.272031145284507048e+01 3.668453208757872375e+01
1.300000000000000000e+01 1.822825875322542544e+01 1.493820563964969672e+01 2.224292697461695667e+01
1.400000000000000000e+01 1.731715536971172398e+01 1.405589889674944715e+01 2.133509014980795016e+01
1.500000000000000000e+01 1.527681236780411567e+01 1.236403134962204575e+01 1.887580106533998503e+01
1.600000000000000000e+01 1.513991942920787537e+01 1.221580550802667098e+01 1.876398246290789018e+01
1.700000000000000000e+01 1.323533652978516706e+01 1.044252611962967414e+01 1.677507253033118673e+01
1.800000000000000000e+01 1.127613487591853492e+01 9.739100323215053479e+00 1.305574575885787247e+01
1.900000000000000000e+01 1.077919193597428560e+01 9.387815130307034295e+00 1.237678599118013523e+01
2.000000000000000000e+01 1.024141977855742525e+01 8.776930075961134392e+00 1.195026941913302565e+01
2.100000000000000000e+01 8.144826637442958983e+00 6.684621784889175800e+00 9.924002148328010975e+00
2.200000000000000000e+01 7.885686074059568895e+00 6.411255812440005641e+00 9.699198827468233475e+00
2.300000000000000000e+01 7.235466543718652943e+00 6.049148440316553632e+00 8.654437334742004495e+00
2.400000000000000000e+01 6.724267529775035612e+00 5.869885817979255904e+00 7.703007386190121153e+00
2.500000000000000000e+01 6.475116047249988682e+00 5.660076864456224932e+00 7.407519160851951057e+00
2.600000000000000000e+01 6.431062943662565701e+00 5.597188105585051865e+00 7.389169312369711307e+00
2.700000000000000000e+01 5.561692113039956809e+00 5.050062356669490882e+00 6.125155884342533774e+00
2.800000000000000000e+01 5.251869659417769398e+00 4.751310382562655477e+00 5.805163775605894472e+00
2.900000000000000000e+01 4.887165677946430087e+00 4.448661385500605192e+00 5.368893312838618925e+00
3.000000000000000000e+01 4.851751581198915808e+00 4.407876282817221103e+00 5.340325339308592767e+00
3.100000000000000000e+01 4.785141171596395182e+00 4.333487240854180023e+00 5.283868339622375565e+00
3.200000000000000000e+01 4.422946522523615087e+00 4.166585658586736685e+00 4.695080707338469495e+00
3.300000000000000000e+01 4.359617412352242205e+00 4.084145596574049186e+00 4.653669545480480174e+00
3.400000000000000000e+01 4.275982994199083009e+00 3.996129327744315063e+00 4.575435144137463439e+00
3.500000000000000000e+01 4.121234367153038036e+00 3.908223528996507490e+00 4.345854985772611201e+00
3.600000000000000000e+01 4.102735410253534276e+00 3.888597458029165566e+00 4.328665547983803208e+00
3.700000000000000000e+01 4.071371247475346067e+00 3.866711021256708847e+00 4.286863886037600047e+00
3.800000000000000000e+01 4.070006164264932558e+00 3.865648784348966860e+00 4.285166889506836441e+00
3.900000000000000000e+01 4.047367744797310429e+00 3.850392952460937490e+00 4.254419188866375379e+00
4.000000000000000000e+01 4.012448451675751926e+00 3.811378875963640667e+00 4.224125467790078581e+00
4.100000000000000000e+01 4.003919851146130249e+00 3.799863829510355284e+00 4.218933860181993012e+00
4.200000000000000000e+01 3.971710150902158176e+00 3.769737956748794083e+00 4.184503459859562291e+00
4.300000000000000000e+01 3.945852087929568430e+00 3.738241512222858276e+00 4.164992724228762988e+00
4.400000000000000000e+01 3.913121037857300699e+00 3.696181053911876013e+00 4.142793882002965944e+00
4.500000000000000000e+01 3.862679366693348104e+00 3.642188955196612898e+00 4.096517801085115096e+00
4.600000000000000000e+01 3.820712768627663625e+00 3.588262128216823665e+00 4.068221757145936479e+00
4.700000000000000000e+01 3.782618494241093199e+00 3.552703002596155013e+00 4.027413116863121978e+00
4.800000000000000000e+01 3.700875300017913538e+00 3.469835923879577511e+00 3.947298456397566380e+00
4.900000000000000000e+01 3.658248305799488342e+00 3.424146131050155528e+00 3.908355588428244598e+00
5.000000000000000000e+01 3.624546078070623345e+00 3.375673889019509044e+00 3.891766415823117331e+00
5.100000000000000000e+01 3.594465601408711741e+00 3.331163445524861544e+00 3.878579712763020382e+00
5.200000000000000000e+01 3.537832337910455038e+00 3.269561831826790499e+00 3.828114681706995093e+00
5.300000000000000000e+01 3.500762714215478688e+00 3.221001197094680357e+00 3.804823044553833356e+00
5.400000000000000000e+01 3.474621683032398600e+00 3.185640384910474410e+00 3.789817550463463913e+00
5.500000000000000000e+01 3.444793407925578865e+00 3.160718377655917344e+00 3.754400172813925352e+00
5.600000000000000000e+01 3.400060461037270443e+00 3.118414034985541594e+00 3.707144403858026127e+00
5.700000000000000000e+01 3.372589695499172535e+00 3.091555426356781489e+00 3.679171059724853254e+00
5.800000000000000000e+01 3.312531461941500055e+00 3.020726641177505556e+00 3.632524882183637782e+00
5.900000000000000000e+01 3.222253764213797833e+00 2.908739576605960497e+00 3.569559614238555056e+00
6.000000000000000000e+01 3.173961430808227124e+00 2.864994119395303684e+00 3.516248461405035108e+00
6.100000000000000000e+01 3.111506036046340018e+00 2.790183520577308673e+00 3.469832626045201707e+00
6.200000000000000000e+01 3.088953049289036024e+00 2.758172368577384237e+00 3.459403425766837792e+00
6.300000000000000000e+01 3.066607746245033628e+00 2.740724765085817971e+00 3.431239498810301214e+00
6.400000000000000000e+01 2.968314731489025249e+00 2.638133810062889495e+00 3.339820107519384518e+00
6.500000000000000000e+01 2.937974978245984303e+00 2.609270556438096467e+00 3.308088136549006464e+00
6.600000000000000000e+01 2.914789417994928744e+00 2.583754573857731440e+00 3.288236985516034494e+00
6.700000000000000000e+01 2.897147824510584613e+00 2.565739262776625118e+00 3.271363399561911578e+00
6.800000000000000000e+01 2.837740749309544341e+00 2.509559693510024392e+00 3.208838817868003179e+00
6.900000000000000000e+01 2.823241251981060351e+00 2.495953167006836004e+00 3.193445803490813528e+00
7.000000000000000000e+01 2.796324687079658311e+00 2.473100787378266219e+00 3.161792594737122819e+00
7.100000000000000000e+01 2.739173838031080166e+00 2.415824423133285936e+00 3.105802409772210115e+00
7.200000000000000000e+01 2.711325888162655851e+00 2.379554085311935907e+00 3.089355319636425179e+00
7.300000000000000000e+01 2.672777958301900902e+00 2.341819474970037174e+00 3.050509268856378853e+00
7.400000000000000000e+01 2.635166890086812597e+00 2.297250361274718600e+00 3.022789616520768163e+00
7.500000000000000000e+01 2.624361451575040860e+00 2.285120816376958519e+00 3.013964504263181077e+00
7.600000000000000000e+01 2.610425122027007827e+00 2.270512996470751332e+00 3.001224537495176481e+00
7.700000000000000000e+01 2.550747745619337703e+00 2.202464845974890117e+00 2.954105748235997364e+00
7.800000000000000000e+01 2.511376138087825005e+00 2.168734700302982432e+00 2.908151977314607173e+00
7.900000000000000000e+01 2.502360034129434752e+00 2.160384646635472361e+00 2.898467988170644549e+00
8.000000000000000000e+01 2.454841346762207888e+00 2.120859527001937472e+00 2.841416869457656258e+00
8.100000000000000000e+01 2.395906943399796152e+00 2.060280558983862420e+00 2.786207954251882946e+00
8.200000000000000000e+01 2.375997480375362070e+00 2.034182773081593787e+00 2.775249157280925250e+00
8.300000000000000000e+01 2.328366547540864140e+00 1.983232807343634274e+00 2.733562474175033952e+00
8.400000000000000000e+01 2.289291464000818621e+00 1.945162691643568253e+00 2.694301833806375779e+00
8.500000000000000000e+01 2.247765024038855586e+00 1.916097333369408240e+00 2.636842876038973049e+00
8.600000000000000000e+01 2.218940994029234837e+00 1.882916873709371108e+00 2.614931760255404747e+00
8.700000000000000000e+01 2.149623144397131203e+00 1.805875188450837054e+00 2.558803450249412581e+00
8.800000000000000000e+01 2.103571607229437035e+00 1.771878367188175485e+00 2.497357374346167447e+00
8.900000000000000000e+01 2.043701144384411972e+00 1.717936254194362800e+00 2.431239434734935756e+00
9.000000000000000000e+01 2.003439165404759414e+00 1.692950265879547889e+00 2.370872063032769095e+00
9.100000000000000000e+01 1.967416448747236757e+00 1.651995856182258304e+00 2.343061254249384717e+00
9.200000000000000000e+01 1.934529792974843954e+00 1.615087155123916096e+00 2.317153912118235404e+00
9.300000000000000000e+01 1.875406809579825751e+00 1.550850654880448376e+00 2.267884847809223725e+00
9.400000000000000000e+01 1.849885708311954646e+00 1.528019712969585386e+00 2.239550383264549360e+00
9.500000000000000000e+01 1.792959771073881825e+00 1.470603252892366486e+00 2.185976900545174573e+00
9.600000000000000000e+01 1.750944229715378553e+00 1.424982378669084948e+00 2.151469198122297755e+00
9.700000000000000000e+01 1.726203480668420109e+00 1.399090216889691929e+00 2.129797221580245647e+00
9.800000000000000000e+01 1.677765725871263935e+00 1.348894702556805658e+00 2.086818063391264744e+00
9.900000000000000000e+01 1.628947548106709720e+00 1.298929792529139871e+00 2.042812575201853331e+00
1.000000000000000000e+02 1.571504820807881897e+00 1.239964579104829046e+00 1.991691894622762415e+00
1.010000000000000000e+02 1.530553205731044475e+00 1.199199827526425732e+00 1.953463519424960104e+00
1.020000000000000000e+02 1.500600858599768328e+00 1.175926352964516752e+00 1.914918337490740363e+00
1.030000000000000000e+02 1.483638551476425649e+00 1.161773581166227753e+00 1.894674992710235539e+00
1.040000000000000000e+02 1.420304751181730829e+00 1.092289762100598471e+00 1.846822753652808569e+00
1.050000000000000000e+02 1.388177616212196819e+00 1.060392169042191135e+00 1.817287179603741087e+00
1.060000000000000000e+02 1.327213233343967902e+00 1.002842374283713811e+00 1.756502329712092969e+00
1.070000000000000000e+02 1.262209114075931504e+00 9.395584356355629607e-01 1.695660202953368279e+00
1.080000000000000000e+02 1.244718660873962879e+00 9.229625140847759202e-01 1.678642979627624099e+00
1.090000000000000000e+02 1.241185352334122971e+00 9.209614850305575251e-01 1.672752991182541837e+00
1.100000000000000000e+02 1.209585940420665695e+00 8.912492687607730391e-01 1.641626196560804551e+00
1.110000000000000000e+02 1.196329127804187653e+00 8.766836052211934849e-01 1.632519843543356330e+00
1.120000000000000000e+02 1.192392065508334209e+00 8.722404947460602465e-01 1.630053690984809123e+00
1.130000000000000000e+02 1.180258441576548245e+00 8.601223635769761344e-01 1.619548622267668492e+00
1.140000000000000000e+02 1.138376899758385852e+00 8.266571193051873712e-01 1.567641450898930255e+00
1.150000000000000000e+02 1.077335576188568123e+00 7.691445713201294776e-01 1.509016623142066527e+00
1.160000000000000000e+02 1.064603829729861673e+00 7.577302475185250241e-01 1.495758309750963688e+00
1.170000000000000000e+02 1.025502136912247009e+00 7.364448313216443998e-01 1.428015498356144830e+00
1.180000000000000000e+02 9.701213454589863172e-01 7.029412193455414348e-01 1.338853660895541253e+00
1.190000000000000000e+02 9.580181392722435518e-01 6.934686936772905819e-01 1.323489817987017148e+00
1.200000000000000000e+02 9.490643122097720541e-01 6.827457148391352648e-01 1.319265795644621431e+00
1.210000000000000000e+02 9.414572579178870360e-01 6.748262139040287488e-01 1.313437074944926453e+00
1.220000000000000000e+02 9.285365479512510678e-01 6.630537855961097238e-01 1.300317017428826549e+00
1.230000000000000000e+02 9.200469939043219858e-01 6.542124019982081817e-01 1.293901595883683475e+00
1.240000000000000000e+02 8.948093591745116537e-01 6.299652635864169126e-01 1.270996728784657082e+00
1.250000000000000000e+02 8.764095857232661047e-01 6.125282109656241536e-01 1.253972875366442974e+00
1.260000000000000000e+02 8.360123462742521383e-01 6.055502347779349037e-01 1.154184414409952453e+00
1.270000000000000000e+02 7.958167318840282389e-01 5.937732560597850373e-01 1.066609626289412915e+00
1.280000000000000000e+02 7.731287011363371375e-01 5.715968555614049373e-01 1.045716019437667343e+00
1.290000000000000000e+02 7.652365570803344452e-01 5.622497971318095589e-01 1.041506802277926802e+00
1.300000000000000000e+02 7.388854763656964586e-01 5.399181288412454593e-01 1.011175061589181690e+00
1.310000000000000000e+02 7.344004213007013782e-01 5.346838872290318179e-01 1.008715601290636421e+00
1.320000000000000000e+02 7.031158137162373256e-01 5.054708213735408240e-01 9.780423054974083374e-01
1.330000000000000000e+02 6.793176184130940154e-01 4.889863866881531407e-01 9.437326666943350872e-01
1.340000000000000000e+02 6.637784764921865754e-01 4.749073592471496075e-01 9.277638201959128583e-01
1.350000000000000000e+02 6.539428131973040736e-01 4.646131760445180170e-01 9.204241829151841303e-01
1.360000000000000000e+02 6.414073154037540636e-01 4.524489710375522167e-01 9.092812020547291763e-01
1.370000000000000000e+02 6.317705542134071095e-01 4.465874841870808853e-01 8.937420937750989447e-01
1.380000000000000000e+02 6.002486905175671295e-01 4.364397164313391086e-01 8.255401076101110958e-01
1.390000000000000000e+02 5.959890128521816433e-01 4.335734037606225888e-01 8.192451390229339436e-01
1.400000000000000000e+02 5.872078716715256608e-01 4.243188522917768490e-01 8.126273030072609371e-01
1.410000000000000000e+02 5.753267299041417981e-01 4.113957545052148723e-01 8.045801214946605162e-01
1.420000000000000000e+02 5.491879001593257259e-01 3.967889196287049947e-01 7.601203933911219179e-01
1.430000000000000000e+02 5.345715849836281119e-01 3.814574508958387677e-01 7.491445737939987914e-01
1.440000000000000000e+02 5.235765513564314411e-01 3.702838010548730185e-01 7.403305366028413159e-01
1.450000000000000000e+02 4.841057776719115968e-01 3.407824435086331261e-01 6.877068007448254860e-01
1.460000000000000000e+02 4.537722167715412813e-01 3.156968054618607966e-01 6.522372768787313424e-01
1.470000000000000000e+02 4.345285994183155087e-01 3.058261993748288554e-01 6.173934872107735838e-01
1.480000000000000000e+02 4.233073214529632367e-01 2.973211355011265433e-01 6.026786090859773681e-01
1.490000000000000000e+02 4.076762930683315855e-01 2.830128550022722456e-01 5.872523349817513338e-01
1.500000000000000000e+02 4.014502695886464911e-01 2.787857219717566060e-01 5.780867033395780119e-01
1.510000000000000000e+02 3.854558062113733197e-01 2.649863362689632851e-01 5.606937347563978324e-01
1.520000000000000000e+02 3.771428013530891965e-01 2.580033654537535748e-01 5.512978187796205853e-01
1.530000000000000000e+02 3.771428013530891965e-01 2.580033654537535748e-01 5.512978187796205853e-01
1.540000000000000000e+02 3.575064004605110202e-01 2.396642418490747273e-01 5.332911801282329556e-01
1.550000000000000000e+02 3.489557177894994089e-01 2.316981951950090601e-01 5.255547755799166998e-01
1.560000000000000000e+02 3.310613411884433255e-01 2.192375949937785673e-01 4.999216107648010721e-01
1.570000000000000000e+02 3.252502534430148362e-01 2.139530086339856418e-01 4.944437474385737219e-01
1.580000000000000000e+02 3.146329158357318301e-01 2.073805307372844908e-01 4.773537389230763095e-01
1.590000000000000000e+02 3.029221790778630075e-01 1.977569041899017444e-01 4.640133650613985639e-01
1.600000000000000000e+02 3.003194382991474232e-01 1.949047628935834109e-01 4.627478758410817350e-01
1.610000000000000000e+02 2.860839045037750217e-01 1.852913420772981379e-01 4.417043964309037007e-01
1.620000000000000000e+02 2.777672839658367754e-01 1.790773258198986584e-01 4.308455226730023568e-01
1.630000000000000000e+02 2.629273038914919369e-01 1.651460537860149347e-01 4.186038088516719768e-01
1.640000000000000000e+02 2.576061650201933451e-01 1.597432389888257809e-01 4.154225034904487912e-01
1.650000000000000000e+02 2.498846651181644840e-01 1.539441244348971893e-01 4.056169476453387324e-01
1.660000000000000000e+02 2.446823910568641236e-01 1.486529891476743581e-01 4.027465094148147129e-01
1.670000000000000000e+02 2.312297795572218762e-01 1.388925071051604065e-01 3.849538903750906460e-01
1.680000000000000000e+02 2.247246662207451617e-01 1.336392158048412826e-01 3.778918882745782581e-01
1.690000000000000000e+02 2.236300785680521985e-01 1.328980232010369966e-01 3.763066660871368652e-01
1.700000000000000000e+02 2.219412911439957448e-01 1.311662744881096909e-01 3.755381244675751184e-01
1.710000000000000000e+02 2.193472185397244145e-01 1.288731637669439101e-01 3.733376358178203680e-01
1.720000000000000000e+02 2.144757918166149691e-01 1.238154464485035217e-01 3.715196011064412218e-01
1.730000000000000000e+02 2.098271804034008703e-01 1.196603863514075911e-01 3.679366829616076973e-01
1.740000000000000000e+02 1.935534989346791579e-01 1.070771691584473662e-01 3.498687651559135303e-01
1.750000000000000000e+02 1.874342989564012074e-01 1.017449597300032066e-01 3.452909757741813301e-01
1.760000000000000000e+02 1.827753985025205030e-01 9.904905505969772983e-02 3.372757698457655717e-01
1.770000000000000000e+02 1.758497602970473805e-01 9.348450588663513583e-02 3.307835657175988153e-01
1.780000000000000000e+02 1.691819151836410628e-01 8.913137020494911467e-02 3.211273467398734205e-01
1.790000000000000000e+02 1.655399282810485206e-01 8.584459126975589605e-02 3.192218338972890312e-01
1.800000000000000000e+02 1.594178843492887743e-01 8.130695086285337492e-02 3.125693631442537090e-01
1.810000000000000000e+02 1.566173662657367738e-01 8.031030573750000401e-02 3.054277927441932383e-01
1.820000000000000000e+02 1.524791980331265673e-01 7.690709655040557646e-02 3.023115794988727734e-01
1.830000000000000000e+02 1.500293006965060794e-01 7.493930311293936497e-02 3.003602933638191974e-01
1.840000000000000000e+02 1.458235631794954357e-01 7.146786661238094251e-02 2.975394759395332822e-01
1.850000000000000000e+02 1.416659239970709527e-01 6.807703894981430304e-02 2.948018058884540049e-01
1.860000000000000000e+02 1.361184277202642789e-01 6.299950575262636132e-02 2.941011384722553301e-01
1.870000000000000000e+02 1.299975363239683768e-01 5.938495359563100706e-02 2.845730850507017240e-01
1.880000000000000000e+02 1.271859490901791345e-01 5.831076956263048922e-02 2.774147171663549627e-01
1.890000000000000000e+02 1.258027245548601625e-01 5.712598763974724436e-02 2.770424838031917969e-01
1.900000000000000000e+02 1.201123338386218820e-01 5.484663921068025361e-02 2.630420559542906433e-01
1.910000000000000000e+02 1.176808051115452863e-01 5.286804269181244464e-02 2.619497750735954034e-01
1.920000000000000000e+02 1.115830346645040050e-01 5.000890231962770022e-02 2.489711440847437729e-01
1.930000000000000000e+02 1.074621839109302368e-01 4.734688507059270357e-02 2.439045557841601486e-01
1.940000000000000000e+02 1.051118501815903883e-01 4.569329433266930418e-02 2.417969903452061309e-01
1.950000000000000000e+02 9.789422285418236669e-02 4.204664992654212619e-02 2.279201526154129853e-01
1.960000000000000000e+02 9.194588573577541779e-02 3.994077095761502244e-02 2.116645648304503191e-01
1.970000000000000000e+02 9.152921592792846728e-02 3.957783331394348902e-02 2.116739767416697393e-01
1.980000000000000000e+02 8.998289426385740197e-02 3.841571666833254461e-02 2.107710583667210258e-01
1.990000000000000000e+02 8.836171711045900934e-02 3.714651305878370613e-02 2.101891243022752931e-01
2.000000000000000000e+02 8.167228627337863589e-02 3.501658826501090338e-02 1.904914977621003369e-01
2.010000000000000000e+02 7.477347335405711004e-02 3.288134563396229171e-02 1.700378196096395123e-01
2.020000000000000000e+02 7.369207895202266323e-02 3.215885387716715949e-02 1.688655485364427278e-01
2.030000000000000000e+02 6.910312437514698480e-02 2.883923385899474917e-02 1.655814374873786632e-01
2.040000000000000000e+02 6.900195267566436308e-02 2.875172069202025851e-02 1.655994618219863435e-01
2.050000000000000000e+02 6.839075140588964097e-02 2.835187163802769389e-02 1.649730549565783244e-01
2.060000000000000000e+02 6.811990323858885255e-02 2.812689919788431345e-02 1.649780583557447500e-01
2.070000000000000000e+02 6.554859075107399846e-02 2.624909288072109839e-02 1.636863326658986872e-01
2.080000000000000000e+02 6.312196586664915732e-02 2.430466290939357552e-02 1.639349037558750777e-01
2.090000000000000000e+02 5.895587614720030484e-02 2.263742342920126854e-02 1.535420028323717656e-01
2.100000000000000000e+02 5.499221909953546511e-02 2.036594850787351932e-02 1.484902193640611490e-01
2.110000000000000000e+02 5.142297252857188500e-02 1.917776868551168690e-02 1.378847637093452705e-01
2.120000000000000000e+02 4.890341246964526739e-02 1.839088910691997689e-02 1.300395939137268808e-01
2.130000000000000000e+02 4.858357024409819258e-02 1.813602992310688403e-02 1.301477394816114297e-01
2.140000000000000000e+02 4.798153270765761341e-02 1.765413788779312751e-02 1.304072447835519788e-01
2.150000000000000000e+02 4.619259343656686306e-02 1.641117227386098068e-02 1.300184808732107733e-01
2.160000000000000000e+02 4.448105909490977783e-02 1.554398153596287316e-02 1.272881477391882010e-01
2.170000000000000000e+02 4.113597601014366834e-02 1.462643952499168357e-02 1.156924430867652953e-01
2.180000000000000000e+02 3.636265024593976491e-02 1.325132742668829605e-02 9.978187771932459094e-02
2.190000000000000000e+02 3.575513860461732030e-02 1.300847296434631643e-02 9.827671088984245296e-02
2.200000000000000000e+02 3.462224394577023689e-02 1.250845119568802857e-02 9.583119101537086737e-02
2.210000000000000000e+02 3.395266962138437927e-02 1.205599990432180448e-02 9.561909286392994423e-02
2.220000000000000000e+02 3.099415777708253161e-02 1.090550776862313741e-02 8.808739920158435710e-02
2.230000000000000000e+02 3.095139876675655904e-02 1.087211670951556200e-02 8.811431216336393368e-02
2.240000000000000000e+02 2.722010054791239655e-02 9.751866532654555539e-03 7.597867252975736008e-02
2.250000000000000000e+02 2.063836708347186952e-02 7.671400087839249857e-03 5.552339742354740065e-02
2.260000000000000000e+02 2.031217489172545965e-02 7.434625490933865002e-03 5.549498751956871007e-02
2.270000000000000000e+02 2.031177617163065080e-02 7.434305530933033208e-03 5.549519716801894903e-02
2.280000000000000000e+02 2.029000109553172684e-02 7.416854133524045621e-03 5.550657152550347861e-02
2.290000000000000000e+02 1.979951244547351746e-02 7.242808950403175315e-03 5.412550514074219304e-02
2.300000000000000000e+02 1.952194992187393160e-02 7.061980256268179240e-03 5.396595783652682193e-02
2.310000000000000000e+02 1.757449340916268990e-02 6.492518645190233778e-03 4.757211114326387325e-02
2.320000000000000000e+02 1.754488344410339018e-02 6.468671261298723600e-03 4.758673344691988910e-02
2.330000000000000000e+02 1.707079776647663777e-02 6.162106995192089855e-03 4.729098936635063588e-02
2.340000000000000000e+02 1.706954611336112745e-02 6.161111668584048733e-03 4.729169347828497683e-02
2.350000000000000000e+02 1.659766888935872847e-02 5.995554341403115141e-03 4.594781347546195160e-02
2.360000000000000000e+02 1.566306423338287290e-02 5.621039367124466661e-03 4.364523447637427139e-02
2.370000000000000000e+02 1.473704650114565987e-02 5.361946087879750598e-03 4.050405133088685883e-02
2.380000000000000000e+02 1.408413386540442735e-02 5.171887501504519348e-03 3.835404901613334583e-02
2.390000000000000000e+02 1.408154737577733615e-02 5.169808550696856735e-03 3.835538096851447143e-02
2.400000000000000000e+02 1.317438898653885623e-02 4.732395108141263657e-03 3.667583141357929483e-02
2.410000000000000000e+02 1.054577889180104665e-02 3.817148160723242249e-03 2.913522026184192301e-02
2.420000000000000000e+02 1.054519122474372080e-02 3.816680036921341664e-03 2.913554631006227275e-02
2.430000000000000000e+02 9.304426272883078303e-03 3.402648056765160585e-03 2.544263962163039253e-02
2.440000000000000000e+02 9.296247608733095719e-03 3.397008286915084978e-03 2.544009678626845891e-02
2.450000000000000000e+02 6.835231215970923209e-03 2.526611744110320024e-03 1.849131980198036665e-02
2.460000000000000000e+02 6.835223685131794694e-03 2.526605663113775171e-03 1.849132356024599938e-02
2.470000000000000000e+02 6.832694953081377975e-03 2.524565217508468150e-03 1.849257844403742398e-02
2.480000000000000000e+02 5.223663011926913367e-03 2.022751159612987473e-03 1.348987250977233196e-02
2.490000000000000000e+02 5.223316720868734046e-03 2.022463242204883705e-03 1.349000416777070346e-02
2.500000000000000000e+02 5.223255949679058048e-03 2.022412715478925146e-03 1.349002728624406656e-02
2.510000000000000000e+02 3.510672791846984088e-03 1.383378074479764148e-03 8.909222777764201628e-03
2.520000000000000000e+02 3.469515485457150879e-03 1.359277512642479129e-03 8.855835244729102704e-03
2.530000000000000000e+02 2.255569416808314662e-03 9.088183981608699818e-04 5.598030810485907921e-03
2.540000000000000000e+02 2.255060000112262767e-03 9.083844108026985350e-04 5.598175776280299963e-03
2.550000000000000000e+02 2.110626188647593635e-03 8.256573294372642922e-04 5.395389527082917677e-03
2.560000000000000000e+02 2.021426653232714227e-03 7.986049280282068660e-04 5.116629726401200617e-03
2.570000000000000000e+02 2.021246341057195920e-03 7.984531174560609030e-04 5.116689611349566243e-03
2.580000000000000000e+02 1.790420131595564122e-03 6.802577219912384716e-04 4.712337903698159310e-03
2.590000000000000000e+02 1.082417641804315003e-03 4.532707337870286730e-04 2.584830354036732423e-03
2.600000000000000000e+02 8.033522321624998524e-04 3.272802662212124982e-04 1.971933157999372199e-03
2.610000000000000000e+02 7.936867529025384274e-04 3.238757378288552487e-04 1.945001085773985375e-03
2.620000000000000000e+02 6.755181027041278147e-04 2.822741825048001737e-04 1.616600933998717281e-03
2.630000000000000000e+02 5.640227396484127909e-04 2.361252244942488808e-04 1.347258225045114537e-03
2.640000000000000000e+02 5.639354659599104137e-04 2.360489851194382135e-04 1.347276327439004846e-03
2.650000000000000000e+02 5.638606074748709826e-04 2.359836109914039489e-04 1.347291802707060787e-03
2.660000000000000000e+02 5.201472666237004321e-04 2.150429635193218695e-04 1.258135465342940683e-03
2.670000000000000000e+02 4.098042080134187137e-04 1.526671190498176593e-04 1.100037060702665440e-03
2.680000000000000000e+02 2.805553954482394616e-04 1.140255381796021676e-04 6.902956229957845757e-04
2.690000000000000000e+02 2.334084631229039575e-04 9.755445474267413440e-05 5.584523105695209187e-04
2.700000000000000000e+02 1.292629389831897015e-04 4.477000353445429793e-05 3.732165752837820908e-04
2.710000000000000000e+02 1.292616058154202169e-04 4.476897019050385835e-05 3.732174911971776737e-04
2.720000000000000000e+02 1.292616058154202169e-04 4.476897019050385835e-05 3.732174911971776737e-04
2.730000000000000000e+02 7.362566218166175847e-05 2.826338804627799911e-05 1.917936421073212236e-04
2.740000000000000000e+02 7.362566218166175847e-05 2.826338804627799911e-05 1.917936421073212236e-04
2.750000000000000000e+02 7.362184221547787898e-05 2.826022934378574704e-05 1.917951756606175648e-04
2.760000000000000000e+02 7.186562044021528085e-05 2.773582801388399104e-05 1.862092380538184168e-04
2.770000000000000000e+02 7.186547597593250002e-05 2.773570814677646913e-05 1.862092941675112378e-04
2.780000000000000000e+02 7.186195265852274208e-05 2.773278495766343539e-05 1.862106617773613389e-04
2.790000000000000000e+02 7.186187985234955599e-05 2.773272455075540680e-05 1.862106900626485644e-04
2.800000000000000000e+02 2.800289366057688226e-05 1.097726342996159090e-05 7.143511298319275761e-05
2.810000000000000000e+02 2.530377698825623408e-05 1.014808840721210495e-05 6.309376743469897412e-05
2.820000000000000000e+02 1.631641877901742241e-05 6.822443338406277212e-06 3.902202020111800694e-05
2.830000000000000000e+02 1.631048164627545307e-05 6.817262101535346414e-06 3.902326294210899961e-05
2.840000000000000000e+02 1.317946210788444603e-05 5.489450613857620030e-06 3.164218674536871400e-05
2.850000000000000000e+02 6.840902786957508656e-06 2.287055407191430089e-06 2.046209759214894300e-05
2.860000000000000000e+02 5.714076386154257991e-06 1.978349352696001529e-06 1.650399556696644605e-05
2.870000000000000000e+02 3.140693076557929309e-06 1.248244695006571914e-06 7.902259100798330246e-06
2.880000000000000000e+02 3.140432374960064782e-06 1.248024367486165717e-06 7.902342100549292780e-06
2.890000000000000000e+02 3.140006600734180861e-06 1.247664645837331990e-06 7.902477228596319794e-06
2.900000000000000000e+02 3.140002674528843503e-06 1.247661327554054137e-06 7.902478483786392293e-06
2.910000000000000000e+02 2.421240024322842930e-06 1.008480056058241383e-06 5.813107775573414432e-06
2.920000000000000000e+02 2.284344877888781020e-06 9.406998230191378021e-07 5.547180294335551996e-06
2.930000000000000000e+02 1.639719099515013061e-06 6.845121391147243228e-07 3.927875886600892899e-06
2.940000000000000000e+02 1.291728710860754477e-06 4.980952774164621318e-07 3.349887337050343843e-06
2.950000000000000000e+02 1.291486810385380564e-06 4.978947361731325760e-07 3.349981552766233313e-06
2.960000000000000000e+02 1.268677419824360585e-06 4.840348077058315963e-07 3.325261675293363244e-06
2.970000000000000000e+02 1.180779216676180874e-06 4.288532989246208256e-07 3.251087404552014055e-06
2.980000000000000000e+02 1.180649889881007222e-06 4.287500359698439820e-07 3.251158123690686889e-06
2.990000000000000000e+02 7.995288682165256920e-07 2.696093529155150536e-07 2.371009774693956651e-06
3.000000000000000000e+02 7.995125915183865650e-07 2.695969475755930552e-07 2.371022334432083532e-06


==> data/rosenbrock5d_es_avg.dat <==
1.000000000000000000e+00 1.140400167678861862e+03 1.052711746354249499e+03 1.235392828992277146e+03
2.000000000000000000e+00 6.712236140854163295e+02 5.058571673466400398e+02 8.906489206609445546e+02
3.000000000000000000e+00 4.941340385774645370e+02 3.631774463420588290e+02 6.723117047607217955e+02
4.000000000000000000e+00 3.759285820986879116e+02 2.549619824138421222e+02 5.542877314522223742e+02
5.000000000000000000e+00 2.119103077676575708e+02 1.184850297259586114e+02 3.790012851585163389e+02
6.000000000000000000e+00 2.076263439185242419e+02 1.141437314521293303e+02 3.776703121629823272e+02
7.000000000000000000e+00 1.615972535354730155e+02 9.737597512809318800e+01 2.681736672301017848e+02
8.000000000000000000e+00 1.015080862383968707e+02 5.962841441818407162e+01 1.728017032201945824e+02
9.000000000000000000e+00 8.305446384718324282e+01 4.728841139873113519e+01 1.458717635231907934e+02
1.000000000000000000e+01 8.113429391194402740e+01 4.548088012651871281e+01 1.447371649422298390e+02
1.100000000000000000e+01 8.085711083586100756e+01 4.519541729287214338e+01 1.446578605604293841e+02
1.200000000000000000e+01 5.578848884881502812e+01 3.886789352964833455e+01 8.007522933189741821e+01
1.300000000000000000e+01 4.641464956469779679e+01 3.091932630050734332e+01 6.967550564574729322e+01
1.400000000000000000e+01 4.613264496857549091e+01 3.059118685613103139e+01 6.956974052054800950e+01
1.500000000000000000e+01 3.304693725828785489e+01 2.316688820279924954e+01 4.714055908558558627e+01
1.600000000000000000e+01 2.840165761265087596e+01 2.066951410437637549e+01 3.902627565760997186e+01
1.700000000000000000e+01 2.840165761265087596e+01 2.066951410437637549e+01 3.902627565760997186e+01
1.800000000000000000e+01 2.567467150103049178e+01 1.807599689408062105e+01 3.646762945072716633e+01
1.900000000000000000e+01 2.497654613361036269e+01 1.726430890102887261e+01 3.613396055067050838e+01
2.000000000000000000e+01 2.438373034854940258e+01 1.655595712208216952e+01 3.591252993266954263e+01
2.100000000000000000e+01 2.266043783861912786e+01 1.517465416383821442e+01 3.383902113971078052e+01
2.200000000000000000e+01 2.183447933974901645e+01 1.440239567203185800e+01 3.310174910440220941e+01
2.300000000000000000e+01 1.916977078772305632e+01 1.376592497382806179e+01 2.669490882396189591e+01
2.400000000000000000e+01 1.852064786125689011e+01 1.311473989859150890e+01 2.615487610528351325e+01
2.500000000000000000e+01 1.753663671158534143e+01 1.228393079502589913e+01 2.503544120247336835e+01
2.600000000000000000e+01 1.621538874362368787e+01 1.135616626279676389e+01 2.315383783770720427e+01
2.700000000000000000e+01 1.416903493498843503e+01 9.403651642723961146e+00 2.134931818154505123e+01
2.800000000000000000e+01 1.412268995366962088e+01 9.351413778633387963e+00 2.132836555507743270e+01
2.900000000000000000e+01 1.379047831421837600e+01 9.031321286713172469e+00 2.105752703258547598e+01
3.000000000000000000e+01 1.340975791068574452e+01 8.689999503897128719e+00 2.069293641991071198e+01
3.100000000000000000e+01 1.212823423246224408e+01 7.530691000854410788e+00 1.953261202468407731e+01
3.200000000000000000e+01 1.201730405819271041e+01 7.411014163357489082e+00 1.948661730281039439e+01
3.300000000000000000e+01 1.151205496661086158e+01 6.950470294121452675e+00 1.906740176508033002e+01
3.400000000000000000e+01 1.100153449385011051e+01 6.468715888184041418e+00 1.871063180258972736e+01
3.500000000000000000e+01 9.978207855865560916e+00 5.530147018899638667e+00 1.800397560400990926e+01
3.600000000000000000e+01 9.640725847473948562e+00 5.208006011303025318e+00 1.784629177931730482e+01
3.700000000000000000e+01 9.627529625683092007e+00 5.195208923656425171e+00 1.784130880114252804e+01
3.800000000000000000e+01 9.500679844436630717e+00 5.073053714487698151e+00 1.779262010349118128e+01
3.900000000000000000e+01 9.396170764742780790e+00 4.975798317610641064e+00 1.774348946735494792e+01
4.000000000000000000e+01 9.200539939436541914e+00 4.796614551937677717e+00 1.764785022031238526e+01
4.100000000000000000e+01 9.016073050806770794e+00 4.631490238209699406e+00 1.755149402817409054e+01
4.200000000000000000e+01 8.910920799792979352e+00 4.534376384351602951e+00 1.751167145590576624e+01
4.300000000000000000e+01 8.757117476680575052e+00 4.397765579518249091e+00 1.743774312517699698e+01
4.400000000000000000e+01 8.679627380305172224e+00 4.328288977349834532e+00 1.740547635686529659e+01
4.500000000000000000e+01 8.566333627005723983e+00 4.227186229559488417e+00 1.735955499098418642e+01
4.600000000000000000e+01 8.555553772141458069e+00 4.217288231851176405e+00 1.735653252134343205e+01
4.700000000000000000e+01 8.555553772141458069e+00 4.217288231851176405e+00 1.735653252134343205e+01
4.800000000000000000e+01 8.536430892575921803e+00 4.200415213409120163e+00 1.734844025683395685e+01
4.900000000000000000e+01 7.903595058623920977e+00 4.009376614911422720e+00 1.558018137243127121e+01
5.000000000000000000e+01 7.729613516824331398e+00 3.952055251129948044e+00 1.511793771162256483e+01
5.100000000000000000e+01 7.063193742183422330e+00 3.827344238392116793e+00 1.303481023190574284e+01
5.200000000000000000e+01 6.580990380983467780e+00 3.738810701639983414e+00 1.158374623663074843e+01
5.300000000000000000e+01 6.576049017132232777e+00 3.733927840697715439e+00 1.158148269615334414e+01
5.400000000000000000e+01 6.036832127157197192e+00 3.642907913943206122e+00 1.000391527658183044e+01
5.500000000000000000e+01 5.800330553018804736e+00 3.575806196539956350e+00 9.408741043303214369e+00
5.600000000000000000e+01 5.542833076279110038e+00 3.544657191075601066e+00 8.667410374364314052e+00
5.700000000000000000e+01 4.880622384741082342e+00 3.497606511766907733e+00 6.810507351898253070e+00
5.800000000000000000e+01 4.498044810386334191e+00 3.488379250981412660e+00 5.799944805471278997e+00
5.900000000000000000e+01 4.493304341177745798e+00 3.488037045477693443e+00 5.788294000094755809e+00
6.000000000000000000e+01 4.379976344558142110e+00 3.484062787859602661e+00 5.506270680808973417e+00
6.100000000000000000e+01 4.069926028094549508e+00 3.482169409233261792e+00 4.756890296675360119e+00
6.200000000000000000e+01 4.057635430726393544e+00 3.469396938477743220e+00 4.745610139354710100e+00
6.300000000000000000e+01 3.955989110999274860e+00 3.460547319977385516e+00 4.522362620502210717e+00
6.400000000000000000e+01 3.892330185898194905e+00 3.439460764318290398e+00 4.404828347869550242e+00
6.500000000000000000e+01 3.885878581110975283e+00 3.433967706865577174e+00 4.397261021688500193e+00
6.600000000000000000e+01 3.864409131753916427e+00 3.427509494047632277e+00 4.356999729254585674e+00
6.700000000000000000e+01 3.788855541405576677e+00 3.406105600195830529e+00 4.214615751436007862e+00
6.800000000000000000e+01 3.781598567032243174e+00 3.403504336264679075e+00 4.201695167479938320e+00
6.900000000000000000e+01 3.675595651070023173e+00 3.360638026409439760e+00 4.020070975807880309e+00
7.000000000000000000e+01 3.674077654931769299e+00 3.358356806731659816e+00 4.019479582220434999e+00
7.100000000000000000e+01 3.671407264329901388e+00 3.355160253207805532e+00 4.017462738981583570e+00
7.200000000000000000e+01 3.670133562268841132e+00 3.353804253814200109e+00 4.016298908790876254e+00
7.300000000000000000e+01 3.629026910721285581e+00 3.324946813347526398e+00 3.960916386954173252e+00
7.400000000000000000e+01 3.626363469799922967e+00 3.321152269297284576e+00 3.959623332140030261e+00
7.500000000000000000e+01 3.620621654552531599e+00 3.314540720203816182e+00 3.954967602452210240e+00
7.600000000000000000e+01 3.616223485200297461e+00 3.309020093752410574e+00 3.951947079319442668e+00
7.700000000000000000e+01 3.611156947699227349e+00 3.302533100465226301e+00 3.948621892413249235e+00
7.800000000000000000e+01 3.609035762631634725e+00 3.300282537565127683e+00 3.946673955243768184e+00
7.900000000000000000e+01 3.606449843576045478e+00 3.298098853650851314e+00 3.943629664050874339e+00
8.000000000000000000e+01 3.604045026591872869e+00 3.294931409690000201e+00 3.942158102442467449e+00
8.100000000000000000e+01 3.576849605872852500e+00 3.273614490460044379e+00 3.908173409030470946e+00
8.200000000000000000e+01 3.574447801356035459e+00 3.271537117966190955e+00 3.905404898038217887e+00
8.300000000000000000e+01 3.551479839197783317e+00 3.250822391172919712e+00 3.879944066608156827e+00
8.400000000000000000e+01 3.546541760753589845e+00 3.244852097612527686e+00 3.876280977497768454e+00
8.500000000000000000e+01 3.544474744244639819e+00 3.242878184822733711e+00 3.874120610322849600e+00
8.600000000000000000e+01 3.539056799867409175e+00 3.236422371416836086e+00 3.869990253220442433e+00
8.700000000000000000e+01 3.529327678077283537e+00 3.227935172071591197e+00 3.858861220948377024e+00
8.800000000000000000e+01 3.524992994713213257e+00 3.224057687799681826e+00 3.854017767671301886e+00
8.900000000000000000e+01 3.522036159008948175e+00 3.221043834354884616e+00 3.851154887449999897e+00
9.000000000000000000e+01 3.520493874984484073e+00 3.219155850337493963e+00 3.850039482401543811e+00
9.100000000000000000e+01 3.515522410801958930e+00 3.213671393674425669e+00 3.845725435767091582e+00
9.200000000000000000e+01 3.513944137532881484e+00 3.212000821933336692e+00 3.844271557274830720e+00
9.300000000000000000e+01 3.512486982939623026e+00 3.210689814607448511e+00 3.842652363734718524e+00
9.400000000000000000e+01 3.507748526577428638e+00 3.206138309319607416e+00 3.837732043542839921e+00
9.500000000000000000e+01 3.499845454458658800e+00 3.198363837695898493e+00 3.829745090514485195e+00
9.600000000000000000e+01 3.492873479291604522e+00 3.191426539033027421e+00 3.822793660804479465e+00
9.700000000000000000e+01 3.489176757076760005e+00 3.188117512110777874e+00 3.818665527816238026e+00
9.800000000000000000e+01 3.484934674317631043e+00 3.183459654605351741e+00 3.814959510070154103e+00
9.900000000000000000e+01 3.483027708333322980e+00 3.181743308006882209e+00 3.812841213962392839e+00
1.000000000000000000e+02 3.480860543589405776e+00 3.179012336612955014e+00 3.811369331402724825e+00
1.010000000000000000e+02 3.478613571045232167e+00 3.175839639000716197e+00 3.810252957377781247e+00
1.020000000000000000e+02 3.476745000211138859e+00 3.173984513392756224e+00 3.808385247466827828e+00
1.030000000000000000e+02 3.472981004118457005e+00 3.170335253353505856e+00 3.804517847823561727e+00
1.040000000000000000e+02 3.470926365804801517e+00 3.168086135122618163e+00 3.802715369155405423e+00
1.050000000000000000e+02 3.465213000314689484e+00 3.162026176217453965e+00 3.797470504154409010e+00
1.060000000000000000e+02 3.461688242530213788e+00 3.159042129251811382e+00 3.793328799736535473e+00
1.070000000000000000e+02 3.460077294520621738e+00 3.157395263832432075e+00 3.791775778343767112e+00
1.080000000000000000e+02 3.458329059733974198e+00 3.155291660364699879e+00 3.790470477146981487e+00
1.090000000000000000e+02 3.455835925581323576e+00 3.152903782287306722e+00 3.787873899492896435e+00
1.100000000000000000e+02 3.453772358752247751e+00 3.151136151817523601e+00 3.785473851772756415e+00
1.110000000000000000e+02 3.451444168588643002e+00 3.148880469563371420e+00 3.783080038772113074e+00
1.120000000000000000e+02 3.447361298104076432e+00 3.144813183775352350e+00 3.779016184802018952e+00
1.130000000000000000e+02 3.445120732563060617e+00 3.142510292149777840e+00 3.776871277585029940e+00
1.140000000000000000e+02 3.443945854038996224e+00 3.141508920647838821e+00 3.775498763538916780e+00
1.150000000000000000e+02 3.440785494972422587e+00 3.138478981593411987e+00 3.772210963287042418e+00
1.160000000000000000e+02 3.437876466092516292e+00 3.135343833143372727e+00 3.769600791841546616e+00
1.170000000000000000e+02 3.436236618019980149e+00 3.133813469727726009e+00 3.767844579482030998e+00
1.180000000000000000e+02 3.433394229145990018e+00 3.130635912009374966e+00 3.765431772986602255e+00
1.190000000000000000e+02 3.431293275824676137e+00 3.128464831782168609e+00 3.763434840343902188e+00
1.200000000000000000e+02 3.430572615835866479e+00 3.127759118818005835e+00 3.762702952959636526e+00
1.210000000000000000e+02 3.428538247714337128e+00 3.125522978819351039e+00 3.760930441305037064e+00
1.220000000000000000e+02 3.427022534857974367e+00 3.123779216823796112e+00 3.759703435880453526e+00
1.230000000000000000e+02 3.424222860324250384e+00 3.121023256905503196e+00 3.756877546882761099e+00
1.240000000000000000e+02 3.420628876855773548e+00 3.117423536250592875e+00 3.753324428689061687e+00
1.250000000000000000e+02 3.418916698827959344e+00 3.115429492467161054e+00 3.751967881727909404e+00
1.260000000000000000e+02 3.416306095695158085e+00 3.112688993871665755e+00 3.749538538049358660e+00
1.270000000000000000e+02 3.416032429740909926e+00 3.112471047185076056e+00 3.749200356930323164e+00
1.280000000000000000e+02 3.414815673148380970e+00 3.111156233703309848e+00 3.748113307604422406e+00
1.290000000000000000e+02 3.411989147517660914e+00 3.108387685845785953e+00 3.745243875398578837e+00
1.300000000000000000e+02 3.411191514258207214e+00 3.107610915708294730e+00 3.744428714717344064e+00
1.310000000000000000e+02 3.407528404415324896e+00 3.103770982217203489e+00 3.741013719576262719e+00
1.320000000000000000e+02 3.404881405128639127e+00 3.101035771108762162e+00 3.738498436877324860e+00
1.330000000000000000e+02 3.403659662718427459e+00 3.099666339429609785e+00 3.737466498329086839e+00
1.340000000000000000e+02 3.403321009323823088e+00 3.099313069691582267e+00 3.737148726849180758e+00
1.350000000000000000e+02 3.402177342157199469e+00 3.098054277795095679e+00 3.736154899043824251e+00
1.360000000000000000e+02 3.400083585409968912e+00 3.095809460233055255e+00 3.734263537945265110e+00
1.370000000000000000e+02 3.397921318400315194e+00 3.093546433310301325e+00 3.732243732215289711e+00
1.380000000000000000e+02 3.395750731516854248e+00 3.091417380315299113e+00 3.730044058114589056e+00
1.390000000000000000e+02 3.394554756928572115e+00 3.089950821659993352e+00 3.729186211318396005e+00
1.400000000000000000e+02 3.393366403579845869e+00 3.088588062509411980e+00 3.728219923115541512e+00
1.410000000000000000e+02 3.392057975147353854e+00 3.087113114564441041e+00 3.727125271982185684e+00
1.420000000000000000e+02 3.390323507822776694e+00 3.085349103954055927e+00 3.725443410265997457e+00
1.430000000000000000e+02 3.388314374954752850e+00 3.083297770972186047e+00 3.723504882210931566e+00
1.440000000000000000e+02 3.387009291723554583e+00 3.082034358241047656e+00 3.722162250251098037e+00
1.450000000000000000e+02 3.385957802419949481e+00 3.080946283217906423e+00 3.721165247903696294e+00
1.460000000000000000e+02 3.383613391915250013e+00 3.078357540177300677e+00 3.719139000757143432e+00
1.470000000000000000e+02 3.382071706081251072e+00 3.076602649455308480e+00 3.717870108153368047e+00
1.480000000000000000e+02 3.379577128141870279e+00 3.073942692496806295e+00 3.715600031496526512e+00
1.490000000000000000e+02 3.378215438525542513e+00 3.072513578432879644e+00 3.714333316278827901e+00
1.500000000000000000e+02 3.375498968613084738e+00 3.070011101996068525e+00 3.711385043428612196e+00
1.510000000000000000e+02 3.372896917047134568e+00 3.067166729143400161e+00 3.709101792520838714e+00
1.520000000000000000e+02 3.368822608408810204e+00 3.062892854688572530e+00 3.705309426529148631e+00
1.530000000000000000e+02 3.367015377391707975e+00 3.060998281100189011e+00 3.703625912366582451e+00
1.540000000000000000e+02 3.364170211299031710e+00 3.058480885570753927e+00 3.700412601558484837e+00
1.550000000000000000e+02 3.362482865898113182e+00 3.056498529540770281e+00 3.699099120835214194e+00
1.560000000000000000e+02 3.359486259924595153e+00 3.053080067999358160e+00 3.696643284569278265e+00
1.570000000000000000e+02 3.356309161509066996e+00 3.049742135847880231e+00 3.693693002834118833e+00
1.580000000000000000e+02 3.354061421931858522e+00 3.047264140410222755e+00 3.691746925679084246e+00
1.590000000000000000e+02 3.351266547483668035e+00 3.044461221325480249e+00 3.688990154846978786e+00
1.600000000000000000e+02 3.348012157466830896e+00 3.040756849748925017e+00 3.686314283061220998e+00
1.610000000000000000e+02 3.347280066430366130e+00 3.040076063945799323e+00 3.685527469526444833e+00
1.620000000000000000e+02 3.342420357434251255e+00 3.034670440257703827e+00 3.681379598122753727e+00
1.630000000000000000e+02 3.341527847850383814e+00 3.033723129767980975e+00 3.680562754193584141e+00
1.640000000000000000e+02 3.339026421981487580e+00 3.030884777171393818e+00 3.678495972748760057e+00
1.650000000000000000e+02 3.336326618360965224e+00 3.028157675763109236e+00 3.675857236059821176e+00
1.660000000000000000e+02 3.334780590754079732e+00 3.026577645648025339e+00 3.674368508093914354e+00
1.670000000000000000e+02 3.332118769348261456e+00 3.023326609690631273e+00 3.672449895904271067e+00
1.680000000000000000e+02 3.328896165410603292e+00 3.019653518706075346e+00 3.669808344380475873e+00
1.690000000000000000e+02 3.327811035563533970e+00 3.018400298655065761e+00 3.668938905602720180e+00
1.700000000000000000e+02 3.326095424827376856e+00 3.016612123444718740e+00 3.667329547964783387e+00
1.710000000000000000e+02 3.323835542073679594e+00 3.014173762345395247e+00 3.665310490313481662e+00
1.720000000000000000e+02 3.321435305666790239e+00 3.011449516105596746e+00 3.663329712395885451e+00
1.730000000000000000e+02 3.319061325340375568e+00 3.008842403532298704e+00 3.661264567541832715e+00
1.740000000000000000e+02 3.317518844754576257e+00 3.007004213823580852e+00 3.660098391184845923e+00
1.750000000000000000e+02 3.316323546648693998e+00 3.005673482214143988e+00 3.659080712238523603e+00
1.760000000000000000e+02 3.314398050365577664e+00 3.003837363894692469e+00 3.657066979826095743e+00
1.770000000000000000e+02 3.310542611616039466e+00 2.999463536016916176e+00 3.653884186863385786e+00
1.780000000000000000e+02 3.308283748787395062e+00 2.996786215022968936e+00 3.652159539317320291e+00
1.790000000000000000e+02 3.304827546150306716e+00 2.992650523659485362e+00 3.649569177372008699e+00
1.800000000000000000e+02 3.301373505952873266e+00 2.989290805980068022e+00 3.646037717041115567e+00
1.810000000000000000e+02 3.298924636185036174e+00 2.986905312731085171e+00 3.643538249720330580e+00
1.820000000000000000e+02 3.297228778914983671e+00 2.985078527028536044e+00 3.642020644370560944e+00
1.830000000000000000e+02 3.293853637969369252e+00 2.981269045465058554e+00 3.639212571192681711e+00
1.840000000000000000e+02 3.290254209702681898e+00 2.978478894511499497e+00 3.634664923902963363e+00
1.850000000000000000e+02 3.287260480495996173e+00 2.975575578147721778e+00 3.631593680896349152e+00
1.860000000000000000e+02 3.285084484815173678e+00 2.972975104758531995e+00 3.629959785098804570e+00
1.870000000000000000e+02 3.280614732863895711e+00 2.968495802823166052e+00 3.625551033371217535e+00
1.880000000000000000e+02 3.278163613208008087e+00 2.966086329230216645e+00 3.623076162368465525e+00
1.890000000000000000e+02 3.274634105216315927e+00 2.962064882737031724e+00 3.620186912697637371e+00
1.900000000000000000e+02 3.272270969001604080e+00 2.960032423191572448e+00 3.617445947779637461e+00
1.910000000000000000e+02 3.268072133652050404e+00 2.955262884795166745e+00 3.613991677594302843e+00
1.920000000000000000e+02 3.266776472963373923e+00 2.953626949170144567e+00 3.613126744833294879e+00
1.930000000000000000e+02 3.263181543986534816e+00 2.950600530192652116e+00 3.608876796453055924e+00
1.940000000000000000e+02 3.261107803809054850e+00 2.948368310419439364e+00 3.607020218770222719e+00
1.950000000000000000e+02 3.258388196970336104e+00 2.945601016736835831e+00 3.604389590385636222e+00
1.960000000000000000e+02 3.257584434876243940e+00 2.944784224726512356e+00 3.603610838866647015e+00
1.970000000000000000e+02 3.256701645735782247e+00 2.943758806894320568e+00 3.602912570316060048e+00
1.980000000000000000e+02 3.253826298394070449e+00 2.940667110462494627e+00 3.600334611983919686e+00
1.990000000000000000e+02 3.253218745915627430e+00 2.939957517499367512e+00 3.599858891083150603e+00
2.000000000000000000e+02 3.251473445247884175e+00 2.938011651171867467e+00 3.598379046909267576e+00
2.010000000000000000e+02 3.245115319571161283e+00 2.930218071406974101e+00 3.593853146997684878e+00
2.020000000000000000e+02 3.243906862093371757e+00 2.929027986569622932e+00 3.592636116208832053e+00
2.030000000000000000e+02 3.242187900353489027e+00 2.927473055645267497e+00 3.590735826219784599e+00
2.040000000000000000e+02 3.239959621457244143e+00 2.925144181437702606e+00 3.588656728542504393e+00
2.050000000000000000e+02 3.238041114410266097e+00 2.922986066622206280e+00 3.587054477727157131e+00
2.060000000000000000e+02 3.237098823230255995e+00 2.922125371582877218e+00 3.586022999992800386e+00
2.070000000000000000e+02 3.233248963020146416e+00 2.918076436365756532e+00 3.582462312018937389e+00
2.080000000000000000e+02 3.231625209475971872e+00 2.916399306921777068e+00 3.580923047723358010e+00
2.090000000000000000e+02 3.231225630499396484e+00 2.915915937622491683e+00 3.580631025909890131e+00
2.100000000000000000e+02 3.228688293161305012e+00 2.912547471648162745e+00 3.579144441720584435e+00
2.110000000000000000e+02 3.226876281487978559e+00 2.911059887971352733e+00 3.576955108019459484e+00
2.120000000000000000e+02 3.223777207237590314e+00 2.907815270778283168e+00 3.574071429621097806e+00
2.130000000000000000e+02 3.222726049804232051e+00 2.906541742348176527e+00 3.573306049854296340e+00
2.140000000000000000e+02 3.220161515298536337e+00 2.903876533837712604e+00 3.570895685053694812e+00
2.150000000000000000e+02 3.218042679507802095e+00 2.901638534213868859e+00 3.568948566482770701e+00
2.160000000000000000e+02 3.216675168322595368e+00 2.900336788831386681e+00 3.567516427177495508e+00
2.170000000000000000e+02 3.214831740338206512e+00 2.898468163055838875e+00 3.565725941177735336e+00
2.180000000000000000e+02 3.210931563088684104e+00 2.894044023829437595e+00 3.562517162125510062e+00
2.190000000000000000e+02 3.209383610566511003e+00 2.892194955152800340e+00 3.561358525095954075e+00
2.200000000000000000e+02 3.206918445311537802e+00 2.889544919931120504e+00 3.559150731293883041e+00
2.210000000000000000e+02 3.204533699978805661e+00 2.886929759716612587e+00 3.557078657607479322e+00
2.220000000000000000e+02 3.202104095189790112e+00 2.884389775788415822e+00 3.554814513107388496e+00
2.230000000000000000e+02 3.199342657824668201e+00 2.881767447728010190e+00 3.551915145077555014e+00
2.240000000000000000e+02 3.198203803869033912e+00 2.880172402586652858e+00 3.551352537749560501e+00
2.250000000000000000e+02 3.196556630100973351e+00 2.878562475182560920e+00 3.549679528423109076e+00
2.260000000000000000e+02 3.196225105397382027e+00 2.878085357855495907e+00 3.549531599710610941e+00
2.270000000000000000e+02 3.192281903264199361e+00 2.873832446672389906e+00 3.546018753357686570e+00
2.280000000000000000e+02 3.189536901128359858e+00 2.870644170221479552e+00 3.543854633461802184e+00
2.290000000000000000e+02 3.188725645050657587e+00 2.870068276669038632e+00 3.542762840194359164e+00
2.300000000000000000e+02 3.187859876723914354e+00 2.869240952352537288e+00 3.541860290713420234e+00
2.310000000000000000e+02 3.186178301861779971e+00 2.867724381585301519e+00 3.539995766832673585e+00
2.320000000000000000e+02 3.183974184565639742e+00 2.865461435608074314e+00 3.537891483027105544e+00
2.330000000000000000e+02 3.182505415210800770e+00 2.864074016963515934e+00 3.536340422020278318e+00
2.340000000000000000e+02 3.177206997989865833e+00 2.859206046678954838e+00 3.530576021200353409e+00
2.350000000000000000e+02 3.176238636269385296e+00 2.858331039421835307e+00 3.529504362997450961e+00
2.360000000000000000e+02 3.173549238408035045e+00 2.855734620730342677e+00 3.526733435064248301e+00
2.370000000000000000e+02 3.171408408670127521e+00 2.853338663910314654e+00 3.524934289012852773e+00
2.380000000000000000e+02 3.167976144784085069e+00 2.850331919994146368e+00 3.521019002566426082e+00
2.390000000000000000e+02 3.166013716916121545e+00 2.848142360198886891e+00 3.519361600661380152e+00
2.400000000000000000e+02 3.165298637274075233e+00 2.847200913054125149e+00 3.518935181986103444e+00
2.410000000000000000e+02 3.162393385287439518e+00 2.844551188820775067e+00 3.515750380099720740e+00
2.420000000000000000e+02 3.161157994510114921e+00 2.843391138377386440e+00 3.514437296853146098e+00
2.430000000000000000e+02 3.159900408265653660e+00 2.842278749452395115e+00 3.513015953161240379e+00
2.440000000000000000e+02 3.156625690624698777e+00 2.839368317738515834e+00 3.509331877960854662e+00
2.450000000000000000e+02 3.155914010933728697e+00 2.838574171925189571e+00 3.508731018169183091e+00
2.460000000000000000e+02 3.153633140606366680e+00 2.836008103812218017e+00 3.506831300010028407e+00
2.470000000000000000e+02 3.152723527348231691e+00 2.834859321014145728e+00 3.506228886285351898e+00
2.480000000000000000e+02 3.151910891893051847e+00 2.834074308815204279e+00 3.505392303770336504e+00
2.490000000000000000e+02 3.149459025360792364e+00 2.831336860733167260e+00 3.503324627313342265e+00
2.500000000000000000e+02 3.148322935856502802e+00 2.830345686330044686e+00 3.502023571294705651e+00
2.510000000000000000e+02 3.144863515424636269e+00 2.826933255376582466e+00 3.498549713488551038e+00
2.520000000000000000e+02 3.143605749343833189e+00 2.825878906546750891e+00 3.497056113909640107e+00
2.530000000000000000e+02 3.142925548439122974e+00 2.825152351251078553e+00 3.496441881676588981e+00
2.540000000000000000e+02 3.140533151207733020e+00 2.823169501210775145e+00 3.493572904356200937e+00
2.550000000000000000e+02 3.138818159995731882e+00 2.821363013767572703e+00 3.491992839433537998e+00
2.560000000000000000e+02 3.134930791233001113e+00 2.817905938913427999e+00 3.487622113323740614e+00
2.570000000000000000e+02 3.134397502230925170e+00 2.817266306190468139e+00 3.487227203336757064e+00
2.580000000000000000e+02 3.133020135558717278e+00 2.815436633963524393e+00 3.486427309854892354e+00
2.590000000000000000e+02 3.131938989771470450e+00 2.814151760102577615e+00 3.485612245479325022e+00
2.600000000000000000e+02 3.126971522595333841e+00 2.809229628167072779e+00 3.480652063854945411e+00
2.610000000000000000e+02 3.125439669184021163e+00 2.808104998793938822e+00 3.478635282478599766e+00
2.620000000000000000e+02 3.124529037609919069e+00 2.807008185518092613e+00 3.477966953297521702e+00
2.630000000000000000e+02 3.122748891026282170e+00 2.805236943084690626e+00 3.476198565131855212e+00
2.640000000000000000e+02 3.120284879006056222e+00 2.803004881740680077e+00 3.473478690521445866e+00
2.650000000000000000e+02 3.118918246691424034e+00 2.801620616448197598e+00 3.472151429938112432e+00
2.660000000000000000e+02 3.116947986054554143e+00 2.799705536435665998e+00 3.470138063211558599e+00
2.670000000000000000e+02 3.115740118982190943e+00 2.798445877577459662e+00 3.469009912544378516e+00
2.680000000000000000e+02 3.114067831157087074e+00 2.796728191445374545e+00 3.467415420171986007e+00
2.690000000000000000e+02 3.110860236330221351e+00 2.793738840413665159e+00 3.463978547310311740e+00
2.700000000000000000e+02 3.106625218081468631e+00 2.789470281311784650e+00 3.459839780433568990e+00
2.710000000000000000e+02 3.105598678116595845e+00 2.788465665908995916e+00 3.458799320154265722e+00
2.720000000000000000e+02 3.103854999016816052e+00 2.786534284593879196e+00 3.457311079280606769e+00
2.730000000000000000e+02 3.101966787459764952e+00 2.784769218391454970e+00 3.455294566944924206e+00
2.740000000000000000e+02 3.101228570720505395e+00 2.784048185977392897e+00 3.454544607487353147e+00
2.750000000000000000e+02 3.099321909995181645e+00 2.782000883859842677e+00 3.452837257351541567e+00
2.760000000000000000e+02 3.097575915023779380e+00 2.780286849855320153e+00 3.451074319843905780e+00
2.770000000000000000e+02 3.095848442198582351e+00 2.778588576161719281e+00 3.449333110806528602e+00
2.780000000000000000e+02 3.094623132843511204e+00 2.777460884895961435e+00 3.448002593451072961e+00
2.790000000000000000e+02 3.093196171638731951e+00 2.775815355954477148e+00 3.446865633809620633e+00
2.800000000000000000e+02 3.090763782145571348e+00 2.773634960521976556e+00 3.444152129963428344e+00
2.810000000000000000e+02 3.089134762435746584e+00 2.771710015984796716e+00 3.442911966062360829e+00
2.820000000000000000e+02 3.087870065613144810e+00 2.770249187366370158e+00 3.441907531493380912e+00
2.830000000000000000e+02 3.085619734181990648e+00 2.767741722504371893e+00 3.440006365680061240e+00
2.840000000000000000e+02 3.084257103465831928e+00 2.766200096814085185e+00 3.438884226500981356e+00
2.850000000000000000e+02 3.081160359637242330e+00 2.762714685254619162e+00 3.436311832151769607e+00
2.860000000000000000e+02 3.078881250194887009e+00 2.760461794550620684e+00 3.434030411692336138e+00
2.870000000000000000e+02 3.077502517273464910e+00 2.759004390654547390e+00 3.432767912912818797e+00
2.880000000000000000e+02 3.076302866810105119e+00 2.757644421729223971e+00 3.431783754922888008e+00
2.890000000000000000e+02 3.075736102179310372e+00 2.757134408970571382e+00 3.431153932673636664e+00
2.900000000000000000e+02 3.074285595598733156e+00 2.755427319864556690e+00 3.430042177185945729e+00
2.910000000000000000e+02 3.072626125451012324e+00 2.753811586018985569e+00 3.428350492363354096e+00
2.920000000000000000e+02 3.071300751935369000e+00 2.752424316093665890e+00 3.427119958824604407e+00
2.930000000000000000e+02 3.068712186865126590e+00 2.749555731339761167e+00 3.424914933884965595e+00
2.940000000000000000e+02 3.066353618712962970e+00 2.747212928304034296e+00 3.422568530499250805e+00
2.950000000000000000e+02 3.062041759424631859e+00 2.742551870633151534e+00 3.418750192788773123e+00
2.960000000000000000e+02 3.061485935304609995e+00 2.742014892875446197e+00 3.418178419242337895e+00
2.970000000000000000e+02 3.060551453581677350e+00 2.741371361487106473e+00 3.416893942796438211e+00
2.980000000000000000e+02 3.057570893805169554e+00 2.738180469856676069e+00 3.414216072885028375e+00
2.990000000000000000e+02 3.055525218244925956e+00 2.735857824798103355e+00 3.412543690942595909e+00
3.000000000000000000e+02 3.052371239327190899e+00 2.732142316591328335e+00 3.410133552009046110e+00


==> data/rosenbrock5d_pbo_avg.dat <==
1.00000e+00 5.82196e+02 7.44449e+02 4.55307e+02 6.62032e-01 7.97799e-01 5.26265e-01 9.16086e-01 1.08472e+00 7.47453e-01 8.98938e-01 1.06260e+00 7.35278e-01 1.43365e-03 2.48921e-03 3.78086e-04 2.14398e-01 2.93753e-01 1.35042e-01 4.57566e-01 6.42432e-01 2.72700e-01
2.00000e+00 2.83068e+02 3.68409e+02 2.17496e+02 5.14721e-01 7.35271e-01 2.94172e-01 6.11420e-01 7.71547e-01 4.51293e-01 6.01164e-01 7.59376e-01 4.42951e-01 7.55465e-04 1.26166e-03 2.49270e-04 2.72460e-01 2.90124e-01 2.54795e-01 2.86778e-01 4.11164e-01 1.62391e-01
3.00000e+00 1.95516e+02 2.76085e+02 1.38459e+02 6.65467e-01 7.82592e-01 5.48342e-01 5.66526e-01 6.71359e-01 4.61693e-01 5.59468e-01 6.63319e-01 4.55616e-01 4.85800e-04 7.01802e-04 2.69798e-04 2.12426e-01 2.32229e-01 1.92623e-01 1.99548e-01 2.73709e-01 1.25387e-01
4.00000e+00 1.47864e+02 1.87244e+02 1.16766e+02 3.90753e-01 4.31441e-01 3.50065e-01 4.85544e-01 5.22331e-01 4.48757e-01 4.80465e-01 5.17231e-01 4.43699e-01 6.17295e-04 7.58141e-04 4.76449e-04 1.63985e-01 1.76045e-01 1.51924e-01 1.54440e-01 1.82227e-01 1.26652e-01
5.00000e+00 1.27062e+02 1.70995e+02 9.44156e+01 3.65512e-01 5.46744e-01 1.84279e-01 2.44533e-01 3.42243e-01 1.46823e-01 3.90381e-01 4.18730e-01 3.62033e-01 8.29989e-04 1.05115e-03 6.08830e-04 1.76346e-01 2.48480e-01 1.04213e-01 1.32764e-01 1.62299e-01 1.03229e-01
6.00000e+00 9.71381e+01 1.25996e+02 7.48896e+01 1.72356e-01 4.74162e-01 -1.29449e-01 3.43798e-01 3.91908e-01 2.95688e-01 3.54028e-01 4.08724e-01 2.99331e-01 8.57593e-04 1.09060e-03 6.24589e-04 1.31908e-01 1.66683e-01 9.71323e-02 1.53840e-01 1.92703e-01 1.14976e-01
7.00000e+00 7.52968e+01 9.46193e+01 5.99201e+01 5.22820e-02 2.95332e-01 -1.90768e-01 2.81415e-01 3.24530e-01 2.38300e-01 2.67240e-01 3.16222e-01 2.18258e-01 9.58245e-04 1.16068e-03 7.55812e-04 1.00169e-01 1.29747e-01 7.05918e-02 1.26850e-01 1.49003e-01 1.04698e-01
8.00000e+00 6.05147e+01 7.14282e+01 5.12686e+01 -3.74276e-03 1.93724e-01 -2.01209e-01 2.22878e-01 3.12630e-01 1.33125e-01 2.15358e-01 2.84627e-01 1.46089e-01 8.40061e-04 1.13052e-03 5.49599e-04 8.74311e-02 1.26338e-01 4.85243e-02 1.09401e-01 1.24183e-01 9.46180e-02
9.00000e+00 5.48537e+01 6.71264e+01 4.48249e+01 -8.89177e-02 6.07753e-02 -2.38611e-01 1.45784e-01 2.57981e-01 3.35874e-02 1.13874e-01 2.55285e-01 -2.75372e-02 8.27837e-04 1.20147e-03 4.54202e-04 1.37839e-01 1.95253e-01 8.04253e-02 2.28662e-01 2.83810e-01 1.73513e-01
1.00000e+01 5.11945e+01 6.29653e+01 4.16242e+01 -8.38262e-02 9.23333e-02 -2.59986e-01 6.64428e-02 2.36080e-01 -1.03194e-01 1.08476e-01 2.86524e-01 -6.95716e-02 2.97640e-03 7.25194e-03 -1.29915e-03 1.78225e-01 2.20785e-01 1.35664e-01 1.60174e-01 2.14349e-01 1.05998e-01
1.10000e+01 4.03995e+01 4.65457e+01 3.50650e+01 -4.64518e-01 -1.61669e-01 -7.67367e-01 2.34072e-02 1.82916e-01 -1.36102e-01 8.74707e-02 2.28262e-01 -5.33204e-02 3.56374e-03 9.03331e-03 -1.90583e-03 1.26724e-01 1.68309e-01 8.51397e-02 1.71374e-01 2.13168e-01 1.29579e-01
1.20000e+01 3.97207e+01 4.54569e+01 3.47084e+01 -4.78035e-01 -7.21415e-02 -8.83928e-01 -9.69497e-03 8.72081e-02 -1.06598e-01 4.59416e-02 1.56988e-01 -6.51045e-02 9.52988e-04 1.34852e-03 5.57451e-04 1.34547e-01 1.78591e-01 9.05030e-02 1.16873e-01 1.40747e-01 9.29988e-02
1.30000e+01 3.04627e+01 3.77925e+01 2.45546e+01 -6.09506e-01 -2.48771e-01 -9.70240e-01 -1.15105e-01 8.47755e-02 -3.14985e-01 6.90689e-02 1.59180e-01 -2.10417e-02 9.63618e-04 1.10360e-03 8.23634e-04 1.52268e-01 2.03392e-01 1.01143e-01 1.19996e-01 1.61907e-01 7.80842e-02
1.40000e+01 3.04627e+01 3.77925e+01 2.45546e+01 -7.83155e-01 -5.10697e-01 -1.05561e+00 -1.29135e-01 -1.68905e-02 -2.41379e-01 -2.77284e-02 2.44275e-02 -7.98843e-02 1.10633e-03 1.52625e-03 6.86413e-04 1.01041e-01 1.23714e-01 7.83684e-02 1.00889e-01 1.32684e-01 6.90933e-02
1.50000e+01 2.44956e+01 3.16345e+01 1.89677e+01 -5.32737e-01 -3.57356e-01 -7.08118e-01 -2.24682e-01 -8.63973e-02 -3.62966e-01 -1.54506e-02 6.13030e-02 -9.22041e-02 7.61834e-04 1.16232e-03 3.61348e-04 1.33293e-01 1.65013e-01 1.01573e-01 7.98401e-02 9.66751e-02 6.30052e-02
1.60000e+01 2.36358e+01 2.99232e+01 1.86695e+01 -7.28588e-01 -3.10126e-01 -1.14705e+00 -2.20781e-01 -6.03920e-02 -3.81171e-01 -6.67683e-02 -9.11832e-03 -1.24418e-01 1.61617e-03 2.47573e-03 7.56607e-04 1.31016e-01 1.67291e-01 9.47422e-02 7.56637e-02 8.99423e-02 6.13852e-02
1.70000e+01 1.72282e+01 1.96910e+01 1.50734e+01 -9.98024e-01 -7.82261e-01 -1.21379e+00 -3.40590e-01 -1.67697e-01 -5.13484e-01 -1.19151e-01 -2.60641e-02 -2.12238e-01 1.45576e-03 1.71728e-03 1.19424e-03 1.20403e-01 1.64208e-01 7.65979e-02 8.72065e-02 1.04355e-01 7.00580e-02
1.80000e+01 1.54633e+01 1.79581e+01 1.33151e+01 -1.09982e+00 -7.33364e-01 -1.46627e+00 -3.37398e-01 -1.97699e-01 -4.77097e-01 -1.78231e-01 -7.01133e-02 -2.86349e-01 1.11682e-03 1.70988e-03 5.23760e-04 1.43256e-01 1.73132e-01 1.13380e-01 9.04716e-02 1.23308e-01 5.76354e-02
1.90000e+01 1.12741e+01 1.29855e+01 9.78818e+00 -1.13576e+00 -7.83902e-01 -1.48761e+00 -4.37499e-01 -2.37749e-01 -6.37248e-01 -1.61499e-01 -4.40278e-02 -2.78970e-01 1.34047e-03 2.14854e-03 5.32408e-04 1.32656e-01 1.59845e-01 1.05468e-01 9.29944e-02 1.18273e-01 6.77159e-02
2.00000e+01 1.12741e+01 1.29855e+01 9.78818e+00 -1.38996e+00 -9.75208e-01 -1.80472e+00 -4.37940e-01 -1.65951e-01 -7.09929e-01 -2.35981e-01 -7.77553e-02 -3.94207e-01 2.21704e-03 3.21019e-03 1.22388e-03 1.31475e-01 1.56638e-01 1.06312e-01 8.79576e-02 1.04274e-01 7.16407e-02
2.10000e+01 1.12741e+01 1.29855e+01 9.78818e+00 -1.38804e+00 -9.42860e-01 -1.83323e+00 -4.95140e-01 -3.63377e-01 -6.26903e-01 -2.54588e-01 -1.14647e-01 -3.94530e-01 1.67311e-03 2.58001e-03 7.66209e-04 1.54658e-01 2.07514e-01 1.01802e-01 9.75952e-02 1.26494e-01 6.86966e-02
2.20000e+01 1.10076e+01 1.28630e+01 9.41977e+00 -1.45347e+00 -1.16341e+00 -1.74353e+00 -5.67662e-01 -3.16092e-01 -8.19232e-01 -1.96114e-01 -1.01812e-01 -2.90416e-01 1.48316e-03 2.23260e-03 7.33721e-04 1.69226e-01 2.18013e-01 1.20438e-01 9.36107e-02 1.34974e-01 5.22471e-02
2.30000e+01 9.96602e+00 1.13837e+01 8.72490e+00 -1.94769e+00 -1.52929e+00 -2.36610e+00 -6.11467e-01 -3.33579e-01 -8.89354e-01 -2.48405e-01 -1.66533e-01 -3.30277e-01 2.88490e-03 4.21126e-03 1.55854e-03 1.73103e-01 1.93256e-01 1.52951e-01 1.09285e-01 1.36428e-01 8.21412e-02
2.40000e+01 9.05160e+00 1.04159e+01 7.86599e+00 -1.86466e+00 -1.63597e+00 -2.09334e+00 -8.11033e-01 -6.34393e-01 -9.87672e-01 -3.10043e-01 -2.22982e-01 -3.97104e-01 1.72330e-03 2.26026e-03 1.18633e-03 1.50790e-01 2.01859e-01 9.97216e-02 1.18646e-01 1.62634e-01 7.46584e-02
2.50000e+01 7.94298e+00 8.53225e+00 7.39441e+00 -2.02901e+00 -1.74268e+00 -2.31535e+00 -7.32469e-01 -5.12334e-01 -9.52605e-01 -3.10101e-01 -1.64767e-01 -4.55435e-01 3.62608e-03 4.77594e-03 2.47621e-03 1.64382e-01 2.15409e-01 1.13356e-01 1.06879e-01 1.21672e-01 9.20861e-02
2.60000e+01 7.94298e+00 8.53225e+00 7.39441e+00 -2.02248e+00 -1.69176e+00 -2.35320e+00 -7.49478e-01 -4.96354e-01 -1.00260e+00 -3.86528e-01 -2.60758e-01 -5.12298e-01 2.13264e-03 3.35366e-03 9.11620e-04 1.44565e-01 1.88429e-01 1.00701e-01 1.23561e-01 1.70211e-01 7.69106e-02
2.70000e+01 7.94298e+00 8.53225e+00 7.39441e+00 -2.12966e+00 -1.74571e+00 -2.51362e+00 -9.40182e-01 -8.83431e-01 -9.96933e-01 -4.63868e-01 -3.12998e-01 -6.14738e-01 2.26042e-03 2.73370e-03 1.78714e-03 1.43623e-01 1.92182e-01 9.50637e-02 1.17850e-01 1.49741e-01 8.59584e-02
2.80000e+01 7.18928e+00 7.88980e+00 6.55096e+00 -2.08259e+00 -1.76245e+00 -2.40272e+00 -9.95039e-01 -7.62004e-01 -1.22807e+00 -4.15673e-01 -2.69934e-01 -5.61412e-01 3.43206e-03 4.76024e-03 2.10389e-03 1.39281e-01 1.77134e-01 1.01428e-01 1.00911e-01 1.23537e-01 7.82854e-02
2.90000e+01 7.18928e+00 7.88980e+00 6.55096e+00 -2.26305e+00 -1.80334e+00 -2.72275e+00 -1.03617e+00 -7.70138e-01 -1.30221e+00 -4.10599e-01 -2.68944e-01 -5.52254e-01 2.94703e-03 4.20891e-03 1.68514e-03 1.57156e-01 2.17002e-01 9.73100e-02 1.02483e-01 1.28725e-01 7.62409e-02
3.00000e+01 7.03181e+00 7.63269e+00 6.47824e+00 -2.89709e+00 -2.40803e+00 -3.38615e+00 -1.04568e+00 -7.23330e-01 -1.36804e+00 -5.84138e-01 -3.93276e-01 -7.75001e-01 2.13272e-03 3.27118e-03 9.94255e-04 1.59738e-01 2.29031e-01 9.04458e-02 1.06306e-01 1.41144e-01 7.14685e-02
3.10000e+01 6.10117e+00 6.41890e+00 5.79916e+00 -2.73956e+00 -2.35622e+00 -3.12290e+00 -1.17939e+00 -8.65853e-01 -1.49293e+00 -5.95546e-01 -4.57606e-01 -7.33486e-01 4.57194e-03 5.98325e-03 3.16063e-03 1.76907e-01 2.14491e-01 1.39324e-01 9.36076e-02 1.17650e-01 6.95652e-02
3.20000e+01 5.94262e+00 6.19501e+00 5.70052e+00 -2.82155e+00 -2.36112e+00 -3.28198e+00 -1.06897e+00 -8.97511e-01 -1.24043e+00 -5.11372e-01 -4.53833e-01 -5.68911e-01 3.35447e-03 4.07577e-03 2.63318e-03 1.76000e-01 2.53164e-01 9.88349e-02 9.45019e-02 1.21482e-01 6.75219e-02
3.30000e+01 5.40782e+00 5.90122e+00 4.95568e+00 -3.11901e+00 -2.76946e+00 -3.46856e+00 -1.20482e+00 -1.04334e+00 -1.36630e+00 -5.37756e-01 -4.84003e-01 -5.91509e-01 3.78629e-03 4.67629e-03 2.89629e-03 1.58440e-01 1.78315e-01 1.38566e-01 9.55202e-02 1.24927e-01 6.61139e-02
3.40000e+01 5.08997e+00 5.70217e+00 4.54350e+00 -2.95483e+00 -2.45659e+00 -3.45307e+00 -1.39897e+00 -1.20006e+00 -1.59788e+00 -5.52564e-01 -2.67165e-01 -8.37963e-01 3.06127e-03 4.49410e-03 1.62845e-03 1.53802e-01 1.76056e-01 1.31548e-01 1.05012e-01 1.23534e-01 8.64895e-02
3.50000e+01 5.08997e+00 5.70217e+00 4.54350e+00 -3.16994e+00 -2.95791e+00 -3.38197e+00 -1.61866e+00 -1.09433e+00 -2.14300e+00 -7.36718e-01 -5.62734e-01 -9.10702e-01 5.52371e-03 6.76042e-03 4.28700e-03 1.96282e-01 2.38123e-01 1.54441e-01 8.70187e-02 1.07008e-01 6.70289e-02
3.60000e+01 5.08997e+00 5.70217e+00 4.54350e+00 -3.33047e+00 -2.50375e+00 -4.15719e+00 -1.51147e+00 -1.30755e+00 -1.71540e+00 -7.56783e-01 -5.83010e-01 -9.30555e-01 4.65156e-03 6.27873e-03 3.02439e-03 2.06429e-01 2.61605e-01 1.51253e-01 8.77304e-02 1.03436e-01 7.20247e-02
3.70000e+01 5.08997e+00 5.70217e+00 4.54350e+00 -3.46078e+00 -2.49144e+00 -4.43012e+00 -1.50163e+00 -1.25518e+00 -1.74807e+00 -7.73503e-01 -5.85996e-01 -9.61010e-01 6.29142e-03 9.34005e-03 3.24279e-03 1.89851e-01 2.36621e-01 1.43080e-01 1.03097e-01 1.26874e-01 7.93201e-02
3.80000e+01 5.08997e+00 5.70217e+00 4.54350e+00 -3.85418e+00 -2.81211e+00 -4.89625e+00 -1.45535e+00 -1.21959e+00 -1.69110e+00 -8.23627e-01 -6.58254e-01 -9.89000e-01 6.16411e-03 8.81321e-03 3.51500e-03 2.16038e-01 3.20429e-01 1.11648e-01 1.04107e-01 1.33581e-01 7.46326e-02
3.90000e+01 5.08997e+00 5.70217e+00 4.54350e+00 -4.20896e+00 -3.40285e+00 -5.01507e+00 -1.67699e+00 -1.28947e+00 -2.06450e+00 -8.57178e-01 -6.99208e-01 -1.01515e+00 5.85895e-03 8.80036e-03 2.91754e-03 1.90924e-01 2.65935e-01 1.15912e-01 8.15555e-02 9.88163e-02 6.42946e-02
4.00000e+01 4.80461e+00 5.35598e+00 4.30999e+00 -4.00827e+00 -3.51060e+00 -4.50594e+00 -1.61644e+00 -1.27849e+00 -1.95438e+00 -1.00435e+00 -6.81781e-01 -1.32693e+00 6.34463e-03 8.38656e-03 4.30271e-03 2.03869e-01 2.72719e-01 1.35018e-01 1.17545e-01 1.58897e-01 7.61940e-02
4.10000e+01 4.73286e+00 5.32436e+00 4.20706e+00 -3.87870e+00 -3.24457e+00 -4.51283e+00 -1.85815e+00 -1.39268e+00 -2.32363e+00 -9.97476e-01 -9.30362e-01 -1.06459e+00 7.30135e-03 9.21666e-03 5.38604e-03 1.65960e-01 1.78067e-01 1.53853e-01 1.31585e-01 1.84396e-01 7.87732e-02
4.20000e+01 4.40899e+00 4.84746e+00 4.01018e+00 -4.21480e+00 -3.40992e+00 -5.01968e+00 -1.74787e+00 -1.17515e+00 -2.32059e+00 -9.01362e-01 -6.45077e-01 -1.15765e+00 7.92055e-03 1.21739e-02 3.66724e-03 1.87084e-01 2.27018e-01 1.47150e-01 1.13164e-01 1.53624e-01 7.27043e-02
4.30000e+01 4.40899e+00 4.84746e+00 4.01018e+00 -3.69228e+00 -3.10439e+00 -4.28016e+00 -1.85699e+00 -1.59852e+00 -2.11546e+00 -9.90630e-01 -8.64635e-01 -1.11662e+00 6.91951e-03 9.95765e-03 3.88136e-03 1.68931e-01 1.95293e-01 1.42569e-01 9.65076e-02 1.24715e-01 6.83003e-02
4.40000e+01 4.14282e+00 4.56232e+00 3.76190e+00 -4.41973e+00 -3.71419e+00 -5.12528e+00 -1.92686e+00 -1.42825e+00 -2.42546e+00 -1.03002e+00 -8.83450e-01 -1.17659e+00 7.64106e-03 1.14388e-02 3.84337e-03 2.37532e-01 3.10144e-01 1.64919e-01 8.81280e-02 1.01207e-01 7.50492e-02
4.50000e+01 4.01381e+00 4.51039e+00 3.57191e+00 -4.42474e+00 -3.79138e+00 -5.05809e+00 -2.10962e+00 -1.67904e+00 -2.54020e+00 -1.06502e+00 -8.79633e-01 -1.25042e+00 7.90933e-03 1.14503e-02 4.36837e-03 1.96977e-01 2.47567e-01 1.46387e-01 9.45591e-02 1.11923e-01 7.71955e-02
4.60000e+01 3.92379e+00 4.48548e+00 3.43243e+00 -4.74546e+00 -4.01994e+00 -5.47097e+00 -1.72617e+00 -1.55900e+00 -1.89334e+00 -1.23976e+00 -9.84522e-01 -1.49499e+00 9.48090e-03 1.40462e-02 4.91563e-03 2.11757e-01 3.05528e-01 1.17987e-01 9.80740e-02 1.21648e-01 7.44999e-02
4.70000e+01 3.89866e+00 4.45973e+00 3.40817e+00 -4.67286e+00 -3.86168e+00 -5.48403e+00 -1.99637e+00 -1.62012e+00 -2.37263e+00 -9.92219e-01 -8.12587e-01 -1.17185e+00 9.65060e-03 1.42214e-02 5.07981e-03 2.19549e-01 2.85218e-01 1.53880e-01 1.04399e-01 1.42879e-01 6.59192e-02
4.80000e+01 3.89866e+00 4.45973e+00 3.40817e+00 -4.84344e+00 -4.32264e+00 -5.36424e+00 -1.99095e+00 -1.40388e+00 -2.57802e+00 -1.22993e+00 -8.44081e-01 -1.61579e+00 8.56865e-03 1.29728e-02 4.16455e-03 2.14455e-01 2.84493e-01 1.44418e-01 1.11830e-01 1.56920e-01 6.67407e-02
4.90000e+01 3.89866e+00 4.45973e+00 3.40817e+00 -5.00327e+00 -3.93268e+00 -6.07385e+00 -2.70922e+00 -2.16874e+00 -3.24971e+00 -1.26938e+00 -8.79875e-01 -1.65888e+00 1.51710e-02 2.30257e-02 7.31635e-03 2.49630e-01 3.05286e-01 1.93974e-01 1.05761e-01 1.32172e-01 7.93499e-02
5.00000e+01 3.85810e+00 4.45059e+00 3.34449e+00 -5.34958e+00 -4.36624e+00 -6.33292e+00 -2.44409e+00 -1.96874e+00 -2.91943e+00 -1.24674e+00 -1.07705e+00 -1.41644e+00 1.04417e-02 1.46193e-02 6.26418e-03 1.92928e-01 2.38986e-01 1.46870e-01 1.01026e-01 1.11728e-01 9.03229e-02
5.10000e+01 3.80122e+00 4.41080e+00 3.27588e+00 -4.85065e+00 -4.02772e+00 -5.67359e+00 -2.46028e+00 -1.98416e+00 -2.93640e+00 -1.31584e+00 -1.10597e+00 -1.52570e+00 1.15799e-02 1.70702e-02 6.08954e-03 2.20708e-01 2.87590e-01 1.53825e-01 9.76160e-02 1.10457e-01 8.47752e-02
5.20000e+01 3.79848e+00 4.41025e+00 3.27157e+00 -5.44707e+00 -4.97227e+00 -5.92188e+00 -2.26062e+00 -1.74476e+00 -2.77647e+00 -1.39602e+00 -1.19067e+00 -1.60136e+00 1.59672e-02 1.89405e-02 1.29939e-02 2.08309e-01 2.67591e-01 1.49028e-01 1.11077e-01 1.25498e-01 9.66552e-02
5.30000e+01 3.45879e+00 3.88837e+00 3.07667e+00 -5.26878e+00 -4.54545e+00 -5.99212e+00 -2.24635e+00 -1.54526e+00 -2.94743e+00 -1.69691e+00 -1.38963e+00 -2.00420e+00 1.14981e-02 1.40215e-02 8.97477e-03 2.15274e-01 2.50656e-01 1.79891e-01 1.16342e-01 1.70644e-01 6.20398e-02
5.40000e+01 3.37412e+00 3.79811e+00 2.99747e+00 -5.46610e+00 -4.34406e+00 -6.58814e+00 -2.77456e+00 -2.13375e+00 -3.41537e+00 -1.31530e+00 -1.04173e+00 -1.58886e+00 2.19473e-02 3.40678e-02 9.82686e-03 2.33444e-01 2.78949e-01 1.87938e-01 1.13296e-01 1.48070e-01 7.85220e-02
5.50000e+01 3.30339e+00 3.71709e+00 2.93574e+00 -5.46542e+00 -4.34046e+00 -6.59039e+00 -2.58966e+00 -1.92411e+00 -3.25522e+00 -1.32995e+00 -1.00613e+00 -1.65377e+00 1.27884e-02 1.60867e-02 9.49007e-03 1.28805e-01 1.54864e-01 1.02746e-01 1.24994e-01 1.89259e-01 6.07297e-02
5.60000e+01 3.24848e+00 3.68966e+00 2.86005e+00 -5.97087e+00 -4.81571e+00 -7.12604e+00 -2.92978e+00 -1.97774e+00 -3.88181e+00 -1.77209e+00 -1.36056e+00 -2.18361e+00 1.96010e-02 2.76902e-02 1.15118e-02 2.57933e-01 3.10905e-01 2.04962e-01 1.30537e-01 1.68686e-01 9.23886e-02
5.70000e+01 3.09770e+00 3.53202e+00 2.71678e+00 -5.67931e+00 -4.87208e+00 -6.48654e+00 -3.13212e+00 -2.66864e+00 -3.59560e+00 -1.72925e+00 -1.28852e+00 -2.16998e+00 1.48671e-02 2.47914e-02 4.94271e-03 2.09165e-01 2.60120e-01 1.58211e-01 1.14769e-01 1.47691e-01 8.18471e-02
5.80000e+01 3.02020e+00 3.45204e+00 2.64238e+00 -6.37367e+00 -5.29849e+00 -7.44884e+00 -3.01721e+00 -2.39678e+00 -3.63764e+00 -1.50805e+00 -1.27701e+00 -1.73908e+00 1.92467e-02 2.80646e-02 1.04289e-02 2.29579e-01 2.68630e-01 1.90528e-01 1.19013e-01 1.54259e-01 8.37667e-02
5.90000e+01 2.96312e+00 3.36552e+00 2.60884e+00 -6.37873e+00 -5.28959e+00 -7.46787e+00 -2.71731e+00 -1.88459e+00 -3.55003e+00 -1.44391e+00 -1.00660e+00 -1.88122e+00 2.71443e-02 3.60978e-02 1.81908e-02 2.05747e-01 2.78730e-01 1.32764e-01 1.25089e-01 1.66508e-01 8.36703e-02
6.00000e+01 2.96312e+00 3.36552e+00 2.60884e+00 -6.41485e+00 -5.05105e+00 -7.77866e+00 -3.19569e+00 -2.30518e+00 -4.08619e+00 -1.61547e+00 -1.23317e+00 -1.99776e+00 2.90775e-02 4.61185e-02 1.20364e-02 1.70869e-01 2.28737e-01 1.13002e-01 1.22427e-01 1.45415e-01 9.94382e-02
6.10000e+01 2.94086e+00 3.34024e+00 2.58924e+00 -6.62219e+00 -5.92933e+00 -7.31505e+00 -3.00192e+00 -2.03337e+00 -3.97046e+00 -1.97119e+00 -1.64565e+00 -2.29672e+00 2.20491e-02 3.06771e-02 1.34211e-02 1.55265e-01 2.23986e-01 8.65438e-02 1.42244e-01 1.67207e-01 1.17282e-01
6.20000e+01 2.91860e+00 3.31500e+00 2.56960e+00 -6.27595e+00 -4.64024e+00 -7.91165e+00 -2.99649e+00 -2.31308e+00 -3.67990e+00 -1.44664e+00 -1.20025e+00 -1.69304e+00 2.35377e-02 3.69277e-02 1.01477e-02 1.97172e-01 2.72194e-01 1.22149e-01 1.08111e-01 1.42583e-01 7.36393e-02
6.30000e+01 2.79492e+00 3.16648e+00 2.46696e+00 -6.43489e+00 -5.12140e+00 -7.74838e+00 -3.23846e+00 -2.16543e+00 -4.31150e+00 -1.77197e+00 -1.33973e+00 -2.20421e+00 3.23569e-02 4.78349e-02 1.68789e-02 2.22111e-01 2.49950e-01 1.94271e-01 9.76030e-02 1.29127e-01 6.60786e-02
6.40000e+01 2.78878e+00 3.15938e+00 2.46165e+00 -7.12371e+00 -5.86282e+00 -8.38459e+00 -3.60629e+00 -2.81993e+00 -4.39265e+00 -1.59464e+00 -1.22750e+00 -1.96178e+00 3.09357e-02 4.85027e-02 1.33687e-02 2.67778e-01 3.41885e-01 1.93671e-01 1.07626e-01 1.55685e-01 5.95675e-02
6.50000e+01 2.71488e+00 3.09882e+00 2.37851e+00 -6.83190e+00 -5.60786e+00 -8.05594e+00 -3.33929e+00 -2.32298e+00 -4.35559e+00 -1.66341e+00 -1.04863e+00 -2.27819e+00 3.58985e-02 5.31825e-02 1.86145e-02 2.10999e-01 3.27923e-01 9.40762e-02 1.14267e-01 1.46493e-01 8.20415e-02
6.60000e+01 2.70506e+00 3.08728e+00 2.37017e+00 -6.99811e+00 -5.41133e+00 -8.58489e+00 -3.80122e+00 -2.78955e+00 -4.81289e+00 -2.02131e+00 -1.47911e+00 -2.56352e+00 4.04393e-02 6.94651e-02 1.14134e-02 2.29235e-01 3.15348e-01 1.43123e-01 1.36829e-01 1.76799e-01 9.68584e-02
6.70000e+01 2.69327e+00 3.08680e+00 2.34992e+00 -7.15379e+00 -5.81301e+00 -8.49458e+00 -3.15606e+00 -2.26598e+00 -4.04614e+00 -1.89453e+00 -1.59484e+00 -2.19422e+00 3.46875e-02 5.86878e-02 1.06872e-02 2.04775e-01 2.77364e-01 1.32186e-01 1.16250e-01 1.54224e-01 7.82765e-02
6.80000e+01 2.67986e+00 3.07028e+00 2.33909e+00 -7.58927e+00 -6.57566e+00 -8.60289e+00 -3.32539e+00 -2.84665e+00 -3.80413e+00 -1.79447e+00 -1.24688e+00 -2.34205e+00 5.84092e-02 8.98567e-02 2.69616e-02 2.14406e-01 2.73655e-01 1.55157e-01 9.71578e-02 1.33235e-01 6.10804e-02
6.90000e+01 2.64361e+00 3.06142e+00 2.28282e+00 -7.17469e+00 -5.56913e+00 -8.78024e+00 -3.49897e+00 -2.58925e+00 -4.40869e+00 -1.87487e+00 -1.42825e+00 -2.32148e+00 5.76483e-02 9.43030e-02 2.09936e-02 1.87767e-01 2.34620e-01 1.40914e-01 1.39745e-01 1.89192e-01 9.02979e-02
7.00000e+01 2.60637e+00 3.01181e+00 2.25550e+00 -7.46362e+00 -6.26988e+00 -8.65736e+00 -3.15857e+00 -2.01912e+00 -4.29803e+00 -2.12164e+00 -1.55337e+00 -2.68990e+00 6.57659e-02 1.10751e-01 2.07807e-02 2.02599e-01 2.55813e-01 1.49386e-01 1.42602e-01 1.87301e-01 9.79022e-02
7.10000e+01 2.58720e+00 2.98888e+00 2.23950e+00 -7.70226e+00 -5.97652e+00 -9.42801e+00 -3.06797e+00 -2.25169e+00 -3.88425e+00 -2.08708e+00 -1.64641e+00 -2.52775e+00 5.27737e-02 8.59166e-02 1.96308e-02 2.73332e-01 4.24549e-01 1.22114e-01 1.59571e-01 2.24599e-01 9.45428e-02
7.20000e+01 2.56357e+00 2.96334e+00 2.21774e+00 -7.99824e+00 -7.01923e+00 -8.97724e+00 -3.25749e+00 -2.50499e+00 -4.00999e+00 -1.91684e+00 -1.53135e+00 -2.30233e+00 5.01312e-02 8.18009e-02 1.84615e-02 3.22780e-01 4.12232e-01 2.33328e-01 1.31651e-01 1.68441e-01 9.48610e-02
7.30000e+01 2.49933e+00 2.88760e+00 2.16326e+00 -7.62194e+00 -6.44027e+00 -8.80360e+00 -3.93317e+00 -3.25813e+00 -4.60821e+00 -2.14047e+00 -1.75975e+00 -2.52118e+00 7.13419e-02 1.23637e-01 1.90464e-02 2.29382e-01 3.26826e-01 1.31938e-01 1.65669e-01 2.12554e-01 1.18784e-01
7.40000e+01 2.45638e+00 2.83532e+00 2.12809e+00 -7.78457e+00 -6.60088e+00 -8.96826e+00 -2.93004e+00 -2.40966e+00 -3.45042e+00 -2.12815e+00 -1.55614e+00 -2.70015e+00 7.09492e-02 1.20007e-01 2.18917e-02 2.65904e-01 3.92659e-01 1.39148e-01 1.59279e-01 2.14827e-01 1.03731e-01
7.50000e+01 2.42047e+00 2.79103e+00 2.09911e+00 -7.68607e+00 -6.63249e+00 -8.73965e+00 -3.56614e+00 -2.95324e+00 -4.17903e+00 -2.23109e+00 -1.83529e+00 -2.62689e+00 6.04731e-02 8.20928e-02 3.88534e-02 2.46282e-01 3.70457e-01 1.22107e-01 1.61347e-01 2.00011e-01 1.22683e-01
7.60000e+01 2.38625e+00 2.78673e+00 2.04332e+00 -8.29891e+00 -7.07127e+00 -9.52655e+00 -3.61254e+00 -2.70391e+00 -4.52116e+00 -1.99186e+00 -1.59389e+00 -2.38983e+00 6.09175e-02 9.90371e-02 2.27979e-02 3.47370e-01 6.05242e-01 8.94983e-02 1.67772e-01 2.10600e-01 1.24945e-01
7.70000e+01 2.38282e+00 2.78273e+00 2.04038e+00 -7.29689e+00 -6.26943e+00 -8.32436e+00 -4.09706e+00 -3.65532e+00 -4.53881e+00 -1.98988e+00 -1.37771e+00 -2.60205e+00 7.20544e-02 1.07576e-01 3.65332e-02 1.87756e-01 2.48357e-01 1.27156e-01 1.45043e-01 1.74569e-01 1.15516e-01
7.80000e+01 2.37593e+00 2.77476e+00 2.03443e+00 -7.17568e+00 -6.70593e+00 -7.64543e+00 -3.85040e+00 -3.20200e+00 -4.49880e+00 -1.99110e+00 -1.56658e+00 -2.41561e+00 4.31769e-02 6.46036e-02 2.17502e-02 2.22831e-01 2.99585e-01 1.46077e-01 1.77826e-01 2.13634e-01 1.42017e-01
7.90000e+01 2.36243e+00 2.76627e+00 2.01755e+00 -8.43096e+00 -7.10758e+00 -9.75434e+00 -4.18645e+00 -3.55435e+00 -4.81855e+00 -2.26949e+00 -1.91388e+00 -2.62510e+00 1.46610e-01 2.40754e-01 5.24654e-02 2.31677e-01 2.98262e-01 1.65092e-01 1.50073e-01 2.01932e-01 9.82142e-02
8.00000e+01 2.33036e+00 2.74076e+00 1.98142e+00 -8.92938e+00 -7.96099e+00 -9.89778e+00 -3.75460e+00 -3.02122e+00 -4.48798e+00 -2.49493e+00 -2.27324e+00 -2.71663e+00 8.68949e-02 1.22128e-01 5.16620e-02 2.41656e-01 3.32705e-01 1.50607e-01 1.62400e-01 2.03614e-01 1.21185e-01
8.10000e+01 2.29039e+00 2.69033e+00 1.94990e+00 -8.11443e+00 -6.91137e+00 -9.31749e+00 -3.74033e+00 -3.49175e+00 -3.98891e+00 -2.08832e+00 -1.59982e+00 -2.57681e+00 8.74980e-02 1.44992e-01 3.00041e-02 2.45074e-01 3.28769e-01 1.61379e-01 1.39613e-01 1.79012e-01 1.00214e-01
8.20000e+01 2.27345e+00 2.67203e+00 1.93432e+00 -7.69699e+00 -7.03016e+00 -8.36381e+00 -3.65155e+00 -2.99167e+00 -4.31143e+00 -2.55049e+00 -1.99234e+00 -3.10863e+00 6.69740e-02 1.06163e-01 2.77852e-02 2.37603e-01 4.17570e-01 5.76360e-02 1.68199e-01 2.38288e-01 9.81100e-02
8.30000e+01 2.25579e+00 2.65579e+00 1.91603e+00 -8.79406e+00 -8.03898e+00 -9.54914e+00 -4.21578e+00 -3.19141e+00 -5.24015e+00 -2.25926e+00 -1.65062e+00 -2.86790e+00 2.02308e-01 3.96216e-01 8.40025e-03 2.82995e-01 3.86024e-01 1.79966e-01 1.50974e-01 2.15557e-01 8.63921e-02
8.40000e+01 2.20089e+00 2.61166e+00 1.85472e+00 -8.01820e+00 -6.56023e+00 -9.47616e+00 -3.52675e+00 -2.77828e+00 -4.27522e+00 -1.82670e+00 -1.31574e+00 -2.33766e+00 1.92246e-01 3.29712e-01 5.47801e-02 2.79237e-01 3.58738e-01 1.99736e-01 1.68005e-01 2.11511e-01 1.24499e-01
8.50000e+01 2.16832e+00 2.58887e+00 1.81609e+00 -8.34174e+00 -7.38852e+00 -9.29496e+00 -4.25506e+00 -3.29950e+00 -5.21062e+00 -2.32433e+00 -1.63367e+00 -3.01500e+00 1.20075e-01 1.96405e-01 4.37457e-02 2.12831e-01 2.70128e-01 1.55533e-01 1.57972e-01 2.26255e-01 8.96883e-02
8.60000e+01 2.13498e+00 2.54508e+00 1.79096e+00 -8.40248e+00 -7.80509e+00 -8.99986e+00 -4.26540e+00 -3.67486e+00 -4.85594e+00 -2.23445e+00 -1.85624e+00 -2.61266e+00 1.65293e-01 2.88799e-01 4.17876e-02 4.63281e-01 8.62529e-01 6.40328e-02 1.48829e-01 1.77256e-01 1.20403e-01
8.70000e+01 2.10110e+00 2.50766e+00 1.76045e+00 -8.82357e+00 -8.22556e+00 -9.42157e+00 -4.44350e+00 -3.66102e+00 -5.22598e+00 -2.25298e+00 -1.82605e+00 -2.67992e+00 1.34262e-01 1.66893e-01 1.01631e-01 2.81545e-01 3.44994e-01 2.18097e-01 1.61178e-01 2.16807e-01 1.05550e-01
8.80000e+01 2.04882e+00 2.45741e+00 1.70817e+00 -8.59192e+00 -7.95377e+00 -9.23007e+00 -4.50095e+00 -3.92745e+00 -5.07446e+00 -2.19638e+00 -1.73464e+00 -2.65812e+00 3.11908e-01 6.95731e-01 -7.19150e-02 2.22329e-01 3.20883e-01 1.23775e-01 1.51010e-01 1.71530e-01 1.30491e-01
8.90000e+01 1.97677e+00 2.38832e+00 1.63613e+00 -8.83274e+00 -7.97527e+00 -9.69022e+00 -3.88347e+00 -3.41361e+00 -4.35333e+00 -2.07095e+00 -1.61629e+00 -2.52561e+00 1.72781e-01 3.24673e-01 2.08895e-02 3.51142e-01 4.93822e-01 2.08462e-01 2.02982e-01 2.25975e-01 1.79989e-01
9.00000e+01 1.94415e+00 2.36480e+00 1.59832e+00 -8.59259e+00 -7.94084e+00 -9.24434e+00 -3.82741e+00 -3.24065e+00 -4.41417e+00 -2.35934e+00 -1.86699e+00 -2.85168e+00 9.70750e-02 1.46428e-01 4.77222e-02 2.95669e-01 3.45831e-01 2.45507e-01 2.12758e-01 2.67788e-01 1.57728e-01
9.10000e+01 1.88365e+00 2.30097e+00 1.54201e+00 -8.93165e+00 -8.30149e+00 -9.56181e+00 -4.11107e+00 -3.13983e+00 -5.08230e+00 -2.44547e+00 -1.94847e+00 -2.94246e+00 1.09028e-01 1.76417e-01 4.16381e-02 4.47310e-01 7.09741e-01 1.84878e-01 1.67253e-01 1.92239e-01 1.42268e-01
9.20000e+01 1.80719e+00 2.21662e+00 1.47338e+00 -8.91922e+00 -8.25194e+00 -9.58650e+00 -3.95032e+00 -3.38038e+00 -4.52027e+00 -2.07235e+00 -1.68496e+00 -2.45973e+00 1.73889e-01 2.67890e-01 7.98885e-02 4.44056e-01 7.78493e-01 1.09619e-01 1.67899e-01 1.97614e-01 1.38184e-01
9.30000e+01 1.78134e+00 2.18274e+00 1.45376e+00 -8.81371e+00 -8.33164e+00 -9.29578e+00 -4.34837e+00 -3.49222e+00 -5.20452e+00 -1.79794e+00 -1.28710e+00 -2.30879e+00 1.87553e-01 3.01990e-01 7.31165e-02 5.11390e-01 7.75052e-01 2.47729e-01 1.78973e-01 2.42300e-01 1.15645e-01
9.40000e+01 1.75454e+00 2.15650e+00 1.42750e+00 -8.40718e+00 -7.25112e+00 -9.56325e+00 -4.05718e+00 -3.74932e+00 -4.36504e+00 -2.33863e+00 -1.99091e+00 -2.68635e+00 1.24909e-01 1.63140e-01 8.66789e-02 2.56880e-01 3.24686e-01 1.89074e-01 1.99912e-01 2.41348e-01 1.58477e-01
9.50000e+01 1.69263e+00 2.10001e+00 1.36427e+00 -9.01511e+00 -7.88044e+00 -1.01498e+01 -4.76148e+00 -3.60013e+00 -5.92283e+00 -2.31324e+00 -2.13345e+00 -2.49302e+00 3.20829e-01 7.27733e-01 -8.60753e-02 4.68435e-01 7.49726e-01 1.87143e-01 1.98960e-01 2.22890e-01 1.75031e-01
9.60000e+01 1.65458e+00 2.06324e+00 1.32687e+00 -8.83717e+00 -8.11880e+00 -9.55555e+00 -5.16072e+00 -4.71493e+00 -5.60651e+00 -1.85851e+00 -1.37951e+00 -2.33750e+00 2.94897e-01 5.58068e-01 3.17269e-02 7.24931e-01 1.24434e+00 2.05527e-01 1.84639e-01 2.40236e-01 1.29043e-01
9.70000e+01 1.61727e+00 2.02494e+00 1.29167e+00 -8.37355e+00 -7.87113e+00 -8.87596e+00 -4.46849e+00 -3.52977e+00 -5.40721e+00 -2.09328e+00 -1.85355e+00 -2.33302e+00 2.16529e-01 3.12413e-01 1.20645e-01 8.17742e-01 1.61209e+00 2.33962e-02 2.09148e-01 2.39125e-01 1.79172e-01
9.80000e+01 1.57405e+00 1.96694e+00 1.25965e+00 -7.91057e+00 -7.24800e+00 -8.57313e+00 -3.96838e+00 -3.42328e+00 -4.51349e+00 -2.75854e+00 -2.27757e+00 -3.23951e+00 1.07896e-01 1.58228e-01 5.75650e-02 3.91336e-01 5.39396e-01 2.43276e-01 2.00564e-01 2.41278e-01 1.59851e-01
9.90000e+01 1.51611e+00 1.90105e+00 1.20912e+00 -9.00045e+00 -8.29808e+00 -9.70282e+00 -4.97038e+00 -3.94154e+00 -5.99922e+00 -2.04242e+00 -1.55477e+00 -2.53007e+00 1.26340e-01 1.81975e-01 7.07060e-02 6.79944e-01 9.51334e-01 4.08554e-01 2.17978e-01 2.84728e-01 1.51228e-01
1.00000e+02 1.44957e+00 1.83955e+00 1.14226e+00 -8.61505e+00 -8.26532e+00 -8.96477e+00 -3.99616e+00 -2.99748e+00 -4.99484e+00 -2.30163e+00 -1.79545e+00 -2.80781e+00 1.85058e-01 2.78754e-01 9.13614e-02 6.14732e-01 1.18599e+00 4.34702e-02 1.98797e-01 2.50368e-01 1.47227e-01
1.01000e+02 1.41207e+00 1.79411e+00 1.11138e+00 -8.89612e+00 -8.43288e+00 -9.35935e+00 -4.68058e+00 -3.70527e+00 -5.65589e+00 -2.16144e+00 -1.73541e+00 -2.58747e+00 1.19159e-01 1.82610e-01 5.57075e-02 4.71579e-01 6.18975e-01 3.24183e-01 1.95274e-01 2.57944e-01 1.32605e-01
1.02000e+02 1.37172e+00 1.73373e+00 1.08530e+00 -8.45716e+00 -7.89272e+00 -9.02161e+00 -3.79274e+00 -3.10063e+00 -4.48484e+00 -2.28087e+00 -1.89283e+00 -2.66891e+00 2.07426e-01 3.34369e-01 8.04842e-02 8.40452e-01 1.32439e+00 3.56518e-01 2.21743e-01 2.92308e-01 1.51178e-01
1.03000e+02 1.35516e+00 1.71024e+00 1.07380e+00 -8.86585e+00 -8.22357e+00 -9.50812e+00 -3.95633e+00 -3.38495e+00 -4.52772e+00 -2.56267e+00 -2.13514e+00 -2.99020e+00 2.06154e-01 3.69951e-01 4.23560e-02 4.76283e-01 7.28868e-01 2.23699e-01 2.49655e-01 3.21001e-01 1.78309e-01
1.04000e+02 1.31035e+00 1.65445e+00 1.03782e+00 -8.97767e+00 -8.21942e+00 -9.73591e+00 -4.25499e+00 -3.80505e+00 -4.70492e+00 -1.91302e+00 -1.36000e+00 -2.46603e+00 7.62467e-01 1.97147e+00 -4.46532e-01 4.88546e-01 6.49082e-01 3.28011e-01 1.63527e-01 2.37151e-01 8.99026e-02
1.05000e+02 1.27735e+00 1.62510e+00 1.00402e+00 -8.60957e+00 -8.20668e+00 -9.01246e+00 -4.20322e+00 -3.24779e+00 -5.15865e+00 -2.23666e+00 -1.79294e+00 -2.68038e+00 1.92560e-01 3.05586e-01 7.95344e-02 5.20136e-01 6.10663e-01 4.29609e-01 2.16431e-01 2.54824e-01 1.78038e-01
1.06000e+02 1.25870e+00 1.59967e+00 9.90416e-01 -8.16089e+00 -7.30119e+00 -9.02059e+00 -4.24108e+00 -3.43418e+00 -5.04798e+00 -2.08618e+00 -1.64244e+00 -2.52991e+00 1.01456e-01 1.81949e-01 2.09640e-02 2.62530e-01 3.33335e-01 1.91725e-01 2.30228e-01 3.01150e-01 1.59306e-01
1.07000e+02 1.21559e+00 1.55607e+00 9.49608e-01 -8.54409e+00 -7.45553e+00 -9.63266e+00 -4.43034e+00 -3.77799e+00 -5.08269e+00 -2.21105e+00 -1.91455e+00 -2.50756e+00 4.20620e-01 9.44480e-01 -1.03239e-01 4.58852e-01 5.83456e-01 3.34248e-01 2.18046e-01 2.54761e-01 1.81332e-01
1.08000e+02 1.18075e+00 1.50297e+00 9.27612e-01 -8.28130e+00 -7.54520e+00 -9.01739e+00 -4.73439e+00 -4.28211e+00 -5.18667e+00 -2.06984e+00 -1.86967e+00 -2.27002e+00 1.79175e-01 2.91554e-01 6.67965e-02 3.84011e-01 5.37713e-01 2.30309e-01 1.91991e-01 2.53964e-01 1.30019e-01
1.09000e+02 1.15033e+00 1.46966e+00 9.00390e-01 -9.09885e+00 -8.31794e+00 -9.87977e+00 -4.42164e+00 -3.44756e+00 -5.39572e+00 -2.33195e+00 -1.97857e+00 -2.68533e+00 1.72287e-01 3.32945e-01 1.16294e-02 6.70147e-01 1.17033e+00 1.69961e-01 1.72685e-01 2.08470e-01 1.36899e-01
1.10000e+02 1.10575e+00 1.41954e+00 8.61324e-01 -9.50291e+00 -9.09022e+00 -9.91560e+00 -4.07397e+00 -3.57185e+00 -4.57608e+00 -2.54714e+00 -2.00936e+00 -3.08492e+00 2.57650e-01 5.47430e-01 -3.21307e-02 9.58200e-01 1.94529e+00 -2.88904e-02 2.05629e-01 2.87860e-01 1.23398e-01
1.11000e+02 1.09210e+00 1.40130e+00 8.51120e-01 -8.49039e+00 -7.85909e+00 -9.12169e+00 -4.74322e+00 -3.89631e+00 -5.59014e+00 -2.53628e+00 -2.33450e+00 -2.73806e+00 2.13986e-01 3.91150e-01 3.68213e-02 7.63245e-01 1.54251e+00 -1.60185e-02 1.61771e-01 2.08252e-01 1.15290e-01
1.12000e+02 1.02458e+00 1.32406e+00 7.92843e-01 -9.83766e+00 -9.20767e+00 -1.04677e+01 -4.83745e+00 -3.68474e+00 -5.99015e+00 -2.14844e+00 -1.93212e+00 -2.36475e+00 7.10855e-01 1.53374e+00 -1.12026e-01 4.17853e-01 5.48191e-01 2.87514e-01 1.61842e-01 1.86080e-01 1.37604e-01
1.13000e+02 1.01989e+00 1.31733e+00 7.89610e-01 -8.98002e+00 -7.90157e+00 -1.00585e+01 -4.26164e+00 -3.68383e+00 -4.83945e+00 -2.48421e+00 -2.22362e+00 -2.74481e+00 1.20139e-01 2.25733e-01 1.45461e-02 1.11660e+00 1.88234e+00 3.50868e-01 1.64956e-01 2.06509e-01 1.23403e-01
1.14000e+02 9.60441e-01 1.25552e+00 7.34713e-01 -9.30486e+00 -8.30021e+00 -1.03095e+01 -4.07660e+00 -2.87298e+00 -5.28022e+00 -2.30838e+00 -1.91978e+00 -2.69698e+00 3.34712e-01 7.13709e-01 -4.42841e-02 6.71055e-01 1.13151e+00 2.10605e-01 1.63184e-01 1.91832e-01 1.34535e-01
1.15000e+02 9.22703e-01 1.20403e+00 7.07110e-01 -9.68977e+00 -8.50529e+00 -1.08742e+01 -4.68275e+00 -3.32014e+00 -6.04536e+00 -2.29770e+00 -1.66573e+00 -2.92967e+00 2.10831e+00 5.60741e+00 -1.39080e+00 5.15183e-01 7.55654e-01 2.74711e-01 1.88213e-01 2.76057e-01 1.00368e-01
1.16000e+02 8.80913e-01 1.15818e+00 6.70023e-01 -8.95837e+00 -8.16229e+00 -9.75445e+00 -4.41765e+00 -3.31721e+00 -5.51808e+00 -2.42750e+00 -1.99431e+00 -2.86068e+00 2.97524e-01 6.08289e-01 -1.32401e-02 7.42066e-01 1.17814e+00 3.05987e-01 2.10399e-01 3.21216e-01 9.95813e-02
1.17000e+02 8.46389e-01 1.11691e+00 6.41392e-01 -9.75486e+00 -8.70642e+00 -1.08033e+01 -4.27216e+00 -3.42892e+00 -5.11539e+00 -2.43919e+00 -2.18257e+00 -2.69581e+00 3.46940e-01 6.24908e-01 6.89733e-02 4.56852e-01 6.05473e-01 3.08231e-01 1.76642e-01 2.14442e-01 1.38842e-01
1.18000e+02 8.32092e-01 1.09702e+00 6.31145e-01 -9.08692e+00 -8.30998e+00 -9.86386e+00 -4.35241e+00 -3.28973e+00 -5.41510e+00 -2.48740e+00 -2.00299e+00 -2.97180e+00 2.76821e+00 7.75082e+00 -2.21439e+00 5.23713e-01 6.79913e-01 3.67514e-01 1.90443e-01 2.34138e-01 1.46748e-01
1.19000e+02 7.93589e-01 1.05315e+00 5.98001e-01 -9.49531e+00 -8.89378e+00 -1.00968e+01 -4.89159e+00 -3.66910e+00 -6.11407e+00 -2.82180e+00 -2.57578e+00 -3.06782e+00 4.98918e-01 9.84076e-01 1.37608e-02 5.17647e-01 7.16653e-01 3.18642e-01 1.92520e-01 2.35357e-01 1.49682e-01
1.20000e+02 7.90231e-01 1.04791e+00 5.95917e-01 -9.87559e+00 -8.99863e+00 -1.07526e+01 -4.47687e+00 -4.00896e+00 -4.94477e+00 -2.14235e+00 -1.43715e+00 -2.84755e+00 1.23476e+00 3.22753e+00 -7.58007e-01 8.05679e-01 1.60849e+00 2.86576e-03 2.15886e-01 3.34777e-01 9.69959e-02
1.21000e+02 7.64909e-01 1.01794e+00 5.74776e-01 -9.69613e+00 -8.65849e+00 -1.07338e+01 -4.51451e+00 -3.81851e+00 -5.21050e+00 -2.82702e+00 -2.69836e+00 -2.95568e+00 5.29938e-01 1.29115e+00 -2.31277e-01 5.79641e-01 7.69611e-01 3.89670e-01 2.35170e-01 2.92704e-01 1.77636e-01
1.22000e+02 7.30208e-01 9.71936e-01 5.48600e-01 -9.70864e+00 -8.86066e+00 -1.05566e+01 -4.76276e+00 -3.87891e+00 -5.64661e+00 -2.84590e+00 -2.46379e+00 -3.22801e+00 1.96553e-01 2.56598e-01 1.36508e-01 6.88338e-01 1.03055e+00 3.46121e-01 1.87677e-01 2.40306e-01 1.35049e-01
1.23000e+02 7.18599e-01 9.57112e-01 5.39524e-01 -9.98083e+00 -9.02421e+00 -1.09374e+01 -4.77505e+00 -4.16083e+00 -5.38927e+00 -2.57776e+00 -2.08021e+00 -3.07531e+00 4.30250e-01 8.60107e-01 3.93843e-04 7.98418e-01 1.19168e+00 4.05159e-01 2.28836e-01 2.84872e-01 1.72799e-01
1.24000e+02 6.91148e-01 9.31630e-01 5.12741e-01 -9.59206e+00 -8.31915e+00 -1.08650e+01 -4.60711e+00 -4.11467e+00 -5.09956e+00 -2.83092e+00 -2.25292e+00 -3.40892e+00 2.08972e+00 5.86684e+00 -1.68740e+00 5.70512e-01 7.48593e-01 3.92431e-01 2.90540e-01 4.14736e-01 1.66344e-01
1.25000e+02 6.88170e-01 9.26931e-01 5.10909e-01 -9.21375e+00 -8.38338e+00 -1.00441e+01 -4.74983e+00 -4.04840e+00 -5.45127e+00 -2.36341e+00 -1.99244e+00 -2.73438e+00 3.45265e-01 5.55329e-01 1.35201e-01 5.33759e-01 8.21412e-01 2.46107e-01 3.32897e-01 6.15089e-01 5.07055e-02
1.26000e+02 6.76975e-01 9.12557e-01 5.02210e-01 -9.41654e+00 -8.30600e+00 -1.05271e+01 -4.68790e+00 -3.82696e+00 -5.54884e+00 -2.66332e+00 -2.26317e+00 -3.06348e+00 2.08907e-01 3.18336e-01 9.94786e-02 1.00180e+00 2.19011e+00 -1.86515e-01 2.62507e-01 3.78390e-01 1.46623e-01
1.27000e+02 6.70854e-01 9.07205e-01 4.96078e-01 -9.44832e+00 -8.22824e+00 -1.06684e+01 -4.58181e+00 -3.66959e+00 -5.49403e+00 -2.23121e+00 -1.76878e+00 -2.69365e+00 5.15367e-01 8.19085e-01 2.11649e-01 1.29937e+00 2.71170e+00 -1.12949e-01 3.20494e-01 5.56536e-01 8.44508e-02
1.28000e+02 6.23839e-01 8.47333e-01 4.59294e-01 -9.53215e+00 -8.78790e+00 -1.02764e+01 -4.31902e+00 -4.01479e+00 -4.62326e+00 -2.91321e+00 -2.25828e+00 -3.56814e+00 3.58079e-01 5.09536e-01 2.06622e-01 1.28837e+00 2.57918e+00 -2.43600e-03 2.50382e-01 3.99976e-01 1.00787e-01
1.29000e+02 6.07311e-01 8.29023e-01 4.44893e-01 -9.58433e+00 -8.89353e+00 -1.02751e+01 -4.71111e+00 -4.10498e+00 -5.31724e+00 -2.18123e+00 -1.99998e+00 -2.36248e+00 3.62777e+01 1.08509e+02 -3.59540e+01 5.84351e-01 8.04452e-01 3.64251e-01 2.00344e-01 2.41151e-01 1.59538e-01
1.30000e+02 5.81823e-01 7.97310e-01 4.24575e-01 -9.36676e+00 -8.12939e+00 -1.06041e+01 -4.76578e+00 -4.12172e+00 -5.40984e+00 -2.80351e+00 -2.32335e+00 -3.28367e+00 3.10600e-01 5.34609e-01 8.65911e-02 1.14791e+00 2.11466e+00 1.81147e-01 1.91613e-01 2.46025e-01 1.37200e-01
1.31000e+02 5.70527e-01 7.86488e-01 4.13866e-01 -9.88497e+00 -8.70614e+00 -1.10638e+01 -4.27410e+00 -2.79865e+00 -5.74955e+00 -2.58283e+00 -2.08565e+00 -3.08001e+00 2.12044e-01 3.29666e-01 9.44219e-02 5.72699e-01 7.97691e-01 3.47706e-01 3.25833e-01 6.19513e-01 3.21526e-02
1.32000e+02 5.29574e-01 7.43304e-01 3.77300e-01 -9.88721e+00 -8.21578e+00 -1.15586e+01 -4.76298e+00 -4.02870e+00 -5.49726e+00 -2.49242e+00 -2.06683e+00 -2.91801e+00 4.49303e-01 6.72055e-01 2.26552e-01 1.53225e+00 3.47803e+00 -4.13532e-01 1.94706e-01 2.81874e-01 1.07538e-01
1.33000e+02 4.95841e-01 7.17761e-01 3.42534e-01 -9.80260e+00 -8.44284e+00 -1.11624e+01 -4.24349e+00 -3.54841e+00 -4.93858e+00 -2.56794e+00 -1.91207e+00 -3.22381e+00 1.73211e-01 2.39731e-01 1.06691e-01 8.80707e-01 1.08008e+00 6.81339e-01 1.95193e-01 2.39048e-01 1.51337e-01
1.34000e+02 4.89775e-01 7.10094e-01 3.37814e-01 -9.86439e+00 -9.16799e+00 -1.05608e+01 -4.46692e+00 -3.58496e+00 -5.34887e+00 -2.60175e+00 -1.91117e+00 -3.29233e+00 3.66270e-01 5.65651e-01 1.66888e-01 9.17155e-01 1.57892e+00 2.55392e-01 2.06105e-01 2.69408e-01 1.42803e-01
1.35000e+02 4.86256e-01 7.04522e-01 3.35610e-01 -9.43008e+00 -7.73712e+00 -1.11230e+01 -4.49651e+00 -3.58649e+00 -5.40653e+00 -2.40541e+00 -2.22262e+00 -2.58821e+00 1.31420e+00 3.41047e+00 -7.82079e-01 7.68681e-01 1.21690e+00 3.20462e-01 2.43620e-01 3.32135e-01 1.55105e-01
1.36000e+02 4.51716e-01 6.68162e-01 3.05386e-01 -1.02166e+01 -8.92974e+00 -1.15034e+01 -3.80056e+00 -3.02265e+00 -4.57848e+00 -2.31731e+00 -1.70350e+00 -2.93113e+00 4.90594e+00 1.27560e+01 -2.94412e+00 8.66773e-01 1.46271e+00 2.70840e-01 1.81095e-01 2.26938e-01 1.35252e-01
1.37000e+02 4.42162e-01 6.54145e-01 2.98874e-01 -9.87632e+00 -8.24280e+00 -1.15098e+01 -4.42237e+00 -3.59606e+00 -5.24868e+00 -2.59634e+00 -2.38145e+00 -2.81122e+00 5.78584e-01 1.08461e+00 7.25600e-02 6.13437e-01 7.91639e-01 4.35234e-01 2.41940e-01 3.14443e-01 1.69438e-01
1.38000e+02 4.27400e-01 6.35296e-01 2.87537e-01 -9.90791e+00 -8.66190e+00 -1.11539e+01 -4.19408e+00 -3.66777e+00 -4.72039e+00 -2.53923e+00 -2.13502e+00 -2.94345e+00 5.20413e-01 7.83205e-01 2.57621e-01 1.38225e+00 2.72516e+00 3.93470e-02 2.15208e-01 2.82122e-01 1.48293e-01
1.39000e+02 4.11878e-01 6.14104e-01 2.76246e-01 -9.70955e+00 -8.89717e+00 -1.05219e+01 -4.95495e+00 -4.40076e+00 -5.50914e+00 -2.53993e+00 -2.23011e+00 -2.84975e+00 4.52317e-01 8.98625e-01 6.00920e-03 7.47321e-01 1.02974e+00 4.64906e-01 2.49597e-01 3.41433e-01 1.57761e-01
1.40000e+02 4.00287e-01 6.01285e-01 2.66478e-01 -9.48957e+00 -7.98061e+00 -1.09985e+01 -5.16210e+00 -4.47079e+00 -5.85340e+00 -2.30799e+00 -1.53641e+00 -3.07956e+00 3.48405e-01 6.61838e-01 3.49712e-02 1.03151e+00 1.54832e+00 5.14705e-01 1.99683e-01 2.51532e-01 1.47834e-01
1.41000e+02 3.70841e-01 5.69742e-01 2.41378e-01 -1.02118e+01 -9.10006e+00 -1.13236e+01 -3.85505e+00 -2.79467e+00 -4.91543e+00 -2.48155e+00 -2.11766e+00 -2.84545e+00 5.22219e-01 1.05614e+00 -1.17030e-02 5.25009e-01 6.38829e-01 4.11189e-01 1.74022e-01 2.24704e-01 1.23339e-01
1.42000e+02 3.48651e-01 5.32441e-01 2.28302e-01 -1.00437e+01 -7.86567e+00 -1.22218e+01 -5.80604e+00 -4.14921e+00 -7.46288e+00 -3.01290e+00 -2.38291e+00 -3.64288e+00 2.90307e-01 5.08365e-01 7.22477e-02 7.03320e-01 1.00169e+00 4.04953e-01 3.27672e-01 5.52101e-01 1.03244e-01
1.43000e+02 3.33637e-01 5.11927e-01 2.17441e-01 -9.71614e+00 -7.80762e+00 -1.16247e+01 -4.80998e+00 -3.24871e+00 -6.37125e+00 -3.16371e+00 -2.32077e+00 -4.00665e+00 4.80952e-01 1.02839e+00 -6.64838e-02 7.83561e-01 1.24368e+00 3.23437e-01 2.71410e-01 3.38419e-01 2.04401e-01
1.44000e+02 3.25198e-01 5.00600e-01 2.11254e-01 -1.08482e+01 -9.65144e+00 -1.20450e+01 -4.58457e+00 -3.25863e+00 -5.91052e+00 -3.20049e+00 -2.54204e+00 -3.85895e+00 7.61769e-01 1.26322e+00 2.60314e-01 1.20703e+00 1.75955e+00 6.54501e-01 2.26203e-01 2.54995e-01 1.97411e-01
1.45000e+02 2.90313e-01 4.56305e-01 1.84705e-01 -9.76830e+00 -8.58673e+00 -1.09499e+01 -5.60721e+00 -4.41600e+00 -6.79842e+00 -3.34348e+00 -2.77554e+00 -3.91143e+00 2.80657e-01 4.07100e-01 1.54213e-01 1.58231e+00 3.15445e+00 1.01735e-02 2.28490e-01 2.68564e-01 1.88416e-01
1.46000e+02 2.74871e-01 4.38097e-01 1.72459e-01 -1.03955e+01 -9.13211e+00 -1.16588e+01 -5.77021e+00 -4.66576e+00 -6.87467e+00 -3.24793e+00 -2.53585e+00 -3.96000e+00 2.86384e+00 6.17259e+00 -4.44905e-01 1.57496e+00 2.37661e+00 7.73311e-01 3.42954e-01 5.66058e-01 1.19850e-01
1.47000e+02 2.57225e-01 4.11687e-01 1.60717e-01 -9.45659e+00 -7.80873e+00 -1.11045e+01 -4.82630e+00 -3.44000e+00 -6.21259e+00 -2.90229e+00 -2.10860e+00 -3.69599e+00 3.79778e-01 6.79162e-01 8.03939e-02 1.20581e+00 1.70477e+00 7.06840e-01 2.30361e-01 2.95644e-01 1.65079e-01
1.48000e+02 2.48236e-01 4.01997e-01 1.53287e-01 -1.08312e+01 -9.88558e+00 -1.17769e+01 -5.88301e+00 -4.32191e+00 -7.44411e+00 -2.59353e+00 -2.25388e+00 -2.93318e+00 3.45760e+00 9.00282e+00 -2.08761e+00 1.36273e+00 2.00201e+00 7.23457e-01 3.06659e-01 4.79327e-01 1.33990e-01
1.49000e+02 2.25603e-01 3.56166e-01 1.42902e-01 -1.02853e+01 -8.98234e+00 -1.15882e+01 -5.27573e+00 -4.58099e+00 -5.97047e+00 -2.60169e+00 -1.62592e+00 -3.57745e+00 2.69968e-01 3.77634e-01 1.62302e-01 1.15718e+00 1.47839e+00 8.35965e-01 3.31440e-01 4.86021e-01 1.76860e-01
1.50000e+02 2.10314e-01 3.42359e-01 1.29197e-01 -9.97348e+00 -9.01447e+00 -1.09325e+01 -5.54643e+00 -3.89909e+00 -7.19378e+00 -3.18460e+00 -2.77327e+00 -3.59592e+00 9.98479e-01 2.04554e+00 -4.85770e-02 1.23235e+00 1.85035e+00 6.14357e-01 2.52962e-01 3.10952e-01 1.94972e-01
1.51000e+02 2.04851e-01 3.35797e-01 1.24969e-01 -1.11277e+01 -9.63309e+00 -1.26224e+01 -5.61465e+00 -4.92379e+00 -6.30551e+00 -2.80489e+00 -2.16821e+00 -3.44158e+00 3.13959e+00 6.81074e+00 -5.31550e-01 5.96128e-01 1.06067e+00 1.31585e-01 2.82925e-01 3.78587e-01 1.87263e-01
1.52000e+02 1.95248e-01 3.29580e-01 1.15668e-01 -1.02084e+01 -9.44591e+00 -1.09709e+01 -4.73970e+00 -3.53400e+00 -5.94540e+00 -2.89843e+00 -2.33590e+00 -3.46096e+00 1.27723e+00 2.55943e+00 -4.96964e-03 9.30285e-01 1.32408e+00 5.36488e-01 3.23226e-01 3.98871e-01 2.47581e-01
1.53000e+02 1.77476e-01 2.98317e-01 1.05584e-01 -1.10429e+01 -9.20768e+00 -1.28780e+01 -4.57976e+00 -3.58402e+00 -5.57550e+00 -3.05864e+00 -2.57256e+00 -3.54473e+00 8.78329e+00 2.57751e+01 -8.20855e+00 1.97838e+00 3.12630e+00 8.30466e-01 3.74099e-01 5.69973e-01 1.78226e-01
1.54000e+02 1.65092e-01 2.78486e-01 9.78692e-02 -1.06813e+01 -9.26444e+00 -1.20981e+01 -5.67561e+00 -4.39143e+00 -6.95978e+00 -2.70862e+00 -1.93592e+00 -3.48132e+00 6.14765e-01 9.14180e-01 3.15350e-01 1.08179e+00 1.72638e+00 4.37202e-01 3.06665e-01 4.44316e-01 1.69014e-01
1.55000e+02 1.44988e-01 2.41453e-01 8.70631e-02 -1.02140e+01 -9.25292e+00 -1.11750e+01 -5.12402e+00 -4.19331e+00 -6.05474e+00 -2.46807e+00 -1.67594e+00 -3.26020e+00 6.47359e-01 1.01555e+00 2.79166e-01 1.00956e+00 1.35999e+00 6.59140e-01 2.51574e-01 2.91100e-01 2.12048e-01
1.56000e+02 1.26982e-01 2.12967e-01 7.57138e-02 -1.03442e+01 -9.48934e+00 -1.11990e+01 -4.33315e+00 -3.09229e+00 -5.57400e+00 -2.45041e+00 -2.25312e+00 -2.64770e+00 9.69103e-01 1.89445e+00 4.37558e-02 1.15953e+00 1.61445e+00 7.04608e-01 2.59029e-01 3.46488e-01 1.71571e-01
1.57000e+02 1.11375e-01 1.83134e-01 6.77334e-02 -1.11449e+01 -1.00168e+01 -1.22731e+01 -5.01686e+00 -3.73349e+00 -6.30024e+00 -2.98159e+00 -2.64843e+00 -3.31475e+00 2.26535e+00 4.38107e+00 1.49631e-01 1.28568e+00 1.95847e+00 6.12886e-01 3.24038e-01 4.40557e-01 2.07520e-01
1.58000e+02 1.10829e-01 1.83000e-01 6.71203e-02 -1.02464e+01 -8.79179e+00 -1.17010e+01 -4.38602e+00 -3.33486e+00 -5.43719e+00 -3.10200e+00 -2.16230e+00 -4.04170e+00 3.23138e-01 5.45413e-01 1.00863e-01 1.43197e+00 2.45567e+00 4.08265e-01 2.37753e-01 2.98877e-01 1.76628e-01
1.59000e+02 1.08100e-01 1.77907e-01 6.56841e-02 -1.10096e+01 -8.73506e+00 -1.32841e+01 -5.95493e+00 -5.14254e+00 -6.76731e+00 -2.90311e+00 -2.23298e+00 -3.57324e+00 6.24790e+00 1.73951e+01 -4.89932e+00 1.01388e+00 1.95409e+00 7.36722e-02 2.39242e-01 3.64523e-01 1.13962e-01
1.60000e+02 1.02913e-01 1.68882e-01 6.27136e-02 -1.05696e+01 -9.06364e+00 -1.20755e+01 -5.99117e+00 -4.76304e+00 -7.21929e+00 -3.25219e+00 -2.64257e+00 -3.86180e+00 6.18501e-01 1.01201e+00 2.24990e-01 7.26853e-01 9.24305e-01 5.29400e-01 2.86669e-01 4.55243e-01 1.18095e-01
1.61000e+02 9.59316e-02 1.59074e-01 5.78528e-02 -1.09563e+01 -9.19682e+00 -1.27158e+01 -5.90615e+00 -3.72269e+00 -8.08961e+00 -2.75454e+00 -2.28410e+00 -3.22498e+00 1.15992e+00 1.87406e+00 4.45771e-01 1.36788e+00 2.13988e+00 5.95884e-01 3.33107e-01 4.67694e-01 1.98520e-01
1.62000e+02 8.75007e-02 1.46270e-01 5.23442e-02 -1.11741e+01 -9.62035e+00 -1.27279e+01 -5.87572e+00 -5.16674e+00 -6.58469e+00 -2.70120e+00 -1.91681e+00 -3.48559e+00 1.45193e+00 3.59161e+00 -6.87747e-01 1.08035e+00 1.24853e+00 9.12172e-01 3.32809e-01 4.67600e-01 1.98018e-01
1.63000e+02 8.75007e-02 1.46270e-01 5.23442e-02 -1.10902e+01 -9.55213e+00 -1.26282e+01 -5.08434e+00 -4.73605e+00 -5.43264e+00 -2.74454e+00 -2.07871e+00 -3.41037e+00 4.98186e+00 1.39501e+01 -3.98635e+00 9.68317e-01 1.43405e+00 5.02587e-01 2.46734e-01 2.83381e-01 2.10088e-01
1.64000e+02 7.63287e-02 1.31133e-01 4.44287e-02 -1.06351e+01 -9.51059e+00 -1.17596e+01 -5.76871e+00 -4.73266e+00 -6.80475e+00 -3.39300e+00 -2.52056e+00 -4.26544e+00 7.58555e-01 1.52097e+00 -3.86057e-03 2.19216e+00 3.34996e+00 1.03437e+00 3.75857e-01 5.02467e-01 2.49246e-01
1.65000e+02 7.30698e-02 1.28255e-01 4.16293e-02 -1.07711e+01 -9.04492e+00 -1.24974e+01 -5.32263e+00 -4.92575e+00 -5.71951e+00 -3.16478e+00 -2.56318e+00 -3.76638e+00 8.40445e+00 1.87569e+01 -1.94799e+00 9.03301e-01 1.33943e+00 4.67174e-01 3.76921e-01 4.60335e-01 2.93507e-01
1.66000e+02 7.30698e-02 1.28255e-01 4.16293e-02 -1.05252e+01 -8.63146e+00 -1.24189e+01 -5.68338e+00 -4.24575e+00 -7.12101e+00 -3.03134e+00 -2.31186e+00 -3.75082e+00 5.65001e-01 1.13355e+00 -3.54435e-03 1.08471e+00 1.91801e+00 2.51398e-01 2.97849e-01 3.33007e-01 2.62691e-01
1.67000e+02 6.91624e-02 1.19944e-01 3.98806e-02 -1.07990e+01 -9.37631e+00 -1.22217e+01 -4.39837e+00 -3.31068e+00 -5.48607e+00 -2.63116e+00 -1.80570e+00 -3.45662e+00 4.36034e+00 1.26008e+01 -3.88012e+00 5.49201e-01 9.30857e-01 1.67544e-01 2.43021e-01 3.08821e-01 1.77221e-01
1.68000e+02 6.30161e-02 1.11863e-01 3.54992e-02 -1.06939e+01 -8.17612e+00 -1.32117e+01 -6.01319e+00 -4.18904e+00 -7.83734e+00 -3.28429e+00 -2.49324e+00 -4.07534e+00 2.64870e+01 7.84780e+01 -2.55039e+01 5.00686e-01 6.52645e-01 3.48727e-01 3.38624e-01 4.01209e-01 2.76039e-01
1.69000e+02 6.20585e-02 1.10989e-01 3.46995e-02 -1.09598e+01 -8.94580e+00 -1.29737e+01 -5.63394e+00 -4.58549e+00 -6.68238e+00 -2.48991e+00 -2.18005e+00 -2.79977e+00 1.65179e+00 3.37133e+00 -6.77417e-02 1.07570e+00 1.82800e+00 3.23403e-01 3.51060e-01 4.91141e-01 2.10980e-01
1.70000e+02 6.18589e-02 1.10952e-01 3.44880e-02 -1.08153e+01 -8.55836e+00 -1.30723e+01 -5.31562e+00 -3.27502e+00 -7.35622e+00 -3.15993e+00 -2.50910e+00 -3.81076e+00 7.72632e-01 1.63636e+00 -9.10949e-02 1.10135e+00 1.70568e+00 4.97022e-01 2.69790e-01 3.51861e-01 1.87719e-01
1.71000e+02 5.41636e-02 1.05601e-01 2.77808e-02 -1.20937e+01 -1.04918e+01 -1.36957e+01 -5.02383e+00 -4.27409e+00 -5.77358e+00 -3.03393e+00 -2.02078e+00 -4.04709e+00 2.51144e+01 6.94668e+01 -1.92380e+01 1.49584e+00 2.59785e+00 3.93823e-01 3.38141e-01 6.77375e-01 -1.09418e-03
1.72000e+02 5.36140e-02 1.05491e-01 2.72483e-02 -1.15517e+01 -8.91769e+00 -1.41857e+01 -5.37899e+00 -4.22848e+00 -6.52950e+00 -3.18984e+00 -2.80697e+00 -3.57271e+00 9.01810e-01 1.72053e+00 8.30915e-02 1.40102e+00 2.21002e+00 5.92025e-01 2.71988e-01 3.40433e-01 2.03544e-01
1.73000e+02 5.29788e-02 1.05190e-01 2.66828e-02 -1.15784e+01 -9.12951e+00 -1.40273e+01 -6.17439e+00 -5.66196e+00 -6.68683e+00 -3.77668e+00 -2.60482e+00 -4.94853e+00 4.56430e-01 7.55851e-01 1.57009e-01 1.31945e+00 2.01155e+00 6.27349e-01 4.60851e-01 8.36047e-01 8.56554e-02
1.74000e+02 5.23612e-02 1.03798e-01 2.64138e-02 -1.22052e+01 -1.02229e+01 -1.41875e+01 -5.75450e+00 -4.28615e+00 -7.22286e+00 -3.60983e+00 -2.42766e+00 -4.79200e+00 4.05445e+00 8.71319e+00 -6.04291e-01 7.17062e-01 1.18810e+00 2.46025e-01 3.77828e-01 5.05904e-01 2.49752e-01
1.75000e+02 5.05984e-02 9.97040e-02 2.56780e-02 -1.15084e+01 -9.73715e+00 -1.32796e+01 -5.81341e+00 -4.98107e+00 -6.64576e+00 -3.05536e+00 -2.26208e+00 -3.84863e+00 6.75128e+00 1.83394e+01 -4.83690e+00 1.14655e+00 1.96392e+00 3.29185e-01 3.74536e-01 5.77354e-01 1.71717e-01
1.76000e+02 4.93870e-02 9.72485e-02 2.50808e-02 -1.23605e+01 -1.07225e+01 -1.39985e+01 -5.54619e+00 -3.28020e+00 -7.81217e+00 -3.61126e+00 -2.63717e+00 -4.58535e+00 1.83163e+01 4.24219e+01 -5.78936e+00 8.01138e-01 1.10732e+00 4.94954e-01 3.40992e-01 4.98333e-01 1.83652e-01
1.77000e+02 4.93870e-02 9.72485e-02 2.50808e-02 -1.18133e+01 -1.02487e+01 -1.33779e+01 -5.83183e+00 -4.04460e+00 -7.61905e+00 -3.20998e+00 -2.47782e+00 -3.94214e+00 5.12495e+01 1.47348e+02 -4.48493e+01 1.04798e+00 1.51827e+00 5.77692e-01 2.43399e-01 3.42859e-01 1.43939e-01
1.78000e+02 4.90667e-02 9.72020e-02 2.47684e-02 -1.26543e+01 -1.11293e+01 -1.41793e+01 -6.26076e+00 -4.45450e+00 -8.06702e+00 -3.65974e+00 -3.28740e+00 -4.03207e+00 2.23625e+00 4.46733e+00 5.16265e-03 8.25994e-01 1.33631e+00 3.15680e-01 2.64371e-01 3.26242e-01 2.02500e-01
1.79000e+02 4.84402e-02 9.69100e-02 2.42127e-02 -1.29093e+01 -1.14200e+01 -1.43987e+01 -5.83465e+00 -4.38204e+00 -7.28727e+00 -3.43863e+00 -3.02689e+00 -3.85038e+00 2.11192e+00 3.00882e+00 1.21502e+00 8.31275e-01 1.26602e+00 3.96536e-01 3.31926e-01 4.80572e-01 1.83279e-01
1.80000e+02 4.84263e-02 9.69038e-02 2.42003e-02 -1.24566e+01 -1.04456e+01 -1.44675e+01 -5.79671e+00 -4.70180e+00 -6.89162e+00 -3.52028e+00 -2.20746e+00 -4.83311e+00 2.09497e+00 4.53679e+00 -3.46859e-01 9.95879e-01 1.64160e+00 3.50153e-01 3.11330e-01 5.72398e-01 5.02620e-02
1.81000e+02 4.47269e-02 9.10649e-02 2.19678e-02 -1.19258e+01 -1.00779e+01 -1.37736e+01 -5.93393e+00 -4.67427e+00 -7.19359e+00 -3.60210e+00 -3.07889e+00 -4.12532e+00 3.40006e+00 7.79810e+00 -9.97967e-01 1.27388e+00 2.03184e+00 5.15920e-01 2.71039e-01 3.63240e-01 1.78839e-01
1.82000e+02 4.45433e-02 9.10412e-02 2.17934e-02 -1.30927e+01 -1.05592e+01 -1.56263e+01 -6.30794e+00 -5.30566e+00 -7.31021e+00 -3.83715e+00 -3.09810e+00 -4.57620e+00 8.38559e+01 2.21022e+02 -5.33105e+01 1.85701e+00 2.57393e+00 1.14008e+00 3.07106e-01 3.93531e-01 2.20681e-01
1.83000e+02 4.19227e-02 8.88989e-02 1.97698e-02 -1.31028e+01 -1.15290e+01 -1.46766e+01 -7.41338e+00 -5.96955e+00 -8.85721e+00 -3.77359e+00 -2.88685e+00 -4.66034e+00 1.12276e+00 1.92311e+00 3.22421e-01 1.39611e+00 1.99533e+00 7.96887e-01 2.81148e-01 4.19268e-01 1.43028e-01
1.84000e+02 3.89855e-02 8.40210e-02 1.80891e-02 -1.30770e+01 -1.07868e+01 -1.53672e+01 -6.72798e+00 -5.39234e+00 -8.06362e+00 -3.72506e+00 -2.82369e+00 -4.62643e+00 1.58530e+00 3.21347e+00 -4.28741e-02 8.12125e-01 1.25230e+00 3.71948e-01 2.78763e-01 3.89337e-01 1.68190e-01
1.85000e+02 3.83927e-02 8.27929e-02 1.78034e-02 -1.22956e+01 -9.63546e+00 -1.49557e+01 -6.13128e+00 -3.82753e+00 -8.43502e+00 -3.21666e+00 -2.43969e+00 -3.99363e+00 2.76503e+00 4.73406e+00 7.95997e-01 1.21357e+00 1.67645e+00 7.50695e-01 2.58236e-01 3.61941e-01 1.54531e-01
1.86000e+02 3.41599e-02 7.59719e-02 1.53596e-02 -1.26175e+01 -1.06704e+01 -1.45646e+01 -6.81610e+00 -5.07588e+00 -8.55632e+00 -3.89592e+00 -3.24765e+00 -4.54418e+00 1.78629e+01 4.17912e+01 -6.06535e+00 7.89200e-01 1.11072e+00 4.67678e-01 3.51304e-01 5.13087e-01 1.89522e-01
1.87000e+02 3.02161e-02 6.68213e-02 1.36635e-02 -1.33258e+01 -1.08938e+01 -1.57578e+01 -6.58771e+00 -5.14896e+00 -8.02646e+00 -3.62532e+00 -2.90409e+00 -4.34655e+00 7.17085e+01 2.09864e+02 -6.64473e+01 1.88677e+00 2.76841e+00 1.00513e+00 3.09844e-01 4.26833e-01 1.92854e-01
1.88000e+02 2.85310e-02 6.30509e-02 1.29105e-02 -1.28770e+01 -1.01954e+01 -1.55586e+01 -6.00093e+00 -4.18648e+00 -7.81538e+00 -3.29603e+00 -2.38390e+00 -4.20817e+00 1.04007e+01 2.87715e+01 -7.97007e+00 1.54929e+00 2.53710e+00 5.61483e-01 2.48897e-01 3.36741e-01 1.61053e-01
1.89000e+02 2.44704e-02 5.39162e-02 1.11061e-02 -1.33802e+01 -1.17208e+01 -1.50395e+01 -7.29004e+00 -5.81057e+00 -8.76950e+00 -3.81809e+00 -2.96328e+00 -4.67289e+00 9.23782e+00 2.23434e+01 -3.86776e+00 1.50447e+00 2.41358e+00 5.95365e-01 3.62471e-01 5.29449e-01 1.95493e-01
1.90000e+02 1.96293e-02 4.37021e-02 8.81672e-03 -1.18796e+01 -1.02024e+01 -1.35568e+01 -6.17852e+00 -5.35165e+00 -7.00538e+00 -3.88409e+00 -3.58857e+00 -4.17960e+00 2.97774e+03 7.24082e+03 -1.28535e+03 1.36813e+00 2.18421e+00 5.52063e-01 3.64782e-01 4.45685e-01 2.83879e-01
1.91000e+02 1.86515e-02 4.17334e-02 8.33577e-03 -1.28736e+01 -9.74151e+00 -1.60056e+01 -6.99782e+00 -5.81149e+00 -8.18414e+00 -3.33134e+00 -2.89447e+00 -3.76822e+00 6.02501e+00 1.62550e+01 -4.20499e+00 2.40770e+00 4.07336e+00 7.42032e-01 2.71323e-01 4.44159e-01 9.84871e-02
1.92000e+02 1.43740e-02 3.15752e-02 6.54346e-03 -1.27064e+01 -1.03974e+01 -1.50153e+01 -6.11322e+00 -4.96812e+00 -7.25832e+00 -3.89923e+00 -3.42663e+00 -4.37183e+00 3.34233e+01 9.79515e+01 -3.11050e+01 1.29356e+00 1.93580e+00 6.51325e-01 3.25685e-01 4.03411e-01 2.47960e-01
1.93000e+02 1.37170e-02 3.01417e-02 6.24241e-03 -1.35855e+01 -1.06870e+01 -1.64840e+01 -6.44576e+00 -4.92283e+00 -7.96869e+00 -3.43780e+00 -2.36689e+00 -4.50870e+00 3.11018e+00 4.98501e+00 1.23536e+00 1.19770e+00 1.94596e+00 4.49435e-01 3.21966e-01 4.41304e-01 2.02628e-01
1.94000e+02 9.36249e-03 2.00868e-02 4.36388e-03 -1.35903e+01 -1.07651e+01 -1.64156e+01 -6.49535e+00 -4.81770e+00 -8.17301e+00 -3.81227e+00 -2.49454e+00 -5.13000e+00 4.15541e+02 1.13532e+03 -3.04235e+02 1.41321e+00 2.02853e+00 7.97887e-01 3.33316e-01 5.00704e-01 1.65929e-01
1.95000e+02 7.02705e-03 1.46929e-02 3.36076e-03 -1.33835e+01 -1.19511e+01 -1.48159e+01 -6.86073e+00 -5.07147e+00 -8.64999e+00 -3.67067e+00 -2.48458e+00 -4.85677e+00 2.88533e+01 6.23239e+01 -4.61723e+00 1.61428e+00 3.27528e+00 -4.67128e-02 2.86408e-01 3.14759e-01 2.58057e-01
1.96000e+02 6.62715e-03 1.46334e-02 3.00129e-03 -1.31874e+01 -1.07441e+01 -1.56306e+01 -6.68118e+00 -5.15550e+00 -8.20686e+00 -3.97698e+00 -2.87024e+00 -5.08373e+00 1.19104e+00 2.08852e+00 2.93555e-01 2.30958e+00 4.90684e+00 -2.87687e-01 5.72703e-01 1.12101e+00 2.43993e-02
1.97000e+02 6.51454e-03 1.46378e-02 2.89929e-03 -1.33016e+01 -1.02833e+01 -1.63200e+01 -7.32027e+00 -4.76190e+00 -9.87864e+00 -4.00132e+00 -3.33846e+00 -4.66417e+00 4.55362e+00 1.03370e+01 -1.22974e+00 1.03651e+00 1.67192e+00 4.01094e-01 4.14197e-01 6.36602e-01 1.91792e-01
1.98000e+02 6.51454e-03 1.46378e-02 2.89929e-03 -1.33729e+01 -1.25869e+01 -1.41589e+01 -6.36949e+00 -5.70637e+00 -7.03262e+00 -4.09017e+00 -3.63845e+00 -4.54188e+00 3.52463e+01 7.71760e+01 -6.68346e+00 1.52045e+00 2.11795e+00 9.22955e-01 2.45346e-01 3.13611e-01 1.77080e-01
1.99000e+02 6.47954e-03 1.46408e-02 2.86764e-03 -1.30102e+01 -9.86189e+00 -1.61585e+01 -7.49195e+00 -5.62332e+00 -9.36058e+00 -3.48744e+00 -3.08904e+00 -3.88584e+00 3.68759e+02 1.02712e+03 -2.89604e+02 1.88208e+00 3.26668e+00 4.97473e-01 5.11475e-01 6.82245e-01 3.40705e-01
2.00000e+02 6.47954e-03 1.46408e-02 2.86764e-03 -1.25143e+01 -1.05047e+01 -1.45240e+01 -6.76365e+00 -5.57534e+00 -7.95197e+00 -3.54315e+00 -2.87447e+00 -4.21183e+00 3.21885e+00 6.47978e+00 -4.20824e-02 1.27597e+00 1.88180e+00 6.70140e-01 3.81945e-01 4.49910e-01 3.13980e-01
2.01000e+02 6.40259e-03 1.46426e-02 2.79958e-03 -1.37312e+01 -1.11637e+01 -1.62986e+01 -6.12444e+00 -3.65594e+00 -8.59295e+00 -3.80287e+00 -2.83782e+00 -4.76791e+00 3.66479e+01 7.99178e+01 -6.62205e+00 9.26779e-01 1.49417e+00 3.59388e-01 2.95860e-01 3.83499e-01 2.08222e-01
2.02000e+02 6.40259e-03 1.46426e-02 2.79958e-03 -1.36091e+01 -1.11080e+01 -1.61101e+01 -6.84627e+00 -5.21526e+00 -8.47728e+00 -4.27264e+00 -3.85770e+00 -4.68757e+00 3.57888e+01 9.10768e+01 -1.94992e+01 2.83540e+00 4.59978e+00 1.07103e+00 3.44397e-01 4.83793e-01 2.05000e-01
2.03000e+02 6.40137e-03 1.46428e-02 2.79848e-03 -1.43927e+01 -1.19206e+01 -1.68648e+01 -6.29995e+00 -5.31784e+00 -7.28205e+00 -4.10894e+00 -3.21043e+00 -5.00744e+00 1.95222e+01 4.47123e+01 -5.66781e+00 1.52768e+00 2.17009e+00 8.85257e-01 4.13403e-01 6.84875e-01 1.41932e-01
2.04000e+02 6.36220e-03 1.46451e-02 2.76390e-03 -1.33179e+01 -1.14339e+01 -1.52018e+01 -7.14952e+00 -6.15731e+00 -8.14173e+00 -3.91087e+00 -2.92104e+00 -4.90069e+00 1.89952e+02 5.63741e+02 -1.83836e+02 2.18045e+00 3.97299e+00 3.87911e-01 3.47477e-01 4.69830e-01 2.25124e-01
2.05000e+02 6.06962e-03 1.39600e-02 2.63899e-03 -1.43761e+01 -1.23319e+01 -1.64203e+01 -7.28678e+00 -4.93356e+00 -9.64000e+00 -3.96851e+00 -3.34340e+00 -4.59363e+00 3.77907e+01 1.06335e+02 -3.07532e+01 2.19443e+00 4.02814e+00 3.60716e-01 5.17898e-01 8.03891e-01 2.31904e-01
2.06000e+02 4.65756e-03 1.07630e-02 2.01551e-03 -1.37396e+01 -1.14429e+01 -1.60363e+01 -7.45928e+00 -5.98674e+00 -8.93182e+00 -4.20614e+00 -3.16540e+00 -5.24689e+00 7.20490e+01 2.07724e+02 -6.36257e+01 1.30130e+00 2.01894e+00 5.83657e-01 2.73932e-01 3.30131e-01 2.17733e-01
2.07000e+02 4.51534e-03 1.04247e-02 1.95577e-03 -1.36929e+01 -1.16187e+01 -1.57670e+01 -5.93572e+00 -4.60091e+00 -7.27054e+00 -3.82614e+00 -2.69651e+00 -4.95577e+00 7.54826e+01 2.01813e+02 -5.08475e+01 1.37024e+00 2.49206e+00 2.48419e-01 3.87181e-01 4.78716e-01 2.95646e-01
2.08000e+02 4.11355e-03 9.52992e-03 1.77560e-03 -1.30022e+01 -1.14394e+01 -1.45650e+01 -7.02620e+00 -5.17193e+00 -8.88046e+00 -3.57917e+00 -2.30267e+00 -4.85566e+00 2.36582e+00 4.17969e+00 5.51944e-01 1.40212e+00 2.40129e+00 4.02962e-01 3.34383e-01 5.85559e-01 8.32077e-02
2.09000e+02 3.88807e-03 9.00344e-03 1.67904e-03 -1.46266e+01 -1.22990e+01 -1.69543e+01 -6.82057e+00 -5.08859e+00 -8.55255e+00 -4.14780e+00 -3.66159e+00 -4.63402e+00 2.21213e+02 6.57635e+02 -2.15209e+02 1.97209e+00 2.51348e+00 1.43070e+00 3.60887e-01 4.76311e-01 2.45464e-01
2.10000e+02 2.33972e-03 5.32734e-03 1.02759e-03 -1.42930e+01 -1.13243e+01 -1.72616e+01 -7.22311e+00 -6.10432e+00 -8.34190e+00 -3.53847e+00 -2.67147e+00 -4.40547e+00 4.17284e+00 8.51626e+00 -1.70584e-01 1.47954e+00 2.63482e+00 3.24258e-01 3.25065e-01 4.90192e-01 1.59938e-01
2.11000e+02 2.31052e-03 5.32990e-03 1.00161e-03 -1.52422e+01 -1.33901e+01 -1.70944e+01 -6.88403e+00 -5.13175e+00 -8.63630e+00 -4.58341e+00 -3.28399e+00 -5.88283e+00 5.65063e+01 1.37004e+02 -2.39918e+01 3.09042e+00 6.49515e+00 -3.14311e-01 3.35034e-01 4.89011e-01 1.81057e-01
2.12000e+02 2.31047e-03 5.32991e-03 1.00157e-03 -1.47904e+01 -1.20407e+01 -1.75401e+01 -7.26666e+00 -5.60490e+00 -8.92843e+00 -5.00448e+00 -3.90726e+00 -6.10171e+00 1.70785e+03 3.80890e+03 -3.93201e+02 1.40530e+00 2.12000e+00 6.90606e-01 3.56597e-01 4.34105e-01 2.79089e-01
2.13000e+02 1.84964e-03 4.23480e-03 8.07871e-04 -1.51988e+01 -1.25869e+01 -1.78107e+01 -8.34620e+00 -6.40881e+00 -1.02836e+01 -3.42373e+00 -2.29427e+00 -4.55319e+00 1.00362e+02 2.86040e+02 -8.53174e+01 1.65039e+00 2.73868e+00 5.62096e-01 2.80045e-01 2.95837e-01 2.64253e-01
2.14000e+02 1.84964e-03 4.23480e-03 8.07871e-04 -1.52623e+01 -1.24334e+01 -1.80913e+01 -7.25810e+00 -5.87956e+00 -8.63664e+00 -3.67519e+00 -2.68464e+00 -4.66575e+00 5.73534e+02 1.71189e+03 -5.64827e+02 1.40407e+00 1.90620e+00 9.01929e-01 5.30099e-01 7.73959e-01 2.86239e-01
2.15000e+02 1.83264e-03 4.21496e-03 7.96824e-04 -1.49421e+01 -1.33179e+01 -1.65662e+01 -7.87327e+00 -7.32182e+00 -8.42472e+00 -4.24939e+00 -3.57914e+00 -4.91964e+00 3.34160e+00 6.43925e+00 2.43955e-01 2.26340e+00 3.26012e+00 1.26668e+00 3.21728e-01 4.23484e-01 2.19971e-01
2.16000e+02 1.41139e-03 3.21809e-03 6.19004e-04 -1.43300e+01 -1.16133e+01 -1.70467e+01 -7.80263e+00 -6.65866e+00 -8.94660e+00 -4.58194e+00 -3.60632e+00 -5.55757e+00 3.58309e+00 6.61401e+00 5.52171e-01 3.03474e+00 4.86450e+00 1.20498e+00 3.82251e-01 4.84522e-01 2.79979e-01
2.17000e+02 1.12600e-03 2.53945e-03 4.99274e-04 -1.49632e+01 -1.32421e+01 -1.66843e+01 -7.14214e+00 -4.89037e+00 -9.39390e+00 -4.72903e+00 -3.31814e+00 -6.13991e+00 6.68600e+01 1.31318e+02 2.40225e+00 1.53267e+00 2.09748e+00 9.67851e-01 4.57211e-01 5.85181e-01 3.29242e-01
2.18000e+02 5.50709e-04 1.17508e-03 2.58094e-04 -1.47008e+01 -1.15361e+01 -1.78655e+01 -8.51403e+00 -7.00330e+00 -1.00248e+01 -4.54713e+00 -3.67415e+00 -5.42011e+00 1.26603e+03 3.78677e+03 -1.25471e+03 1.59791e+00 2.60191e+00 5.93920e-01 3.84143e-01 4.95699e-01 2.72587e-01
2.19000e+02 5.17409e-04 1.14538e-03 2.33731e-04 -1.55008e+01 -1.40549e+01 -1.69466e+01 -8.69749e+00 -7.88665e+00 -9.50833e+00 -4.24525e+00 -3.41449e+00 -5.07601e+00 1.63289e+02 4.83884e+02 -1.57307e+02 2.11011e+00 3.53164e+00 6.88576e-01 2.95479e-01 3.88329e-01 2.02630e-01
2.20000e+02 4.73419e-04 1.05258e-03 2.12929e-04 -1.54018e+01 -1.35278e+01 -1.72758e+01 -7.46576e+00 -5.36026e+00 -9.57126e+00 -4.70056e+00 -4.02705e+00 -5.37407e+00 5.79692e+00 1.09134e+01 6.80474e-01 1.99183e+00 3.18620e+00 7.97456e-01 4.23331e-01 5.33561e-01 3.13101e-01
2.21000e+02 4.31067e-04 9.52087e-04 1.95170e-04 -1.52552e+01 -1.26778e+01 -1.78325e+01 -8.54586e+00 -6.48319e+00 -1.06085e+01 -4.36733e+00 -3.78336e+00 -4.95130e+00 3.54848e+03 1.01245e+04 -3.02752e+03 1.60042e+00 3.45785e+00 -2.57014e-01 3.76357e-01 4.38538e-01 3.14177e-01
2.22000e+02 3.86383e-04 8.46153e-04 1.76436e-04 -1.51524e+01 -1.17623e+01 -1.85425e+01 -7.41485e+00 -5.51841e+00 -9.31129e+00 -5.04893e+00 -4.03518e+00 -6.06268e+00 6.70164e+03 1.88334e+04 -5.43007e+03 1.61480e+00 2.52779e+00 7.01812e-01 6.21454e-01 1.15167e+00 9.12338e-02
2.23000e+02 3.01207e-04 6.44803e-04 1.40703e-04 -1.49037e+01 -1.26355e+01 -1.71719e+01 -7.69024e+00 -6.24046e+00 -9.14002e+00 -5.25913e+00 -4.03004e+00 -6.48821e+00 2.02071e+02 5.84690e+02 -1.80547e+02 2.19770e+00 3.43317e+00 9.62229e-01 7.25385e-01 1.05375e+00 3.97023e-01
2.24000e+02 2.19225e-04 4.52648e-04 1.06175e-04 -1.52864e+01 -1.40401e+01 -1.65327e+01 -7.93154e+00 -6.39076e+00 -9.47232e+00 -4.28691e+00 -3.17000e+00 -5.40382e+00 8.66228e+02 2.52252e+03 -7.90067e+02 1.22230e+00 2.05292e+00 3.91687e-01 3.90372e-01 6.11998e-01 1.68747e-01
2.25000e+02 2.01848e-04 4.49053e-04 9.07296e-05 -1.51478e+01 -1.43283e+01 -1.59674e+01 -8.32361e+00 -6.17406e+00 -1.04732e+01 -5.25273e+00 -4.24713e+00 -6.25832e+00 4.23835e+00 6.49827e+00 1.97844e+00 1.76891e+00 2.49974e+00 1.03808e+00 4.04371e-01 5.76397e-01 2.32345e-01
2.26000e+02 4.53517e-05 8.10835e-05 2.53662e-05 -1.46870e+01 -1.24434e+01 -1.69307e+01 -8.52178e+00 -7.45273e+00 -9.59083e+00 -4.37217e+00 -3.77117e+00 -4.97317e+00 1.72498e+03 5.16362e+03 -1.71366e+03 1.90153e+00 3.29236e+00 5.10707e-01 4.04393e-01 4.94437e-01 3.14349e-01
2.27000e+02 4.53166e-05 8.10771e-05 2.53289e-05 -1.51009e+01 -1.18996e+01 -1.83023e+01 -7.62013e+00 -6.60146e+00 -8.63880e+00 -4.38322e+00 -3.25411e+00 -5.51233e+00 6.08049e+01 1.61022e+02 -3.94123e+01 1.26373e+00 1.90450e+00 6.22951e-01 3.39814e-01 5.17470e-01 1.62158e-01
2.28000e+02 4.43471e-05 8.08589e-05 2.43222e-05 -1.62114e+01 -1.43958e+01 -1.80270e+01 -9.06587e+00 -7.06306e+00 -1.10687e+01 -4.52967e+00 -4.02674e+00 -5.03260e+00 3.87212e+03 1.14724e+04 -3.72811e+03 2.27909e+00 3.60152e+00 9.56660e-01 5.11981e-01 7.89664e-01 2.34298e-01
2.29000e+02 4.43471e-05 8.08589e-05 2.43222e-05 -1.45131e+01 -1.17046e+01 -1.73217e+01 -8.75931e+00 -7.17325e+00 -1.03454e+01 -4.70550e+00 -4.02811e+00 -5.38289e+00 1.65754e+03 4.70260e+03 -1.38752e+03 1.75529e+00 3.02053e+00 4.90038e-01 5.01835e-01 6.80991e-01 3.22679e-01
2.30000e+02 4.43471e-05 8.08589e-05 2.43222e-05 -1.62539e+01 -1.45280e+01 -1.79798e+01 -8.98863e+00 -6.96598e+00 -1.10113e+01 -4.52743e+00 -3.00743e+00 -6.04744e+00 1.40009e+01 2.75505e+01 4.51277e-01 1.23824e+01 3.46668e+01 -9.90210e+00 4.22060e-01 6.42983e-01 2.01137e-01
2.31000e+02 4.43471e-05 8.08589e-05 2.43222e-05 -1.64050e+01 -1.37867e+01 -1.90232e+01 -9.32565e+00 -7.67501e+00 -1.09763e+01 -4.55664e+00 -3.93741e+00 -5.17587e+00 3.57421e+02 1.05293e+03 -3.38089e+02 8.90985e+00 2.21703e+01 -4.35064e+00 4.77670e-01 7.19590e-01 2.35750e-01
2.32000e+02 4.38241e-05 8.07238e-05 2.37916e-05 -1.55625e+01 -1.29529e+01 -1.81722e+01 -7.43394e+00 -6.26350e+00 -8.60437e+00 -4.20724e+00 -3.40883e+00 -5.00565e+00 7.52088e+00 1.45582e+01 4.83587e-01 1.39141e+00 2.03148e+00 7.51335e-01 3.65487e-01 4.70477e-01 2.60497e-01
2.33000e+02 4.38241e-05 8.07238e-05 2.37916e-05 -1.53955e+01 -1.29867e+01 -1.78043e+01 -7.64021e+00 -6.28404e+00 -8.99638e+00 -5.28980e+00 -4.66034e+00 -5.91926e+00 2.49647e+02 7.08917e+02 -2.09624e+02 1.79486e+00 2.83180e+00 7.57931e-01 4.10837e-01 5.05586e-01 3.16087e-01
2.34000e+02 4.38241e-05 8.07238e-05 2.37916e-05 -1.60046e+01 -1.43634e+01 -1.76458e+01 -8.05514e+00 -5.98430e+00 -1.01260e+01 -4.12796e+00 -3.50306e+00 -4.75287e+00 1.44956e+01 3.15724e+01 -2.58121e+00 1.06277e+00 1.58961e+00 5.35927e-01 4.36066e-01 5.97378e-01 2.74754e-01
2.35000e+02 4.35939e-05 8.06844e-05 2.35539e-05 -1.67859e+01 -1.49976e+01 -1.85741e+01 -8.55729e+00 -7.22907e+00 -9.88551e+00 -4.86043e+00 -4.11840e+00 -5.60245e+00 3.90032e+03 1.15854e+04 -3.78472e+03 1.91541e+00 2.97457e+00 8.56245e-01 2.77318e-01 3.69113e-01 1.85522e-01
2.36000e+02 4.35939e-05 8.06844e-05 2.35539e-05 -1.62651e+01 -1.41462e+01 -1.83840e+01 -8.80370e+00 -7.70788e+00 -9.89953e+00 -5.26534e+00 -3.94012e+00 -6.59057e+00 5.59576e+02 1.60285e+03 -4.83692e+02 6.25731e+00 1.55981e+01 -3.08351e+00 4.05218e-01 5.14336e-01 2.96100e-01
2.37000e+02 3.80672e-05 7.76695e-05 1.86575e-05 -1.70458e+01 -1.50292e+01 -1.90623e+01 -9.56102e+00 -8.49032e+00 -1.06317e+01 -5.07582e+00 -4.62110e+00 -5.53054e+00 1.58971e+02 3.24497e+02 -6.55510e+00 2.05553e+00 3.31758e+00 7.93490e-01 3.66669e-01 4.67890e-01 2.65447e-01
2.38000e+02 3.80672e-05 7.76695e-05 1.86575e-05 -1.68462e+01 -1.40293e+01 -1.96630e+01 -8.19778e+00 -7.23808e+00 -9.15748e+00 -4.54510e+00 -3.24612e+00 -5.84409e+00 6.24638e+01 1.65113e+02 -4.01849e+01 1.43522e+00 2.04122e+00 8.29223e-01 4.75571e-01 6.95657e-01 2.55485e-01
2.39000e+02 3.73281e-05 7.75909e-05 1.79581e-05 -1.56341e+01 -1.36755e+01 -1.75926e+01 -8.66071e+00 -6.58931e+00 -1.07321e+01 -4.52476e+00 -3.03671e+00 -6.01281e+00 1.31681e+04 3.62768e+04 -9.94068e+03 9.53844e-01 1.41720e+00 4.90486e-01 3.57240e-01 4.53696e-01 2.60784e-01
2.40000e+02 3.69339e-05 7.75723e-05 1.75851e-05 -1.63202e+01 -1.37542e+01 -1.88861e+01 -7.83808e+00 -6.71047e+00 -8.96569e+00 -5.20950e+00 -4.39210e+00 -6.02691e+00 1.38463e+03 3.55279e+03 -7.83526e+02 2.58242e+00 3.73284e+00 1.43200e+00 8.75035e-01 1.22517e+00 5.24902e-01
2.41000e+02 3.69339e-05 7.75723e-05 1.75851e-05 -1.59779e+01 -1.41202e+01 -1.78355e+01 -7.36893e+00 -6.82292e+00 -7.91493e+00 -4.60671e+00 -4.11539e+00 -5.09803e+00 1.69426e+02 4.39994e+02 -1.01141e+02 1.17965e+00 1.91367e+00 4.45636e-01 5.33391e-01 7.85036e-01 2.81746e-01
2.42000e+02 3.69339e-05 7.75723e-05 1.75851e-05 -1.71415e+01 -1.52903e+01 -1.89927e+01 -9.18358e+00 -6.96242e+00 -1.14047e+01 -5.41610e+00 -4.85285e+00 -5.97935e+00 8.37293e+03 2.39612e+04 -7.21535e+03 1.70841e+00 2.45902e+00 9.57803e-01 4.66165e-01 5.68129e-01 3.64202e-01
2.43000e+02 3.69339e-05 7.75723e-05 1.75851e-05 -1.73565e+01 -1.48014e+01 -1.99115e+01 -7.89450e+00 -6.27254e+00 -9.51645e+00 -5.03717e+00 -4.00844e+00 -6.06590e+00 4.21606e+01 1.14200e+02 -2.98784e+01 4.43740e+01 1.28939e+02 -4.01910e+01 6.01489e-01 7.52784e-01 4.50194e-01
2.44000e+02 3.69339e-05 7.75723e-05 1.75851e-05 -1.64181e+01 -1.47139e+01 -1.81223e+01 -9.03630e+00 -7.33929e+00 -1.07333e+01 -5.11814e+00 -3.92806e+00 -6.30823e+00 5.97022e+01 1.49892e+02 -3.04875e+01 9.61645e+00 2.53423e+01 -6.10942e+00 6.88320e-01 1.13308e+00 2.43556e-01
2.45000e+02 2.88739e-05 5.86652e-05 1.42112e-05 -1.60250e+01 -1.35941e+01 -1.84560e+01 -8.76858e+00 -7.23763e+00 -1.02995e+01 -4.75565e+00 -3.84391e+00 -5.66739e+00 3.07763e+01 7.36905e+01 -1.21379e+01 4.17766e+00 6.60606e+00 1.74926e+00 4.81698e-01 7.40458e-01 2.22939e-01
2.46000e+02 2.74449e-05 5.82106e-05 1.29397e-05 -1.67424e+01 -1.59043e+01 -1.75805e+01 -9.29186e+00 -8.33851e+00 -1.02452e+01 -5.18527e+00 -4.32278e+00 -6.04776e+00 3.00164e+01 5.65160e+01 3.51689e+00 2.14988e+00 2.77738e+00 1.52238e+00 3.64355e-01 4.25474e-01 3.03236e-01
2.47000e+02 2.00293e-05 4.07683e-05 9.84027e-06 -1.71060e+01 -1.50776e+01 -1.91345e+01 -9.36428e+00 -7.80289e+00 -1.09257e+01 -5.16764e+00 -4.27766e+00 -6.05763e+00 4.57533e+01 7.86988e+01 1.28078e+01 3.02464e+00 6.50963e+00 -4.60343e-01 4.57762e-01 5.88084e-01 3.27440e-01
2.48000e+02 2.00293e-05 4.07683e-05 9.84027e-06 -1.70447e+01 -1.35894e+01 -2.05000e+01 -8.99116e+00 -7.51930e+00 -1.04630e+01 -5.17435e+00 -3.77735e+00 -6.57135e+00 9.29342e+02 2.72245e+03 -8.63764e+02 3.82807e+00 5.95077e+00 1.70536e+00 5.53703e-01 9.03126e-01 2.04281e-01
2.49000e+02 1.97176e-05 4.06618e-05 9.56135e-06 -1.68356e+01 -1.51388e+01 -1.85323e+01 -8.06685e+00 -7.36902e+00 -8.76467e+00 -4.57477e+00 -3.24214e+00 -5.90741e+00 1.27365e+03 3.49923e+03 -9.51922e+02 1.19018e+00 1.57880e+00 8.01560e-01 6.67640e-01 9.69040e-01 3.66240e-01
2.50000e+02 1.97176e-05 4.06618e-05 9.56135e-06 -1.65749e+01 -1.55353e+01 -1.76145e+01 -7.96368e+00 -6.70634e+00 -9.22102e+00 -5.69785e+00 -4.93252e+00 -6.46318e+00 1.80846e+01 3.57475e+01 4.21728e-01 1.22518e+00 1.60519e+00 8.45177e-01 7.25258e-01 1.27579e+00 1.74728e-01
2.51000e+02 4.09909e-06 6.42342e-06 2.61583e-06 -1.65500e+01 -1.44280e+01 -1.86721e+01 -8.50273e+00 -7.23865e+00 -9.76682e+00 -5.37959e+00 -4.40338e+00 -6.35580e+00 1.39112e+01 2.57941e+01 2.02824e+00 1.22901e+00 1.66178e+00 7.96235e-01 7.34999e-01 1.31027e+00 1.59728e-01
2.52000e+02 4.09909e-06 6.42342e-06 2.61583e-06 -1.63183e+01 -1.39630e+01 -1.86735e+01 -8.35704e+00 -6.84843e+00 -9.86565e+00 -4.74648e+00 -3.57723e+00 -5.91573e+00 2.69874e+03 7.25595e+03 -1.85846e+03 1.18649e+00 1.80182e+00 5.71161e-01 3.06328e-01 3.85481e-01 2.27176e-01
2.53000e+02 4.09909e-06 6.42342e-06 2.61583e-06 1.96700e+01 9.42750e+01 -5.49350e+01 -8.42677e+00 -6.00863e+00 -1.08449e+01 -4.58173e+00 -3.54536e+00 -5.61809e+00 9.41662e+04 2.81828e+05 -9.34954e+04 3.84354e+00 8.78697e+00 -1.09990e+00 4.46602e-01 6.59562e-01 2.33643e-01
2.54000e+02 4.09909e-06 6.42342e-06 2.61583e-06 -1.71234e+01 -1.39205e+01 -2.03263e+01 -5.19343e+00 -4.62755e-01 -9.92411e+00 -5.05066e+00 -3.66767e+00 -6.43365e+00 2.40620e+01 4.77586e+01 3.65416e-01 5.01372e+00 1.21574e+01 -2.12998e+00 1.75538e+00 4.27228e+00 -7.61530e-01
2.55000e+02 4.09909e-06 6.42342e-06 2.61583e-06 -1.59910e+01 -1.48669e+01 -1.71151e+01 -7.75429e+00 -6.45339e+00 -9.05519e+00 -4.94630e+00 -3.87175e+00 -6.02086e+00 2.28529e+01 5.65191e+01 -1.08132e+01 1.89374e+00 2.84668e+00 9.40811e-01 5.43557e-01 7.47766e-01 3.39348e-01
2.56000e+02 2.95775e-06 4.59625e-06 1.90336e-06 -1.72618e+01 -1.49552e+01 -1.95684e+01 -8.84264e+00 -7.23148e+00 -1.04538e+01 -5.19139e+00 -4.58188e+00 -5.80090e+00 2.73696e+01 5.33931e+01 1.34612e+00 2.03449e+00 3.82011e+00 2.48883e-01 6.57342e-01 8.78004e-01 4.36681e-01
2.57000e+02 2.95775e-06 4.59625e-06 1.90336e-06 -1.57054e+01 -1.34524e+01 -1.79583e+01 -7.74766e+00 -6.14745e+00 -9.34787e+00 -4.97264e+00 -4.04674e+00 -5.89854e+00 1.78475e+02 4.63552e+02 -1.06603e+02 1.61674e+00 2.10908e+00 1.12441e+00 3.65286e-01 4.96949e-01 2.33623e-01
2.58000e+02 2.95775e-06 4.59625e-06 1.90336e-06 -1.82472e+01 -1.68460e+01 -1.96484e+01 -8.41198e+00 -7.06301e+00 -9.76095e+00 -5.29807e+00 -4.81581e+00 -5.78033e+00 2.24513e+03 6.11356e+03 -1.62329e+03 2.06696e+00 2.99506e+00 1.13886e+00 3.86915e-01 4.73174e-01 3.00655e-01
2.59000e+02 2.95775e-06 4.59625e-06 1.90336e-06 -1.62271e+01 -1.40477e+01 -1.84064e+01 -8.51260e+00 -7.03295e+00 -9.99225e+00 -4.81503e+00 -3.77007e+00 -5.85999e+00 8.74254e+00 1.31214e+01 4.36365e+00 1.56312e+00 2.25773e+00 8.68508e-01 4.83895e-01 5.68244e-01 3.99546e-01
2.60000e+02 2.95775e-06 4.59625e-06 1.90336e-06 -1.58882e+01 -1.29179e+01 -1.88584e+01 -9.06863e+00 -7.44537e+00 -1.06919e+01 -5.91887e+00 -4.71669e+00 -7.12106e+00 4.31539e+03 1.19898e+04 -3.35907e+03 1.27493e+00 1.94841e+00 6.01452e-01 3.92800e-01 5.74062e-01 2.11537e-01
2.61000e+02 2.77912e-06 4.38912e-06 1.75969e-06 -3.17222e+00 2.30829e+01 -2.94274e+01 -7.52403e+00 -5.96172e+00 -9.08635e+00 -5.28339e+00 -4.52007e+00 -6.04672e+00 1.67113e+05 4.96304e+05 -1.62078e+05 2.73442e+00 6.02035e+00 -5.51511e-01 5.92619e-01 1.07716e+00 1.08078e-01
2.62000e+02 2.77912e-06 4.38912e-06 1.75969e-06 -1.60323e+01 -1.36138e+01 -1.84509e+01 -7.28937e+00 -4.66953e+00 -9.90920e+00 -4.36861e+00 -3.62186e+00 -5.11537e+00 5.11489e+01 1.30654e+02 -2.83564e+01 4.01370e+01 1.16180e+02 -3.59058e+01 4.50782e+00 1.27615e+01 -3.74588e+00
2.63000e+02 2.77912e-06 4.38912e-06 1.75969e-06 -1.67660e+01 -1.49116e+01 -1.86204e+01 -9.67342e+00 -8.07679e+00 -1.12701e+01 -4.86751e+00 -3.95574e+00 -5.77929e+00 2.77961e+03 8.27838e+03 -2.71916e+03 3.49660e+00 8.15848e+00 -1.16528e+00 9.02091e-01 1.99436e+00 -1.90176e-01
2.64000e+02 2.77912e-06 4.38912e-06 1.75969e-06 -1.78978e+01 -1.60958e+01 -1.96998e+01 -8.74333e+00 -6.76652e+00 -1.07201e+01 -5.35381e+00 -4.22423e+00 -6.48338e+00 3.05162e+02 8.49479e+02 -2.39155e+02 2.94942e+00 6.93895e+00 -1.04011e+00 9.60283e-01 2.24689e+00 -3.26327e-01
2.65000e+02 2.77912e-06 4.38912e-06 1.75969e-06 -1.78992e+01 -1.56608e+01 -2.01376e+01 -8.32630e+00 -6.87729e+00 -9.77531e+00 -5.10422e+00 -4.39646e+00 -5.81198e+00 7.45416e+01 1.77472e+02 -2.83885e+01 1.52037e+00 2.09928e+00 9.41461e-01 7.60615e-01 1.32976e+00 1.91473e-01
2.66000e+02 2.77912e-06 4.38912e-06 1.75969e-06 -1.73591e+01 -1.60791e+01 -1.86392e+01 -8.15457e+00 -7.09812e+00 -9.21102e+00 -5.21339e+00 -4.47923e+00 -5.94755e+00 7.66301e+01 2.00089e+02 -4.68288e+01 2.64343e+00 3.78532e+00 1.50154e+00 5.43905e-01 9.51417e-01 1.36394e-01
2.67000e+02 2.38182e-06 4.04559e-06 1.40229e-06 -1.70023e+01 -1.59770e+01 -1.80276e+01 -8.58139e+00 -7.44675e+00 -9.71602e+00 -5.14491e+00 -3.95755e+00 -6.33227e+00 1.19109e+01 2.18336e+01 1.98831e+00 1.54969e+00 2.73857e+00 3.60814e-01 6.67728e-01 1.18706e+00 1.48400e-01
2.68000e+02 2.38182e-06 4.04559e-06 1.40229e-06 -1.71272e+01 -1.49115e+01 -1.93429e+01 -8.22904e+00 -7.76862e+00 -8.68945e+00 -5.08388e+00 -3.84708e+00 -6.32068e+00 6.05530e+02 1.78098e+03 -5.69918e+02 2.09007e+00 3.20637e+00 9.73765e-01 6.07787e-01 9.22292e-01 2.93283e-01
2.69000e+02 2.38182e-06 4.04559e-06 1.40229e-06 6.09598e+00 5.56824e+01 -4.34905e+01 -9.43093e+00 -7.99238e+00 -1.08695e+01 -5.47061e+00 -4.54549e+00 -6.39573e+00 8.69624e+04 2.46980e+05 -7.30551e+04 1.65548e+00 2.56830e+00 7.42655e-01 5.12727e-01 8.17547e-01 2.07908e-01
2.70000e+02 2.38182e-06 4.04559e-06 1.40229e-06 -1.65724e+01 -1.46760e+01 -1.84688e+01 -7.15455e+00 -3.26059e+00 -1.10485e+01 -4.74660e+00 -4.45334e+00 -5.03986e+00 2.22946e+01 4.06141e+01 3.97518e+00 5.43504e+00 1.05847e+01 2.85415e-01 1.82903e+00 4.64028e+00 -9.82222e-01
2.71000e+02 2.38182e-06 4.04559e-06 1.40229e-06 -7.15954e+00 1.24330e+01 -2.67521e+01 -8.35376e+00 -6.93872e+00 -9.76880e+00 -5.05970e+00 -4.45374e+00 -5.66566e+00 8.69214e+04 2.60748e+05 -8.69054e+04 1.83484e+00 2.69410e+00 9.75571e-01 5.66273e-01 7.02514e-01 4.30031e-01
2.72000e+02 2.38182e-06 4.04559e-06 1.40229e-06 -1.68329e+01 -1.46726e+01 -1.89932e+01 -6.80724e+00 -4.84441e+00 -8.77006e+00 -4.55010e+00 -3.76816e+00 -5.33204e+00 6.08108e+03 1.81495e+04 -5.98732e+03 9.86796e+00 2.68484e+01 -7.11244e+00 1.08285e+00 2.52855e+00 -3.62850e-01
2.73000e+02 2.38182e-06 4.04559e-06 1.40229e-06 -1.55215e+01 -1.35896e+01 -1.74533e+01 -8.46423e+00 -7.98655e+00 -8.94190e+00 -4.58732e+00 -4.06909e+00 -5.10556e+00 6.20150e+04 1.68268e+05 -4.42384e+04 3.90422e+00 9.36618e+00 -1.55773e+00 6.89490e-01 1.31323e+00 6.57474e-02
2.74000e+02 2.38182e-06 4.04559e-06 1.40229e-06 -1.71075e+01 -1.63081e+01 -1.79069e+01 -7.82070e+00 -6.27257e+00 -9.36884e+00 -5.02308e+00 -4.21435e+00 -5.83181e+00 6.94772e+02 2.00890e+03 -6.19357e+02 5.09752e+00 1.06550e+01 -4.60002e-01 1.09713e+00 1.92444e+00 2.69816e-01
2.75000e+02 2.38182e-06 4.04559e-06 1.40229e-06 -1.67372e+01 -1.44938e+01 -1.89805e+01 -8.07864e+00 -6.63528e+00 -9.52200e+00 -5.77124e+00 -4.82357e+00 -6.71892e+00 1.09622e+01 1.70844e+01 4.84005e+00 3.94269e+00 6.52102e+00 1.36436e+00 6.13546e-01 7.31286e-01 4.95806e-01
2.76000e+02 2.38182e-06 4.04559e-06 1.40229e-06 -1.68051e+01 -1.44427e+01 -1.91675e+01 -8.45404e+00 -5.88650e+00 -1.10216e+01 -5.01193e+00 -3.98204e+00 -6.04182e+00 1.89278e+01 3.61169e+01 1.73866e+00 1.99068e+00 2.84856e+00 1.13281e+00 3.50536e-01 4.74711e-01 2.26362e-01
2.77000e+02 2.22310e-06 3.68999e-06 1.33934e-06 -1.72506e+01 -1.51498e+01 -1.93514e+01 -9.01668e+00 -6.91497e+00 -1.11184e+01 -5.04652e+00 -4.38665e+00 -5.70638e+00 5.62800e+01 1.46889e+02 -3.43292e+01 1.84592e+00 3.35218e+00 3.39672e-01 5.20244e-01 6.67624e-01 3.72864e-01
2.78000e+02 2.22310e-06 3.68999e-06 1.33934e-06 -1.70955e+01 -1.57009e+01 -1.84901e+01 -8.84848e+00 -6.96255e+00 -1.07344e+01 -5.63677e+00 -5.25787e+00 -6.01567e+00 6.05647e+01 1.36200e+02 -1.50710e+01 2.03475e+00 2.81622e+00 1.25327e+00 6.31250e-01 9.43994e-01 3.18506e-01
2.79000e+02 2.22310e-06 3.68999e-06 1.33934e-06 -1.46296e+01 -1.31788e+01 -1.60804e+01 -8.14482e+00 -7.29325e+00 -8.99640e+00 -4.49191e+00 -3.82837e+00 -5.15545e+00 1.65047e+03 4.92792e+03 -1.62698e+03 1.35216e+00 1.63689e+00 1.06744e+00 5.22883e-01 8.44217e-01 2.01549e-01
2.80000e+02 2.22310e-06 3.68999e-06 1.33934e-06 -1.61559e+01 -1.47971e+01 -1.75146e+01 -7.86664e+00 -6.40745e+00 -9.32583e+00 -5.16822e+00 -4.08646e+00 -6.24997e+00 6.83061e+02 1.60901e+03 -2.42890e+02 1.64533e+00 2.52682e+00 7.63832e-01 3.03505e-01 4.08791e-01 1.98218e-01
2.81000e+02 2.22310e-06 3.68999e-06 1.33934e-06 -1.57764e+01 -1.30138e+01 -1.85391e+01 -8.12539e+00 -5.90936e+00 -1.03414e+01 -5.31231e+00 -4.71120e+00 -5.91343e+00 1.28564e+04 3.33794e+04 -7.66667e+03 1.53021e+00 3.01530e+00 4.51243e-02 4.27772e-01 4.93161e-01 3.62383e-01
2.82000e+02 2.22310e-06 3.68999e-06 1.33934e-06 -1.68273e+01 -1.34177e+01 -2.02368e+01 -8.73778e+00 -7.11072e+00 -1.03648e+01 -4.77894e+00 -4.09542e+00 -5.46245e+00 2.13738e+02 5.78473e+02 -1.50997e+02 2.24740e+00 4.16826e+00 3.26546e-01 4.27736e-01 5.20861e-01 3.34611e-01
2.83000e+02 2.22310e-06 3.68999e-06 1.33934e-06 -1.60508e+01 -1.28127e+01 -1.92889e+01 -9.03672e+00 -7.54751e+00 -1.05259e+01 -4.48012e+00 -3.22039e+00 -5.73985e+00 3.66208e+03 1.09681e+04 -3.64399e+03 1.21991e+00 1.77191e+00 6.67910e-01 8.14766e-01 1.34399e+00 2.85539e-01
2.84000e+02 2.22310e-06 3.68999e-06 1.33934e-06 -1.85600e+01 -1.64178e+01 -2.07022e+01 -9.40204e+00 -8.51357e+00 -1.02905e+01 -4.67121e+00 -3.88313e+00 -5.45928e+00 4.46087e+02 1.29491e+03 -4.02735e+02 1.70450e+00 2.38895e+00 1.02005e+00 4.85735e-01 7.57648e-01 2.13823e-01
2.85000e+02 2.22310e-06 3.68999e-06 1.33934e-06 -1.65226e+01 -1.31140e+01 -1.99312e+01 -9.15951e+00 -7.66013e+00 -1.06589e+01 -4.88817e+00 -3.89233e+00 -5.88401e+00 8.28966e+00 1.25097e+01 4.06961e+00 1.51943e+00 2.30478e+00 7.34085e-01 4.91619e-01 6.29154e-01 3.54085e-01
2.86000e+02 2.22310e-06 3.68999e-06 1.33934e-06 -1.72684e+01 -1.47144e+01 -1.98225e+01 -9.10958e+00 -6.13246e+00 -1.20867e+01 -5.61639e+00 -4.36229e+00 -6.87049e+00 5.33041e+02 1.15291e+03 -8.68317e+01 3.00360e+00 4.61804e+00 1.38915e+00 6.51520e-01 8.02266e-01 5.00774e-01
2.87000e+02 1.97948e-06 3.15103e-06 1.24351e-06 -1.78932e+01 -1.51263e+01 -2.06602e+01 -9.77999e+00 -8.26962e+00 -1.12904e+01 -5.13950e+00 -3.95446e+00 -6.32455e+00 2.82196e+02 7.89007e+02 -2.24614e+02 1.67338e+00 2.16697e+00 1.17979e+00 6.98239e-01 1.16566e+00 2.30813e-01
2.88000e+02 1.97027e-06 3.14869e-06 1.23289e-06 -1.69500e+01 -1.48834e+01 -1.90167e+01 -8.80667e+00 -5.66487e+00 -1.19485e+01 -4.84042e+00 -3.92691e+00 -5.75392e+00 5.27217e+02 1.20689e+03 -1.52457e+02 1.57559e+00 2.36538e+00 7.85799e-01 6.68971e-01 8.66695e-01 4.71248e-01
2.89000e+02 1.97027e-06 3.14869e-06 1.23289e-06 -1.76035e+01 -1.59494e+01 -1.92576e+01 -1.04503e+01 -8.87588e+00 -1.20247e+01 -5.21556e+00 -4.32007e+00 -6.11105e+00 5.30693e+01 9.91904e+01 6.94818e+00 1.29965e+00 2.34626e+00 2.53039e-01 4.88452e-01 7.02983e-01 2.73920e-01
2.90000e+02 1.97027e-06 3.14869e-06 1.23289e-06 -1.65609e+01 -1.47961e+01 -1.83257e+01 -8.25685e+00 -6.47790e+00 -1.00358e+01 -4.85326e+00 -3.75662e+00 -5.94990e+00 3.36574e+01 6.89268e+01 -1.61200e+00 2.09502e+00 3.64188e+00 5.48173e-01 4.90821e-01 6.91468e-01 2.90174e-01
2.91000e+02 1.97027e-06 3.14869e-06 1.23289e-06 1.22189e+02 3.99613e+02 -1.55236e+02 -8.31560e+00 -7.21662e+00 -9.41457e+00 -5.35473e+00 -4.49013e+00 -6.21932e+00 5.65802e+05 1.68632e+06 -5.54718e+05 1.64861e+00 2.54395e+00 7.53275e-01 6.95598e-01 9.62925e-01 4.28271e-01
2.92000e+02 1.97027e-06 3.14869e-06 1.23289e-06 -1.59818e+01 -1.40636e+01 -1.79001e+01 -7.71471e+00 -6.17695e+00 -9.25246e+00 -4.89741e+00 -4.28812e+00 -5.50670e+00 4.95786e+02 1.12312e+03 -1.31549e+02 6.54972e+00 1.53405e+01 -2.24105e+00 8.00572e-01 1.31704e+00 2.84100e-01
2.93000e+02 1.97027e-06 3.14869e-06 1.23289e-06 -1.18486e+01 -2.45576e+00 -2.12414e+01 -8.29019e+00 -6.31240e+00 -1.02680e+01 -5.01432e+00 -4.40497e+00 -5.62368e+00 5.73408e+04 1.71191e+05 -5.65092e+04 2.99428e+00 5.04555e+00 9.43016e-01 7.02115e-01 1.25992e+00 1.44311e-01
2.94000e+02 1.80726e-06 2.79420e-06 1.16892e-06 -1.67633e+01 -1.47086e+01 -1.88180e+01 -7.95928e+00 -7.06496e+00 -8.85360e+00 -4.72957e+00 -4.18906e+00 -5.27008e+00 2.90129e+01 7.11981e+01 -1.31722e+01 3.89448e+00 8.03864e+00 -2.49671e-01 9.81328e-01 1.84363e+00 1.19025e-01
2.95000e+02 1.80726e-06 2.79420e-06 1.16892e-06 -1.70391e+01 -1.50506e+01 -1.90275e+01 -9.76478e+00 -7.68320e+00 -1.18464e+01 -5.40396e+00 -4.36308e+00 -6.44483e+00 1.22444e+01 1.82386e+01 6.25022e+00 4.09160e+00 7.88456e+00 2.98632e-01 8.01644e-01 1.45171e+00 1.51574e-01
2.96000e+02 1.19589e-06 1.56340e-06 9.14775e-07 -1.71998e+01 -1.64690e+01 -1.79307e+01 -8.53064e+00 -7.00172e+00 -1.00596e+01 -5.22335e+00 -4.43602e+00 -6.01067e+00 4.96384e+02 1.46465e+03 -4.71878e+02 1.72271e+00 2.97983e+00 4.65598e-01 4.41714e-01 5.81022e-01 3.02406e-01
2.97000e+02 1.19589e-06 1.56340e-06 9.14775e-07 -1.55685e+01 -1.40787e+01 -1.70582e+01 -8.17104e+00 -6.58829e+00 -9.75378e+00 -5.11924e+00 -4.57696e+00 -5.66153e+00 7.38133e+00 1.35716e+01 1.19108e+00 1.76590e+00 3.28221e+00 2.49588e-01 5.41579e-01 8.82024e-01 2.01134e-01
2.98000e+02 1.19589e-06 1.56340e-06 9.14775e-07 -1.71024e+01 -1.55293e+01 -1.86755e+01 -9.50640e+00 -8.31543e+00 -1.06974e+01 -5.30367e+00 -4.89542e+00 -5.71192e+00 1.59937e+03 4.77975e+03 -1.58101e+03 2.12458e+00 3.62386e+00 6.25308e-01 6.39274e-01 8.64468e-01 4.14080e-01
2.99000e+02 1.19589e-06 1.56340e-06 9.14775e-07 -1.68881e+01 -1.47583e+01 -1.90180e+01 -7.98184e+00 -6.98983e+00 -8.97385e+00 -4.85196e+00 -4.39568e+00 -5.30824e+00 1.06535e+01 1.61253e+01 5.18174e+00 2.01398e+00 3.54373e+00 4.84226e-01 6.19950e-01 8.67460e-01 3.72439e-01
3.00000e+02 1.19589e-06 1.56340e-06 9.14775e-07 -1.70930e+01 -1.35003e+01 -2.06857e+01 -8.57322e+00 -6.66111e+00 -1.04853e+01 -4.67630e+00 -3.80294e+00 -5.54966e+00 1.01775e+01 1.77994e+01 2.55561e+00 1.44524e+00 2.49247e+00 3.98022e-01 5.41826e-01 7.50297e-01 3.33355e-01


==> data/sphere2d_cmaes_avg.dat <==
1.000000000000000000e+00 5.483096744086159546e+00 3.933668721196859952e+00 7.642827100056571510e+00
2.000000000000000000e+00 2.853120310378082891e+00 1.801648358279847262e+00 4.518248784831689235e+00
3.000000000000000000e+00 1.620043668434832940e+00 1.088894416334124760e+00 2.410280967801800234e+00
4.000000000000000000e+00 8.644341391024548127e-01 4.622341367294525161e-01 1.616597134372116829e+00
5.000000000000000000e+00 3.680284008684564512e-01 2.323398582847134575e-01 5.829602585012194638e-01
6.000000000000000000e+00 2.842072866787770380e-01 1.799052480953008959e-01 4.489795748399978970e-01
7.000000000000000000e+00 1.889364368618151602e-01 1.370136541989945556e-01 2.605359106924733381e-01
8.000000000000000000e+00 1.297566466232080162e-01 1.036682832140022187e-01 1.624102070653947183e-01
9.000000000000000000e+00 9.530841039103855883e-02 7.147321266342447632e-02 1.270922734933264686e-01
1.000000000000000000e+01 8.215318882754486796e-02 6.069496559868541030e-02 1.111977965217006842e-01
1.100000000000000000e+01 3.515447837684641808e-02 2.164793746985561526e-02 5.708799518055909100e-02
1.200000000000000000e+01 3.107614343438572929e-02 1.899490607978162465e-02 5.084135118638174328e-02
1.300000000000000000e+01 1.088189371057491153e-02 6.740763557996776699e-03 1.756709157789248729e-02
1.400000000000000000e+01 7.039387375559221990e-03 4.278060408993282146e-03 1.158304696189258257e-02
1.500000000000000000e+01 6.143530228918331684e-03 3.989703191344373331e-03 9.460093110564298316e-03
1.600000000000000000e+01 3.479565276518015084e-03 2.540958891126129330e-03 4.764884058468186502e-03
1.700000000000000000e+01 3.019444137315458951e-03 2.101528527172670177e-03 4.338291286787561776e-03
1.800000000000000000e+01 2.279454245338897404e-03 1.406390888875154455e-03 3.694500368065711023e-03
1.900000000000000000e+01 1.170384251894833342e-03 5.799846621350245122e-04 2.361785382463321356e-03
2.000000000000000000e+01 7.167099132178030799e-04 3.308939265834035014e-04 1.552379957554757490e-03
2.100000000000000000e+01 2.878617622195637658e-04 1.486862166267970185e-04 5.573105297052699785e-04
2.200000000000000000e+01 2.725266004902980967e-04 1.345075221427936472e-04 5.521679887609008469e-04
2.300000000000000000e+01 2.333389376106072993e-04 1.007877775501935929e-04 5.402149062978543791e-04
2.400000000000000000e+01 1.711262396624496228e-04 8.146703443168639520e-05 3.594606101142195937e-04
2.500000000000000000e+01 1.381104940507078057e-04 6.649372645469018748e-05 2.868617775532287433e-04
2.600000000000000000e+01 1.257267119221344123e-04 5.717224497466336515e-05 2.764839144895663773e-04
2.700000000000000000e+01 1.185306080776059735e-04 5.112988814046337912e-05 2.747806725618180007e-04
2.800000000000000000e+01 4.231662699187217801e-05 2.127324976678092138e-05 8.417599283610597140e-05
2.900000000000000000e+01 3.866932941386121137e-05 1.792825536924315196e-05 8.340560788101041251e-05
3.000000000000000000e+01 2.561356110544536793e-05 1.191981823456289963e-05 5.503896952053154260e-05
3.100000000000000000e+01 1.578334330538872630e-05 6.002310512395157939e-06 4.150300544787264098e-05
3.200000000000000000e+01 5.586642788863405887e-06 3.310271609557074638e-06 9.428403868809907774e-06
3.300000000000000000e+01 4.953868825978902432e-06 2.683714082210446896e-06 9.144348314777436042e-06
3.400000000000000000e+01 2.636086216755569086e-06 1.593176729430689383e-06 4.361694728400809672e-06
3.500000000000000000e+01 2.530059641518396188e-06 1.484243336135432719e-06 4.312771116296324594e-06
3.600000000000000000e+01 1.170511627540729306e-06 6.549005186936516331e-07 2.092069606145709485e-06
3.700000000000000000e+01 7.733318048473922311e-07 4.526462007768470029e-07 1.321213078475297244e-06
3.800000000000000000e+01 5.268278988689268016e-07 2.827638984581888977e-07 9.815525834097535622e-07
3.900000000000000000e+01 4.323298621573076599e-07 2.011614625234899647e-07 9.291496858705289538e-07
4.000000000000000000e+01 3.730903797439479914e-07 1.533057625208474083e-07 9.079660749122510922e-07
4.100000000000000000e+01 1.453291603364379549e-07 7.629815821870524711e-08 2.768161818998689866e-07
4.200000000000000000e+01 1.306814975359189173e-07 6.288473006858634579e-08 2.715707577913477661e-07
4.300000000000000000e+01 1.096541826079406748e-07 5.088499285347244192e-08 2.362983482780432314e-07
4.400000000000000000e+01 8.683137683603829336e-08 4.129377572644500589e-08 1.825865489556969981e-07
4.500000000000000000e+01 4.834083478794390494e-08 1.959265730397803110e-08 1.192710244322408509e-07
4.600000000000000000e+01 4.454039180753095963e-08 1.658231319283863068e-08 1.196362943636319402e-07
4.700000000000000000e+01 1.213532968151126428e-08 5.344005828231085292e-09 2.755727280479311540e-08
4.800000000000000000e+01 9.483464068144282314e-09 3.267904885415395630e-09 2.752102459688071842e-08
4.900000000000000000e+01 9.184839740382526755e-09 3.043591751292678127e-09 2.771767304885093987e-08
5.000000000000000000e+01 2.403555149545147056e-09 1.275107723363855622e-09 4.530658273847270892e-09


==> data/sphere2d_es_avg.dat <==
1.000000000000000000e+00 4.467982103948189732e+00 3.130389663744346684e+00 6.377117939152388892e+00
2.000000000000000000e+00 2.476601091574417879e+00 1.531938962886827182e+00 4.003784168547658062e+00
3.000000000000000000e+00 1.048790775116864360e+00 7.438124746975750545e-01 1.478816405193344119e+00
4.000000000000000000e+00 8.888780136621099448e-01 5.976848495937093775e-01 1.321941025791419033e+00
5.000000000000000000e+00 4.832557038108196146e-01 3.022425460379316586e-01 7.726776998377378192e-01
6.000000000000000000e+00 4.138386675562021888e-01 2.755371633188865577e-01 6.215584159385650898e-01
7.000000000000000000e+00 4.102246372074663805e-01 2.718521772826560934e-01 6.190285273934931221e-01
8.000000000000000000e+00 3.014945414997857731e-01 1.881719336042837198e-01 4.830633177491924224e-01
9.000000000000000000e+00 2.198617425983165619e-01 1.351748140172792934e-01 3.576049740463430049e-01
1.000000000000000000e+01 9.082539322974499119e-02 4.894917593433983916e-02 1.685268831982648929e-01
1.100000000000000000e+01 8.907669575535107076e-02 4.726340181975197813e-02 1.678816467115870070e-01
1.200000000000000000e+01 8.907669575535107076e-02 4.726340181975197813e-02 1.678816467115870070e-01
1.300000000000000000e+01 8.782086800197411169e-02 4.601407273883566240e-02 1.676118717070406439e-01
1.400000000000000000e+01 8.560570200394436446e-02 4.399507632641695004e-02 1.665717354645844250e-01
1.500000000000000000e+01 6.384065080644023282e-02 3.826254713681053604e-02 1.065174433060384340e-01
1.600000000000000000e+01 3.744106061848933437e-02 2.056900713604302086e-02 6.815268286727194091e-02
1.700000000000000000e+01 3.624071024301980110e-02 1.940728458995485961e-02 6.767505638569992765e-02
1.800000000000000000e+01 2.949456624724870399e-02 1.511421843391335187e-02 5.755702432891872389e-02
1.900000000000000000e+01 2.219258019961511952e-02 1.271857996852601702e-02 3.872371106956427889e-02
2.000000000000000000e+01 2.198742885819188891e-02 1.253673912954867374e-02 3.856242223742064462e-02
2.100000000000000000e+01 2.079748260317438105e-02 1.142350598707144414e-02 3.786361937559824808e-02
2.200000000000000000e+01 1.336185878164661799e-02 6.549269898678460565e-03 2.726094249630682184e-02
2.300000000000000000e+01 1.336185878164661799e-02 6.549269898678460565e-03 2.726094249630682184e-02
2.400000000000000000e+01 8.092791960013471717e-03 4.584194785803113320e-03 1.428675803892239145e-02
2.500000000000000000e+01 7.899183236086144283e-03 4.397168535780604688e-03 1.419028979433633285e-02
2.600000000000000000e+01 7.058789541087509209e-03 3.703148586673855620e-03 1.345517432507892588e-02
2.700000000000000000e+01 7.008581438049976339e-03 3.654126956478182843e-03 1.344239386283402511e-02
2.800000000000000000e+01 3.229555705502643558e-03 1.937621319962740812e-03 5.382904258684166957e-03
2.900000000000000000e+01 2.358552721313622418e-03 1.376282758487914993e-03 4.041880859807877105e-03
3.000000000000000000e+01 2.309805489615803474e-03 1.327027656808730388e-03 4.020414625486803777e-03
3.100000000000000000e+01 2.309803683317251770e-03 1.327025694725435072e-03 4.020414281857449638e-03
3.200000000000000000e+01 1.760359671067588186e-03 1.149714501739193409e-03 2.695335378333904228e-03
3.300000000000000000e+01 1.490021590558179626e-03 8.834897151485677494e-04 2.512948710394646845e-03
3.400000000000000000e+01 1.490021590558179626e-03 8.834897151485677494e-04 2.512948710394646845e-03
3.500000000000000000e+01 1.488447931480006790e-03 8.817360912744558101e-04 2.512630782216111833e-03
3.600000000000000000e+01 1.488447931480006790e-03 8.817360912744558101e-04 2.512630782216111833e-03
3.700000000000000000e+01 8.518802009436993519e-04 5.298159767517135769e-04 1.369720636227549863e-03
3.800000000000000000e+01 7.168534768879964748e-04 4.663784652304865533e-04 1.101849561326652925e-03
3.900000000000000000e+01 4.764834925986533671e-04 2.859771224639026557e-04 7.938974864944596315e-04
4.000000000000000000e+01 3.667865021955234151e-04 1.988198816195005836e-04 6.766543521552503306e-04
4.100000000000000000e+01 3.641424133356848227e-04 1.961000490025711755e-04 6.761839064517425647e-04
4.200000000000000000e+01 3.090749206219994805e-04 1.620924902770664959e-04 5.893382623353450849e-04
4.300000000000000000e+01 2.937965910484757097e-04 1.474352755932199983e-04 5.854530848496255829e-04
4.400000000000000000e+01 2.298056412312799877e-04 9.648227678304468742e-05 5.473609713882753632e-04
4.500000000000000000e+01 2.211602472130968393e-04 8.935531374552534254e-05 5.473860803248253165e-04
4.600000000000000000e+01 2.211602472130968393e-04 8.935531374552534254e-05 5.473860803248253165e-04
4.700000000000000000e+01 1.245728706468150727e-04 5.510715413670953951e-05 2.816040919603680004e-04
4.800000000000000000e+01 9.324667705423562796e-05 4.134770833582649237e-05 2.102883843292236549e-04
4.900000000000000000e+01 8.965559523767000698e-05 3.819894299994687622e-05 2.104279628216965397e-04
5.000000000000000000e+01 8.832141521892473740e-05 3.704315751309882759e-05 2.105833549290531343e-04


==> data/sphere2d_pbo_avg.dat <==
1.00000e+00 5.06298e+00 7.14166e+00 3.58932e+00 1.62382e-01 2.47983e-01 7.67803e-02 3.39501e-01 4.47294e-01 2.31708e-01 3.14171e-01 4.21073e-01 2.07269e-01 9.41627e-04 1.33089e-03 5.52370e-04 3.48796e-01 5.31848e-01 1.65744e-01 2.74145e-01 4.28416e-01 1.19875e-01
2.00000e+00 2.38172e+00 3.16825e+00 1.79044e+00 7.45357e-02 2.36444e-01 -8.73728e-02 1.22304e-01 2.68145e-01 -2.35377e-02 1.11764e-01 2.61885e-01 -3.83578e-02 5.38115e-04 7.69347e-04 3.06882e-04 3.21291e-01 5.11832e-01 1.30749e-01 5.94861e-02 9.39485e-02 2.50236e-02
3.00000e+00 1.01227e+00 1.42816e+00 7.17489e-01 -1.59007e-01 7.50939e-02 -3.93107e-01 3.84901e-02 1.20675e-01 -4.36946e-02 3.48014e-02 1.18122e-01 -4.85188e-02 8.77936e-04 1.41966e-03 3.36214e-04 2.96517e-01 4.17386e-01 1.75648e-01 5.02511e-02 8.88096e-02 1.16926e-02
4.00000e+00 4.51918e-01 5.91449e-01 3.45304e-01 -3.11377e-01 -4.59608e-02 -5.76793e-01 -4.98732e-02 3.47836e-02 -1.34530e-01 -5.16808e-02 3.06680e-02 -1.34030e-01 1.02580e-03 1.49982e-03 5.51785e-04 1.76879e-01 2.33128e-01 1.20629e-01 2.85420e-02 4.39699e-02 1.31142e-02
5.00000e+00 4.04937e-01 5.67777e-01 2.88800e-01 -6.39581e-01 -4.08146e-01 -8.71015e-01 -3.76140e-02 2.00500e-02 -9.52781e-02 -2.29788e-01 -4.24565e-02 -4.17120e-01 9.53995e-04 1.31648e-03 5.91510e-04 3.76108e-01 5.88503e-01 1.63713e-01 1.33161e-01 2.13253e-01 5.30694e-02
6.00000e+00 2.15162e-01 3.14043e-01 1.47416e-01 -7.70374e-01 -5.07295e-01 -1.03345e+00 -1.10678e-01 -1.18303e-02 -2.09527e-01 -1.49961e-01 1.55127e-02 -3.15435e-01 9.86893e-04 1.54345e-03 4.30341e-04 2.22208e-01 3.10357e-01 1.34058e-01 1.07394e-01 1.61812e-01 5.29749e-02
7.00000e+00 1.40270e-01 2.51174e-01 7.83350e-02 -1.03952e+00 -7.42620e-01 -1.33642e+00 -2.24856e-01 -7.83690e-02 -3.71342e-01 -1.48273e-01 -1.06063e-01 -1.90484e-01 1.60205e-03 2.56044e-03 6.43661e-04 2.20554e-01 3.37448e-01 1.03661e-01 4.72331e-02 9.15090e-02 2.95710e-03
8.00000e+00 1.34135e-01 2.40481e-01 7.48173e-02 -1.10359e+00 -6.92068e-01 -1.51511e+00 -2.27768e-01 -3.53358e-02 -4.20201e-01 -2.30893e-01 -1.37499e-01 -3.24287e-01 1.29607e-03 1.50020e-03 1.09194e-03 2.55877e-01 3.78965e-01 1.32788e-01 3.85305e-02 6.59267e-02 1.11344e-02
9.00000e+00 3.53274e-02 5.80787e-02 2.14885e-02 -1.20867e+00 -9.65091e-01 -1.45225e+00 -2.03869e-01 -1.28922e-01 -2.78816e-01 -1.80238e-01 -6.14210e-02 -2.99054e-01 1.43812e-03 3.26784e-03 -3.91607e-04 1.17335e-01 1.99607e-01 3.50639e-02 2.76251e-02 4.33258e-02 1.19244e-02
1.00000e+01 3.53274e-02 5.80787e-02 2.14885e-02 -1.54980e+00 -1.06391e+00 -2.03569e+00 -3.13565e-01 -1.63403e-01 -4.63726e-01 -3.66071e-01 -2.25190e-01 -5.06952e-01 2.13438e-03 3.73119e-03 5.37574e-04 1.53173e-01 2.33842e-01 7.25045e-02 4.60999e-02 6.97872e-02 2.24127e-02
1.10000e+01 3.53274e-02 5.80787e-02 2.14885e-02 -1.74006e+00 -1.26836e+00 -2.21176e+00 -3.49764e-01 -2.02747e-01 -4.96780e-01 -4.51833e-01 -2.87614e-01 -6.16051e-01 4.24180e-03 6.24962e-03 2.23398e-03 1.78500e-01 3.00219e-01 5.67808e-02 6.16807e-02 8.79610e-02 3.54004e-02
1.20000e+01 3.53274e-02 5.80787e-02 2.14885e-02 -1.99313e+00 -1.52534e+00 -2.46092e+00 -3.00484e-01 -1.38226e-01 -4.62741e-01 -2.56682e-01 -1.16833e-01 -3.96532e-01 8.92118e-03 1.98596e-02 -2.01729e-03 2.27528e-01 3.03147e-01 1.51910e-01 3.06140e-02 4.32475e-02 1.79805e-02
1.30000e+01 1.17725e-02 1.82045e-02 7.61311e-03 -2.23201e+00 -1.60531e+00 -2.85871e+00 -6.24694e-01 -3.56772e-01 -8.92615e-01 -3.62150e-01 -2.07404e-01 -5.16896e-01 9.07185e-03 1.68895e-02 1.25416e-03 1.27525e-01 1.62471e-01 9.25782e-02 3.15627e-02 5.37873e-02 9.33802e-03
1.40000e+01 1.09616e-02 1.73135e-02 6.94001e-03 -2.13194e+00 -1.59328e+00 -2.67060e+00 -3.51374e-01 -2.90416e-01 -4.12333e-01 -5.70873e-01 -3.77492e-01 -7.64254e-01 7.95146e-03 1.39409e-02 1.96202e-03 1.99473e-01 3.12027e-01 8.69180e-02 1.37222e-02 2.50569e-02 2.38758e-03
1.50000e+01 8.35934e-03 1.29999e-02 5.37530e-03 -2.52020e+00 -1.93001e+00 -3.11039e+00 -5.54414e-01 -4.20893e-01 -6.87935e-01 -5.73723e-01 -3.53837e-01 -7.93608e-01 1.37778e-02 2.35151e-02 4.04046e-03 1.22167e-01 2.03863e-01 4.04725e-02 2.18379e-02 4.43432e-02 -6.67402e-04
1.60000e+01 3.29859e-03 5.88835e-03 1.84784e-03 -2.49023e+00 -2.09079e+00 -2.88967e+00 -5.92734e-01 -3.66563e-01 -8.18906e-01 -4.73631e-01 -3.26962e-01 -6.20300e-01 1.68254e-02 2.81705e-02 5.48025e-03 1.88860e-01 2.65274e-01 1.12446e-01 2.23281e-02 3.29704e-02 1.16859e-02
1.70000e+01 2.42095e-03 3.96247e-03 1.47912e-03 -2.83293e+00 -2.42286e+00 -3.24300e+00 -6.05945e-01 -4.12879e-01 -7.99012e-01 -8.19484e-01 -5.82952e-01 -1.05602e+00 1.15690e-01 3.09415e-01 -7.80361e-02 1.99422e-01 2.78699e-01 1.20145e-01 6.18547e-02 8.42065e-02 3.95030e-02
1.80000e+01 2.29907e-03 3.92694e-03 1.34601e-03 -3.28398e+00 -2.75140e+00 -3.81656e+00 -7.58408e-01 -5.10641e-01 -1.00618e+00 -7.02139e-01 -3.89396e-01 -1.01488e+00 6.48163e-02 1.39041e-01 -9.40838e-03 2.44590e-01 2.93237e-01 1.95943e-01 3.47549e-02 5.63332e-02 1.31766e-02
1.90000e+01 6.59431e-04 1.00752e-03 4.31604e-04 -3.50076e+00 -2.98542e+00 -4.01611e+00 -6.42944e-01 -4.45756e-01 -8.40132e-01 -8.10318e-01 -4.22129e-01 -1.19851e+00 1.04813e-01 1.74321e-01 3.53057e-02 2.42701e-01 3.81860e-01 1.03542e-01 1.51472e-02 1.83342e-02 1.19602e-02
2.00000e+01 3.47736e-04 4.42740e-04 2.73118e-04 -3.44029e+00 -2.94907e+00 -3.93151e+00 -7.60436e-01 -4.00385e-01 -1.12049e+00 -7.22373e-01 -3.18793e-01 -1.12595e+00 4.11117e-02 5.70510e-02 2.51724e-02 3.11047e-01 4.83125e-01 1.38969e-01 4.15354e-02 6.51356e-02 1.79353e-02
2.10000e+01 3.13196e-04 4.30420e-04 2.27897e-04 -3.73768e+00 -3.14015e+00 -4.33520e+00 -1.09871e+00 -6.25805e-01 -1.57162e+00 -6.22392e-01 -3.73161e-01 -8.71623e-01 2.75710e-01 6.94477e-01 -1.43057e-01 2.20164e-01 2.99252e-01 1.41075e-01 3.99877e-02 7.56897e-02 4.28571e-03
2.20000e+01 2.68115e-04 4.03816e-04 1.78016e-04 -4.06422e+00 -3.35569e+00 -4.77276e+00 -1.01553e+00 -8.50391e-01 -1.18066e+00 -1.02036e+00 -6.03266e-01 -1.43746e+00 1.38771e-01 2.64718e-01 1.28228e-02 1.59663e-01 2.27295e-01 9.20299e-02 4.41322e-02 7.01482e-02 1.81161e-02
2.30000e+01 1.39084e-04 2.01097e-04 9.61939e-05 -3.87732e+00 -3.25798e+00 -4.49667e+00 -8.21976e-01 -5.47013e-01 -1.09694e+00 -8.35161e-01 -4.75950e-01 -1.19437e+00 5.89570e-01 1.48139e+00 -3.02251e-01 2.72932e-01 3.84963e-01 1.60901e-01 4.91195e-02 7.63941e-02 2.18449e-02
2.40000e+01 6.54316e-05 1.09397e-04 3.91353e-05 -4.14996e+00 -3.62935e+00 -4.67057e+00 -1.10471e+00 -6.62076e-01 -1.54735e+00 -1.01860e+00 -8.46237e-01 -1.19097e+00 5.37536e-01 9.89726e-01 8.53467e-02 2.08631e-01 3.30371e-01 8.68902e-02 1.88665e-02 3.01289e-02 7.60408e-03
2.50000e+01 5.83054e-05 9.37406e-05 3.62652e-05 -4.08865e+00 -3.43050e+00 -4.74679e+00 -1.11171e+00 -6.98852e-01 -1.52457e+00 -9.98220e-01 -7.43816e-01 -1.25262e+00 4.69498e-01 1.00828e+00 -6.92822e-02 1.58551e-01 2.12514e-01 1.04588e-01 3.51462e-02 6.33813e-02 6.91113e-03
2.60000e+01 5.23095e-05 8.93622e-05 3.06201e-05 -4.64472e+00 -4.18790e+00 -5.10154e+00 -9.14895e-01 -6.76392e-01 -1.15340e+00 -1.02282e+00 -7.16496e-01 -1.32915e+00 4.97002e+00 1.33257e+01 -3.38567e+00 1.83514e-01 2.75742e-01 9.12866e-02 4.85897e-02 7.16284e-02 2.55510e-02
2.70000e+01 1.78641e-05 2.21986e-05 1.43759e-05 -5.26297e+00 -4.70928e+00 -5.81666e+00 -1.13582e+00 -7.30860e-01 -1.54078e+00 -1.18057e+00 -8.37814e-01 -1.52333e+00 1.49317e+00 3.22765e+00 -2.41297e-01 2.55105e-01 4.51277e-01 5.89331e-02 2.40729e-02 4.20565e-02 6.08936e-03
2.80000e+01 1.21167e-05 1.70055e-05 8.63343e-06 -5.01060e+00 -4.37684e+00 -5.64435e+00 -1.12683e+00 -6.28713e-01 -1.62495e+00 -1.03430e+00 -7.64375e-01 -1.30423e+00 1.56113e+00 2.92332e+00 1.98946e-01 1.90793e-01 2.71461e-01 1.10124e-01 1.57041e-02 2.66541e-02 4.75407e-03
2.90000e+01 1.04862e-05 1.40172e-05 7.84463e-06 -5.24128e+00 -4.62351e+00 -5.85905e+00 -1.49052e+00 -1.25053e+00 -1.73052e+00 -1.31226e+00 -1.04634e+00 -1.57818e+00 1.64508e+01 4.61971e+01 -1.32956e+01 1.95149e-01 2.97593e-01 9.27055e-02 3.05848e-02 4.91765e-02 1.19931e-02
3.00000e+01 5.90067e-06 8.43024e-06 4.13013e-06 -5.12420e+00 -4.77937e+00 -5.46903e+00 -1.31269e+00 -8.47657e-01 -1.77772e+00 -9.81153e-01 -6.98070e-01 -1.26424e+00 6.58704e+00 1.40811e+01 -9.07031e-01 2.51371e-01 3.14071e-01 1.88670e-01 4.27801e-02 5.91835e-02 2.63767e-02
3.10000e+01 4.89767e-06 8.03469e-06 2.98545e-06 -6.10239e+00 -5.74572e+00 -6.45906e+00 -1.13106e+00 -5.43417e-01 -1.71871e+00 -1.57300e+00 -1.01422e+00 -2.13178e+00 2.97882e+01 7.26819e+01 -1.31054e+01 3.83945e-01 4.89910e-01 2.77980e-01 5.60337e-02 8.45436e-02 2.75237e-02
3.20000e+01 3.62603e-06 5.99339e-06 2.19377e-06 -5.47038e+00 -4.90010e+00 -6.04066e+00 -1.34779e+00 -7.19277e-01 -1.97630e+00 -1.22517e+00 -6.07726e-01 -1.84262e+00 6.71442e+00 1.48814e+01 -1.45251e+00 2.13506e-01 3.19968e-01 1.07043e-01 3.26401e-02 5.68337e-02 8.44653e-03
3.30000e+01 2.46153e-06 3.88191e-06 1.56086e-06 -6.15394e+00 -5.55589e+00 -6.75200e+00 -1.67756e+00 -1.25836e+00 -2.09676e+00 -1.88698e+00 -1.27404e+00 -2.49992e+00 1.54907e+02 3.39747e+02 -2.99334e+01 1.37189e-01 2.63746e-01 1.06313e-02 4.36834e-02 8.41236e-02 3.24327e-03
3.40000e+01 1.77565e-06 2.94637e-06 1.07011e-06 -6.05550e+00 -5.57524e+00 -6.53577e+00 -1.27082e+00 -7.80861e-01 -1.76077e+00 -1.32062e+00 -1.04190e+00 -1.59935e+00 4.34467e+01 9.53400e+01 -8.44670e+00 2.78041e-01 3.83218e-01 1.72864e-01 3.59290e-02 6.44562e-02 7.40178e-03
3.50000e+01 1.40870e-06 2.71805e-06 7.30093e-07 -6.03488e+00 -5.19157e+00 -6.87819e+00 -1.52066e+00 -8.42715e-01 -2.19860e+00 -1.71349e+00 -1.29385e+00 -2.13314e+00 1.77636e+03 4.95769e+03 -1.40497e+03 2.63090e-01 3.75420e-01 1.50760e-01 4.50075e-02 6.37306e-02 2.62844e-02
3.60000e+01 1.24797e-06 2.68386e-06 5.80291e-07 -6.34922e+00 -5.69674e+00 -7.00170e+00 -1.92286e+00 -1.38394e+00 -2.46179e+00 -1.45535e+00 -1.13879e+00 -1.77190e+00 1.03446e+02 2.99618e+02 -9.27269e+01 2.70407e-01 4.21971e-01 1.18842e-01 4.53490e-02 7.00801e-02 2.06179e-02
3.70000e+01 1.32453e-07 1.93139e-07 9.08349e-08 -6.42573e+00 -5.61643e+00 -7.23502e+00 -1.41579e+00 -7.93420e-01 -2.03817e+00 -1.76568e+00 -1.29611e+00 -2.23524e+00 2.10501e+02 4.69009e+02 -4.80059e+01 3.29305e-01 5.25803e-01 1.32807e-01 2.41097e-02 3.96123e-02 8.60704e-03
3.80000e+01 1.06559e-07 1.49409e-07 7.59988e-08 -6.91363e+00 -6.05055e+00 -7.77671e+00 -1.67993e+00 -1.28568e+00 -2.07419e+00 -1.05328e+00 -8.20531e-01 -1.28602e+00 5.24654e+01 1.50746e+02 -4.58154e+01 2.17533e-01 3.11183e-01 1.23882e-01 2.22424e-02 3.77531e-02 6.73161e-03
3.90000e+01 5.52652e-08 7.93903e-08 3.84713e-08 -7.14273e+00 -6.29346e+00 -7.99200e+00 -1.45492e+00 -9.01126e-01 -2.00872e+00 -1.46657e+00 -8.32272e-01 -2.10088e+00 1.09522e+03 2.38587e+03 -1.95437e+02 2.66685e-01 4.10661e-01 1.22709e-01 5.12230e-02 5.93400e-02 4.31060e-02
4.00000e+01 4.97651e-08 6.96977e-08 3.55329e-08 -7.66522e+00 -6.81830e+00 -8.51214e+00 -2.68307e+00 -2.21258e+00 -3.15356e+00 -1.44577e+00 -8.34721e-01 -2.05682e+00 1.70597e+03 5.11156e+03 -1.69961e+03 2.11672e-01 2.90985e-01 1.32359e-01 3.17020e-02 4.48527e-02 1.85513e-02
4.10000e+01 4.48344e-08 6.20573e-08 3.23914e-08 -7.65700e+00 -7.07694e+00 -8.23706e+00 -1.65736e+00 -1.08847e+00 -2.22626e+00 -2.26045e+00 -1.64836e+00 -2.87255e+00 1.03929e+04 2.43011e+04 -3.51522e+03 1.41373e-01 1.89786e-01 9.29596e-02 2.67702e-02 4.55528e-02 7.98770e-03
4.20000e+01 2.98595e-08 4.77933e-08 1.86551e-08 -8.29317e+00 -7.47931e+00 -9.10703e+00 -2.30682e+00 -1.56548e+00 -3.04817e+00 -2.33349e+00 -1.48417e+00 -3.18281e+00 4.34706e+03 1.26242e+04 -3.93009e+03 1.45490e-01 1.83558e-01 1.07421e-01 2.10625e-02 4.02647e-02 1.86033e-03
4.30000e+01 2.65920e-08 4.62117e-08 1.53020e-08 -7.67415e+00 -7.18363e+00 -8.16466e+00 -2.11192e+00 -1.33416e+00 -2.88967e+00 -2.16454e+00 -1.63709e+00 -2.69199e+00 4.40087e+03 1.22050e+04 -3.40323e+03 1.53987e-01 2.24013e-01 8.39622e-02 1.45331e-02 2.18021e-02 7.26413e-03
4.40000e+01 2.57353e-08 4.59918e-08 1.44006e-08 -7.64380e+00 -7.24654e+00 -8.04106e+00 -1.99852e+00 -1.37944e+00 -2.61760e+00 -2.26277e+00 -1.54472e+00 -2.98082e+00 3.20395e+04 8.87162e+04 -2.46371e+04 2.37210e-01 3.55646e-01 1.18775e-01 3.55230e-02 6.14334e-02 9.61256e-03
4.50000e+01 1.98689e-08 3.59308e-08 1.09870e-08 -8.24307e+00 -7.79454e+00 -8.69160e+00 -1.48621e+00 -9.92385e-01 -1.98003e+00 -1.71687e+00 -1.28293e+00 -2.15080e+00 3.73077e+03 8.80272e+03 -1.34117e+03 2.48842e-01 3.53501e-01 1.44183e-01 2.46914e-02 4.40394e-02 5.34346e-03
4.60000e+01 2.59344e-09 3.92196e-09 1.71494e-09 -8.05742e+00 -6.43801e+00 -9.67684e+00 -1.69535e+00 -1.11532e+00 -2.27538e+00 -1.84159e+00 -8.51129e-01 -2.83205e+00 3.92470e+04 1.10718e+05 -3.22241e+04 2.86221e-01 3.69443e-01 2.02999e-01 2.52117e-02 3.78654e-02 1.25580e-02
4.70000e+01 2.14349e-09 3.16775e-09 1.45041e-09 -7.82796e+00 -6.87009e+00 -8.78582e+00 -2.12430e+00 -1.48765e+00 -2.76095e+00 -2.13608e+00 -1.76189e+00 -2.51028e+00 3.26161e+04 9.78291e+04 -3.25968e+04 2.96641e-01 4.96380e-01 9.69031e-02 4.76619e-02 8.51049e-02 1.02188e-02
4.80000e+01 2.12005e-09 3.15643e-09 1.42396e-09 -8.75605e+00 -7.40304e+00 -1.01091e+01 -2.06140e+00 -1.60768e+00 -2.51511e+00 -2.11528e+00 -1.30534e+00 -2.92522e+00 6.54111e+03 1.56426e+04 -2.56034e+03 3.35723e-01 4.51284e-01 2.20161e-01 4.91157e-02 7.80722e-02 2.01592e-02
4.90000e+01 1.52548e-09 2.51364e-09 9.25789e-10 -8.28966e+00 -7.66201e+00 -8.91731e+00 -2.44526e+00 -2.01112e+00 -2.87940e+00 -2.12795e+00 -1.27253e+00 -2.98337e+00 1.50140e+04 4.49646e+04 -1.49367e+04 1.84213e-01 2.99503e-01 6.89235e-02 3.63819e-02 6.45806e-02 8.18312e-03
5.00000e+01 5.48237e-10 7.31972e-10 4.10621e-10 -7.32295e+00 -5.92420e+00 -8.72170e+00 -1.76045e+00 -1.40978e+00 -2.11111e+00 -2.22764e+00 -1.12308e+00 -3.33220e+00 1.11870e+05 3.22207e+05 -9.84682e+04 2.46363e-01 3.85321e-01 1.07405e-01 3.33334e-02 5.07741e-02 1.58927e-02


==> lorenz_ref.dat <==
-5.00000e+00 1.00000e+01 1.00000e+01 1.00000e+01 0.00000e+00
-4.99000e+00 1.00809e+01 1.16577e+01 1.08098e+01 0.00000e+00
-4.97999e+00 1.03080e+01 1.32362e+01 1.17778e+01 0.00000e+00
-4.96999e+00 1.06600e+01 1.47375e+01 1.29155e+01 0.00000e+00
-4.95999e+00 1.11174e+01 1.61541e+01 1.42363e+01 0.00000e+00
-4.94998e+00 1.16614e+01 1.74680e+01 1.57527e+01 0.00000e+00
-4.93998e+00 1.22725e+01 1.86510e+01 1.74731e+01 0.00000e+00
-4.92998e+00 1.29303e+01 1.96656e+01 1.93987e+01 0.00000e+00
-4.91997e+00 1.36121e+01 2.04665e+01 2.15202e+01 0.00000e+00
-4.90997e+00 1.42929e+01 2.10037e+01 2.38138e+01 0.00000e+00
-4.89997e+00 1.49452e+01 2.12271e+01 2.62394e+01 0.00000e+00
-4.88996e+00 1.55397e+01 2.10924e+01 2.87385e+01 0.00000e+00
-4.87996e+00 1.60460e+01 2.05679e+01 3.12361e+01 0.00000e+00
-4.86996e+00 1.64349e+01 1.96420e+01 3.36440e+01 0.00000e+00
-4.85995e+00 1.66795e+01 1.83283e+01 3.58681e+01 0.00000e+00
-4.84995e+00 1.67587e+01 1.66682e+01 3.78180e+01 0.00000e+00
-4.83995e+00 1.66581e+01 1.47295e+01 3.94168e+01 0.00000e+00
-4.82994e+00 1.63726e+01 1.26005e+01 4.06106e+01 0.00000e+00
-4.81994e+00 1.59065e+01 1.03805e+01 4.13744e+01 0.00000e+00
-4.80994e+00 1.52730e+01 8.16865e+00 4.17133e+01 0.00000e+00
-4.79993e+00 1.44933e+01 6.05383e+00 4.16597e+01 0.00000e+00
-4.78993e+00 1.35941e+01 4.10676e+00 4.12662e+01 0.00000e+00
-4.77993e+00 1.26054e+01 2.37593e+00 4.05976e+01 0.00000e+00
-4.76992e+00 1.15576e+01 8.87278e-01 3.97220e+01 0.00000e+00
-4.75992e+00 1.04799e+01 -3.53234e-01 3.87040e+01 0.00000e+00
-4.74992e+00 9.39834e+00 -1.35530e+00 3.76002e+01 0.00000e+00
-4.73991e+00 8.33510e+00 -2.13939e+00 3.64567e+01 0.00000e+00
-4.72991e+00 7.30792e+00 -2.73225e+00 3.53084e+01 0.00000e+00
-4.71991e+00 6.33015e+00 -3.16314e+00 3.41802e+01 0.00000e+00
-4.70990e+00 5.41109e+00 -3.46112e+00 3.30884e+01 0.00000e+00
-4.69990e+00 4.55648e+00 -3.65335e+00 3.20424e+01 0.00000e+00
-4.68990e+00 3.76905e+00 -3.76407e+00 3.10466e+01 0.00000e+00
-4.67989e+00 3.04912e+00 -3.81419e+00 3.01020e+01 0.00000e+00
-4.66989e+00 2.39516e+00 -3.82132e+00 2.92073e+01 0.00000e+00
-4.65989e+00 1.80425e+00 -3.79994e+00 2.83597e+01 0.00000e+00
-4.64988e+00 1.27253e+00 -3.76176e+00 2.75559e+01 0.00000e+00
-4.63988e+00 7.95484e-01 -3.71612e+00 2.67926e+01 0.00000e+00
-4.62988e+00 3.68251e-01 -3.67034e+00 2.60663e+01 0.00000e+00
-4.61987e+00 -1.41835e-02 -3.63009e+00 2.53739e+01 0.00000e+00
-4.60987e+00 -3.56829e-01 -3.59971e+00 2.47127e+01 0.00000e+00
-4.59987e+00 -6.64579e-01 -3.58248e+00 2.40804e+01 0.00000e+00
-4.58986e+00 -9.42132e-01 -3.58085e+00 2.34751e+01 0.00000e+00
-4.57986e+00 -1.19394e+00 -3.59665e+00 2.28951e+01 0.00000e+00
-4.56986e+00 -1.42418e+00 -3.63122e+00 2.23392e+01 0.00000e+00
-4.55985e+00 -1.63674e+00 -3.68559e+00 2.18064e+01 0.00000e+00
-4.54985e+00 -1.83524e+00 -3.76053e+00 2.12963e+01 0.00000e+00
-4.53985e+00 -2.02300e+00 -3.85669e+00 2.08082e+01 0.00000e+00
-4.52984e+00 -2.20308e+00 -3.97463e+00 2.03422e+01 0.00000e+00
-4.51984e+00 -2.37833e+00 -4.11488e+00 1.98982e+01 0.00000e+00
-4.50984e+00 -2.55135e+00 -4.27800e+00 1.94765e+01 0.00000e+00
-4.49983e+00 -2.72455e+00 -4.46457e+00 1.90777e+01 0.00000e+00
-4.48983e+00 -2.90019e+00 -4.67525e+00 1.87024e+01 0.00000e+00
-4.47983e+00 -3.08036e+00 -4.91076e+00 1.83515e+01 0.00000e+00
-4.46982e+00 -3.26703e+00 -5.17189e+00 1.80264e+01 0.00000e+00
-4.45982e+00 -3.46206e+00 -5.45948e+00 1.77284e+01 0.00000e+00
-4.44982e+00 -3.66722e+00 -5.77442e+00 1.74593e+01 0.00000e+00
-4.43981e+00 -3.88419e+00 -6.11761e+00 1.72213e+01 0.00000e+00
-4.42981e+00 -4.11458e+00 -6.48992e+00 1.70168e+01 0.00000e+00
-4.41981e+00 -4.35991e+00 -6.89213e+00 1.68487e+01 0.00000e+00
-4.40980e+00 -4.62166e+00 -7.32491e+00 1.67203e+01 0.00000e+00
-4.39980e+00 -4.90118e+00 -7.78864e+00 1.66353e+01 0.00000e+00
-4.38980e+00 -5.19975e+00 -8.28342e+00 1.65980e+01 0.00000e+00
-4.37979e+00 -5.51847e+00 -8.80884e+00 1.66132e+01 0.00000e+00
-4.36979e+00 -5.85832e+00 -9.36390e+00 1.66861e+01 0.00000e+00
-4.35979e+00 -6.22002e+00 -9.94680e+00 1.68225e+01 0.00000e+00
-4.34978e+00 -6.60402e+00 -1.05547e+01 1.70285e+01 0.00000e+00
-4.33978e+00 -7.01039e+00 -1.11837e+01 1.73107e+01 0.00000e+00
-4.32978e+00 -7.43874e+00 -1.18281e+01 1.76757e+01 0.00000e+00
-4.31977e+00 -7.88813e+00 -1.24808e+01 1.81301e+01 0.00000e+00
-4.30977e+00 -8.35691e+00 -1.31326e+01 1.86801e+01 0.00000e+00
-4.29977e+00 -8.84261e+00 -1.37722e+01 1.93308e+01 0.00000e+00
-4.28976e+00 -9.34183e+00 -1.43858e+01 2.00862e+01 0.00000e+00
-4.27976e+00 -9.85006e+00 -1.49578e+01 2.09481e+01 0.00000e+00
-4.26976e+00 -1.03616e+01 -1.54700e+01 2.19154e+01 0.00000e+00
-4.25975e+00 -1.08695e+01 -1.59028e+01 2.29836e+01 0.00000e+00
-4.24975e+00 -1.13657e+01 -1.62358e+01 2.41437e+01 0.00000e+00
-4.23975e+00 -1.18406e+01 -1.64482e+01 2.53818e+01 0.00000e+00
-4.22974e+00 -1.22839e+01 -1.65209e+01 2.66786e+01 0.00000e+00
-4.21974e+00 -1.26845e+01 -1.64376e+01 2.80096e+01 0.00000e+00
-4.20974e+00 -1.30310e+01 -1.61866e+01 2.93452e+01 0.00000e+00
-4.19973e+00 -1.33122e+01 -1.57624e+01 3.06524e+01 0.00000e+00
-4.18973e+00 -1.35180e+01 -1.51668e+01 3.18961e+01 0.00000e+00
-4.17973e+00 -1.36395e+01 -1.44100e+01 3.30412e+01 0.00000e+00
-4.16972e+00 -1.36704e+01 -1.35103e+01 3.40554e+01 0.00000e+00
-4.15972e+00 -1.36067e+01 -1.24932e+01 3.49113e+01 0.00000e+00
-4.14972e+00 -1.34479e+01 -1.13901e+01 3.55883e+01 0.00000e+00
-4.13971e+00 -1.31964e+01 -1.02356e+01 3.60745e+01 0.00000e+00
-4.12971e+00 -1.28579e+01 -9.06520e+00 3.63664e+01 0.00000e+00
-4.11971e+00 -1.24408e+01 -7.91273e+00 3.64693e+01 0.00000e+00
-4.10970e+00 -1.19558e+01 -6.80803e+00 3.63954e+01 0.00000e+00
-4.09970e+00 -1.14152e+01 -5.77549e+00 3.61627e+01 0.00000e+00
-4.08970e+00 -1.08320e+01 -4.83323e+00 3.57926e+01 0.00000e+00
-4.07969e+00 -1.02194e+01 -3.99287e+00 3.53083e+01 0.00000e+00
-4.06969e+00 -9.59038e+00 -3.26005e+00 3.47328e+01 0.00000e+00
-4.05969e+00 -8.95670e+00 -2.63521e+00 3.40877e+01 0.00000e+00
-4.04968e+00 -8.32895e+00 -2.11466e+00 3.33924e+01 0.00000e+00
-4.03968e+00 -7.71618e+00 -1.69172e+00 3.26636e+01 0.00000e+00
-4.02968e+00 -7.12587e+00 -1.35776e+00 3.19150e+01 0.00000e+00
-4.01967e+00 -6.56387e+00 -1.10308e+00 3.11577e+01 0.00000e+00
-4.00967e+00 -6.03456e+00 -9.17686e-01 3.04000e+01 0.00000e+00
-3.99967e+00 -5.54095e+00 -7.91780e-01 2.96484e+01 0.00000e+00
-3.98966e+00 -5.08484e+00 -7.16177e-01 2.89073e+01 0.00000e+00
-3.97966e+00 -4.66704e+00 -6.82524e-01 2.81799e+01 0.00000e+00
-3.96966e+00 -4.28754e+00 -6.83432e-01 2.74681e+01 0.00000e+00
-3.95965e+00 -3.94566e+00 -7.12514e-01 2.67733e+01 0.00000e+00
-3.94965e+00 -3.64024e+00 -7.64371e-01 2.60961e+01 0.00000e+00
-3.93965e+00 -3.36974e+00 -8.34540e-01 2.54368e+01 0.00000e+00
-3.92964e+00 -3.13241e+00 -9.19413e-01 2.47953e+01 0.00000e+00
-3.91964e+00 -2.92635e+00 -1.01616e+00 2.41715e+01 0.00000e+00
-3.90964e+00 -2.74959e+00 -1.12262e+00 2.35651e+01 0.00000e+00
-3.89963e+00 -2.60020e+00 -1.23723e+00 2.29759e+01 0.00000e+00
-3.88963e+00 -2.47630e+00 -1.35895e+00 2.24036e+01 0.00000e+00
-3.87963e+00 -2.37609e+00 -1.48717e+00 2.18479e+01 0.00000e+00
-3.86962e+00 -2.29793e+00 -1.62163e+00 2.13086e+01 0.00000e+00
-3.85962e+00 -2.24031e+00 -1.76242e+00 2.07856e+01 0.00000e+00
-3.84962e+00 -2.20190e+00 -1.90989e+00 2.02786e+01 0.00000e+00
-3.83961e+00 -2.18153e+00 -2.06458e+00 1.97878e+01 0.00000e+00
-3.82961e+00 -2.17820e+00 -2.22729e+00 1.93131e+01 0.00000e+00
-3.81961e+00 -2.19110e+00 -2.39893e+00 1.88545e+01 0.00000e+00
-3.80960e+00 -2.21959e+00 -2.58058e+00 1.84124e+01 0.00000e+00
-3.79960e+00 -2.26320e+00 -2.77348e+00 1.79869e+01 0.00000e+00
-3.78960e+00 -2.32161e+00 -2.97894e+00 1.75785e+01 0.00000e+00
-3.77959e+00 -2.39469e+00 -3.19843e+00 1.71876e+01 0.00000e+00
-3.76959e+00 -2.48244e+00 -3.43351e+00 1.68150e+01 0.00000e+00
-3.75959e+00 -2.58504e+00 -3.68582e+00 1.64614e+01 0.00000e+00
-3.74958e+00 -2.70280e+00 -3.95712e+00 1.61278e+01 0.00000e+00
-3.73958e+00 -2.83616e+00 -4.24926e+00 1.58154e+01 0.00000e+00
-3.72958e+00 -2.98573e+00 -4.56414e+00 1.55256e+01 0.00000e+00
-3.71957e+00 -3.15221e+00 -4.90376e+00 1.52603e+01 0.00000e+00
-3.70957e+00 -3.33646e+00 -5.27015e+00 1.50215e+01 0.00000e+00
-3.69957e+00 -3.53942e+00 -5.66534e+00 1.48116e+01 0.00000e+00
-3.68956e+00 -3.76215e+00 -6.09137e+00 1.46335e+01 0.00000e+00
-3.67956e+00 -4.00581e+00 -6.55018e+00 1.44906e+01 0.00000e+00
-3.66956e+00 -4.27161e+00 -7.04358e+00 1.43867e+01 0.00000e+00
-3.65955e+00 -4.56081e+00 -7.57313e+00 1.43266e+01 0.00000e+00
-3.64955e+00 -4.87470e+00 -8.14005e+00 1.43153e+01 0.00000e+00
-3.63955e+00 -5.21451e+00 -8.74503e+00 1.43588e+01 0.00000e+00
-3.62954e+00 -5.58140e+00 -9.38806e+00 1.44639e+01 0.00000e+00
-3.61954e+00 -5.97639e+00 -1.00682e+01 1.46381e+01 0.00000e+00
-3.60954e+00 -6.40025e+00 -1.07833e+01 1.48897e+01 0.00000e+00
-3.59953e+00 -6.85337e+00 -1.15297e+01 1.52276e+01 0.00000e+00
-3.58953e+00 -7.33570e+00 -1.23017e+01 1.56614e+01 0.00000e+00
-3.57953e+00 -7.84654e+00 -1.30913e+01 1.62007e+01 0.00000e+00
-3.56952e+00 -8.38435e+00 -1.38880e+01 1.68553e+01 0.00000e+00
-3.55952e+00 -8.94659e+00 -1.46778e+01 1.76339e+01 0.00000e+00
-3.54952e+00 -9.52948e+00 -1.54434e+01 1.85438e+01 0.00000e+00
-3.53951e+00 -1.01278e+01 -1.61641e+01 1.95900e+01 0.00000e+00
-3.52951e+00 -1.07346e+01 -1.68154e+01 2.07735e+01 0.00000e+00
-3.51951e+00 -1.13411e+01 -1.73701e+01 2.20908e+01 0.00000e+00
-3.50950e+00 -1.19369e+01 -1.77987e+01 2.35317e+01 0.00000e+00
-3.49950e+00 -1.25095e+01 -1.80712e+01 2.50788e+01 0.00000e+00
-3.48950e+00 -1.30447e+01 -1.81592e+01 2.67065e+01 0.00000e+00
-3.47949e+00 -1.35275e+01 -1.80383e+01 2.83805e+01 0.00000e+00
-3.46949e+00 -1.39419e+01 -1.76910e+01 3.00592e+01 0.00000e+00
-3.45949e+00 -1.42725e+01 -1.71092e+01 3.16948e+01 0.00000e+00
-3.44948e+00 -1.45050e+01 -1.62971e+01 3.32366e+01 0.00000e+00
-3.43948e+00 -1.46276e+01 -1.52714e+01 3.46348e+01 0.00000e+00
-3.42948e+00 -1.46316e+01 -1.40618e+01 3.58442e+01 0.00000e+00
-3.41947e+00 -1.45129e+01 -1.27089e+01 3.68285e+01 0.00000e+00
-3.40947e+00 -1.42716e+01 -1.12611e+01 3.75635e+01 0.00000e+00
-3.39947e+00 -1.39131e+01 -9.77040e+00 3.80386e+01 0.00000e+00
-3.38946e+00 -1.34467e+01 -8.28779e+00 3.82570e+01 0.00000e+00
-3.37946e+00 -1.28859e+01 -6.85939e+00 3.82342e+01 0.00000e+00
-3.36946e+00 -1.22467e+01 -5.52326e+00 3.79952e+01 0.00000e+00
-3.35945e+00 -1.15468e+01 -4.30757e+00 3.75715e+01 0.00000e+00
-3.34945e+00 -1.08044e+01 -3.23019e+00 3.69974e+01 0.00000e+00
-3.33945e+00 -1.00372e+01 -2.29929e+00 3.63070e+01 0.00000e+00
-3.32944e+00 -9.26149e+00 -1.51483e+00 3.55321e+01 0.00000e+00
-3.31944e+00 -8.49180e+00 -8.70318e-01 3.47006e+01 0.00000e+00
-3.30944e+00 -7.74038e+00 -3.54821e-01 3.38356e+01 0.00000e+00
-3.29943e+00 -7.01711e+00 4.53333e-02 3.29558e+01 0.00000e+00
-3.28943e+00 -6.32957e+00 3.45063e-01 3.20750e+01 0.00000e+00
-3.27943e+00 -5.68320e+00 5.59412e-01 3.12036e+01 0.00000e+00
-3.26942e+00 -5.08151e+00 7.02753e-01 3.03485e+01 0.00000e+00
-3.25942e+00 -4.52634e+00 7.88285e-01 2.95142e+01 0.00000e+00
-3.24942e+00 -4.01819e+00 8.27764e-01 2.87031e+01 0.00000e+00
-3.23941e+00 -3.55647e+00 8.31390e-01 2.79165e+01 0.00000e+00
-3.22941e+00 -3.13973e+00 8.07829e-01 2.71545e+01 0.00000e+00
-3.21941e+00 -2.76593e+00 7.64296e-01 2.64168e+01 0.00000e+00
-3.20940e+00 -2.43257e+00 7.06691e-01 2.57026e+01 0.00000e+00
-3.19940e+00 -2.13692e+00 6.39747e-01 2.50108e+01 0.00000e+00
-3.18940e+00 -1.87608e+00 5.67185e-01 2.43405e+01 0.00000e+00
-3.17939e+00 -1.64713e+00 4.91869e-01 2.36906e+01 0.00000e+00
-3.16939e+00 -1.44719e+00 4.15941e-01 2.30601e+01 0.00000e+00
-3.15939e+00 -1.27347e+00 3.40947e-01 2.24480e+01 0.00000e+00
-3.14938e+00 -1.12334e+00 2.67948e-01 2.18535e+01 0.00000e+00
-3.13938e+00 -9.94329e-01 1.97614e-01 2.12758e+01 0.00000e+00
-3.12938e+00 -8.84147e-01 1.30304e-01 2.07142e+01 0.00000e+00
-3.11937e+00 -7.90708e-01 6.61350e-02 2.01682e+01 0.00000e+00
-3.10937e+00 -7.12123e-01 5.03596e-03 1.96370e+01 0.00000e+00
-3.09937e+00 -6.46695e-01 -5.32056e-02 1.91203e+01 0.00000e+00
-3.08936e+00 -5.92913e-01 -1.08908e-01 1.86175e+01 0.00000e+00
-3.07936e+00 -5.49446e-01 -1.62467e-01 1.81282e+01 0.00000e+00
-3.06936e+00 -5.15130e-01 -2.14332e-01 1.76520e+01 0.00000e+00
-3.05935e+00 -4.88955e-01 -2.64994e-01 1.71885e+01 0.00000e+00
-3.04935e+00 -4.70057e-01 -3.14968e-01 1.67374e+01 0.00000e+00
-3.03935e+00 -4.57704e-01 -3.64790e-01 1.62984e+01 0.00000e+00
-3.02934e+00 -4.51284e-01 -4.15008e-01 1.58711e+01 0.00000e+00
-3.01934e+00 -4.50297e-01 -4.66183e-01 1.54553e+01 0.00000e+00
-3.00934e+00 -4.54345e-01 -5.18888e-01 1.50507e+01 0.00000e+00
-2.99933e+00 -4.63123e-01 -5.73708e-01 1.46570e+01 0.00000e+00
-2.98933e+00 -4.76410e-01 -6.31244e-01 1.42740e+01 0.00000e+00
-2.97933e+00 -4.94066e-01 -6.92118e-01 1.39014e+01 0.00000e+00
-2.96932e+00 -5.16023e-01 -7.56977e-01 1.35391e+01 0.00000e+00
-2.95932e+00 -5.42284e-01 -8.26499e-01 1.31868e+01 0.00000e+00
-2.94932e+00 -5.72918e-01 -9.01400e-01 1.28445e+01 0.00000e+00
-2.93931e+00 -6.08057e-01 -9.82443e-01 1.25118e+01 0.00000e+00
-2.92931e+00 -6.47896e-01 -1.07044e+00 1.21889e+01 0.00000e+00
-2.91931e+00 -6.92691e-01 -1.16628e+00 1.18754e+01 0.00000e+00
-2.90930e+00 -7.42762e-01 -1.27090e+00 1.15714e+01 0.00000e+00
-2.89930e+00 -7.98493e-01 -1.38534e+00 1.12769e+01 0.00000e+00
-2.88930e+00 -8.60332e-01 -1.51073e+00 1.09920e+01 0.00000e+00
-2.87929e+00 -9.28801e-01 -1.64830e+00 1.07166e+01 0.00000e+00
-2.86929e+00 -1.00449e+00 -1.79939e+00 1.04509e+01 0.00000e+00
-2.85929e+00 -1.08807e+00 -1.96549e+00 1.01952e+01 0.00000e+00
-2.84928e+00 -1.18030e+00 -2.14822e+00 9.94989e+00 0.00000e+00
-2.83928e+00 -1.28202e+00 -2.34936e+00 9.71530e+00 0.00000e+00
-2.82928e+00 -1.39417e+00 -2.57088e+00 9.49205e+00 0.00000e+00
-2.81927e+00 -1.51781e+00 -2.81491e+00 9.28088e+00 0.00000e+00
-2.80927e+00 -1.65409e+00 -3.08381e+00 9.08273e+00 0.00000e+00
-2.79927e+00 -1.80430e+00 -3.38013e+00 8.89879e+00 0.00000e+00
-2.78926e+00 -1.96985e+00 -3.70667e+00 8.73053e+00 0.00000e+00
-2.77926e+00 -2.15232e+00 -4.06643e+00 8.57976e+00 0.00000e+00
-2.76926e+00 -2.35340e+00 -4.46268e+00 8.44872e+00 0.00000e+00
-2.75925e+00 -2.57497e+00 -4.89889e+00 8.34014e+00 0.00000e+00
-2.74925e+00 -2.81904e+00 -5.37874e+00 8.25736e+00 0.00000e+00
-2.73925e+00 -3.08783e+00 -5.90606e+00 8.20444e+00 0.00000e+00
-2.72924e+00 -3.38369e+00 -6.48482e+00 8.18630e+00 0.00000e+00
-2.71924e+00 -3.70913e+00 -7.11895e+00 8.20885e+00 0.00000e+00
-2.70924e+00 -4.06678e+00 -7.81227e+00 8.27921e+00 0.00000e+00
-2.69923e+00 -4.45940e+00 -8.56827e+00 8.40585e+00 0.00000e+00
-2.68923e+00 -4.88976e+00 -9.38981e+00 8.59882e+00 0.00000e+00
-2.67923e+00 -5.36061e+00 -1.02788e+01 8.86992e+00 0.00000e+00
-2.66922e+00 -5.87455e+00 -1.12357e+01 9.23289e+00 0.00000e+00
-2.65922e+00 -6.43389e+00 -1.22587e+01 9.70346e+00 0.00000e+00
-2.64922e+00 -7.04040e+00 -1.33435e+01 1.02994e+01 0.00000e+00
-2.63921e+00 -7.69510e+00 -1.44815e+01 1.10403e+01 0.00000e+00
-2.62921e+00 -8.39786e+00 -1.56594e+01 1.19470e+01 0.00000e+00
-2.61921e+00 -9.14702e+00 -1.68576e+01 1.30409e+01 0.00000e+00
-2.60920e+00 -9.93885e+00 -1.80493e+01 1.43427e+01 0.00000e+00
-2.59920e+00 -1.07670e+01 -1.91988e+01 1.58699e+01 0.00000e+00
-2.58920e+00 -1.16220e+01 -2.02617e+01 1.76344e+01 0.00000e+00
-2.57919e+00 -1.24904e+01 -2.11844e+01 1.96393e+01 0.00000e+00
-2.56919e+00 -1.33548e+01 -2.19058e+01 2.18746e+01 0.00000e+00
-2.55919e+00 -1.41932e+01 -2.23608e+01 2.43130e+01 0.00000e+00
-2.54918e+00 -1.49795e+01 -2.24848e+01 2.69076e+01 0.00000e+00
-2.53918e+00 -1.56845e+01 -2.22217e+01 2.95894e+01 0.00000e+00
-2.52918e+00 -1.62769e+01 -2.15319e+01 3.22694e+01 0.00000e+00
-2.51917e+00 -1.67259e+01 -2.04007e+01 3.48431e+01 0.00000e+00
-2.50917e+00 -1.70037e+01 -1.88452e+01 3.72004e+01 0.00000e+00
-2.49917e+00 -1.70883e+01 -1.69165e+01 3.92368e+01 0.00000e+00
-2.48916e+00 -1.69665e+01 -1.46972e+01 4.08662e+01 0.00000e+00
-2.47916e+00 -1.66351e+01 -1.22930e+01 4.20323e+01 0.00000e+00
-2.46916e+00 -1.61022e+01 -9.82031e+00 4.27143e+01 0.00000e+00
-2.45915e+00 -1.53859e+01 -7.39217e+00 4.29279e+01 0.00000e+00
-2.44915e+00 -1.45129e+01 -5.10625e+00 4.27193e+01 0.00000e+00
-2.43915e+00 -1.35154e+01 -3.03625e+00 4.21565e+01 0.00000e+00
-2.42914e+00 -1.24282e+01 -1.22845e+00 4.13181e+01 0.00000e+00
-2.41914e+00 -1.12859e+01 2.97217e-01 4.02832e+01 0.00000e+00
-2.40914e+00 -1.01209e+01 1.54292e+00 3.91242e+01 0.00000e+00
-2.39913e+00 -8.96096e+00 2.52704e+00 3.79015e+01 0.00000e+00
-2.38913e+00 -7.82932e+00 3.27818e+00 3.66625e+01 0.00000e+00
-2.37913e+00 -6.74383e+00 3.82994e+00 3.54414e+01 0.00000e+00
-2.36912e+00 -5.71738e+00 4.21697e+00 3.42608e+01 0.00000e+00
-2.35912e+00 -4.75843e+00 4.47226e+00 3.31344e+01 0.00000e+00
-2.34912e+00 -3.87162e+00 4.62558e+00 3.20686e+01 0.00000e+00
-2.33911e+00 -3.05850e+00 4.70279e+00 3.10651e+01 0.00000e+00
-2.32911e+00 -2.31822e+00 4.72564e+00 3.01226e+01 0.00000e+00
-2.31911e+00 -1.64813e+00 4.71205e+00 2.92376e+01 0.00000e+00
-2.30910e+00 -1.04428e+00 4.67646e+00 2.84058e+01 0.00000e+00
-2.29910e+00 -5.01894e-01 4.63034e+00 2.76229e+01 0.00000e+00
-2.28910e+00 -1.56673e-02 4.58266e+00 2.68842e+01 0.00000e+00
-2.27909e+00 4.19945e-01 4.54031e+00 2.61859e+01 0.00000e+00
-2.26909e+00 8.10537e-01 4.50857e+00 2.55242e+01 0.00000e+00
-2.25909e+00 1.16160e+00 4.49139e+00 2.48963e+01 0.00000e+00
-2.24908e+00 1.47844e+00 4.49168e+00 2.42996e+01 0.00000e+00
-2.23908e+00 1.76608e+00 4.51158e+00 2.37322e+01 0.00000e+00
-2.22908e+00 2.02925e+00 4.55264e+00 2.31925e+01 0.00000e+00
-2.21907e+00 2.27234e+00 4.61599e+00 2.26794e+01 0.00000e+00
-2.20907e+00 2.49943e+00 4.70241e+00 2.21922e+01 0.00000e+00
-2.19907e+00 2.71428e+00 4.81250e+00 2.17304e+01 0.00000e+00
-2.18906e+00 2.92032e+00 4.94672e+00 2.12942e+01 0.00000e+00
-2.17906e+00 3.12070e+00 5.10544e+00 2.08835e+01 0.00000e+00
-2.16906e+00 3.31832e+00 5.28900e+00 2.04990e+01 0.00000e+00
-2.15905e+00 3.51581e+00 5.49771e+00 2.01413e+01 0.00000e+00
-2.14905e+00 3.71560e+00 5.73189e+00 1.98115e+01 0.00000e+00
-2.13905e+00 3.91991e+00 5.99185e+00 1.95109e+01 0.00000e+00
-2.12904e+00 4.13078e+00 6.27786e+00 1.92411e+01 0.00000e+00
-2.11904e+00 4.35007e+00 6.59019e+00 1.90039e+01 0.00000e+00
-2.10904e+00 4.57950e+00 6.92899e+00 1.88015e+01 0.00000e+00
-2.09903e+00 4.82062e+00 7.29432e+00 1.86365e+01 0.00000e+00
-2.08903e+00 5.07484e+00 7.68602e+00 1.85117e+01 0.00000e+00
-2.07903e+00 5.34342e+00 8.10371e+00 1.84304e+01 0.00000e+00
-2.06902e+00 5.62741e+00 8.54660e+00 1.83960e+01 0.00000e+00
-2.05902e+00 5.92771e+00 9.01349e+00 1.84125e+01 0.00000e+00
-2.04902e+00 6.24495e+00 9.50258e+00 1.84841e+01 0.00000e+00
-2.03901e+00 6.57953e+00 1.00113e+01 1.86151e+01 0.00000e+00
-2.02901e+00 6.93150e+00 1.05364e+01 1.88103e+01 0.00000e+00
-2.01901e+00 7.30057e+00 1.10733e+01 1.90743e+01 0.00000e+00
-2.00900e+00 7.68596e+00 1.16164e+01 1.94115e+01 0.00000e+00
-1.99900e+00 8.08640e+00 1.21590e+01 1.98262e+01 0.00000e+00
-1.98900e+00 8.50001e+00 1.26925e+01 2.03219e+01 0.00000e+00
-1.97899e+00 8.92420e+00 1.32072e+01 2.09011e+01 0.00000e+00
-1.96899e+00 9.35565e+00 1.36917e+01 2.15650e+01 0.00000e+00
-1.95899e+00 9.79017e+00 1.41333e+01 2.23128e+01 0.00000e+00
-1.94898e+00 1.02227e+01 1.45181e+01 2.31414e+01 0.00000e+00
-1.93898e+00 1.06474e+01 1.48316e+01 2.40450e+01 0.00000e+00
-1.92898e+00 1.10575e+01 1.50591e+01 2.50144e+01 0.00000e+00
-1.91897e+00 1.14454e+01 1.51863e+01 2.60370e+01 0.00000e+00
-1.90897e+00 1.18032e+01 1.52009e+01 2.70967e+01 0.00000e+00
-1.89897e+00 1.21224e+01 1.50927e+01 2.81739e+01 0.00000e+00
-1.88896e+00 1.23947e+01 1.48553e+01 2.92461e+01 0.00000e+00
-1.87896e+00 1.26121e+01 1.44866e+01 3.02890e+01 0.00000e+00
-1.86896e+00 1.27675e+01 1.39898e+01 3.12771e+01 0.00000e+00
-1.85895e+00 1.28549e+01 1.33734e+01 3.21858e+01 0.00000e+00
-1.84895e+00 1.28701e+01 1.26512e+01 3.29923e+01 0.00000e+00
-1.83895e+00 1.28107e+01 1.18417e+01 3.36774e+01 0.00000e+00
-1.82894e+00 1.26766e+01 1.09670e+01 3.42266e+01 0.00000e+00
-1.81894e+00 1.24697e+01 1.00514e+01 3.46307e+01 0.00000e+00
-1.80894e+00 1.21945e+01 9.11995e+00 3.48865e+01 0.00000e+00
-1.79893e+00 1.18570e+01 8.19659e+00 3.49961e+01 0.00000e+00
-1.78893e+00 1.14650e+01 7.30310e+00 3.49669e+01 0.00000e+00
-1.77893e+00 1.10275e+01 6.45794e+00 3.48101e+01 0.00000e+00
-1.76892e+00 1.05541e+01 5.67558e+00 3.45396e+01 0.00000e+00
-1.75892e+00 1.00547e+01 4.96628e+00 3.41711e+01 0.00000e+00
-1.74892e+00 9.53922e+00 4.33624e+00 3.37209e+01 0.00000e+00
-1.73891e+00 9.01676e+00 3.78797e+00 3.32048e+01 0.00000e+00
-1.72891e+00 8.49578e+00 3.32089e+00 3.26374e+01 0.00000e+00
-1.71891e+00 7.98374e+00 2.93195e+00 3.20321e+01 0.00000e+00
-1.70890e+00 7.48702e+00 2.61636e+00 3.14003e+01 0.00000e+00
-1.69890e+00 7.01085e+00 2.36815e+00 3.07517e+01 0.00000e+00
-1.68890e+00 6.55937e+00 2.18077e+00 3.00942e+01 0.00000e+00
-1.67889e+00 6.13571e+00 2.04745e+00 2.94342e+01 0.00000e+00
-1.66889e+00 5.74203e+00 1.96160e+00 2.87767e+01 0.00000e+00
-1.65889e+00 5.37970e+00 1.91700e+00 2.81254e+01 0.00000e+00
-1.64888e+00 5.04938e+00 1.90796e+00 2.74833e+01 0.00000e+00
-1.63888e+00 4.75115e+00 1.92945e+00 2.68525e+01 0.00000e+00
-1.62888e+00 4.48466e+00 1.97709e+00 2.62345e+01 0.00000e+00
-1.61887e+00 4.24918e+00 2.04718e+00 2.56305e+01 0.00000e+00
-1.60887e+00 4.04376e+00 2.13665e+00 2.50414e+01 0.00000e+00
-1.59887e+00 3.86724e+00 2.24307e+00 2.44676e+01 0.00000e+00
-1.58886e+00 3.71839e+00 2.36454e+00 2.39097e+01 0.00000e+00
-1.57886e+00 3.59595e+00 2.49967e+00 2.33680e+01 0.00000e+00
-1.56886e+00 3.49865e+00 2.64752e+00 2.28429e+01 0.00000e+00
-1.55885e+00 3.42528e+00 2.80756e+00 2.23347e+01 0.00000e+00
-1.54885e+00 3.37470e+00 2.97957e+00 2.18439e+01 0.00000e+00
-1.53885e+00 3.34590e+00 3.16367e+00 2.13707e+01 0.00000e+00
-1.52884e+00 3.33796e+00 3.36021e+00 2.09157e+01 0.00000e+00
-1.51884e+00 3.35012e+00 3.56977e+00 2.04794e+01 0.00000e+00
-1.50884e+00 3.38172e+00 3.79314e+00 2.00626e+01 0.00000e+00
-1.49883e+00 3.43229e+00 4.03124e+00 1.96660e+01 0.00000e+00
-1.48883e+00 3.50146e+00 4.28515e+00 1.92905e+01 0.00000e+00
-1.47883e+00 3.58903e+00 4.55604e+00 1.89374e+01 0.00000e+00
-1.46882e+00 3.69492e+00 4.84517e+00 1.86078e+01 0.00000e+00
-1.45882e+00 3.81920e+00 5.15385e+00 1.83033e+01 0.00000e+00
-1.44882e+00 3.96202e+00 5.48342e+00 1.80257e+01 0.00000e+00
-1.43881e+00 4.12369e+00 5.83521e+00 1.77770e+01 0.00000e+00
-1.42881e+00 4.30458e+00 6.21050e+00 1.75596e+01 0.00000e+00
-1.41881e+00 4.50517e+00 6.61047e+00 1.73760e+01 0.00000e+00
-1.40880e+00 4.72597e+00 7.03613e+00 1.72294e+01 0.00000e+00
-1.39880e+00 4.96754e+00 7.48828e+00 1.71233e+01 0.00000e+00
-1.38880e+00 5.23047e+00 7.96738e+00 1.70615e+01 0.00000e+00
-1.37879e+00 5.51528e+00 8.47346e+00 1.70483e+01 0.00000e+00
-1.36879e+00 5.82244e+00 9.00600e+00 1.70886e+01 0.00000e+00
-1.35879e+00 6.15229e+00 9.56378e+00 1.71875e+01 0.00000e+00
-1.34878e+00 6.50497e+00 1.01447e+01 1.73507e+01 0.00000e+00
-1.33878e+00 6.88038e+00 1.07455e+01 1.75841e+01 0.00000e+00
-1.32878e+00 7.27803e+00 1.13617e+01 1.78938e+01 0.00000e+00
-1.31877e+00 7.69700e+00 1.19875e+01 1.82858e+01 0.00000e+00
-1.30877e+00 8.13581e+00 1.26149e+01 1.87660e+01 0.00000e+00
-1.29877e+00 8.59228e+00 1.32346e+01 1.93395e+01 0.00000e+00
-1.28876e+00 9.06343e+00 1.38347e+01 2.00104e+01 0.00000e+00
-1.27876e+00 9.54538e+00 1.44016e+01 2.07811e+01 0.00000e+00
-1.26876e+00 1.00332e+01 1.49196e+01 2.16516e+01 0.00000e+00
-1.25875e+00 1.05208e+01 1.53714e+01 2.26192e+01 0.00000e+00
-1.24875e+00 1.10010e+01 1.57384e+01 2.36775e+01 0.00000e+00
-1.23875e+00 1.14656e+01 1.60016e+01 2.48156e+01 0.00000e+00
-1.22874e+00 1.19053e+01 1.61428e+01 2.60182e+01 0.00000e+00
-1.21874e+00 1.23100e+01 1.61457e+01 2.72649e+01 0.00000e+00
-1.20874e+00 1.26692e+01 1.59972e+01 2.85309e+01 0.00000e+00
-1.19873e+00 1.29724e+01 1.56893e+01 2.97874e+01 0.00000e+00
-1.18873e+00 1.32095e+01 1.52199e+01 3.10029e+01 0.00000e+00
-1.17873e+00 1.33718e+01 1.45941e+01 3.21449e+01 0.00000e+00
-1.16872e+00 1.34520e+01 1.38245e+01 3.31822e+01 0.00000e+00
-1.15872e+00 1.34451e+01 1.29305e+01 3.40866e+01 0.00000e+00
-1.14872e+00 1.33488e+01 1.19379e+01 3.48353e+01 0.00000e+00
-1.13871e+00 1.31635e+01 1.08767e+01 3.54122e+01 0.00000e+00
-1.12871e+00 1.28929e+01 9.77915e+00 3.58090e+01 0.00000e+00
-1.11871e+00 1.25431e+01 8.67728e+00 3.60253e+01 0.00000e+00
-1.10870e+00 1.21227e+01 7.60103e+00 3.60679e+01 0.00000e+00
-1.09870e+00 1.16422e+01 6.57628e+00 3.59497e+01 0.00000e+00
-1.08870e+00 1.11132e+01 5.62376e+00 3.56881e+01 0.00000e+00
-1.07869e+00 1.05480e+01 4.75844e+00 3.53031e+01 0.00000e+00
-1.06869e+00 9.95892e+00 3.98955e+00 3.48159e+01 0.00000e+00
-1.05869e+00 9.35753e+00 3.32113e+00 3.42473e+01 0.00000e+00
-1.04868e+00 8.75462e+00 2.75275e+00 3.36166e+01 0.00000e+00
-1.03868e+00 8.15970e+00 2.28051e+00 3.29413e+01 0.00000e+00
-1.02868e+00 7.58085e+00 1.89801e+00 3.22360e+01 0.00000e+00
-1.01867e+00 7.02472e+00 1.59722e+00 3.15130e+01 0.00000e+00
-1.00867e+00 6.49649e+00 1.36932e+00 3.07821e+01 0.00000e+00
-9.98666e-01 6.00001e+00 1.20523e+00 3.00509e+01 0.00000e+00
-9.88663e-01 5.53790e+00 1.09615e+00 2.93251e+01 0.00000e+00
-9.78660e-01 5.11172e+00 1.03385e+00 2.86090e+01 0.00000e+00
-9.68656e-01 4.72214e+00 1.01084e+00 2.79054e+01 0.00000e+00
-9.58653e-01 4.36908e+00 1.02052e+00 2.72162e+01 0.00000e+00
-9.48650e-01 4.05191e+00 1.05718e+00 2.65429e+01 0.00000e+00
-9.38646e-01 3.76952e+00 1.11603e+00 2.58860e+01 0.00000e+00
-9.28643e-01 3.52052e+00 1.19309e+00 2.52461e+01 0.00000e+00
-9.18640e-01 3.30332e+00 1.28519e+00 2.46232e+01 0.00000e+00
-9.08636e-01 3.11618e+00 1.38983e+00 2.40173e+01 0.00000e+00
-8.98633e-01 2.95734e+00 1.50516e+00 2.34284e+01 0.00000e+00
-8.88630e-01 2.82507e+00 1.62985e+00 2.28564e+01 0.00000e+00
-8.78626e-01 2.71767e+00 1.76306e+00 2.23011e+01 0.00000e+00
-8.68623e-01 2.63358e+00 1.90435e+00 2.17624e+01 0.00000e+00
-8.58620e-01 2.57132e+00 2.05363e+00 2.12404e+01 0.00000e+00
-8.48616e-01 2.52959e+00 2.21112e+00 2.07349e+01 0.00000e+00
-8.38613e-01 2.50725e+00 2.37727e+00 2.02461e+01 0.00000e+00
-8.28610e-01 2.50329e+00 2.55277e+00 1.97741e+01 0.00000e+00
-8.18606e-01 2.51690e+00 2.73849e+00 1.93191e+01 0.00000e+00
-8.08603e-01 2.54743e+00 2.93548e+00 1.88814e+01 0.00000e+00
-7.98600e-01 2.59440e+00 3.14492e+00 1.84615e+01 0.00000e+00
-7.88596e-01 2.65749e+00 3.36812e+00 1.80599e+01 0.00000e+00
-7.78593e-01 2.73655e+00 3.60652e+00 1.76773e+01 0.00000e+00
-7.68590e-01 2.83157e+00 3.86165e+00 1.73145e+01 0.00000e+00
-7.58586e-01 2.94271e+00 4.13515e+00 1.69727e+01 0.00000e+00
-7.48583e-01 3.07026e+00 4.42872e+00 1.66529e+01 0.00000e+00
-7.38580e-01 3.21466e+00 4.74415e+00 1.63568e+01 0.00000e+00
-7.28576e-01 3.37647e+00 5.08325e+00 1.60860e+01 0.00000e+00
-7.18573e-01 3.55638e+00 5.44788e+00 1.58427e+01 0.00000e+00
-7.08570e-01 3.75518e+00 5.83987e+00 1.56293e+01 0.00000e+00
-6.98566e-01 3.97377e+00 6.26102e+00 1.54487e+01 0.00000e+00
-6.88563e-01 4.21312e+00 6.71300e+00 1.53041e+01 0.00000e+00
-6.78560e-01 4.47426e+00 7.19732e+00 1.51994e+01 0.00000e+00
-6.68556e-01 4.75827e+00 7.71521e+00 1.51390e+01 0.00000e+00
-6.58553e-01 5.06620e+00 8.26749e+00 1.51279e+01 0.00000e+00
-6.48550e-01 5.39907e+00 8.85447e+00 1.51719e+01 0.00000e+00
-6.38546e-01 5.75779e+00 9.47572e+00 1.52772e+01 0.00000e+00
-6.28543e-01 6.14311e+00 1.01299e+01 1.54508e+01 0.00000e+00
-6.18540e-01 6.55551e+00 1.08143e+01 1.57005e+01 0.00000e+00
-6.08536e-01 6.99512e+00 1.15250e+01 1.60343e+01 0.00000e+00
-5.98533e-01 7.46157e+00 1.22560e+01 1.64608e+01 0.00000e+00
-5.88530e-01 7.95388e+00 1.29993e+01 1.69885e+01 0.00000e+00
-5.78526e-01 8.47024e+00 1.37442e+01 1.76257e+01 0.00000e+00
-5.68523e-01 9.00792e+00 1.44774e+01 1.83795e+01 0.00000e+00
-5.58520e-01 9.56298e+00 1.51824e+01 1.92557e+01 0.00000e+00
-5.48516e-01 1.01302e+01 1.58396e+01 2.02575e+01 0.00000e+00
-5.38513e-01 1.07027e+01 1.64267e+01 2.13844e+01 0.00000e+00
-5.28510e-01 1.12723e+01 1.69190e+01 2.26314e+01 0.00000e+00
-5.18506e-01 1.18288e+01 1.72901e+01 2.39879e+01 0.00000e+00
-5.08503e-01 1.23608e+01 1.75140e+01 2.54365e+01 0.00000e+00
-4.98499e-01 1.28553e+01 1.75661e+01 2.69526e+01 0.00000e+00
-4.88496e-01 1.32986e+01 1.74260e+01 2.85047e+01 0.00000e+00
-4.78493e-01 1.36764e+01 1.70798e+01 3.00547e+01 0.00000e+00
-4.68489e-01 1.39750e+01 1.65219e+01 3.15598e+01 0.00000e+00
-4.58486e-01 1.41821e+01 1.57574e+01 3.29753e+01 0.00000e+00
-4.48483e-01 1.42872e+01 1.48022e+01 3.42574e+01 0.00000e+00
-4.38479e-01 1.42833e+01 1.36833e+01 3.53667e+01 0.00000e+00
-4.28476e-01 1.41667e+01 1.24366e+01 3.62718e+01 0.00000e+00
-4.18473e-01 1.39381e+01 1.11049e+01 3.69513e+01 0.00000e+00
-4.08469e-01 1.36021e+01 9.73368e+00 3.73959e+01 0.00000e+00
-3.98466e-01 1.31676e+01 8.36773e+00 3.76077e+01 0.00000e+00
-3.88463e-01 1.26463e+01 7.04782e+00 3.75997e+01 0.00000e+00
-3.78459e-01 1.20526e+01 5.80792e+00 3.73931e+01 0.00000e+00
-3.68456e-01 1.14024e+01 4.67372e+00 3.70148e+01 0.00000e+00
-3.58453e-01 1.07119e+01 3.66209e+00 3.64946e+01 0.00000e+00
-3.48449e-01 9.99712e+00 2.78152e+00 3.58625e+01 0.00000e+00
-3.38446e-01 9.27300e+00 2.03322e+00 3.51466e+01 0.00000e+00
-3.28443e-01 8.55281e+00 1.41266e+00 3.43723e+01 0.00000e+00
-3.18439e-01 7.84795e+00 9.11119e-01 3.35610e+01 0.00000e+00
-3.08436e-01 7.16775e+00 5.17188e-01 3.27300e+01 0.00000e+00
-2.98433e-01 6.51949e+00 2.18096e-01 3.18929e+01 0.00000e+00
-2.88429e-01 5.90853e+00 7.03201e-04 3.10598e+01 0.00000e+00
-2.78426e-01 5.33846e+00 -1.47748e-01 3.02379e+01 0.00000e+00
-2.68423e-01 4.81138e+00 -2.39137e-01 2.94321e+01 0.00000e+00
-2.58419e-01 4.32810e+00 -2.84171e-01 2.86454e+01 0.00000e+00
-2.48416e-01 3.88840e+00 -2.92246e-01 2.78796e+01 0.00000e+00
-2.38413e-01 3.49124e+00 -2.71424e-01 2.71354e+01 0.00000e+00
-2.28409e-01 3.13499e+00 -2.28475e-01 2.64129e+01 0.00000e+00
-2.18406e-01 2.81758e+00 -1.68979e-01 2.57117e+01 0.00000e+00
-2.08403e-01 2.53666e+00 -9.74396e-02 2.50314e+01 0.00000e+00
-1.98399e-01 2.28973e+00 -1.74134e-02 2.43711e+01 0.00000e+00
-1.88396e-01 2.07422e+00 6.83595e-02 2.37301e+01 0.00000e+00
-1.78393e-01 1.88758e+00 1.57836e-01 2.31076e+01 0.00000e+00
-1.68389e-01 1.72735e+00 2.49560e-01 2.25030e+01 0.00000e+00
-1.58386e-01 1.59117e+00 3.42560e-01 2.19155e+01 0.00000e+00
-1.48383e-01 1.47684e+00 4.36270e-01 2.13445e+01 0.00000e+00
-1.38379e-01 1.38234e+00 5.30448e-01 2.07895e+01 0.00000e+00
-1.28376e-01 1.30582e+00 6.25119e-01 2.02499e+01 0.00000e+00
-1.18373e-01 1.24563e+00 7.20526e-01 1.97253e+01 0.00000e+00
-1.08369e-01 1.20031e+00 8.17081e-01 1.92153e+01 0.00000e+00
-9.83661e-02 1.16857e+00 9.15341e-01 1.87197e+01 0.00000e+00
-8.83628e-02 1.14931e+00 1.01598e+00 1.82379e+01 0.00000e+00
-7.83595e-02 1.14161e+00 1.11975e+00 1.77699e+01 0.00000e+00
-6.83561e-02 1.14471e+00 1.22752e+00 1.73154e+01 0.00000e+00
-5.83528e-02 1.15800e+00 1.34021e+00 1.68742e+01 0.00000e+00
-4.83494e-02 1.18104e+00 1.45881e+00 1.64462e+01 0.00000e+00
-3.83461e-02 1.21349e+00 1.58439e+00 1.60312e+01 0.00000e+00
-2.83428e-02 1.25520e+00 1.71808e+00 1.56293e+01 0.00000e+00
-1.83394e-02 1.30611e+00 1.86109e+00 1.52405e+01 0.00000e+00
-8.33611e-03 1.36628e+00 2.01471e+00 1.48649e+01 0.00000e+00
1.66722e-03 1.43592e+00 2.18030e+00 1.45026e+01 0.00000e+00
1.16706e-02 1.51533e+00 2.35934e+00 1.41539e+01 0.00000e+00
2.16739e-02 1.60494e+00 2.55341e+00 1.38192e+01 0.00000e+00
3.16772e-02 1.70529e+00 2.76418e+00 1.34988e+01 0.00000e+00
4.16806e-02 1.81703e+00 2.99347e+00 1.31935e+01 0.00000e+00
5.16839e-02 1.94093e+00 3.24322e+00 1.29040e+01 0.00000e+00
6.16872e-02 2.07789e+00 3.51550e+00 1.26314e+01 0.00000e+00
7.16906e-02 2.22891e+00 3.81255e+00 1.23767e+01 0.00000e+00
8.16939e-02 2.39512e+00 4.13673e+00 1.21416e+01 0.00000e+00
9.16972e-02 2.57778e+00 4.49055e+00 1.19279e+01 0.00000e+00
1.01701e-01 2.77828e+00 4.87667e+00 1.17377e+01 0.00000e+00
1.11704e-01 2.99813e+00 5.29785e+00 1.15737e+01 0.00000e+00
1.21707e-01 3.23895e+00 5.75693e+00 1.14391e+01 0.00000e+00
1.31711e-01 3.50249e+00 6.25679e+00 1.13378e+01 0.00000e+00
1.41714e-01 3.79062e+00 6.80026e+00 1.12743e+01 0.00000e+00
1.51717e-01 4.10528e+00 7.39004e+00 1.12540e+01 0.00000e+00
1.61721e-01 4.44847e+00 8.02855e+00 1.12832e+01 0.00000e+00
1.71724e-01 4.82221e+00 8.71775e+00 1.13692e+01 0.00000e+00
1.81727e-01 5.22848e+00 9.45888e+00 1.15207e+01 0.00000e+00
1.91731e-01 5.66916e+00 1.02522e+01 1.17475e+01 0.00000e+00
2.01734e-01 6.14589e+00 1.10965e+01 1.20607e+01 0.00000e+00
2.11737e-01 6.65996e+00 1.19887e+01 1.24728e+01 0.00000e+00
2.21741e-01 7.21213e+00 1.29232e+01 1.29974e+01 0.00000e+00
2.31744e-01 7.80241e+00 1.38913e+01 1.36490e+01 0.00000e+00
2.41747e-01 8.42979e+00 1.48805e+01 1.44426e+01 0.00000e+00
2.51751e-01 9.09196e+00 1.58735e+01 1.53929e+01 0.00000e+00
2.61754e-01 9.78491e+00 1.68477e+01 1.65128e+01 0.00000e+00
2.71757e-01 1.05026e+01 1.77748e+01 1.78128e+01 0.00000e+00
2.81761e-01 1.12366e+01 1.86202e+01 1.92981e+01 0.00000e+00
2.91764e-01 1.19756e+01 1.93444e+01 2.09672e+01 0.00000e+00
3.01767e-01 1.27056e+01 1.99031e+01 2.28087e+01 0.00000e+00
3.11771e-01 1.34094e+01 2.02505e+01 2.47998e+01 0.00000e+00
3.21774e-01 1.40673e+01 2.03424e+01 2.69039e+01 0.00000e+00
3.31777e-01 1.46573e+01 2.01409e+01 2.90704e+01 0.00000e+00
3.41781e-01 1.51567e+01 1.96191e+01 3.12361e+01 0.00000e+00
3.51784e-01 1.55428e+01 1.87668e+01 3.33276e+01 0.00000e+00
3.61787e-01 1.57954e+01 1.75939e+01 3.52679e+01 0.00000e+00
3.71791e-01 1.58980e+01 1.61323e+01 3.69824e+01 0.00000e+00
3.81794e-01 1.58398e+01 1.44349e+01 3.84072e+01 0.00000e+00
3.91797e-01 1.56169e+01 1.25707e+01 3.94957e+01 0.00000e+00
4.01801e-01 1.52328e+01 1.06187e+01 4.02234e+01 0.00000e+00
4.11804e-01 1.46985e+01 8.65926e+00 4.05894e+01 0.00000e+00
4.21807e-01 1.40312e+01 6.76616e+00 4.06146e+01 0.00000e+00
4.31811e-01 1.32530e+01 5.00052e+00 4.03370e+01 0.00000e+00
4.41814e-01 1.23888e+01 3.40689e+00 3.98061e+01 0.00000e+00
4.51817e-01 1.14647e+01 2.01224e+00 3.90760e+01 0.00000e+00
4.61821e-01 1.05058e+01 8.27206e-01 3.82001e+01 0.00000e+00
4.71824e-01 9.53557e+00 -1.51114e-01 3.72269e+01 0.00000e+00
4.81827e-01 8.57403e+00 -9.35643e-01 3.61975e+01 0.00000e+00
4.91831e-01 7.63796e+00 -1.54580e+00 3.51447e+01 0.00000e+00
5.01834e-01 6.74043e+00 -2.00441e+00 3.40932e+01 0.00000e+00
5.11837e-01 5.89106e+00 -2.33530e+00 3.30602e+01 0.00000e+00
5.21841e-01 5.09628e+00 -2.56154e+00 3.20570e+01 0.00000e+00
5.31844e-01 4.35981e+00 -2.70443e+00 3.10903e+01 0.00000e+00
5.41847e-01 3.68311e+00 -2.78285e+00 3.01630e+01 0.00000e+00
5.51851e-01 3.06581e+00 -2.81313e+00 2.92759e+01 0.00000e+00
5.61854e-01 2.50615e+00 -2.80900e+00 2.84281e+01 0.00000e+00
5.71857e-01 2.00136e+00 -2.78181e+00 2.76177e+01 0.00000e+00
5.81861e-01 1.54794e+00 -2.74078e+00 2.68424e+01 0.00000e+00
5.91864e-01 1.14196e+00 -2.69331e+00 2.60999e+01 0.00000e+00
6.01867e-01 7.79213e-01 -2.64520e+00 2.53877e+01 0.00000e+00
6.11871e-01 4.55420e-01 -2.60098e+00 2.47035e+01 0.00000e+00
6.21874e-01 1.66326e-01 -2.56413e+00 2.40454e+01 0.00000e+00
6.31877e-01 -9.22060e-02 -2.53728e+00 2.34116e+01 0.00000e+00
6.41881e-01 -3.24137e-01 -2.52239e+00 2.28006e+01 0.00000e+00
6.51884e-01 -5.33214e-01 -2.52095e+00 2.22111e+01 0.00000e+00
6.61887e-01 -7.22946e-01 -2.53402e+00 2.16422e+01 0.00000e+00
6.71891e-01 -8.96598e-01 -2.56245e+00 2.10929e+01 0.00000e+00
6.81894e-01 -1.05719e+00 -2.60685e+00 2.05626e+01 0.00000e+00
6.91897e-01 -1.20753e+00 -2.66776e+00 2.00508e+01 0.00000e+00
7.01901e-01 -1.35016e+00 -2.74567e+00 1.95572e+01 0.00000e+00
7.11904e-01 -1.48748e+00 -2.84105e+00 1.90816e+01 0.00000e+00
7.21907e-01 -1.62167e+00 -2.95442e+00 1.86238e+01 0.00000e+00
7.31911e-01 -1.75477e+00 -3.08636e+00 1.81839e+01 0.00000e+00
7.41914e-01 -1.88869e+00 -3.23753e+00 1.77621e+01 0.00000e+00
7.51917e-01 -2.02521e+00 -3.40872e+00 1.73587e+01 0.00000e+00
7.61921e-01 -2.16604e+00 -3.60082e+00 1.69743e+01 0.00000e+00
7.71924e-01 -2.31280e+00 -3.81484e+00 1.66094e+01 0.00000e+00
7.81927e-01 -2.46707e+00 -4.05196e+00 1.62650e+01 0.00000e+00
7.91931e-01 -2.63039e+00 -4.31344e+00 1.59420e+01 0.00000e+00
8.01934e-01 -2.80430e+00 -4.60071e+00 1.56419e+01 0.00000e+00
8.11937e-01 -2.99030e+00 -4.91527e+00 1.53662e+01 0.00000e+00
8.21941e-01 -3.18993e+00 -5.25875e+00 1.51169e+01 0.00000e+00
8.31944e-01 -3.40472e+00 -5.63283e+00 1.48962e+01 0.00000e+00
8.41947e-01 -3.63622e+00 -6.03922e+00 1.47068e+01 0.00000e+00
8.51951e-01 -3.88600e+00 -6.47962e+00 1.45520e+01 0.00000e+00
8.61954e-01 -4.15564e+00 -6.95562e+00 1.44356e+01 0.00000e+00
8.71957e-01 -4.44670e+00 -7.46864e+00 1.43617e+01 0.00000e+00
8.81961e-01 -4.76074e+00 -8.01982e+00 1.43356e+01 0.00000e+00
8.91964e-01 -5.09922e+00 -8.60982e+00 1.43628e+01 0.00000e+00
9.01967e-01 -5.46353e+00 -9.23870e+00 1.44500e+01 0.00000e+00
9.11971e-01 -5.85487e+00 -9.90566e+00 1.46043e+01 0.00000e+00
9.21974e-01 -6.27423e+00 -1.06088e+01 1.48339e+01 0.00000e+00
9.31977e-01 -6.72221e+00 -1.13447e+01 1.51476e+01 0.00000e+00
9.41981e-01 -7.19900e+00 -1.21083e+01 1.55547e+01 0.00000e+00
9.51984e-01 -7.70413e+00 -1.28921e+01 1.60649e+01 0.00000e+00
9.61987e-01 -8.23637e+00 -1.36861e+01 1.66879e+01 0.00000e+00
9.71991e-01 -8.79352e+00 -1.44774e+01 1.74327e+01 0.00000e+00
9.81994e-01 -9.37217e+00 -1.52495e+01 1.83071e+01 0.00000e+00
9.91997e-01 -9.96752e+00 -1.59825e+01 1.93168e+01 0.00000e+00
1.00200e+00 -1.05731e+01 -1.66530e+01 2.04638e+01 0.00000e+00
1.01200e+00 -1.11808e+01 -1.72342e+01 2.17460e+01 0.00000e+00
1.02201e+00 -1.17805e+01 -1.76972e+01 2.31549e+01 0.00000e+00
1.03201e+00 -1.23603e+01 -1.80121e+01 2.46752e+01 0.00000e+00
1.04201e+00 -1.29065e+01 -1.81497e+01 2.62834e+01 0.00000e+00
1.05202e+00 -1.34041e+01 -1.80845e+01 2.79475e+01 0.00000e+00
1.06202e+00 -1.38376e+01 -1.77968e+01 2.96276e+01 0.00000e+00
1.07202e+00 -1.41911e+01 -1.72760e+01 3.12774e+01 0.00000e+00
1.08203e+00 -1.44501e+01 -1.65229e+01 3.28468e+01 0.00000e+00
1.09203e+00 -1.46021e+01 -1.55509e+01 3.42853e+01 0.00000e+00
1.10203e+00 -1.46374e+01 -1.43865e+01 3.55462e+01 0.00000e+00
1.11204e+00 -1.45508e+01 -1.30676e+01 3.65907e+01 0.00000e+00
1.12204e+00 -1.43412e+01 -1.16408e+01 3.73911e+01 0.00000e+00
1.13204e+00 -1.40126e+01 -1.01576e+01 3.79334e+01 0.00000e+00
1.14205e+00 -1.35735e+01 -8.66963e+00 3.82172e+01 0.00000e+00
1.15205e+00 -1.30362e+01 -7.22447e+00 3.82549e+01 0.00000e+00
1.16205e+00 -1.24163e+01 -5.86245e+00 3.80695e+01 0.00000e+00
1.17206e+00 -1.17310e+01 -4.61439e+00 3.76910e+01 0.00000e+00
1.18206e+00 -1.09986e+01 -3.50079e+00 3.71532e+01 0.00000e+00
1.19206e+00 -1.02368e+01 -2.53223e+00 3.64904e+01 0.00000e+00
1.20207e+00 -9.46246e+00 -1.71062e+00 3.57353e+01 0.00000e+00
1.21207e+00 -8.69056e+00 -1.03100e+00 3.49167e+01 0.00000e+00
1.22207e+00 -7.93393e+00 -4.83441e-01 3.40591e+01 0.00000e+00
1.23208e+00 -7.20307e+00 -5.48424e-02 3.31821e+01 0.00000e+00
1.24208e+00 -6.50615e+00 2.69481e-01 3.23010e+01 0.00000e+00
1.25208e+00 -5.84913e+00 5.04605e-01 3.14269e+01 0.00000e+00
1.26209e+00 -5.23600e+00 6.65116e-01 3.05674e+01 0.00000e+00
1.27209e+00 -4.66901e+00 7.64536e-01 2.97277e+01 0.00000e+00
1.28209e+00 -4.14899e+00 8.14997e-01 2.89107e+01 0.00000e+00
1.29210e+00 -3.67560e+00 8.27096e-01 2.81179e+01 0.00000e+00
1.30210e+00 -3.24761e+00 8.09884e-01 2.73497e+01 0.00000e+00
1.31210e+00 -2.86311e+00 7.70934e-01 2.66060e+01 0.00000e+00
1.32211e+00 -2.51971e+00 7.16471e-01 2.58858e+01 0.00000e+00
1.33211e+00 -2.21472e+00 6.51511e-01 2.51885e+01 0.00000e+00
1.34211e+00 -1.94530e+00 5.80023e-01 2.45128e+01 0.00000e+00
1.35212e+00 -1.70852e+00 5.05077e-01 2.38578e+01 0.00000e+00
1.36212e+00 -1.50148e+00 4.28988e-01 2.32224e+01 0.00000e+00
1.37212e+00 -1.32138e+00 3.53446e-01 2.26056e+01 0.00000e+00
1.38213e+00 -1.16554e+00 2.79626e-01 2.20067e+01 0.00000e+00
1.39213e+00 -1.03144e+00 2.08291e-01 2.14248e+01 0.00000e+00
1.40213e+00 -9.16762e-01 1.39871e-01 2.08591e+01 0.00000e+00
1.41214e+00 -8.19365e-01 7.45396e-02 2.03092e+01 0.00000e+00
1.42214e+00 -7.37309e-01 1.22675e-02 1.97742e+01 0.00000e+00
1.43214e+00 -6.68850e-01 -4.71271e-02 1.92538e+01 0.00000e+00
1.44215e+00 -6.12435e-01 -1.03941e-01 1.87475e+01 0.00000e+00
1.45215e+00 -5.66688e-01 -1.58555e-01 1.82548e+01 0.00000e+00
1.46215e+00 -5.30407e-01 -2.11411e-01 1.77752e+01 0.00000e+00
1.47216e+00 -5.02545e-01 -2.62995e-01 1.73086e+01 0.00000e+00
1.48216e+00 -4.82205e-01 -3.13820e-01 1.68543e+01 0.00000e+00
1.49216e+00 -4.68624e-01 -3.64424e-01 1.64123e+01 0.00000e+00
1.50217e+00 -4.61165e-01 -4.15357e-01 1.59820e+01 0.00000e+00
1.51217e+00 -4.59303e-01 -4.67186e-01 1.55634e+01 0.00000e+00
1.52217e+00 -4.62619e-01 -5.20487e-01 1.51559e+01 0.00000e+00
1.53218e+00 -4.70787e-01 -5.75850e-01 1.47595e+01 0.00000e+00
1.54218e+00 -4.83573e-01 -6.33882e-01 1.43738e+01 0.00000e+00
1.55218e+00 -5.00820e-01 -6.95210e-01 1.39987e+01 0.00000e+00
1.56219e+00 -5.22450e-01 -7.60485e-01 1.36339e+01 0.00000e+00
1.57219e+00 -5.48452e-01 -8.30390e-01 1.32792e+01 0.00000e+00
1.58219e+00 -5.78887e-01 -9.05645e-01 1.29345e+01 0.00000e+00
1.59220e+00 -6.13877e-01 -9.87017e-01 1.25996e+01 0.00000e+00
1.60220e+00 -6.53612e-01 -1.07532e+00 1.22744e+01 0.00000e+00
1.61220e+00 -6.98342e-01 -1.17145e+00 1.19588e+01 0.00000e+00
1.62221e+00 -7.48380e-01 -1.27634e+00 1.16527e+01 0.00000e+00
1.63221e+00 -8.04106e-01 -1.39103e+00 1.13562e+01 0.00000e+00
1.64221e+00 -8.65964e-01 -1.51666e+00 1.10692e+01 0.00000e+00
1.65222e+00 -9.34471e-01 -1.65444e+00 1.07920e+01 0.00000e+00
1.66222e+00 -1.01022e+00 -1.80574e+00 1.05245e+01 0.00000e+00
1.67222e+00 -1.09387e+00 -1.97203e+00 1.02670e+01 0.00000e+00
1.68223e+00 -1.18617e+00 -2.15493e+00 1.00200e+01 0.00000e+00
1.69223e+00 -1.28798e+00 -2.35623e+00 9.78378e+00 0.00000e+00
1.70223e+00 -1.40022e+00 -2.57787e+00 9.55896e+00 0.00000e+00
1.71224e+00 -1.52395e+00 -2.82201e+00 9.34629e+00 0.00000e+00
1.72224e+00 -1.66033e+00 -3.09097e+00 9.14672e+00 0.00000e+00
1.73224e+00 -1.81063e+00 -3.38732e+00 8.96142e+00 0.00000e+00
1.74225e+00 -1.97627e+00 -3.71383e+00 8.79186e+00 0.00000e+00
1.75225e+00 -2.15880e+00 -4.07352e+00 8.63987e+00 0.00000e+00
1.76225e+00 -2.35993e+00 -4.46962e+00 8.50768e+00 0.00000e+00
1.77226e+00 -2.58152e+00 -4.90560e+00 8.39801e+00 0.00000e+00
1.78226e+00 -2.82560e+00 -5.38512e+00 8.31422e+00 0.00000e+00
1.79226e+00 -3.09436e+00 -5.91201e+00 8.26035e+00 0.00000e+00
1.80227e+00 -3.39013e+00 -6.49020e+00 8.24131e+00 0.00000e+00
1.81227e+00 -3.71543e+00 -7.12360e+00 8.26302e+00 0.00000e+00
1.82227e+00 -4.07289e+00 -7.81602e+00 8.33257e+00 0.00000e+00
1.83228e+00 -4.46523e+00 -8.57090e+00 8.45843e+00 0.00000e+00
1.84228e+00 -4.89522e+00 -9.39109e+00 8.65060e+00 0.00000e+00
1.85228e+00 -5.36560e+00 -1.02785e+01 8.92088e+00 0.00000e+00
1.86229e+00 -5.87894e+00 -1.12334e+01 9.28292e+00 0.00000e+00
1.87229e+00 -6.43753e+00 -1.22542e+01 9.75244e+00 0.00000e+00
1.88229e+00 -7.04314e+00 -1.33363e+01 1.03471e+01 0.00000e+00
1.89230e+00 -7.69675e+00 -1.44713e+01 1.10864e+01 0.00000e+00
1.90230e+00 -8.39823e+00 -1.56458e+01 1.19911e+01 0.00000e+00
1.91230e+00 -9.14589e+00 -1.68404e+01 1.30825e+01 0.00000e+00
1.92231e+00 -9.93601e+00 -1.80282e+01 1.43810e+01 0.00000e+00
1.93231e+00 -1.07623e+01 -1.91738e+01 1.59041e+01 0.00000e+00
1.94231e+00 -1.16151e+01 -2.02327e+01 1.76637e+01 0.00000e+00
1.95232e+00 -1.24813e+01 -2.11518e+01 1.96625e+01 0.00000e+00
1.96232e+00 -1.33432e+01 -2.18703e+01 2.18905e+01 0.00000e+00
1.97232e+00 -1.41792e+01 -2.23233e+01 2.43208e+01 0.00000e+00
1.98233e+00 -1.49633e+01 -2.24469e+01 2.69064e+01 0.00000e+00
1.99233e+00 -1.56663e+01 -2.21851e+01 2.95788e+01 0.00000e+00
2.00233e+00 -1.62571e+01 -2.14987e+01 3.22493e+01 0.00000e+00
2.01234e+00 -1.67050e+01 -2.03730e+01 3.48144e+01 0.00000e+00
2.02234e+00 -1.69825e+01 -1.88249e+01 3.71644e+01 0.00000e+00
2.03234e+00 -1.70676e+01 -1.69051e+01 3.91952e+01 0.00000e+00
2.04235e+00 -1.69472e+01 -1.46957e+01 4.08215e+01 0.00000e+00
2.05235e+00 -1.66180e+01 -1.23016e+01 4.19869e+01 0.00000e+00
2.06235e+00 -1.60880e+01 -9.83829e+00 4.26706e+01 0.00000e+00
2.07236e+00 -1.53752e+01 -7.41842e+00 4.28877e+01 0.00000e+00
2.08236e+00 -1.45060e+01 -5.13918e+00 4.26840e+01 0.00000e+00
2.09236e+00 -1.35125e+01 -3.07408e+00 4.21269e+01 0.00000e+00
2.10237e+00 -1.24294e+01 -1.26948e+00 4.12943e+01 0.00000e+00
2.11237e+00 -1.12910e+01 2.54520e-01 4.02650e+01 0.00000e+00
2.12237e+00 -1.01296e+01 1.49977e+00 3.91109e+01 0.00000e+00
2.13238e+00 -8.97292e+00 2.48434e+00 3.78924e+01 0.00000e+00
2.14238e+00 -7.84416e+00 3.23652e+00 3.66568e+01 0.00000e+00
2.15238e+00 -6.76115e+00 3.78966e+00 3.54382e+01 0.00000e+00
2.16239e+00 -5.73682e+00 4.17820e+00 3.42594e+01 0.00000e+00
2.17239e+00 -4.77963e+00 4.43499e+00 3.31341e+01 0.00000e+00
2.18239e+00 -3.89428e+00 4.58969e+00 3.20689e+01 0.00000e+00
2.19240e+00 -3.08236e+00 4.66809e+00 3.10656e+01 0.00000e+00
2.20240e+00 -2.34307e+00 4.69192e+00 3.01228e+01 0.00000e+00
2.21240e+00 -1.67378e+00 4.67909e+00 2.92372e+01 0.00000e+00
2.22241e+00 -1.07060e+00 4.64403e+00 2.84048e+01 0.00000e+00
2.23241e+00 -5.28780e-01 4.59822e+00 2.76208e+01 0.00000e+00
2.24241e+00 -4.30450e-02 4.55065e+00 2.68811e+01 0.00000e+00
2.25242e+00 3.92124e-01 4.50823e+00 2.61815e+01 0.00000e+00
2.26242e+00 7.82299e-01 4.47624e+00 2.55186e+01 0.00000e+00
2.27242e+00 1.13296e+00 4.45864e+00 2.48892e+01 0.00000e+00
2.28243e+00 1.44938e+00 4.45838e+00 2.42910e+01 0.00000e+00
2.29243e+00 1.73658e+00 4.47760e+00 2.37220e+01 0.00000e+00
2.30243e+00 1.99928e+00 4.51787e+00 2.31805e+01 0.00000e+00
2.31244e+00 2.24188e+00 4.58030e+00 2.26657e+01 0.00000e+00
2.32244e+00 2.46843e+00 4.66572e+00 2.21766e+01 0.00000e+00
2.33244e+00 2.68268e+00 4.77472e+00 2.17129e+01 0.00000e+00
2.34245e+00 2.88807e+00 4.90777e+00 2.12744e+01 0.00000e+00
2.35245e+00 3.08776e+00 5.06526e+00 2.08615e+01 0.00000e+00
2.36245e+00 3.28462e+00 5.24753e+00 2.04746e+01 0.00000e+00
2.37246e+00 3.48131e+00 5.45491e+00 2.01143e+01 0.00000e+00
2.38246e+00 3.68025e+00 5.68774e+00 1.97818e+01 0.00000e+00
2.39246e+00 3.88365e+00 5.94633e+00 1.94782e+01 0.00000e+00
2.40247e+00 4.09357e+00 6.23101e+00 1.92052e+01 0.00000e+00
2.41247e+00 4.31188e+00 6.54204e+00 1.89646e+01 0.00000e+00
2.42247e+00 4.54030e+00 6.87963e+00 1.87585e+01 0.00000e+00
2.43248e+00 4.78040e+00 7.24387e+00 1.85896e+01 0.00000e+00
2.44248e+00 5.03361e+00 7.63465e+00 1.84606e+01 0.00000e+00
2.45248e+00 5.30118e+00 8.05163e+00 1.83747e+01 0.00000e+00
2.46249e+00 5.58422e+00 8.49412e+00 1.83354e+01 0.00000e+00
2.47249e+00 5.88362e+00 8.96096e+00 1.83468e+01 0.00000e+00
2.48249e+00 6.20008e+00 9.45045e+00 1.84129e+01 0.00000e+00
2.49250e+00 6.53401e+00 9.96016e+00 1.85382e+01 0.00000e+00
2.50250e+00 6.88552e+00 1.04868e+01 1.87274e+01 0.00000e+00
2.51250e+00 7.25435e+00 1.10261e+01 1.89853e+01 0.00000e+00
2.52251e+00 7.63980e+00 1.15725e+01 1.93163e+01 0.00000e+00
2.53251e+00 8.04066e+00 1.21193e+01 1.97249e+01 0.00000e+00
2.54251e+00 8.45510e+00 1.26583e+01 2.02147e+01 0.00000e+00
2.55252e+00 8.88061e+00 1.31795e+01 2.07884e+01 0.00000e+00
2.56252e+00 9.31394e+00 1.36719e+01 2.14474e+01 0.00000e+00
2.57252e+00 9.75098e+00 1.41226e+01 2.21913e+01 0.00000e+00
2.58253e+00 1.01867e+01 1.45177e+01 2.30172e+01 0.00000e+00
2.59253e+00 1.06154e+01 1.48426e+01 2.39197e+01 0.00000e+00
2.60253e+00 1.10301e+01 1.50824e+01 2.48898e+01 0.00000e+00
2.61254e+00 1.14235e+01 1.52226e+01 2.59154e+01 0.00000e+00
2.62254e+00 1.17874e+01 1.52503e+01 2.69803e+01 0.00000e+00
2.63254e+00 1.21134e+01 1.51550e+01 2.80653e+01 0.00000e+00
2.64255e+00 1.23931e+01 1.49296e+01 2.91479e+01 0.00000e+00
2.65255e+00 1.26183e+01 1.45716e+01 3.02035e+01 0.00000e+00
2.66255e+00 1.27816e+01 1.40835e+01 3.12066e+01 0.00000e+00
2.67256e+00 1.28770e+01 1.34735e+01 3.21319e+01 0.00000e+00
2.68256e+00 1.28998e+01 1.27549e+01 3.29561e+01 0.00000e+00
2.69256e+00 1.28475e+01 1.19460e+01 3.36595e+01 0.00000e+00
2.70257e+00 1.27197e+01 1.10690e+01 3.42267e+01 0.00000e+00
2.71257e+00 1.25182e+01 1.01484e+01 3.46480e+01 0.00000e+00
2.72257e+00 1.22473e+01 9.20943e+00 3.49195e+01 0.00000e+00
2.73258e+00 1.19128e+01 8.27658e+00 3.50431e+01 0.00000e+00
2.74258e+00 1.15226e+01 7.37217e+00 3.50256e+01 0.00000e+00
2.75258e+00 1.10856e+01 6.51518e+00 3.48782e+01 0.00000e+00
2.76259e+00 1.06115e+01 5.72064e+00 3.46148e+01 0.00000e+00
2.77259e+00 1.01104e+01 4.99926e+00 3.42514e+01 0.00000e+00
2.78259e+00 9.59218e+00 4.35764e+00 3.38042e+01 0.00000e+00
2.79260e+00 9.06618e+00 3.79857e+00 3.32894e+01 0.00000e+00
2.80260e+00 8.54102e+00 3.32163e+00 3.27220e+01 0.00000e+00
2.81260e+00 8.02431e+00 2.92391e+00 3.21154e+01 0.00000e+00
2.82261e+00 7.52258e+00 2.60061e+00 3.14816e+01 0.00000e+00
2.83261e+00 7.04120e+00 2.34576e+00 3.08303e+01 0.00000e+00
2.84261e+00 6.58442e+00 2.15270e+00 3.01696e+01 0.00000e+00
2.85262e+00 6.15546e+00 2.01460e+00 2.95062e+01 0.00000e+00
2.86262e+00 5.75657e+00 1.92472e+00 2.88450e+01 0.00000e+00
2.87262e+00 5.38918e+00 1.87674e+00 2.81901e+01 0.00000e+00
2.88263e+00 5.05398e+00 1.86485e+00 2.75442e+01 0.00000e+00
2.89263e+00 4.75109e+00 1.88391e+00 2.69097e+01 0.00000e+00
2.90263e+00 4.48017e+00 1.92942e+00 2.62881e+01 0.00000e+00
2.91264e+00 4.24049e+00 1.99760e+00 2.56805e+01 0.00000e+00
2.92264e+00 4.03108e+00 2.08530e+00 2.50877e+01 0.00000e+00
2.93264e+00 3.85080e+00 2.19001e+00 2.45104e+01 0.00000e+00
2.94265e+00 3.69838e+00 2.30977e+00 2.39489e+01 0.00000e+00
2.95265e+00 3.57255e+00 2.44315e+00 2.34037e+01 0.00000e+00
2.96265e+00 3.47201e+00 2.58916e+00 2.28750e+01 0.00000e+00
2.97266e+00 3.39552e+00 2.74721e+00 2.23632e+01 0.00000e+00
2.98266e+00 3.34193e+00 2.91709e+00 2.18687e+01 0.00000e+00
2.99266e+00 3.31019e+00 3.09887e+00 2.13917e+01 0.00000e+00
3.00267e+00 3.29937e+00 3.29289e+00 2.09328e+01 0.00000e+00
3.01267e+00 3.30865e+00 3.49972e+00 2.04925e+01 0.00000e+00
3.02267e+00 3.33740e+00 3.72012e+00 2.00714e+01 0.00000e+00
3.03268e+00 3.38508e+00 3.95502e+00 1.96703e+01 0.00000e+00
3.04268e+00 3.45132e+00 4.20549e+00 1.92901e+01 0.00000e+00
3.05268e+00 3.53591e+00 4.47271e+00 1.89319e+01 0.00000e+00
3.06269e+00 3.63874e+00 4.75793e+00 1.85969e+01 0.00000e+00
3.07269e+00 3.75986e+00 5.06250e+00 1.82867e+01 0.00000e+00
3.08269e+00 3.89943e+00 5.38776e+00 1.80028e+01 0.00000e+00
3.09270e+00 4.05773e+00 5.73509e+00 1.77472e+01 0.00000e+00
3.10270e+00 4.23515e+00 6.10579e+00 1.75223e+01 0.00000e+00
3.11270e+00 4.43215e+00 6.50111e+00 1.73307e+01 0.00000e+00
3.12271e+00 4.64927e+00 6.92214e+00 1.71752e+01 0.00000e+00
3.13271e+00 4.88708e+00 7.36975e+00 1.70594e+01 0.00000e+00
3.14271e+00 5.14617e+00 7.84453e+00 1.69870e+01 0.00000e+00
3.15272e+00 5.42711e+00 8.34666e+00 1.69623e+01 0.00000e+00
3.16272e+00 5.73043e+00 8.87578e+00 1.69900e+01 0.00000e+00
3.17272e+00 6.05650e+00 9.43088e+00 1.70752e+01 0.00000e+00
3.18273e+00 6.40556e+00 1.00101e+01 1.72237e+01 0.00000e+00
3.19273e+00 6.77759e+00 1.06105e+01 1.74412e+01 0.00000e+00
3.20273e+00 7.17221e+00 1.12279e+01 1.77340e+01 0.00000e+00
3.21274e+00 7.58866e+00 1.18568e+01 1.81082e+01 0.00000e+00
3.22274e+00 8.02558e+00 1.24898e+01 1.85700e+01 0.00000e+00
3.23274e+00 8.48101e+00 1.31177e+01 1.91246e+01 0.00000e+00
3.24275e+00 8.95215e+00 1.37292e+01 1.97767e+01 0.00000e+00
3.25275e+00 9.43534e+00 1.43110e+01 2.05291e+01 0.00000e+00
3.26275e+00 9.92586e+00 1.48477e+01 2.13828e+01 0.00000e+00
3.27276e+00 1.04179e+01 1.53220e+01 2.23356e+01 0.00000e+00
3.28276e+00 1.09045e+01 1.57154e+01 2.33822e+01 0.00000e+00
3.29276e+00 1.13775e+01 1.60086e+01 2.45127e+01 0.00000e+00
3.30277e+00 1.18278e+01 1.61828e+01 2.57127e+01 0.00000e+00
3.31277e+00 1.22454e+01 1.62208e+01 2.69630e+01 0.00000e+00
3.32277e+00 1.26196e+01 1.61083e+01 2.82393e+01 0.00000e+00
3.33278e+00 1.29398e+01 1.58358e+01 2.95133e+01 0.00000e+00
3.34278e+00 1.31956e+01 1.53996e+01 3.07535e+01 0.00000e+00
3.35278e+00 1.33778e+01 1.48031e+01 3.19271e+01 0.00000e+00
3.36279e+00 1.34785e+01 1.40573e+01 3.30017e+01 0.00000e+00
3.37279e+00 1.34921e+01 1.31804e+01 3.39479e+01 0.00000e+00
3.38279e+00 1.34156e+01 1.21972e+01 3.47412e+01 0.00000e+00
3.39280e+00 1.32488e+01 1.11375e+01 3.53635e+01 0.00000e+00
3.40280e+00 1.29947e+01 1.00337e+01 3.58046e+01 0.00000e+00
3.41280e+00 1.26588e+01 8.91853e+00 3.60624e+01 0.00000e+00
3.42281e+00 1.22495e+01 7.82317e+00 3.61423e+01 0.00000e+00
3.43281e+00 1.17769e+01 6.77489e+00 3.60563e+01 0.00000e+00
3.44281e+00 1.12528e+01 5.79589e+00 3.58212e+01 0.00000e+00
3.45282e+00 1.06894e+01 4.90262e+00 3.54571e+01 0.00000e+00
3.46282e+00 1.00991e+01 4.10561e+00 3.49852e+01 0.00000e+00
3.47282e+00 9.49413e+00 3.40996e+00 3.44271e+01 0.00000e+00
3.48283e+00 8.88542e+00 2.81603e+00 3.38026e+01 0.00000e+00
3.49283e+00 8.28292e+00 2.32045e+00 3.31299e+01 0.00000e+00
3.50283e+00 7.69512e+00 1.91712e+00 3.24244e+01 0.00000e+00
3.51284e+00 7.12902e+00 1.59810e+00 3.16990e+01 0.00000e+00
3.52284e+00 6.59017e+00 1.35450e+00 3.09642e+01 0.00000e+00
3.53284e+00 6.08270e+00 1.17711e+00 3.02280e+01 0.00000e+00
3.54285e+00 5.60949e+00 1.05688e+00 2.94965e+01 0.00000e+00
3.55285e+00 5.17229e+00 9.85298e-01 2.87741e+01 0.00000e+00
3.56285e+00 4.77194e+00 9.54611e-01 2.80642e+01 0.00000e+00
3.57286e+00 4.40847e+00 9.57933e-01 2.73686e+01 0.00000e+00
3.58286e+00 4.08133e+00 9.89302e-01 2.66888e+01 0.00000e+00
3.59286e+00 3.78945e+00 1.04367e+00 2.60257e+01 0.00000e+00
3.60287e+00 3.53148e+00 1.11685e+00 2.53796e+01 0.00000e+00
3.61287e+00 3.30580e+00 1.20547e+00 2.47506e+01 0.00000e+00
3.62287e+00 3.11068e+00 1.30687e+00 2.41388e+01 0.00000e+00
3.63288e+00 2.94432e+00 1.41905e+00 2.35440e+01 0.00000e+00
3.64288e+00 2.80494e+00 1.54057e+00 2.29662e+01 0.00000e+00
3.65288e+00 2.69080e+00 1.67047e+00 2.24052e+01 0.00000e+00
3.66289e+00 2.60028e+00 1.80822e+00 2.18608e+01 0.00000e+00
3.67289e+00 2.53185e+00 1.95367e+00 2.13329e+01 0.00000e+00
3.68289e+00 2.48417e+00 2.10695e+00 2.08216e+01 0.00000e+00
3.69290e+00 2.45601e+00 2.26846e+00 2.03268e+01 0.00000e+00
3.70290e+00 2.44633e+00 2.43884e+00 1.98486e+01 0.00000e+00
3.71290e+00 2.45425e+00 2.61892e+00 1.93873e+01 0.00000e+00
3.72291e+00 2.47907e+00 2.80970e+00 1.89430e+01 0.00000e+00
3.73291e+00 2.52025e+00 3.01232e+00 1.85162e+01 0.00000e+00
3.74291e+00 2.57742e+00 3.22807e+00 1.81072e+01 0.00000e+00
3.75292e+00 2.65038e+00 3.45835e+00 1.77168e+01 0.00000e+00
3.76292e+00 2.73908e+00 3.70467e+00 1.73457e+01 0.00000e+00
3.77292e+00 2.84362e+00 3.96864e+00 1.69948e+01 0.00000e+00
3.78293e+00 2.96426e+00 4.25196e+00 1.66652e+01 0.00000e+00
3.79293e+00 3.10140e+00 4.55639e+00 1.63583e+01 0.00000e+00
3.80293e+00 3.25556e+00 4.88377e+00 1.60757e+01 0.00000e+00
3.81294e+00 3.42739e+00 5.23597e+00 1.58194e+01 0.00000e+00
3.82294e+00 3.61767e+00 5.61487e+00 1.55916e+01 0.00000e+00
3.83294e+00 3.82727e+00 6.02233e+00 1.53949e+01 0.00000e+00
3.84295e+00 4.05716e+00 6.46014e+00 1.52325e+01 0.00000e+00
3.85295e+00 4.30838e+00 6.92995e+00 1.51079e+01 0.00000e+00
3.86295e+00 4.58202e+00 7.43318e+00 1.50253e+01 0.00000e+00
3.87296e+00 4.87917e+00 7.97094e+00 1.49894e+01 0.00000e+00
3.88296e+00 5.20093e+00 8.54387e+00 1.50056e+01 0.00000e+00
3.89296e+00 5.54830e+00 9.15199e+00 1.50800e+01 0.00000e+00
3.90297e+00 5.92217e+00 9.79450e+00 1.52193e+01 0.00000e+00
3.91297e+00 6.32321e+00 1.04695e+01 1.54311e+01 0.00000e+00
3.92297e+00 6.75177e+00 1.11737e+01 1.57233e+01 0.00000e+00
3.93298e+00 7.20779e+00 1.19023e+01 1.61045e+01 0.00000e+00
3.94298e+00 7.69067e+00 1.26483e+01 1.65834e+01 0.00000e+00
3.95298e+00 8.19907e+00 1.34023e+01 1.71687e+01 0.00000e+00
3.96299e+00 8.73077e+00 1.41524e+01 1.78684e+01 0.00000e+00
3.97299e+00 9.28246e+00 1.48834e+01 1.86894e+01 0.00000e+00
3.98299e+00 9.84957e+00 1.55771e+01 1.96365e+01 0.00000e+00
3.99300e+00 1.04261e+01 1.62122e+01 2.07114e+01 0.00000e+00
4.00300e+00 1.10044e+01 1.67647e+01 2.19117e+01 0.00000e+00
4.01300e+00 1.15751e+01 1.72083e+01 2.32297e+01 0.00000e+00
4.02301e+00 1.21275e+01 1.75161e+01 2.46516e+01 0.00000e+00
4.03301e+00 1.26489e+01 1.76618e+01 2.61562e+01 0.00000e+00
4.04301e+00 1.31257e+01 1.76223e+01 2.77149e+01 0.00000e+00
4.05302e+00 1.35436e+01 1.73792e+01 2.92923e+01 0.00000e+00
4.06302e+00 1.38884e+01 1.69225e+01 3.08467e+01 0.00000e+00
4.07302e+00 1.41464e+01 1.62513e+01 3.23333e+01 0.00000e+00
4.08303e+00 1.43060e+01 1.53764e+01 3.37062e+01 0.00000e+00
4.09303e+00 1.43581e+01 1.43197e+01 3.49225e+01 0.00000e+00
4.10303e+00 1.42971e+01 1.31137e+01 3.59456e+01 0.00000e+00
4.11304e+00 1.41215e+01 1.17992e+01 3.67485e+01 0.00000e+00
4.12304e+00 1.38341e+01 1.04216e+01 3.73154e+01 0.00000e+00
4.13304e+00 1.34418e+01 9.02779e+00 3.76430e+01 0.00000e+00
4.14305e+00 1.29551e+01 7.66170e+00 3.77395e+01 0.00000e+00
4.15305e+00 1.23876e+01 6.36171e+00 3.76228e+01 0.00000e+00
4.16305e+00 1.17549e+01 5.15823e+00 3.73182e+01 0.00000e+00
4.17306e+00 1.10734e+01 4.07272e+00 3.68552e+01 0.00000e+00
4.18306e+00 1.03597e+01 3.11771e+00 3.62645e+01 0.00000e+00
4.19306e+00 9.62959e+00 2.29769e+00 3.55762e+01 0.00000e+00
4.20307e+00 8.89736e+00 1.61045e+00 3.48177e+01 0.00000e+00
4.21307e+00 8.17557e+00 1.04879e+00 3.40126e+01 0.00000e+00
4.22307e+00 7.47467e+00 6.02055e-01 3.31805e+01 0.00000e+00
4.23308e+00 6.80302e+00 2.57635e-01 3.23369e+01 0.00000e+00
4.24308e+00 6.16693e+00 2.11847e-03 3.14937e+01 0.00000e+00
4.25308e+00 5.57083e+00 -1.77809e-01 3.06593e+01 0.00000e+00
4.26309e+00 5.01749e+00 -2.94752e-01 2.98397e+01 0.00000e+00
4.27309e+00 4.50827e+00 -3.60217e-01 2.90387e+01 0.00000e+00
4.28309e+00 4.04337e+00 -3.84407e-01 2.82585e+01 0.00000e+00
4.29310e+00 3.62205e+00 -3.76154e-01 2.75002e+01 0.00000e+00
4.30310e+00 3.24288e+00 -3.42940e-01 2.67641e+01 0.00000e+00
4.31310e+00 2.90393e+00 -2.90979e-01 2.60499e+01 0.00000e+00
4.32311e+00 2.60288e+00 -2.25331e-01 2.53572e+01 0.00000e+00
4.33311e+00 2.33724e+00 -1.50034e-01 2.46851e+01 0.00000e+00
4.34311e+00 2.10438e+00 -6.82379e-02 2.40329e+01 0.00000e+00
4.35312e+00 1.90170e+00 1.76707e-02 2.33998e+01 0.00000e+00
4.36312e+00 1.72661e+00 1.05945e-01 2.27849e+01 0.00000e+00
4.37312e+00 1.57666e+00 1.95375e-01 2.21876e+01 0.00000e+00
4.38313e+00 1.44951e+00 2.85189e-01 2.16071e+01 0.00000e+00
4.39313e+00 1.34302e+00 3.74978e-01 2.10429e+01 0.00000e+00
4.40313e+00 1.25521e+00 4.64624e-01 2.04944e+01 0.00000e+00
4.41314e+00 1.18429e+00 5.54242e-01 1.99610e+01 0.00000e+00
4.42314e+00 1.12866e+00 6.44137e-01 1.94424e+01 0.00000e+00
4.43314e+00 1.08691e+00 7.34765e-01 1.89382e+01 0.00000e+00
4.44315e+00 1.05783e+00 8.26701e-01 1.84479e+01 0.00000e+00
4.45315e+00 1.04035e+00 9.20621e-01 1.79713e+01 0.00000e+00
4.46315e+00 1.03361e+00 1.01728e+00 1.75082e+01 0.00000e+00
4.47316e+00 1.03687e+00 1.11752e+00 1.70582e+01 0.00000e+00
4.48316e+00 1.04958e+00 1.22221e+00 1.66212e+01 0.00000e+00
4.49316e+00 1.07129e+00 1.33233e+00 1.61971e+01 0.00000e+00
4.50317e+00 1.10172e+00 1.44888e+00 1.57856e+01 0.00000e+00
4.51317e+00 1.14071e+00 1.57294e+00 1.53868e+01 0.00000e+00
4.52317e+00 1.18820e+00 1.70566e+00 1.50006e+01 0.00000e+00
4.53318e+00 1.24428e+00 1.84826e+00 1.46271e+01 0.00000e+00
4.54318e+00 1.30912e+00 2.00203e+00 1.42663e+01 0.00000e+00
4.55318e+00 1.38303e+00 2.16838e+00 1.39185e+01 0.00000e+00
4.56319e+00 1.46640e+00 2.34880e+00 1.35839e+01 0.00000e+00
4.57319e+00 1.55975e+00 2.54488e+00 1.32628e+01 0.00000e+00
4.58319e+00 1.66372e+00 2.75836e+00 1.29559e+01 0.00000e+00
4.59320e+00 1.77902e+00 2.99109e+00 1.26637e+01 0.00000e+00
4.60320e+00 1.90651e+00 3.24506e+00 1.23870e+01 0.00000e+00
4.61320e+00 2.04716e+00 3.52243e+00 1.21270e+01 0.00000e+00
4.62321e+00 2.20205e+00 3.82549e+00 1.18848e+01 0.00000e+00
4.63321e+00 2.37238e+00 4.15671e+00 1.16620e+01 0.00000e+00
4.64321e+00 2.55950e+00 4.51868e+00 1.14606e+01 0.00000e+00
4.65322e+00 2.76486e+00 4.91418e+00 1.12828e+01 0.00000e+00
4.66322e+00 2.99006e+00 5.34607e+00 1.11315e+01 0.00000e+00
4.67322e+00 3.23681e+00 5.81731e+00 1.10100e+01 0.00000e+00
4.68323e+00 3.50696e+00 6.33092e+00 1.09223e+01 0.00000e+00
4.69323e+00 3.80246e+00 6.88984e+00 1.08732e+01 0.00000e+00
4.70323e+00 4.12534e+00 7.49689e+00 1.08684e+01 0.00000e+00
4.71324e+00 4.47770e+00 8.15457e+00 1.09145e+01 0.00000e+00
4.72324e+00 4.86166e+00 8.86489e+00 1.10194e+01 0.00000e+00
4.73324e+00 5.27929e+00 9.62910e+00 1.11921e+01 0.00000e+00
4.74325e+00 5.73253e+00 1.04473e+01 1.14430e+01 0.00000e+00
4.75325e+00 6.22308e+00 1.13182e+01 1.17839e+01 0.00000e+00
4.76325e+00 6.75225e+00 1.22383e+01 1.22281e+01 0.00000e+00
4.77326e+00 7.32078e+00 1.32014e+01 1.27898e+01 0.00000e+00
4.78326e+00 7.92858e+00 1.41981e+01 1.34845e+01 0.00000e+00
4.79326e+00 8.57449e+00 1.52145e+01 1.43278e+01 0.00000e+00
4.80327e+00 9.25589e+00 1.62320e+01 1.53350e+01 0.00000e+00
4.81327e+00 9.96836e+00 1.72259e+01 1.65196e+01 0.00000e+00
4.82327e+00 1.07053e+01 1.81656e+01 1.78917e+01 0.00000e+00
4.83328e+00 1.14574e+01 1.90141e+01 1.94561e+01 0.00000e+00
4.84328e+00 1.22125e+01 1.97286e+01 2.12095e+01 0.00000e+00
4.85328e+00 1.29555e+01 2.02625e+01 2.31383e+01 0.00000e+00
4.86329e+00 1.36678e+01 2.05674e+01 2.52158e+01 0.00000e+00
4.87329e+00 1.43284e+01 2.05980e+01 2.74009e+01 0.00000e+00
4.88329e+00 1.49142e+01 2.03163e+01 2.96376e+01 0.00000e+00
4.89330e+00 1.54012e+01 1.96974e+01 3.18568e+01 0.00000e+00
4.90330e+00 1.57663e+01 1.87352e+01 3.39803e+01 0.00000e+00
4.91330e+00 1.59890e+01 1.74454e+01 3.59269e+01 0.00000e+00
4.92331e+00 1.60534e+01 1.58674e+01 3.76204e+01 0.00000e+00
4.93331e+00 1.59498e+01 1.40614e+01 3.89979e+01 0.00000e+00
4.94331e+00 1.56762e+01 1.21039e+01 4.00164e+01 0.00000e+00
4.95332e+00 1.52383e+01 1.00791e+01 4.06571e+01 0.00000e+00
4.96332e+00 1.46496e+01 8.07027e+00 4.09261e+01 0.00000e+00
4.97332e+00 1.39295e+01 6.15169e+00 4.08515e+01 0.00000e+00
4.98333e+00 1.31021e+01 4.38251e+00 4.04779e+01 0.00000e+00
4.99333e+00 1.21940e+01 2.80368e+00 3.98598e+01 0.00000e+00
5.00333e+00 1.12323e+01 1.43763e+00 3.90544e+01 0.00000e+00
5.01334e+00 1.02427e+01 2.90298e-01 3.81167e+01 0.00000e+00
5.02334e+00 9.24837e+00 -6.45519e-01 3.70952e+01 0.00000e+00
5.03334e+00 8.26923e+00 -1.38633e+00 3.60301e+01 0.00000e+00
5.04335e+00 7.32133e+00 -1.95426e+00 3.49525e+01 0.00000e+00
5.05335e+00 6.41698e+00 -2.37400e+00 3.38853e+01 0.00000e+00
5.06335e+00 5.56491e+00 -2.67051e+00 3.28440e+01 0.00000e+00
5.07336e+00 4.77073e+00 -2.86744e+00 3.18381e+01 0.00000e+00
5.08336e+00 4.03734e+00 -2.98619e+00 3.08728e+01 0.00000e+00
5.09336e+00 3.36548e+00 -3.04553e+00 2.99500e+01 0.00000e+00
5.10337e+00 2.75414e+00 -3.06143e+00 2.90695e+01 0.00000e+00
5.11337e+00 2.20103e+00 -3.04724e+00 2.82298e+01 0.00000e+00
5.12337e+00 1.70294e+00 -3.01385e+00 2.74284e+01 0.00000e+00
5.13338e+00 1.25600e+00 -2.97007e+00 2.66629e+01 0.00000e+00
5.14338e+00 8.55988e-01 -2.92289e+00 2.59304e+01 0.00000e+00
5.15338e+00 4.98485e-01 -2.87775e+00 2.52286e+01 0.00000e+00
5.16339e+00 1.79036e-01 -2.83890e+00 2.45550e+01 0.00000e+00
5.17339e+00 -1.06743e-01 -2.80955e+00 2.39077e+01 0.00000e+00
5.18339e+00 -3.63085e-01 -2.79212e+00 2.32850e+01 0.00000e+00
5.19340e+00 -5.94019e-01 -2.78845e+00 2.26853e+01 0.00000e+00
5.20340e+00 -8.03342e-01 -2.79989e+00 2.21075e+01 0.00000e+00
5.21340e+00 -9.94601e-01 -2.82744e+00 2.15506e+01 0.00000e+00
5.22341e+00 -1.17109e+00 -2.87188e+00 2.10138e+01 0.00000e+00
5.23341e+00 -1.33585e+00 -2.93385e+00 2.04966e+01 0.00000e+00
5.24341e+00 -1.49169e+00 -3.01390e+00 1.99986e+01 0.00000e+00
5.25342e+00 -1.64122e+00 -3.11252e+00 1.95195e+01 0.00000e+00
5.26342e+00 -1.78682e+00 -3.23027e+00 1.90594e+01 0.00000e+00
5.27342e+00 -1.93072e+00 -3.36771e+00 1.86182e+01 0.00000e+00
5.28343e+00 -2.07498e+00 -3.52552e+00 1.81963e+01 0.00000e+00
5.29343e+00 -2.22155e+00 -3.70443e+00 1.77939e+01 0.00000e+00
5.30343e+00 -2.37225e+00 -3.90533e+00 1.74118e+01 0.00000e+00
5.31344e+00 -2.52884e+00 -4.12917e+00 1.70506e+01 0.00000e+00
5.32344e+00 -2.69298e+00 -4.37707e+00 1.67114e+01 0.00000e+00
5.33344e+00 -2.86630e+00 -4.65022e+00 1.63953e+01 0.00000e+00
5.34345e+00 -3.05041e+00 -4.94996e+00 1.61039e+01 0.00000e+00
5.35345e+00 -3.24686e+00 -5.27767e+00 1.58389e+01 0.00000e+00
5.36345e+00 -3.45722e+00 -5.63484e+00 1.56025e+01 0.00000e+00
5.37346e+00 -3.68304e+00 -6.02294e+00 1.53972e+01 0.00000e+00
5.38346e+00 -3.92587e+00 -6.44346e+00 1.52259e+01 0.00000e+00
5.39346e+00 -4.18724e+00 -6.89779e+00 1.50922e+01 0.00000e+00
5.40347e+00 -4.46866e+00 -7.38715e+00 1.50000e+01 0.00000e+00
5.41347e+00 -4.77162e+00 -7.91250e+00 1.49540e+01 0.00000e+00
5.42347e+00 -5.09750e+00 -8.47438e+00 1.49594e+01 0.00000e+00
5.43348e+00 -5.44762e+00 -9.07276e+00 1.50223e+01 0.00000e+00
5.44348e+00 -5.82312e+00 -9.70687e+00 1.51491e+01 0.00000e+00
5.45348e+00 -6.22489e+00 -1.03749e+01 1.53475e+01 0.00000e+00
5.46349e+00 -6.65353e+00 -1.10738e+01 1.56252e+01 0.00000e+00
5.47349e+00 -7.10920e+00 -1.17988e+01 1.59908e+01 0.00000e+00
5.48349e+00 -7.59152e+00 -1.25432e+01 1.64532e+01 0.00000e+00
5.49350e+00 -8.09937e+00 -1.32981e+01 1.70210e+01 0.00000e+00
5.50350e+00 -8.63079e+00 -1.40518e+01 1.77025e+01 0.00000e+00
5.51350e+00 -9.18274e+00 -1.47897e+01 1.85050e+01 0.00000e+00
5.52351e+00 -9.75090e+00 -1.54939e+01 1.94337e+01 0.00000e+00
5.53351e+00 -1.03295e+01 -1.61433e+01 2.04910e+01 0.00000e+00
5.54351e+00 -1.09113e+01 -1.67143e+01 2.16754e+01 0.00000e+00
5.55352e+00 -1.14872e+01 -1.71806e+01 2.29802e+01 0.00000e+00
5.56352e+00 -1.20465e+01 -1.75151e+01 2.43924e+01 0.00000e+00
5.57352e+00 -1.25770e+01 -1.76910e+01 2.58922e+01 0.00000e+00
5.58353e+00 -1.30650e+01 -1.76841e+01 2.74521e+01 0.00000e+00
5.59353e+00 -1.34963e+01 -1.74751e+01 2.90373e+01 0.00000e+00
5.60353e+00 -1.38563e+01 -1.70519e+01 3.06070e+01 0.00000e+00
5.61354e+00 -1.41312e+01 -1.64122e+01 3.21161e+01 0.00000e+00
5.62354e+00 -1.43089e+01 -1.55647e+01 3.35183e+01 0.00000e+00
5.63354e+00 -1.43797e+01 -1.45297e+01 3.47696e+01 0.00000e+00
5.64355e+00 -1.43375e+01 -1.33385e+01 3.58320e+01 0.00000e+00
5.65355e+00 -1.41798e+01 -1.20308e+01 3.66761e+01 0.00000e+00
5.66355e+00 -1.39089e+01 -1.06521e+01 3.72844e+01 0.00000e+00
5.67356e+00 -1.35310e+01 -9.24972e+00 3.76514e+01 0.00000e+00
5.68356e+00 -1.30563e+01 -7.86867e+00 3.77837e+01 0.00000e+00
5.69356e+00 -1.24980e+01 -6.54874e+00 3.76981e+01 0.00000e+00
5.70357e+00 -1.18715e+01 -5.32193e+00 3.74191e+01 0.00000e+00
5.71357e+00 -1.11933e+01 -4.21129e+00 3.69760e+01 0.00000e+00
5.72357e+00 -1.04801e+01 -3.23078e+00 3.63999e+01 0.00000e+00
5.73358e+00 -9.74808e+00 -2.38605e+00 3.57213e+01 0.00000e+00
5.74358e+00 -9.01185e+00 -1.67575e+00 3.49683e+01 0.00000e+00
5.75358e+00 -8.28434e+00 -1.09322e+00 3.41653e+01 0.00000e+00
5.76359e+00 -7.57641e+00 -6.28121e-01 3.33328e+01 0.00000e+00
5.77359e+00 -6.89677e+00 -2.67909e-01 3.24869e+01 0.00000e+00
5.78359e+00 -6.25207e+00 9.01014e-04 3.16401e+01 0.00000e+00
5.79360e+00 -5.64703e+00 1.91811e-01 3.08013e+01 0.00000e+00
5.80360e+00 -5.08466e+00 3.17674e-01 2.99768e+01 0.00000e+00
5.81360e+00 -4.56650e+00 3.90271e-01 2.91707e+01 0.00000e+00
5.82361e+00 -4.09291e+00 4.20089e-01 2.83854e+01 0.00000e+00
5.83361e+00 -3.66326e+00 4.16230e-01 2.76222e+01 0.00000e+00
5.84361e+00 -3.27618e+00 3.86424e-01 2.68813e+01 0.00000e+00
5.85362e+00 -2.92979e+00 3.37111e-01 2.61626e+01 0.00000e+00
5.86362e+00 -2.62178e+00 2.73546e-01 2.54655e+01 0.00000e+00
5.87362e+00 -2.34966e+00 1.99936e-01 2.47893e+01 0.00000e+00
5.88363e+00 -2.11081e+00 1.19574e-01 2.41333e+01 0.00000e+00
5.89363e+00 -1.90256e+00 3.49689e-02 2.34965e+01 0.00000e+00
5.90363e+00 -1.72232e+00 -5.20308e-02 2.28781e+01 0.00000e+00
5.91364e+00 -1.56758e+00 -1.40129e-01 2.22774e+01 0.00000e+00
5.92364e+00 -1.43597e+00 -2.28485e-01 2.16938e+01 0.00000e+00
5.93364e+00 -1.32529e+00 -3.16628e-01 2.11264e+01 0.00000e+00
5.94365e+00 -1.23353e+00 -4.04389e-01 2.05749e+01 0.00000e+00
5.95365e+00 -1.15883e+00 -4.91840e-01 2.00385e+01 0.00000e+00
5.96365e+00 -1.09957e+00 -5.79246e-01 1.95170e+01 0.00000e+00
5.97366e+00 -1.05428e+00 -6.67027e-01 1.90099e+01 0.00000e+00
5.98366e+00 -1.02170e+00 -7.55725e-01 1.85168e+01 0.00000e+00
5.99366e+00 -1.00073e+00 -8.45980e-01 1.80374e+01 0.00000e+00
6.00367e+00 -9.90457e-01 -9.38518e-01 1.75713e+01 0.00000e+00
6.01367e+00 -9.90112e-01 -1.03413e+00 1.71184e+01 0.00000e+00
6.02367e+00 -9.99084e-01 -1.13367e+00 1.66784e+01 0.00000e+00
6.03368e+00 -1.01691e+00 -1.23806e+00 1.62512e+01 0.00000e+00
6.04368e+00 -1.04324e+00 -1.34827e+00 1.58366e+01 0.00000e+00
6.05368e+00 -1.07788e+00 -1.46531e+00 1.54344e+01 0.00000e+00
6.06369e+00 -1.12074e+00 -1.59030e+00 1.50447e+01 0.00000e+00
6.07369e+00 -1.17185e+00 -1.72438e+00 1.46674e+01 0.00000e+00
6.08369e+00 -1.23135e+00 -1.86881e+00 1.43027e+01 0.00000e+00
6.09370e+00 -1.29949e+00 -2.02489e+00 1.39505e+01 0.00000e+00
6.10370e+00 -1.37662e+00 -2.19405e+00 1.36111e+01 0.00000e+00
6.11370e+00 -1.46320e+00 -2.37781e+00 1.32848e+01 0.00000e+00
6.12371e+00 -1.55981e+00 -2.57781e+00 1.29721e+01 0.00000e+00
6.13371e+00 -1.66711e+00 -2.79582e+00 1.26734e+01 0.00000e+00
6.14371e+00 -1.78590e+00 -3.03373e+00 1.23895e+01 0.00000e+00
6.15372e+00 -1.91708e+00 -3.29360e+00 1.21211e+01 0.00000e+00
6.16372e+00 -2.06166e+00 -3.57762e+00 1.18695e+01 0.00000e+00
6.17372e+00 -2.22077e+00 -3.88817e+00 1.16360e+01 0.00000e+00
6.18373e+00 -2.39569e+00 -4.22776e+00 1.14221e+01 0.00000e+00
6.19373e+00 -2.58779e+00 -4.59908e+00 1.12299e+01 0.00000e+00
6.20373e+00 -2.79861e+00 -5.00495e+00 1.10620e+01 0.00000e+00
6.21374e+00 -3.02978e+00 -5.44832e+00 1.09211e+01 0.00000e+00
6.22374e+00 -3.28309e+00 -5.93222e+00 1.08109e+01 0.00000e+00
6.23374e+00 -3.56043e+00 -6.45969e+00 1.07355e+01 0.00000e+00
6.24375e+00 -3.86382e+00 -7.03375e+00 1.07001e+01 0.00000e+00
6.25375e+00 -4.19534e+00 -7.65719e+00 1.07105e+01 0.00000e+00
6.26375e+00 -4.55714e+00 -8.33249e+00 1.07739e+01 0.00000e+00
6.27376e+00 -4.95137e+00 -9.06156e+00 1.08984e+01 0.00000e+00
6.28376e+00 -5.38013e+00 -9.84548e+00 1.10935e+01 0.00000e+00
6.29376e+00 -5.84535e+00 -1.06841e+01 1.13701e+01 0.00000e+00
6.30377e+00 -6.34870e+00 -1.15756e+01 1.17407e+01 0.00000e+00
6.31377e+00 -6.89139e+00 -1.25159e+01 1.22189e+01 0.00000e+00
6.32377e+00 -7.47404e+00 -1.34981e+01 1.28196e+01 0.00000e+00
6.33378e+00 -8.09633e+00 -1.45116e+01 1.35586e+01 0.00000e+00
6.34378e+00 -8.75678e+00 -1.55411e+01 1.44521e+01 0.00000e+00
6.35378e+00 -9.45234e+00 -1.65664e+01 1.55152e+01 0.00000e+00
6.36379e+00 -1.01780e+01 -1.75608e+01 1.67611e+01 0.00000e+00
6.37379e+00 -1.09265e+01 -1.84915e+01 1.81991e+01 0.00000e+00
6.38379e+00 -1.16877e+01 -1.93193e+01 1.98322e+01 0.00000e+00
6.39380e+00 -1.24484e+01 -1.99992e+01 2.16548e+01 0.00000e+00
6.40380e+00 -1.31924e+01 -2.04830e+01 2.36499e+01 0.00000e+00
6.41380e+00 -1.39001e+01 -2.07216e+01 2.57865e+01 0.00000e+00
6.42381e+00 -1.45494e+01 -2.06701e+01 2.80188e+01 0.00000e+00
6.43381e+00 -1.51165e+01 -2.02928e+01 3.02858e+01 0.00000e+00
6.44381e+00 -1.55770e+01 -1.95690e+01 3.25139e+01 0.00000e+00
6.45382e+00 -1.59079e+01 -1.84981e+01 3.46219e+01 0.00000e+00
6.46382e+00 -1.60894e+01 -1.71031e+01 3.65274e+01 0.00000e+00
6.47382e+00 -1.61069e+01 -1.54303e+01 3.81557e+01 0.00000e+00
6.48383e+00 -1.59527e+01 -1.35470e+01 3.94477e+01 0.00000e+00
6.49383e+00 -1.56270e+01 -1.15342e+01 4.03666e+01 0.00000e+00
6.50383e+00 -1.51379e+01 -9.47878e+00 4.09007e+01 0.00000e+00
6.51384e+00 -1.45011e+01 -7.46375e+00 4.10636e+01 0.00000e+00
6.52384e+00 -1.37379e+01 -5.56083e+00 4.08898e+01 0.00000e+00
6.53384e+00 -1.28740e+01 -3.82491e+00 4.04287e+01 0.00000e+00
6.54385e+00 -1.19367e+01 -2.29181e+00 3.97377e+01 0.00000e+00
6.55385e+00 -1.09533e+01 -9.78802e-01 3.88751e+01 0.00000e+00
6.56385e+00 -9.94926e+00 1.12788e-01 3.78952e+01 0.00000e+00
6.57386e+00 -8.94719e+00 9.93864e-01 3.68451e+01 0.00000e+00
6.58386e+00 -7.96607e+00 1.68358e+00 3.57627e+01 0.00000e+00
6.59386e+00 -7.02100e+00 2.20575e+00 3.46769e+01 0.00000e+00
6.60387e+00 -6.12326e+00 2.58591e+00 3.36084e+01 0.00000e+00
6.61387e+00 -5.28063e+00 2.84925e+00 3.25706e+01 0.00000e+00
6.62387e+00 -4.49785e+00 3.01922e+00 3.15716e+01 0.00000e+00
6.63388e+00 -3.77706e+00 3.11677e+00 3.06153e+01 0.00000e+00
6.64388e+00 -3.11836e+00 3.16006e+00 2.97027e+01 0.00000e+00
6.65388e+00 -2.52023e+00 3.16443e+00 2.88329e+01 0.00000e+00
6.66389e+00 -1.97999e+00 3.14257e+00 2.80041e+01 0.00000e+00
6.67389e+00 -1.49410e+00 3.10479e+00 2.72135e+01 0.00000e+00
6.68389e+00 -1.05848e+00 3.05938e+00 2.64585e+01 0.00000e+00
6.69390e+00 -6.68754e-01 3.01286e+00 2.57362e+01 0.00000e+00
6.70390e+00 -3.20399e-01 2.97030e+00 2.50443e+01 0.00000e+00
6.71390e+00 -8.90217e-03 2.93562e+00 2.43803e+01 0.00000e+00
6.72391e+00 2.70145e-01 2.91178e+00 2.37424e+01 0.00000e+00
6.73391e+00 5.20978e-01 2.90101e+00 2.31289e+01 0.00000e+00
6.74391e+00 7.47609e-01 2.90499e+00 2.25383e+01 0.00000e+00
6.75392e+00 9.53811e-01 2.92494e+00 2.19696e+01 0.00000e+00
6.76392e+00 1.14310e+00 2.96182e+00 2.14218e+01 0.00000e+00
6.77392e+00 1.31872e+00 3.01634e+00 2.08942e+01 0.00000e+00
6.78393e+00 1.48370e+00 3.08913e+00 2.03865e+01 0.00000e+00
6.79393e+00 1.64080e+00 3.18071e+00 1.98982e+01 0.00000e+00
6.80393e+00 1.79260e+00 3.29163e+00 1.94293e+01 0.00000e+00
6.81394e+00 1.94147e+00 3.42243e+00 1.89797e+01 0.00000e+00
6.82394e+00 2.08960e+00 3.57375e+00 1.85497e+01 0.00000e+00
6.83394e+00 2.23906e+00 3.74626e+00 1.81396e+01 0.00000e+00
6.84395e+00 2.39177e+00 3.94079e+00 1.77500e+01 0.00000e+00
6.85395e+00 2.54956e+00 4.15822e+00 1.73815e+01 0.00000e+00
6.86395e+00 2.71418e+00 4.39958e+00 1.70351e+01 0.00000e+00
6.87396e+00 2.88731e+00 4.66600e+00 1.67120e+01 0.00000e+00
6.88396e+00 3.07057e+00 4.95871e+00 1.64136e+01 0.00000e+00
6.89396e+00 3.26559e+00 5.27903e+00 1.61416e+01 0.00000e+00
6.90397e+00 3.47392e+00 5.62832e+00 1.58980e+01 0.00000e+00
6.91397e+00 3.69713e+00 6.00800e+00 1.56854e+01 0.00000e+00
6.92397e+00 3.93676e+00 6.41945e+00 1.55066e+01 0.00000e+00
6.93398e+00 4.19434e+00 6.86398e+00 1.53649e+01 0.00000e+00
6.94398e+00 4.47136e+00 7.34273e+00 1.52643e+01 0.00000e+00
6.95398e+00 4.76928e+00 7.85661e+00 1.52090e+01 0.00000e+00
6.96399e+00 5.08948e+00 8.40612e+00 1.52043e+01 0.00000e+00
6.97399e+00 5.43323e+00 8.99122e+00 1.52558e+01 0.00000e+00
6.98399e+00 5.80165e+00 9.61114e+00 1.53700e+01 0.00000e+00
6.99400e+00 6.19563e+00 1.02642e+01 1.55539e+01 0.00000e+00
7.00400e+00 6.61576e+00 1.09473e+01 1.58151e+01 0.00000e+00
7.01400e+00 7.06221e+00 1.16561e+01 1.61619e+01 0.00000e+00
7.02401e+00 7.53463e+00 1.23843e+01 1.66026e+01 0.00000e+00
7.03401e+00 8.03200e+00 1.31232e+01 1.71457e+01 0.00000e+00
7.04401e+00 8.55244e+00 1.38618e+01 1.77992e+01 0.00000e+00
7.05402e+00 9.09308e+00 1.45862e+01 1.85700e+01 0.00000e+00
7.06402e+00 9.64985e+00 1.52794e+01 1.94634e+01 0.00000e+00
7.07402e+00 1.02173e+01 1.59214e+01 2.04818e+01 0.00000e+00
7.08403e+00 1.07885e+01 1.64897e+01 2.16241e+01 0.00000e+00
7.09403e+00 1.13548e+01 1.69591e+01 2.28844e+01 0.00000e+00
7.10403e+00 1.19060e+01 1.73037e+01 2.42508e+01 0.00000e+00
7.11404e+00 1.24305e+01 1.74976e+01 2.57050e+01 0.00000e+00
7.12404e+00 1.29153e+01 1.75171e+01 2.72212e+01 0.00000e+00
7.13404e+00 1.33465e+01 1.73429e+01 2.87670e+01 0.00000e+00
7.14405e+00 1.37102e+01 1.69625e+01 3.03036e+01 0.00000e+00
7.15405e+00 1.39929e+01 1.63721e+01 3.17882e+01 0.00000e+00
7.16405e+00 1.41825e+01 1.55785e+01 3.31763e+01 0.00000e+00
7.17406e+00 1.42694e+01 1.45994e+01 3.44249e+01 0.00000e+00
7.18406e+00 1.42469e+01 1.34633e+01 3.54961e+01 0.00000e+00
7.19406e+00 1.41123e+01 1.22070e+01 3.63603e+01 0.00000e+00
7.20407e+00 1.38669e+01 1.08735e+01 3.69983e+01 0.00000e+00
7.21407e+00 1.35159e+01 9.50815e+00 3.74025e+01 0.00000e+00
7.22407e+00 1.30687e+01 8.15486e+00 3.75771e+01 0.00000e+00
7.23408e+00 1.25374e+01 6.85308e+00 3.75362e+01 0.00000e+00
7.24408e+00 1.19366e+01 5.63527e+00 3.73019e+01 0.00000e+00
7.25408e+00 1.12821e+01 4.52552e+00 3.69015e+01 0.00000e+00
7.26409e+00 1.05902e+01 3.53922e+00 3.63646e+01 0.00000e+00
7.27409e+00 9.87652e+00 2.68362e+00 3.57209e+01 0.00000e+00
7.28409e+00 9.15572e+00 1.95898e+00 3.49979e+01 0.00000e+00
7.29410e+00 8.44070e+00 1.36009e+00 3.42201e+01 0.00000e+00
7.30410e+00 7.74246e+00 8.77843e-01 3.34081e+01 0.00000e+00
7.31410e+00 7.06996e+00 5.00682e-01 3.25786e+01 0.00000e+00
7.32411e+00 6.43015e+00 2.15849e-01 3.17445e+01 0.00000e+00
7.33411e+00 5.82807e+00 1.03493e-02 3.09155e+01 0.00000e+00
7.34411e+00 5.26707e+00 -1.28353e-01 3.00982e+01 0.00000e+00
7.35412e+00 4.74903e+00 -2.11875e-01 2.92974e+01 0.00000e+00
7.36412e+00 4.27460e+00 -2.50645e-01 2.85158e+01 0.00000e+00
7.37412e+00 3.84342e+00 -2.53788e-01 2.77550e+01 0.00000e+00
7.38413e+00 3.45440e+00 -2.29110e-01 2.70156e+01 0.00000e+00
7.39413e+00 3.10584e+00 -1.83149e-01 2.62977e+01 0.00000e+00
7.40413e+00 2.79563e+00 -1.21280e-01 2.56010e+01 0.00000e+00
7.41414e+00 2.52144e+00 -4.78253e-02 2.49249e+01 0.00000e+00
7.42414e+00 2.28076e+00 3.38091e-02 2.42686e+01 0.00000e+00
7.43414e+00 2.07105e+00 1.21014e-01 2.36314e+01 0.00000e+00
7.44415e+00 1.88980e+00 2.11856e-01 2.30126e+01 0.00000e+00
7.45415e+00 1.73456e+00 3.04971e-01 2.24115e+01 0.00000e+00
7.46415e+00 1.60304e+00 3.99465e-01 2.18273e+01 0.00000e+00
7.47416e+00 1.49308e+00 4.94836e-01 2.12596e+01 0.00000e+00
7.48416e+00 1.40269e+00 5.90897e-01 2.07077e+01 0.00000e+00
7.49416e+00 1.33010e+00 6.87722e-01 2.01712e+01 0.00000e+00
7.50417e+00 1.27367e+00 7.85593e-01 1.96497e+01 0.00000e+00
7.51417e+00 1.23201e+00 8.84962e-01 1.91428e+01 0.00000e+00
7.52417e+00 1.20386e+00 9.86420e-01 1.86501e+01 0.00000e+00
7.53418e+00 1.18818e+00 1.09067e+00 1.81715e+01 0.00000e+00
7.54418e+00 1.18409e+00 1.19852e+00 1.77065e+01 0.00000e+00
7.55418e+00 1.19086e+00 1.31085e+00 1.72551e+01 0.00000e+00
7.56419e+00 1.20793e+00 1.42863e+00 1.68171e+01 0.00000e+00
7.57419e+00 1.23490e+00 1.55288e+00 1.63924e+01 0.00000e+00
7.58419e+00 1.27148e+00 1.68472e+00 1.59809e+01 0.00000e+00
7.59420e+00 1.31755e+00 1.82532e+00 1.55827e+01 0.00000e+00
7.60420e+00 1.37309e+00 1.97595e+00 1.51977e+01 0.00000e+00
7.61420e+00 1.43822e+00 2.13794e+00 1.48262e+01 0.00000e+00
7.62421e+00 1.51318e+00 2.31273e+00 1.44683e+01 0.00000e+00
7.63421e+00 1.59832e+00 2.50185e+00 1.41244e+01 0.00000e+00
7.64421e+00 1.69412e+00 2.70694e+00 1.37949e+01 0.00000e+00
7.65422e+00 1.80117e+00 2.92976e+00 1.34804e+01 0.00000e+00
7.66422e+00 1.92017e+00 3.17220e+00 1.31816e+01 0.00000e+00
7.67422e+00 2.05195e+00 3.43626e+00 1.28994e+01 0.00000e+00
7.68423e+00 2.19746e+00 3.72411e+00 1.26349e+01 0.00000e+00
7.69423e+00 2.35776e+00 4.03805e+00 1.23895e+01 0.00000e+00
7.70423e+00 2.53405e+00 4.38052e+00 1.21650e+01 0.00000e+00
7.71424e+00 2.72764e+00 4.75409e+00 1.19633e+01 0.00000e+00
7.72424e+00 2.93998e+00 5.16146e+00 1.17871e+01 0.00000e+00
7.73424e+00 3.17263e+00 5.60540e+00 1.16392e+01 0.00000e+00
7.74425e+00 3.42727e+00 6.08874e+00 1.15232e+01 0.00000e+00
7.75425e+00 3.70571e+00 6.61429e+00 1.14434e+01 0.00000e+00
7.76425e+00 4.00983e+00 7.18477e+00 1.14049e+01 0.00000e+00
7.77426e+00 4.34157e+00 7.80264e+00 1.14135e+01 0.00000e+00
7.78426e+00 4.70293e+00 8.46998e+00 1.14762e+01 0.00000e+00
7.79426e+00 5.09588e+00 9.18827e+00 1.16010e+01 0.00000e+00
7.80427e+00 5.52229e+00 9.95806e+00 1.17973e+01 0.00000e+00
7.81427e+00 5.98385e+00 1.07787e+01 1.20756e+01 0.00000e+00
7.82427e+00 6.48197e+00 1.16477e+01 1.24476e+01 0.00000e+00
7.83428e+00 7.01756e+00 1.25605e+01 1.29265e+01 0.00000e+00
7.84428e+00 7.59089e+00 1.35097e+01 1.35263e+01 0.00000e+00
7.85428e+00 8.20131e+00 1.44840e+01 1.42615e+01 0.00000e+00
7.86429e+00 8.84700e+00 1.54682e+01 1.51467e+01 0.00000e+00
7.87429e+00 9.52458e+00 1.64419e+01 1.61954e+01 0.00000e+00
7.88429e+00 1.02288e+01 1.73790e+01 1.74189e+01 0.00000e+00
7.89430e+00 1.09522e+01 1.82480e+01 1.88241e+01 0.00000e+00
7.90430e+00 1.16846e+01 1.90112e+01 2.04121e+01 0.00000e+00
7.91430e+00 1.24132e+01 1.96268e+01 2.21752e+01 0.00000e+00
7.92431e+00 1.31221e+01 2.00500e+01 2.40952e+01 0.00000e+00
7.93431e+00 1.37926e+01 2.02364e+01 2.61408e+01 0.00000e+00
7.94431e+00 1.44040e+01 2.01461e+01 2.82674e+01 0.00000e+00
7.95432e+00 1.49339e+01 1.97481e+01 3.04170e+01 0.00000e+00
7.96432e+00 1.53598e+01 1.90262e+01 3.25206e+01 0.00000e+00
7.97432e+00 1.56608e+01 1.79825e+01 3.45032e+01 0.00000e+00
7.98433e+00 1.58191e+01 1.66403e+01 3.62898e+01 0.00000e+00
7.99433e+00 1.58218e+01 1.50441e+01 3.78130e+01 0.00000e+00
8.00433e+00 1.56625e+01 1.32564e+01 3.90200e+01 0.00000e+00
8.01434e+00 1.53419e+01 1.13519e+01 3.98781e+01 0.00000e+00
8.02434e+00 1.48681e+01 9.40974e+00 4.03774e+01 0.00000e+00
8.03434e+00 1.42558e+01 7.50574e+00 4.05306e+01 0.00000e+00
8.04435e+00 1.35251e+01 5.70525e+00 4.03689e+01 0.00000e+00
8.05435e+00 1.26996e+01 4.05868e+00 3.99372e+01 0.00000e+00
8.06435e+00 1.18049e+01 2.59933e+00 3.92873e+01 0.00000e+00
8.07436e+00 1.08662e+01 1.34384e+00 3.84725e+01 0.00000e+00
8.08436e+00 9.90732e+00 2.94394e-01 3.75426e+01 0.00000e+00
8.09436e+00 8.94948e+00 -5.58046e-01 3.65411e+01 0.00000e+00
8.10437e+00 8.01056e+00 -1.23027e+00 3.55036e+01 0.00000e+00
8.11437e+00 7.10489e+00 -1.74357e+00 3.44576e+01 0.00000e+00
8.12437e+00 6.24333e+00 -2.12112e+00 3.34229e+01 0.00000e+00
8.13438e+00 5.43347e+00 -2.38604e+00 3.24131e+01 0.00000e+00
8.14438e+00 4.68005e+00 -2.56003e+00 3.14363e+01 0.00000e+00
8.15438e+00 3.98538e+00 -2.66270e+00 3.04971e+01 0.00000e+00
8.16439e+00 3.34982e+00 -2.71114e+00 2.95971e+01 0.00000e+00
8.17439e+00 2.77217e+00 -2.71993e+00 2.87361e+01 0.00000e+00
8.18439e+00 2.25010e+00 -2.70121e+00 2.79126e+01 0.00000e+00
8.19440e+00 1.78042e+00 -2.66493e+00 2.71246e+01 0.00000e+00
8.20440e+00 1.35942e+00 -2.61909e+00 2.63697e+01 0.00000e+00
8.21440e+00 9.83065e-01 -2.57006e+00 2.56457e+01 0.00000e+00
8.22441e+00 6.47150e-01 -2.52283e+00 2.49502e+01 0.00000e+00
8.23441e+00 3.47462e-01 -2.48122e+00 2.42813e+01 0.00000e+00
8.24441e+00 7.98687e-02 -2.44818e+00 2.36370e+01 0.00000e+00
8.25442e+00 -1.59612e-01 -2.42590e+00 2.30158e+01 0.00000e+00
8.26442e+00 -3.74765e-01 -2.41603e+00 2.24164e+01 0.00000e+00
8.27442e+00 -5.69147e-01 -2.41977e+00 2.18377e+01 0.00000e+00
8.28443e+00 -7.46080e-01 -2.43804e+00 2.12786e+01 0.00000e+00
8.29443e+00 -9.08639e-01 -2.47152e+00 2.07386e+01 0.00000e+00
8.30443e+00 -1.05967e+00 -2.52077e+00 2.02170e+01 0.00000e+00
8.31444e+00 -1.20179e+00 -2.58625e+00 1.97133e+01 0.00000e+00
8.32444e+00 -1.33743e+00 -2.66842e+00 1.92273e+01 0.00000e+00
8.33444e+00 -1.46880e+00 -2.76776e+00 1.87589e+01 0.00000e+00
8.34445e+00 -1.59797e+00 -2.88479e+00 1.83079e+01 0.00000e+00
8.35445e+00 -1.72687e+00 -3.02012e+00 1.78744e+01 0.00000e+00
8.36445e+00 -1.85729e+00 -3.17445e+00 1.74587e+01 0.00000e+00
8.37446e+00 -1.99094e+00 -3.34860e+00 1.70611e+01 0.00000e+00
8.38446e+00 -2.12944e+00 -3.54351e+00 1.66820e+01 0.00000e+00
8.39446e+00 -2.27436e+00 -3.76027e+00 1.63223e+01 0.00000e+00
8.40447e+00 -2.42723e+00 -4.00007e+00 1.59826e+01 0.00000e+00
8.41447e+00 -2.58954e+00 -4.26428e+00 1.56642e+01 0.00000e+00
8.42447e+00 -2.76278e+00 -4.55436e+00 1.53684e+01 0.00000e+00
8.43448e+00 -2.94847e+00 -4.87192e+00 1.50966e+01 0.00000e+00
8.44448e+00 -3.14811e+00 -5.21863e+00 1.48510e+01 0.00000e+00
8.45448e+00 -3.36323e+00 -5.59627e+00 1.46338e+01 0.00000e+00
8.46449e+00 -3.59539e+00 -6.00664e+00 1.44478e+01 0.00000e+00
8.47449e+00 -3.84617e+00 -6.45151e+00 1.42963e+01 0.00000e+00
8.48449e+00 -4.11717e+00 -6.93259e+00 1.41829e+01 0.00000e+00
8.49450e+00 -4.40997e+00 -7.45140e+00 1.41122e+01 0.00000e+00
8.50450e+00 -4.72617e+00 -8.00917e+00 1.40893e+01 0.00000e+00
8.51450e+00 -5.06729e+00 -8.60666e+00 1.41199e+01 0.00000e+00
8.52451e+00 -5.43474e+00 -9.24405e+00 1.42109e+01 0.00000e+00
8.53451e+00 -5.82979e+00 -9.92062e+00 1.43695e+01 0.00000e+00
8.54451e+00 -6.25347e+00 -1.06345e+01 1.46042e+01 0.00000e+00
8.55452e+00 -6.70645e+00 -1.13824e+01 1.49240e+01 0.00000e+00
8.56452e+00 -7.18896e+00 -1.21592e+01 1.53385e+01 0.00000e+00
8.57452e+00 -7.70057e+00 -1.29573e+01 1.58579e+01 0.00000e+00
8.58453e+00 -8.24010e+00 -1.37667e+01 1.64920e+01 0.00000e+00
8.59453e+00 -8.80534e+00 -1.45741e+01 1.72505e+01 0.00000e+00
8.60453e+00 -9.39287e+00 -1.53626e+01 1.81416e+01 0.00000e+00
8.61454e+00 -9.99780e+00 -1.61119e+01 1.91711e+01 0.00000e+00
8.62454e+00 -1.06136e+01 -1.67976e+01 2.03417e+01 0.00000e+00
8.63454e+00 -1.12319e+01 -1.73923e+01 2.16510e+01 0.00000e+00
8.64455e+00 -1.18423e+01 -1.78660e+01 2.30909e+01 0.00000e+00
8.65455e+00 -1.24326e+01 -1.81876e+01 2.46454e+01 0.00000e+00
8.66455e+00 -1.29888e+01 -1.83269e+01 2.62904e+01 0.00000e+00
8.67456e+00 -1.34953e+01 -1.82572e+01 2.79928e+01 0.00000e+00
8.68456e+00 -1.39360e+01 -1.79582e+01 2.97113e+01 0.00000e+00
8.69456e+00 -1.42947e+01 -1.74190e+01 3.13977e+01 0.00000e+00
8.70457e+00 -1.45563e+01 -1.66404e+01 3.30001e+01 0.00000e+00
8.71457e+00 -1.47078e+01 -1.56370e+01 3.44662e+01 0.00000e+00
8.72457e+00 -1.47396e+01 -1.44363e+01 3.57476e+01 0.00000e+00
8.73458e+00 -1.46461e+01 -1.30785e+01 3.68046e+01 0.00000e+00
8.74458e+00 -1.44266e+01 -1.16121e+01 3.76092e+01 0.00000e+00
8.75458e+00 -1.40852e+01 -1.00908e+01 3.81475e+01 0.00000e+00
8.76459e+00 -1.36311e+01 -8.56804e+00 3.84202e+01 0.00000e+00
8.77459e+00 -1.30772e+01 -7.09290e+00 3.84410e+01 0.00000e+00
8.78459e+00 -1.24396e+01 -5.70657e+00 3.82346e+01 0.00000e+00
8.79460e+00 -1.17364e+01 -4.44015e+00 3.78328e+01 0.00000e+00
8.80460e+00 -1.09862e+01 -3.31392e+00 3.72708e+01 0.00000e+00
8.81460e+00 -1.02074e+01 -2.33789e+00 3.65844e+01 0.00000e+00
8.82461e+00 -9.41716e+00 -1.51314e+00 3.58070e+01 0.00000e+00
8.83461e+00 -8.63077e+00 -8.33796e-01 3.49682e+01 0.00000e+00
8.84461e+00 -7.86117e+00 -2.88984e-01 3.40928e+01 0.00000e+00
8.85462e+00 -7.11893e+00 1.35229e-01 3.32006e+01 0.00000e+00
8.86462e+00 -6.41218e+00 4.54261e-01 3.23066e+01 0.00000e+00
8.87462e+00 -5.74679e+00 6.83782e-01 3.14217e+01 0.00000e+00
8.88463e+00 -5.12661e+00 8.38839e-01 3.05536e+01 0.00000e+00
8.89463e+00 -4.55374e+00 9.33296e-01 2.97068e+01 0.00000e+00
8.90463e+00 -4.02884e+00 9.79527e-01 2.88843e+01 0.00000e+00
8.91464e+00 -3.55140e+00 9.88289e-01 2.80871e+01 0.00000e+00
8.92464e+00 -3.12001e+00 9.68732e-01 2.73155e+01 0.00000e+00
8.93464e+00 -2.73260e+00 9.28485e-01 2.65691e+01 0.00000e+00
8.94465e+00 -2.38664e+00 8.73794e-01 2.58469e+01 0.00000e+00
8.95465e+00 -2.07932e+00 8.09683e-01 2.51480e+01 0.00000e+00
8.96465e+00 -1.80764e+00 7.40112e-01 2.44712e+01 0.00000e+00
8.97466e+00 -1.56859e+00 6.68142e-01 2.38153e+01 0.00000e+00
8.98466e+00 -1.35916e+00 5.96077e-01 2.31793e+01 0.00000e+00
8.99466e+00 -1.17647e+00 5.25600e-01 2.25621e+01 0.00000e+00
9.00467e+00 -1.01774e+00 4.57888e-01 2.19629e+01 0.00000e+00
9.01467e+00 -8.80410e-01 3.93713e-01 2.13808e+01 0.00000e+00
9.02467e+00 -7.62068e-01 3.33525e-01 2.08151e+01 0.00000e+00
9.03468e+00 -6.60519e-01 2.77528e-01 2.02650e+01 0.00000e+00
9.04468e+00 -5.73763e-01 2.25735e-01 1.97300e+01 0.00000e+00
9.05468e+00 -4.99997e-01 1.78018e-01 1.92096e+01 0.00000e+00
9.06469e+00 -4.37607e-01 1.34151e-01 1.87033e+01 0.00000e+00
9.07469e+00 -3.85158e-01 9.38321e-02 1.82105e+01 0.00000e+00
9.08469e+00 -3.41381e-01 5.67172e-02 1.77308e+01 0.00000e+00
9.09470e+00 -3.05165e-01 2.24326e-02 1.72640e+01 0.00000e+00
9.10470e+00 -2.75539e-01 -9.40883e-03 1.68095e+01 0.00000e+00
9.11470e+00 -2.51661e-01 -3.91981e-02 1.63671e+01 0.00000e+00
9.12471e+00 -2.32809e-01 -6.73234e-02 1.59364e+01 0.00000e+00
9.13471e+00 -2.18364e-01 -9.41656e-02 1.55171e+01 0.00000e+00
9.14471e+00 -2.07801e-01 -1.20096e-01 1.51089e+01 0.00000e+00
9.15472e+00 -2.00683e-01 -1.45475e-01 1.47114e+01 0.00000e+00
9.16472e+00 -1.96647e-01 -1.70655e-01 1.43245e+01 0.00000e+00
9.17472e+00 -1.95395e-01 -1.95977e-01 1.39478e+01 0.00000e+00
9.18473e+00 -1.96694e-01 -2.21778e-01 1.35810e+01 0.00000e+00
9.19473e+00 -2.00362e-01 -2.48392e-01 1.32240e+01 0.00000e+00
9.20473e+00 -2.06267e-01 -2.76151e-01 1.28764e+01 0.00000e+00
9.21474e+00 -2.14321e-01 -3.05391e-01 1.25381e+01 0.00000e+00
9.22474e+00 -2.24478e-01 -3.36455e-01 1.22088e+01 0.00000e+00
9.23474e+00 -2.36727e-01 -3.69699e-01 1.18882e+01 0.00000e+00
9.24475e+00 -2.51095e-01 -4.05493e-01 1.15762e+01 0.00000e+00
9.25475e+00 -2.67642e-01 -4.44227e-01 1.12726e+01 0.00000e+00
9.26475e+00 -2.86460e-01 -4.86318e-01 1.09771e+01 0.00000e+00
9.27476e+00 -3.07674e-01 -5.32212e-01 1.06896e+01 0.00000e+00
9.28476e+00 -3.31441e-01 -5.82392e-01 1.04100e+01 0.00000e+00
9.29476e+00 -3.57950e-01 -6.37382e-01 1.01381e+01 0.00000e+00
9.30477e+00 -3.87426e-01 -6.97756e-01 9.87366e+00 0.00000e+00
9.31477e+00 -4.20129e-01 -7.64141e-01 9.61667e+00 0.00000e+00
9.32477e+00 -4.56357e-01 -8.37229e-01 9.36700e+00 0.00000e+00
9.33478e+00 -4.96449e-01 -9.17780e-01 9.12455e+00 0.00000e+00
9.34478e+00 -5.40787e-01 -1.00664e+00 8.88929e+00 0.00000e+00
9.35478e+00 -5.89802e-01 -1.10473e+00 8.66119e+00 0.00000e+00
9.36479e+00 -6.43978e-01 -1.21310e+00 8.44026e+00 0.00000e+00
9.37479e+00 -7.03854e-01 -1.33287e+00 8.22655e+00 0.00000e+00
9.38479e+00 -7.70035e-01 -1.46532e+00 8.02018e+00 0.00000e+00
9.39480e+00 -8.43194e-01 -1.61185e+00 7.82131e+00 0.00000e+00
9.40480e+00 -9.24081e-01 -1.77402e+00 7.63019e+00 0.00000e+00
9.41480e+00 -1.01353e+00 -1.95356e+00 7.44715e+00 0.00000e+00
9.42481e+00 -1.11247e+00 -2.15236e+00 7.27266e+00 0.00000e+00
9.43481e+00 -1.22194e+00 -2.37256e+00 7.10727e+00 0.00000e+00
9.44481e+00 -1.34308e+00 -2.61648e+00 6.95176e+00 0.00000e+00
9.45482e+00 -1.47715e+00 -2.88669e+00 6.80705e+00 0.00000e+00
9.46482e+00 -1.62557e+00 -3.18603e+00 6.67435e+00 0.00000e+00
9.47482e+00 -1.78989e+00 -3.51759e+00 6.55514e+00 0.00000e+00
9.48483e+00 -1.97183e+00 -3.88476e+00 6.45127e+00 0.00000e+00
9.49483e+00 -2.17327e+00 -4.29123e+00 6.36505e+00 0.00000e+00
9.50483e+00 -2.39628e+00 -4.74096e+00 6.29932e+00 0.00000e+00
9.51484e+00 -2.64315e+00 -5.23821e+00 6.25755e+00 0.00000e+00
9.52484e+00 -2.91632e+00 -5.78745e+00 6.24404e+00 0.00000e+00
9.53484e+00 -3.21849e+00 -6.39337e+00 6.26402e+00 0.00000e+00
9.54485e+00 -3.55250e+00 -7.06074e+00 6.32386e+00 0.00000e+00
9.55485e+00 -3.92141e+00 -7.79426e+00 6.43129e+00 0.00000e+00
9.56485e+00 -4.32841e+00 -8.59837e+00 6.59564e+00 0.00000e+00
9.57486e+00 -4.77679e+00 -9.47694e+00 6.82806e+00 0.00000e+00
9.58486e+00 -5.26985e+00 -1.04329e+01 7.14184e+00 0.00000e+00
9.59486e+00 -5.81077e+00 -1.14675e+01 7.55262e+00 0.00000e+00
9.60487e+00 -6.40246e+00 -1.25797e+01 8.07853e+00 0.00000e+00
9.61487e+00 -7.04732e+00 -1.37655e+01 8.74032e+00 0.00000e+00
9.62487e+00 -7.74689e+00 -1.50161e+01 9.56116e+00 0.00000e+00
9.63488e+00 -8.50148e+00 -1.63169e+01 1.05662e+01 0.00000e+00
9.64488e+00 -9.30966e+00 -1.76461e+01 1.17815e+01 0.00000e+00
9.65488e+00 -1.01676e+01 -1.89727e+01 1.32325e+01 0.00000e+00
9.66489e+00 -1.10684e+01 -2.02548e+01 1.49415e+01 0.00000e+00
9.67489e+00 -1.20012e+01 -2.14394e+01 1.69243e+01 0.00000e+00
9.68489e+00 -1.29507e+01 -2.24619e+01 1.91855e+01 0.00000e+00
9.69490e+00 -1.38963e+01 -2.32478e+01 2.17135e+01 0.00000e+00
9.70490e+00 -1.48121e+01 -2.37176e+01 2.44753e+01 0.00000e+00
9.71490e+00 -1.56669e+01 -2.37929e+01 2.74120e+01 0.00000e+00
9.72491e+00 -1.64256e+01 -2.34065e+01 3.04371e+01 0.00000e+00
9.73491e+00 -1.70510e+01 -2.25137e+01 3.34391e+01 0.00000e+00
9.74491e+00 -1.75068e+01 -2.11034e+01 3.62884e+01 0.00000e+00
9.75492e+00 -1.77610e+01 -1.92059e+01 3.88506e+01 0.00000e+00
9.76492e+00 -1.77896e+01 -1.68951e+01 4.10030e+01 0.00000e+00
9.77492e+00 -1.75799e+01 -1.42824e+01 4.26508e+01 0.00000e+00
9.78493e+00 -1.71323e+01 -1.15043e+01 4.37407e+01 0.00000e+00
9.79493e+00 -1.64607e+01 -8.70404e+00 4.42661e+01 0.00000e+00
9.80493e+00 -1.55908e+01 -6.01394e+00 4.42647e+01 0.00000e+00
9.81494e+00 -1.45574e+01 -3.54067e+00 4.38089e+01 0.00000e+00
9.82494e+00 -1.34005e+01 -1.35717e+00 4.29916e+01 0.00000e+00
9.83494e+00 -1.21616e+01 4.98689e-01 4.19119e+01 0.00000e+00
9.84495e+00 -1.08802e+01 2.02001e+00 4.06636e+01 0.00000e+00
9.85495e+00 -9.59157e+00 3.22356e+00 3.93268e+01 0.00000e+00
9.86495e+00 -8.32513e+00 4.14164e+00 3.79650e+01 0.00000e+00
9.87496e+00 -7.10404e+00 4.81462e+00 3.66241e+01 0.00000e+00
9.88496e+00 -5.94526e+00 5.28520e+00 3.53346e+01 0.00000e+00
9.89496e+00 -4.86011e+00 5.59443e+00 3.41145e+01 0.00000e+00
9.90497e+00 -3.85512e+00 5.77938e+00 3.29722e+01 0.00000e+00
9.91497e+00 -2.93288e+00 5.87209e+00 3.19094e+01 0.00000e+00
9.92497e+00 -2.09297e+00 5.89936e+00 3.09239e+01 0.00000e+00
9.93498e+00 -1.33268e+00 5.88299e+00 3.00107e+01 0.00000e+00
9.94498e+00 -6.47708e-01 5.84040e+00 2.91638e+01 0.00000e+00
9.95498e+00 -3.27039e-02 5.78521e+00 2.83770e+01 0.00000e+00
9.96499e+00 5.18330e-01 5.72795e+00 2.76442e+01 0.00000e+00
9.97499e+00 1.01169e+00 5.67660e+00 2.69598e+01 0.00000e+00
9.98499e+00 1.45373e+00 5.63713e+00 2.63193e+01 0.00000e+00
9.99500e+00 1.85070e+00 5.61394e+00 2.57184e+01 0.00000e+00
1.00050e+01 2.20858e+00 5.61018e+00 2.51540e+01 0.00000e+00
1.00150e+01 2.53308e+00 5.62806e+00 2.46236e+01 0.00000e+00
1.00250e+01 2.82949e+00 5.66909e+00 2.41250e+01 0.00000e+00
1.00350e+01 3.10276e+00 5.73425e+00 2.36570e+01 0.00000e+00
1.00450e+01 3.35741e+00 5.82410e+00 2.32186e+01 0.00000e+00
1.00550e+01 3.59758e+00 5.93895e+00 2.28094e+01 0.00000e+00
1.00650e+01 3.82703e+00 6.07888e+00 2.24292e+01 0.00000e+00
1.00750e+01 4.04918e+00 6.24383e+00 2.20783e+01 0.00000e+00
1.00850e+01 4.26708e+00 6.43360e+00 2.17574e+01 0.00000e+00
1.00950e+01 4.48350e+00 6.64794e+00 2.14671e+01 0.00000e+00
1.01050e+01 4.70089e+00 6.88646e+00 2.12088e+01 0.00000e+00
1.01150e+01 4.92144e+00 7.14869e+00 2.09838e+01 0.00000e+00
1.01250e+01 5.14709e+00 7.43404e+00 2.07938e+01 0.00000e+00
1.01350e+01 5.37950e+00 7.74175e+00 2.06406e+01 0.00000e+00
1.01450e+01 5.62013e+00 8.07085e+00 2.05265e+01 0.00000e+00
1.01551e+01 5.87017e+00 8.42014e+00 2.04538e+01 0.00000e+00
1.01651e+01 6.13057e+00 8.78806e+00 2.04251e+01 0.00000e+00
1.01751e+01 6.40203e+00 9.17268e+00 2.04429e+01 0.00000e+00
1.01851e+01 6.68498e+00 9.57159e+00 2.05102e+01 0.00000e+00
1.01951e+01 6.97954e+00 9.98181e+00 2.06298e+01 0.00000e+00
1.02051e+01 7.28551e+00 1.03997e+01 2.08043e+01 0.00000e+00
1.02151e+01 7.60234e+00 1.08210e+01 2.10365e+01 0.00000e+00
1.02251e+01 7.92907e+00 1.12405e+01 2.13285e+01 0.00000e+00
1.02351e+01 8.26431e+00 1.16523e+01 2.16822e+01 0.00000e+00
1.02451e+01 8.60619e+00 1.20496e+01 2.20986e+01 0.00000e+00
1.02551e+01 8.95234e+00 1.24247e+01 2.25778e+01 0.00000e+00
1.02651e+01 9.29983e+00 1.27693e+01 2.31188e+01 0.00000e+00
1.02751e+01 9.64521e+00 1.30743e+01 2.37191e+01 0.00000e+00
1.02851e+01 9.98446e+00 1.33306e+01 2.43746e+01 0.00000e+00
1.02951e+01 1.03131e+01 1.35287e+01 2.50793e+01 0.00000e+00
1.03051e+01 1.06261e+01 1.36597e+01 2.58250e+01 0.00000e+00
1.03151e+01 1.09182e+01 1.37153e+01 2.66017e+01 0.00000e+00
1.03251e+01 1.11838e+01 1.36887e+01 2.73973e+01 0.00000e+00
1.03351e+01 1.14175e+01 1.35750e+01 2.81980e+01 0.00000e+00
1.03451e+01 1.16137e+01 1.33715e+01 2.89886e+01 0.00000e+00
1.03551e+01 1.17676e+01 1.30783e+01 2.97529e+01 0.00000e+00
1.03651e+01 1.18746e+01 1.26987e+01 3.04749e+01 0.00000e+00
1.03751e+01 1.19314e+01 1.22389e+01 3.11389e+01 0.00000e+00
1.03851e+01 1.19355e+01 1.17081e+01 3.17307e+01 0.00000e+00
1.03951e+01 1.18858e+01 1.11181e+01 3.22382e+01 0.00000e+00
1.04051e+01 1.17822e+01 1.04827e+01 3.26519e+01 0.00000e+00
1.04151e+01 1.16265e+01 9.81697e+00 3.29656e+01 0.00000e+00
1.04251e+01 1.14214e+01 9.13644e+00 3.31762e+01 0.00000e+00
1.04351e+01 1.11709e+01 8.45634e+00 3.32839e+01 0.00000e+00
1.04451e+01 1.08801e+01 7.79082e+00 3.32919e+01 0.00000e+00
1.04552e+01 1.05549e+01 7.15240e+00 3.32059e+01 0.00000e+00
1.04652e+01 1.02016e+01 6.55152e+00 3.30335e+01 0.00000e+00
1.04752e+01 9.82686e+00 5.99631e+00 3.27839e+01 0.00000e+00
1.04852e+01 9.43742e+00 5.49258e+00 3.24667e+01 0.00000e+00
1.04952e+01 9.03974e+00 5.04389e+00 3.20921e+01 0.00000e+00
1.05052e+01 8.63994e+00 4.65179e+00 3.16700e+01 0.00000e+00
1.05152e+01 8.24361e+00 4.31614e+00 3.12096e+01 0.00000e+00
1.05252e+01 7.85574e+00 4.03539e+00 3.07195e+01 0.00000e+00
1.05352e+01 7.48061e+00 3.80700e+00 3.02073e+01 0.00000e+00
1.05452e+01 7.12186e+00 3.62770e+00 2.96797e+01 0.00000e+00
1.05552e+01 6.78242e+00 3.49382e+00 2.91425e+01 0.00000e+00
1.05652e+01 6.46458e+00 3.40148e+00 2.86005e+01 0.00000e+00
1.05752e+01 6.17007e+00 3.34683e+00 2.80578e+01 0.00000e+00
1.05852e+01 5.90006e+00 3.32619e+00 2.75177e+01 0.00000e+00
1.05952e+01 5.65530e+00 3.33612e+00 2.69832e+01 0.00000e+00
1.06052e+01 5.43613e+00 3.37352e+00 2.64563e+01 0.00000e+00
1.06152e+01 5.24261e+00 3.43567e+00 2.59392e+01 0.00000e+00
1.06252e+01 5.07453e+00 3.52023e+00 2.54333e+01 0.00000e+00
1.06352e+01 4.93149e+00 3.62524e+00 2.49401e+01 0.00000e+00
1.06452e+01 4.81300e+00 3.74913e+00 2.44608e+01 0.00000e+00
1.06552e+01 4.71844e+00 3.89068e+00 2.39964e+01 0.00000e+00
1.06652e+01 4.64717e+00 4.04898e+00 2.35482e+01 0.00000e+00
1.06752e+01 4.59854e+00 4.22342e+00 2.31169e+01 0.00000e+00
1.06852e+01 4.57192e+00 4.41366e+00 2.27037e+01 0.00000e+00
1.06952e+01 4.56669e+00 4.61955e+00 2.23097e+01 0.00000e+00
1.07052e+01 4.58232e+00 4.84117e+00 2.19360e+01 0.00000e+00
1.07152e+01 4.61833e+00 5.07872e+00 2.15837e+01 0.00000e+00
1.07252e+01 4.67431e+00 5.33254e+00 2.12542e+01 0.00000e+00
1.07352e+01 4.74992e+00 5.60304e+00 2.09489e+01 0.00000e+00
1.07452e+01 4.84491e+00 5.89066e+00 2.06695e+01 0.00000e+00
1.07553e+01 4.95909e+00 6.19588e+00 2.04178e+01 0.00000e+00
1.07653e+01 5.09232e+00 6.51910e+00 2.01956e+01 0.00000e+00
1.07753e+01 5.24452e+00 6.86066e+00 2.00052e+01 0.00000e+00
1.07853e+01 5.41564e+00 7.22073e+00 1.98490e+01 0.00000e+00
1.07953e+01 5.60564e+00 7.59930e+00 1.97295e+01 0.00000e+00
1.08053e+01 5.81448e+00 7.99607e+00 1.96497e+01 0.00000e+00
1.08153e+01 6.04207e+00 8.41042e+00 1.96124e+01 0.00000e+00
1.08253e+01 6.28824e+00 8.84127e+00 1.96211e+01 0.00000e+00
1.08353e+01 6.55273e+00 9.28703e+00 1.96791e+01 0.00000e+00
1.08453e+01 6.83511e+00 9.74548e+00 1.97899e+01 0.00000e+00
1.08553e+01 7.13475e+00 1.02137e+01 1.99571e+01 0.00000e+00
1.08653e+01 7.45075e+00 1.06878e+01 2.01842e+01 0.00000e+00
1.08753e+01 7.78191e+00 1.11631e+01 2.04745e+01 0.00000e+00
1.08853e+01 8.12662e+00 1.16340e+01 2.08308e+01 0.00000e+00
1.08953e+01 8.48286e+00 1.20936e+01 2.12553e+01 0.00000e+00
1.09053e+01 8.84807e+00 1.25339e+01 2.17495e+01 0.00000e+00
1.09153e+01 9.21914e+00 1.29461e+01 2.23135e+01 0.00000e+00
1.09253e+01 9.59237e+00 1.33203e+01 2.29462e+01 0.00000e+00
1.09353e+01 9.96343e+00 1.36459e+01 2.36443e+01 0.00000e+00
1.09453e+01 1.03274e+01 1.39119e+01 2.44027e+01 0.00000e+00
1.09553e+01 1.06786e+01 1.41072e+01 2.52139e+01 0.00000e+00
1.09653e+01 1.10112e+01 1.42215e+01 2.60677e+01 0.00000e+00
1.09753e+01 1.13187e+01 1.42456e+01 2.69515e+01 0.00000e+00
1.09853e+01 1.15946e+01 1.41719e+01 2.78503e+01 0.00000e+00
1.09953e+01 1.18322e+01 1.39956e+01 2.87471e+01 0.00000e+00
1.10053e+01 1.20254e+01 1.37150e+01 2.96233e+01 0.00000e+00
1.10153e+01 1.21685e+01 1.33319e+01 3.04599e+01 0.00000e+00
1.10253e+01 1.22568e+01 1.28519e+01 3.12378e+01 0.00000e+00
1.10353e+01 1.22866e+01 1.22846e+01 3.19392e+01 0.00000e+00
1.10453e+01 1.22559e+01 1.16427e+01 3.25488e+01 0.00000e+00
1.10554e+01 1.21640e+01 1.09419e+01 3.30539e+01 0.00000e+00
1.10654e+01 1.20120e+01 1.01999e+01 3.34459e+01 0.00000e+00
1.10754e+01 1.18026e+01 9.43532e+00 3.37199e+01 0.00000e+00
1.10854e+01 1.15400e+01 8.66655e+00 3.38753e+01 0.00000e+00
1.10954e+01 1.12298e+01 7.91099e+00 3.39151e+01 0.00000e+00
1.11054e+01 1.08784e+01 7.18409e+00 3.38458e+01 0.00000e+00
1.11154e+01 1.04932e+01 6.49883e+00 3.36763e+01 0.00000e+00
1.11254e+01 1.00818e+01 5.86531e+00 3.34173e+01 0.00000e+00
1.11354e+01 9.65217e+00 5.29070e+00 3.30805e+01 0.00000e+00
1.11454e+01 9.21173e+00 4.77938e+00 3.26781e+01 0.00000e+00
1.11554e+01 8.76769e+00 4.33315e+00 3.22218e+01 0.00000e+00
1.11654e+01 8.32659e+00 3.95171e+00 3.17226e+01 0.00000e+00
1.11754e+01 7.89423e+00 3.63303e+00 3.11908e+01 0.00000e+00
1.11854e+01 7.47559e+00 3.37382e+00 3.06351e+01 0.00000e+00
1.11954e+01 7.07485e+00 3.16993e+00 3.00633e+01 0.00000e+00
1.12054e+01 6.69533e+00 3.01675e+00 2.94819e+01 0.00000e+00
1.12154e+01 6.33962e+00 2.90947e+00 2.88962e+01 0.00000e+00
1.12254e+01 6.00959e+00 2.84332e+00 2.83106e+01 0.00000e+00
1.12354e+01 5.70648e+00 2.81378e+00 2.77287e+01 0.00000e+00
1.12454e+01 5.43101e+00 2.81668e+00 2.71533e+01 0.00000e+00
1.12554e+01 5.18346e+00 2.84826e+00 2.65867e+01 0.00000e+00
1.12654e+01 4.96374e+00 2.90524e+00 2.60308e+01 0.00000e+00
1.12754e+01 4.77146e+00 2.98484e+00 2.54869e+01 0.00000e+00
1.12854e+01 4.60607e+00 3.08473e+00 2.49563e+01 0.00000e+00
1.12954e+01 4.46684e+00 3.20306e+00 2.44401e+01 0.00000e+00
1.13054e+01 4.35295e+00 3.33838e+00 2.39390e+01 0.00000e+00
1.13154e+01 4.26357e+00 3.48965e+00 2.34539e+01 0.00000e+00
1.13254e+01 4.19784e+00 3.65617e+00 2.29856e+01 0.00000e+00
1.13354e+01 4.15493e+00 3.83755e+00 2.25349e+01 0.00000e+00
1.13454e+01 4.13409e+00 4.03369e+00 2.21026e+01 0.00000e+00
1.13555e+01 4.13463e+00 4.24470e+00 2.16896e+01 0.00000e+00
1.13655e+01 4.15593e+00 4.47090e+00 2.12969e+01 0.00000e+00
1.13755e+01 4.19749e+00 4.71277e+00 2.09255e+01 0.00000e+00
1.13855e+01 4.25890e+00 4.97093e+00 2.05767e+01 0.00000e+00
1.13955e+01 4.33986e+00 5.24608e+00 2.02518e+01 0.00000e+00
1.14055e+01 4.44015e+00 5.53898e+00 1.99523e+01 0.00000e+00
1.14155e+01 4.55967e+00 5.85042e+00 1.96800e+01 0.00000e+00
1.14255e+01 4.69839e+00 6.18117e+00 1.94367e+01 0.00000e+00
1.14355e+01 4.85635e+00 6.53191e+00 1.92248e+01 0.00000e+00
1.14455e+01 5.03366e+00 6.90325e+00 1.90466e+01 0.00000e+00
1.14555e+01 5.23045e+00 7.29557e+00 1.89048e+01 0.00000e+00
1.14655e+01 5.44687e+00 7.70905e+00 1.88025e+01 0.00000e+00
1.14755e+01 5.68307e+00 8.14351e+00 1.87429e+01 0.00000e+00
1.14855e+01 5.93914e+00 8.59838e+00 1.87297e+01 0.00000e+00
1.14955e+01 6.21508e+00 9.07255e+00 1.87666e+01 0.00000e+00
1.15055e+01 6.51075e+00 9.56427e+00 1.88579e+01 0.00000e+00
1.15155e+01 6.82584e+00 1.00711e+01 1.90078e+01 0.00000e+00
1.15255e+01 7.15977e+00 1.05895e+01 1.92206e+01 0.00000e+00
1.15355e+01 7.51166e+00 1.11151e+01 1.95007e+01 0.00000e+00
1.15455e+01 7.88020e+00 1.16423e+01 1.98520e+01 0.00000e+00
1.15555e+01 8.26366e+00 1.21643e+01 2.02781e+01 0.00000e+00
1.15655e+01 8.65971e+00 1.26726e+01 2.07820e+01 0.00000e+00
1.15755e+01 9.06542e+00 1.31578e+01 2.13653e+01 0.00000e+00
1.15855e+01 9.47713e+00 1.36088e+01 2.20283e+01 0.00000e+00
1.15955e+01 9.89044e+00 1.40136e+01 2.27695e+01 0.00000e+00
1.16055e+01 1.03002e+01 1.43590e+01 2.35848e+01 0.00000e+00
1.16155e+01 1.07004e+01 1.46317e+01 2.44675e+01 0.00000e+00
1.16255e+01 1.10844e+01 1.48182e+01 2.54079e+01 0.00000e+00
1.16355e+01 1.14449e+01 1.49061e+01 2.63932e+01 0.00000e+00
1.16455e+01 1.17742e+01 1.48847e+01 2.74070e+01 0.00000e+00
1.16556e+01 1.20646e+01 1.47458e+01 2.84305e+01 0.00000e+00
1.16656e+01 1.23081e+01 1.44849e+01 2.94420e+01 0.00000e+00
1.16756e+01 1.24978e+01 1.41016e+01 3.04187e+01 0.00000e+00
1.16856e+01 1.26271e+01 1.36003e+01 3.13374e+01 0.00000e+00
1.16956e+01 1.26910e+01 1.29903e+01 3.21754e+01 0.00000e+00
1.17056e+01 1.26861e+01 1.22856e+01 3.29128e+01 0.00000e+00
1.17156e+01 1.26107e+01 1.15041e+01 3.35328e+01 0.00000e+00
1.17256e+01 1.24652e+01 1.06669e+01 3.40230e+01 0.00000e+00
1.17356e+01 1.22520e+01 9.79635e+00 3.43762e+01 0.00000e+00
1.17456e+01 1.19756e+01 8.91544e+00 3.45905e+01 0.00000e+00
1.17556e+01 1.16421e+01 8.04590e+00 3.46686e+01 0.00000e+00
1.17656e+01 1.12589e+01 7.20724e+00 3.46180e+01 0.00000e+00
1.17756e+01 1.08345e+01 6.41587e+00 3.44492e+01 0.00000e+00
1.17856e+01 1.03779e+01 5.68457e+00 3.41754e+01 0.00000e+00
1.17956e+01 9.89853e+00 5.02232e+00 3.38111e+01 0.00000e+00
1.18056e+01 9.40531e+00 4.43448e+00 3.33711e+01 0.00000e+00
1.18156e+01 8.90677e+00 3.92312e+00 3.28699e+01 0.00000e+00
1.18256e+01 8.41069e+00 3.48758e+00 3.23208e+01 0.00000e+00
1.18356e+01 7.92394e+00 3.12504e+00 3.17361e+01 0.00000e+00
1.18456e+01 7.45237e+00 2.83110e+00 3.11263e+01 0.00000e+00
1.18556e+01 7.00082e+00 2.60035e+00 3.05003e+01 0.00000e+00
1.18656e+01 6.57310e+00 2.42683e+00 2.98655e+01 0.00000e+00
1.18756e+01 6.17210e+00 2.30443e+00 2.92279e+01 0.00000e+00
1.18856e+01 5.79985e+00 2.22715e+00 2.85921e+01 0.00000e+00
1.18956e+01 5.45763e+00 2.18935e+00 2.79620e+01 0.00000e+00
1.19056e+01 5.14610e+00 2.18587e+00 2.73402e+01 0.00000e+00
1.19156e+01 4.86536e+00 2.21212e+00 2.67290e+01 0.00000e+00
1.19256e+01 4.61511e+00 2.26411e+00 2.61300e+01 0.00000e+00
1.19356e+01 4.39475e+00 2.33846e+00 2.55444e+01 0.00000e+00
1.19456e+01 4.20340e+00 2.43240e+00 2.49730e+01 0.00000e+00
1.19557e+01 4.04007e+00 2.54370e+00 2.44168e+01 0.00000e+00
1.19657e+01 3.90365e+00 2.67065e+00 2.38762e+01 0.00000e+00
1.19757e+01 3.79301e+00 2.81199e+00 2.33517e+01 0.00000e+00
1.19857e+01 3.70701e+00 2.96691e+00 2.28439e+01 0.00000e+00
1.19957e+01 3.64459e+00 3.13494e+00 2.23532e+01 0.00000e+00
1.20057e+01 3.60473e+00 3.31594e+00 2.18801e+01 0.00000e+00
1.20157e+01 3.58653e+00 3.51005e+00 2.14252e+01 0.00000e+00
1.20257e+01 3.58918e+00 3.71765e+00 2.09891e+01 0.00000e+00
1.20357e+01 3.61203e+00 3.93934e+00 2.05726e+01 0.00000e+00
1.20457e+01 3.65451e+00 4.17586e+00 2.01765e+01 0.00000e+00
1.20557e+01 3.71621e+00 4.42812e+00 1.98018e+01 0.00000e+00
1.20657e+01 3.79686e+00 4.69715e+00 1.94497e+01 0.00000e+00
1.20757e+01 3.89630e+00 4.98403e+00 1.91215e+01 0.00000e+00
1.20857e+01 4.01449e+00 5.28992e+00 1.88186e+01 0.00000e+00
1.20957e+01 4.15152e+00 5.61600e+00 1.85430e+01 0.00000e+00
1.21057e+01 4.30756e+00 5.96343e+00 1.82965e+01 0.00000e+00
1.21157e+01 4.48291e+00 6.33329e+00 1.80816e+01 0.00000e+00
1.21257e+01 4.67789e+00 6.72659e+00 1.79008e+01 0.00000e+00
1.21357e+01 4.89292e+00 7.14413e+00 1.77571e+01 0.00000e+00
1.21457e+01 5.12843e+00 7.58649e+00 1.76539e+01 0.00000e+00
1.21557e+01 5.38484e+00 8.05390e+00 1.75950e+01 0.00000e+00
1.21657e+01 5.66254e+00 8.54617e+00 1.75843e+01 0.00000e+00
1.21757e+01 5.96184e+00 9.06253e+00 1.76266e+01 0.00000e+00
1.21857e+01 6.28291e+00 9.60154e+00 1.77266e+01 0.00000e+00
1.21957e+01 6.62574e+00 1.01609e+01 1.78895e+01 0.00000e+00
1.22057e+01 6.99003e+00 1.07372e+01 1.81209e+01 0.00000e+00
1.22157e+01 7.37514e+00 1.13259e+01 1.84262e+01 0.00000e+00
1.22257e+01 7.77999e+00 1.19210e+01 1.88108e+01 0.00000e+00
1.22357e+01 8.20297e+00 1.25149e+01 1.92797e+01 0.00000e+00
1.22457e+01 8.64179e+00 1.30983e+01 1.98373e+01 0.00000e+00
1.22558e+01 9.09342e+00 1.36601e+01 2.04868e+01 0.00000e+00
1.22658e+01 9.55398e+00 1.41873e+01 2.12297e+01 0.00000e+00
1.22758e+01 1.00186e+01 1.46652e+01 2.20653e+01 0.00000e+00
1.22858e+01 1.04815e+01 1.50779e+01 2.29903e+01 0.00000e+00
1.22958e+01 1.09357e+01 1.54084e+01 2.39977e+01 0.00000e+00
1.23058e+01 1.13735e+01 1.56396e+01 2.50769e+01 0.00000e+00
1.23158e+01 1.17862e+01 1.57555e+01 2.62129e+01 0.00000e+00
1.23258e+01 1.21645e+01 1.57415e+01 2.73865e+01 0.00000e+00
1.23358e+01 1.24986e+01 1.55868e+01 2.85744e+01 0.00000e+00
1.23458e+01 1.27792e+01 1.52847e+01 2.97503e+01 0.00000e+00
1.23558e+01 1.29971e+01 1.48342e+01 3.08853e+01 0.00000e+00
1.23658e+01 1.31443e+01 1.42405e+01 3.19501e+01 0.00000e+00
1.23758e+01 1.32146e+01 1.35155e+01 3.29166e+01 0.00000e+00
1.23858e+01 1.32035e+01 1.26773e+01 3.37595e+01 0.00000e+00
1.23958e+01 1.31091e+01 1.17490e+01 3.44584e+01 0.00000e+00
1.24058e+01 1.29320e+01 1.07579e+01 3.49988e+01 0.00000e+00
1.24158e+01 1.26756e+01 9.73280e+00 3.53731e+01 0.00000e+00
1.24258e+01 1.23456e+01 8.70278e+00 3.55807e+01 0.00000e+00
1.24358e+01 1.19497e+01 7.69482e+00 3.56273e+01 0.00000e+00
1.24458e+01 1.14977e+01 6.73250e+00 3.55241e+01 0.00000e+00
1.24558e+01 1.10001e+01 5.83490e+00 3.52863e+01 0.00000e+00
1.24658e+01 1.04681e+01 5.01606e+00 3.49318e+01 0.00000e+00
1.24758e+01 9.91300e+00 4.28498e+00 3.44796e+01 0.00000e+00
1.24858e+01 9.34559e+00 3.64599e+00 3.39483e+01 0.00000e+00
1.24958e+01 8.77586e+00 3.09937e+00 3.33557e+01 0.00000e+00
1.25058e+01 8.21268e+00 2.64222e+00 3.27179e+01 0.00000e+00
1.25158e+01 7.66373e+00 2.26925e+00 3.20486e+01 0.00000e+00
1.25258e+01 7.13532e+00 1.97359e+00 3.13595e+01 0.00000e+00
1.25358e+01 6.63250e+00 1.74751e+00 3.06601e+01 0.00000e+00
1.25458e+01 6.15907e+00 1.58296e+00 2.99578e+01 0.00000e+00
1.25559e+01 5.71769e+00 1.47201e+00 2.92585e+01 0.00000e+00
1.25659e+01 5.31006e+00 1.40715e+00 2.85665e+01 0.00000e+00
1.25759e+01 4.93700e+00 1.38151e+00 2.78848e+01 0.00000e+00
1.25859e+01 4.59867e+00 1.38897e+00 2.72158e+01 0.00000e+00
1.25959e+01 4.29463e+00 1.42423e+00 2.65610e+01 0.00000e+00
1.26059e+01 4.02405e+00 1.48274e+00 2.59214e+01 0.00000e+00
1.26159e+01 3.78577e+00 1.56078e+00 2.52976e+01 0.00000e+00
1.26259e+01 3.57842e+00 1.65530e+00 2.46901e+01 0.00000e+00
1.26359e+01 3.40051e+00 1.76394e+00 2.40990e+01 0.00000e+00
1.26459e+01 3.25048e+00 1.88490e+00 2.35244e+01 0.00000e+00
1.26559e+01 3.12679e+00 2.01694e+00 2.29665e+01 0.00000e+00
1.26659e+01 3.02795e+00 2.15923e+00 2.24253e+01 0.00000e+00
1.26759e+01 2.95254e+00 2.31137e+00 2.19009e+01 0.00000e+00
1.26859e+01 2.89926e+00 2.47329e+00 2.13935e+01 0.00000e+00
1.26959e+01 2.86695e+00 2.64522e+00 2.09031e+01 0.00000e+00
1.27059e+01 2.85458e+00 2.82764e+00 2.04301e+01 0.00000e+00
1.27159e+01 2.86130e+00 3.02124e+00 1.99747e+01 0.00000e+00
1.27259e+01 2.88637e+00 3.22692e+00 1.95375e+01 0.00000e+00
1.27359e+01 2.92927e+00 3.44574e+00 1.91189e+01 0.00000e+00
1.27459e+01 2.98960e+00 3.67888e+00 1.87197e+01 0.00000e+00
1.27559e+01 3.06712e+00 3.92767e+00 1.83406e+01 0.00000e+00
1.27659e+01 3.16176e+00 4.19352e+00 1.79826e+01 0.00000e+00
1.27759e+01 3.27359e+00 4.47795e+00 1.76469e+01 0.00000e+00
1.27859e+01 3.40281e+00 4.78253e+00 1.73349e+01 0.00000e+00
1.27959e+01 3.54976e+00 5.10888e+00 1.70482e+01 0.00000e+00
1.28059e+01 3.71491e+00 5.45865e+00 1.67888e+01 0.00000e+00
1.28159e+01 3.89883e+00 5.83346e+00 1.65590e+01 0.00000e+00
1.28259e+01 4.10220e+00 6.23488e+00 1.63614e+01 0.00000e+00
1.28359e+01 4.32577e+00 6.66438e+00 1.61989e+01 0.00000e+00
1.28459e+01 4.57036e+00 7.12326e+00 1.60751e+01 0.00000e+00
1.28560e+01 4.83681e+00 7.61254e+00 1.59940e+01 0.00000e+00
1.28660e+01 5.12597e+00 8.13290e+00 1.59601e+01 0.00000e+00
1.28760e+01 5.43865e+00 8.68453e+00 1.59784e+01 0.00000e+00
1.28860e+01 5.77558e+00 9.26694e+00 1.60546e+01 0.00000e+00
1.28960e+01 6.13731e+00 9.87883e+00 1.61948e+01 0.00000e+00
1.29060e+01 6.52420e+00 1.05178e+01 1.64059e+01 0.00000e+00
1.29160e+01 6.93625e+00 1.11803e+01 1.66948e+01 0.00000e+00
1.29260e+01 7.37307e+00 1.18609e+01 1.70692e+01 0.00000e+00
1.29360e+01 7.83370e+00 1.25527e+01 1.75362e+01 0.00000e+00
1.29460e+01 8.31651e+00 1.32463e+01 1.81032e+01 0.00000e+00
1.29560e+01 8.81901e+00 1.39301e+01 1.87763e+01 0.00000e+00
1.29660e+01 9.33772e+00 1.45898e+01 1.95606e+01 0.00000e+00
1.29760e+01 9.86803e+00 1.52088e+01 2.04589e+01 0.00000e+00
1.29860e+01 1.04040e+01 1.57676e+01 2.14711e+01 0.00000e+00
1.29960e+01 1.09384e+01 1.62449e+01 2.25934e+01 0.00000e+00
1.30060e+01 1.14625e+01 1.66181e+01 2.38171e+01 0.00000e+00
1.30160e+01 1.19663e+01 1.68641e+01 2.51280e+01 0.00000e+00
1.30260e+01 1.24385e+01 1.69614e+01 2.65061e+01 0.00000e+00
1.30360e+01 1.28670e+01 1.68910e+01 2.79250e+01 0.00000e+00
1.30460e+01 1.32394e+01 1.66391e+01 2.93530e+01 0.00000e+00
1.30560e+01 1.35432e+01 1.61987e+01 3.07536e+01 0.00000e+00
1.30660e+01 1.37671e+01 1.55708e+01 3.20882e+01 0.00000e+00
1.30760e+01 1.39012e+01 1.47662e+01 3.33177e+01 0.00000e+00
1.30860e+01 1.39381e+01 1.38046e+01 3.44061e+01 0.00000e+00
1.30960e+01 1.38735e+01 1.27143e+01 3.53226e+01 0.00000e+00
1.31060e+01 1.37065e+01 1.15302e+01 3.60445e+01 0.00000e+00
1.31160e+01 1.34396e+01 1.02909e+01 3.65586e+01 0.00000e+00
1.31260e+01 1.30791e+01 9.03609e+00 3.68617e+01 0.00000e+00
1.31360e+01 1.26343e+01 7.80318e+00 3.69601e+01 0.00000e+00
1.31460e+01 1.21169e+01 6.62513e+00 3.68683e+01 0.00000e+00
1.31561e+01 1.15403e+01 5.52848e+00 3.66068e+01 0.00000e+00
1.31661e+01 1.09190e+01 4.53254e+00 3.62002e+01 0.00000e+00
1.31761e+01 1.02674e+01 3.64925e+00 3.56744e+01 0.00000e+00
1.31861e+01 9.59938e+00 2.88379e+00 3.50549e+01 0.00000e+00
1.31961e+01 8.92782e+00 2.23565e+00 3.43655e+01 0.00000e+00
1.32061e+01 8.26398e+00 1.69982e+00 3.36272e+01 0.00000e+00
1.32161e+01 7.61745e+00 1.26815e+00 3.28578e+01 0.00000e+00
1.32261e+01 6.99600e+00 9.30518e-01 3.20718e+01 0.00000e+00
1.32361e+01 6.40567e+00 6.75851e-01 3.12803e+01 0.00000e+00
1.32461e+01 5.85086e+00 4.92891e-01 3.04919e+01 0.00000e+00
1.32561e+01 5.33447e+00 3.70785e-01 2.97129e+01 0.00000e+00
1.32661e+01 4.85814e+00 2.99464e-01 2.89475e+01 0.00000e+00
1.32761e+01 4.42246e+00 2.69868e-01 2.81984e+01 0.00000e+00
1.32861e+01 4.02713e+00 2.74056e-01 2.74673e+01 0.00000e+00
1.32961e+01 3.67118e+00 3.05220e-01 2.67552e+01 0.00000e+00
1.33061e+01 3.35315e+00 3.57649e-01 2.60624e+01 0.00000e+00
1.33161e+01 3.07123e+00 4.26649e-01 2.53887e+01 0.00000e+00
1.33261e+01 2.82335e+00 5.08452e-01 2.47339e+01 0.00000e+00
1.33361e+01 2.60736e+00 6.00105e-01 2.40977e+01 0.00000e+00
1.33461e+01 2.42103e+00 6.99371e-01 2.34794e+01 0.00000e+00
1.33561e+01 2.26219e+00 8.04626e-01 2.28787e+01 0.00000e+00
1.33661e+01 2.12874e+00 9.14768e-01 2.22951e+01 0.00000e+00
1.33761e+01 2.01868e+00 1.02914e+00 2.17281e+01 0.00000e+00
1.33861e+01 1.93018e+00 1.14744e+00 2.11773e+01 0.00000e+00
1.33961e+01 1.86155e+00 1.26970e+00 2.06425e+01 0.00000e+00
1.34061e+01 1.81129e+00 1.39619e+00 2.01232e+01 0.00000e+00
1.34161e+01 1.77809e+00 1.52740e+00 1.96194e+01 0.00000e+00
1.34261e+01 1.76079e+00 1.66401e+00 1.91308e+01 0.00000e+00
1.34361e+01 1.75844e+00 1.80685e+00 1.86573e+01 0.00000e+00
1.34461e+01 1.77024e+00 1.95688e+00 1.81990e+01 0.00000e+00
1.34562e+01 1.79560e+00 2.11520e+00 1.77557e+01 0.00000e+00
1.34662e+01 1.83406e+00 2.28300e+00 1.73277e+01 0.00000e+00
1.34762e+01 1.88535e+00 2.46158e+00 1.69151e+01 0.00000e+00
1.34862e+01 1.94933e+00 2.65235e+00 1.65182e+01 0.00000e+00
1.34962e+01 2.02603e+00 2.85682e+00 1.61375e+01 0.00000e+00
1.35062e+01 2.11562e+00 3.07659e+00 1.57733e+01 0.00000e+00
1.35162e+01 2.21842e+00 3.31337e+00 1.54264e+01 0.00000e+00
1.35262e+01 2.33486e+00 3.56898e+00 1.50976e+01 0.00000e+00
1.35362e+01 2.46554e+00 3.84533e+00 1.47880e+01 0.00000e+00
1.35462e+01 2.61117e+00 4.14444e+00 1.44988e+01 0.00000e+00
1.35562e+01 2.77260e+00 4.46845e+00 1.42316e+01 0.00000e+00
1.35662e+01 2.95080e+00 4.81954e+00 1.39881e+01 0.00000e+00
1.35762e+01 3.14686e+00 5.19999e+00 1.37706e+01 0.00000e+00
1.35862e+01 3.36198e+00 5.61213e+00 1.35817e+01 0.00000e+00
1.35962e+01 3.59749e+00 6.05828e+00 1.34246e+01 0.00000e+00
1.36062e+01 3.85479e+00 6.54072e+00 1.33029e+01 0.00000e+00
1.36162e+01 4.13536e+00 7.06157e+00 1.32209e+01 0.00000e+00
1.36262e+01 4.44074e+00 7.62277e+00 1.31836e+01 0.00000e+00
1.36362e+01 4.77250e+00 8.22586e+00 1.31968e+01 0.00000e+00
1.36462e+01 5.13215e+00 8.87186e+00 1.32673e+01 0.00000e+00
1.36562e+01 5.52115e+00 9.56101e+00 1.34026e+01 0.00000e+00
1.36662e+01 5.94078e+00 1.02925e+01 1.36114e+01 0.00000e+00
1.36762e+01 6.39208e+00 1.10643e+01 1.39031e+01 0.00000e+00
1.36862e+01 6.87567e+00 1.18723e+01 1.42882e+01 0.00000e+00
1.36962e+01 7.39166e+00 1.27105e+01 1.47778e+01 0.00000e+00
1.37062e+01 7.93943e+00 1.35699e+01 1.53833e+01 0.00000e+00
1.37162e+01 8.51742e+00 1.44384e+01 1.61162e+01 0.00000e+00
1.37262e+01 9.12288e+00 1.53001e+01 1.69872e+01 0.00000e+00
1.37362e+01 9.75161e+00 1.61349e+01 1.80051e+01 0.00000e+00
1.37462e+01 1.03977e+01 1.69184e+01 1.91758e+01 0.00000e+00
1.37563e+01 1.10532e+01 1.76218e+01 2.05011e+01 0.00000e+00
1.37663e+01 1.17081e+01 1.82128e+01 2.19763e+01 0.00000e+00
1.37763e+01 1.23501e+01 1.86566e+01 2.35893e+01 0.00000e+00
1.37863e+01 1.29647e+01 1.89178e+01 2.53187e+01 0.00000e+00
1.37963e+01 1.35354e+01 1.89632e+01 2.71331e+01 0.00000e+00
1.38063e+01 1.40445e+01 1.87652e+01 2.89908e+01 0.00000e+00
1.38163e+01 1.44737e+01 1.83050e+01 3.08409e+01 0.00000e+00
1.38263e+01 1.48053e+01 1.75766e+01 3.26262e+01 0.00000e+00
1.38363e+01 1.50233e+01 1.65887e+01 3.42866e+01 0.00000e+00
1.38463e+01 1.51149e+01 1.53661e+01 3.57646e+01 0.00000e+00
1.38563e+01 1.50716e+01 1.39489e+01 3.70103e+01 0.00000e+00
1.38663e+01 1.48901e+01 1.23892e+01 3.79861e+01 0.00000e+00
1.38763e+01 1.45730e+01 1.07468e+01 3.86700e+01 0.00000e+00
1.38863e+01 1.41282e+01 9.08360e+00 3.90576e+01 0.00000e+00
1.38963e+01 1.35688e+01 7.45789e+00 3.91602e+01 0.00000e+00
1.39063e+01 1.29118e+01 5.91974e+00 3.90032e+01 0.00000e+00
1.39163e+01 1.21768e+01 4.50794e+00 3.86213e+01 0.00000e+00
1.39263e+01 1.13845e+01 3.24860e+00 3.80547e+01 0.00000e+00
1.39363e+01 1.05558e+01 2.15546e+00 3.73445e+01 0.00000e+00
1.39463e+01 9.71010e+00 1.23139e+00 3.65299e+01 0.00000e+00
1.39563e+01 8.86492e+00 4.70625e-01 3.56455e+01 0.00000e+00
1.39663e+01 8.03522e+00 -1.38786e-01 3.47204e+01 0.00000e+00
1.39763e+01 7.23317e+00 -6.12648e-01 3.37776e+01 0.00000e+00
1.39863e+01 6.46822e+00 -9.68653e-01 3.28346e+01 0.00000e+00
1.39963e+01 5.74716e+00 -1.22486e+00 3.19039e+01 0.00000e+00
1.40063e+01 5.07448e+00 -1.39860e+00 3.09938e+01 0.00000e+00
1.40163e+01 4.45263e+00 -1.50586e+00 3.01096e+01 0.00000e+00
1.40263e+01 3.88241e+00 -1.56083e+00 2.92539e+01 0.00000e+00
1.40363e+01 3.36325e+00 -1.57581e+00 2.84277e+01 0.00000e+00
1.40463e+01 2.89360e+00 -1.56125e+00 2.76310e+01 0.00000e+00
1.40564e+01 2.47110e+00 -1.52583e+00 2.68628e+01 0.00000e+00
1.40664e+01 2.09292e+00 -1.47662e+00 2.61219e+01 0.00000e+00
1.40764e+01 1.75585e+00 -1.41933e+00 2.54069e+01 0.00000e+00
1.40864e+01 1.45653e+00 -1.35845e+00 2.47161e+01 0.00000e+00
1.40964e+01 1.19153e+00 -1.29747e+00 2.40482e+01 0.00000e+00
1.41064e+01 9.57449e-01 -1.23905e+00 2.34017e+01 0.00000e+00
1.41164e+01 7.51008e-01 -1.18516e+00 2.27755e+01 0.00000e+00
1.41264e+01 5.69069e-01 -1.13724e+00 2.21685e+01 0.00000e+00
1.41364e+01 4.08681e-01 -1.09629e+00 2.15796e+01 0.00000e+00
1.41464e+01 2.67092e-01 -1.06299e+00 2.10079e+01 0.00000e+00
1.41564e+01 1.41764e-01 -1.03777e+00 2.04529e+01 0.00000e+00
1.41664e+01 3.03643e-02 -1.02089e+00 1.99136e+01 0.00000e+00
1.41764e+01 -6.92321e-02 -1.01246e+00 1.93896e+01 0.00000e+00
1.41864e+01 -1.58958e-01 -1.01257e+00 1.88804e+01 0.00000e+00
1.41964e+01 -2.40566e-01 -1.02121e+00 1.83854e+01 0.00000e+00
1.42064e+01 -3.15642e-01 -1.03842e+00 1.79043e+01 0.00000e+00
1.42164e+01 -3.85625e-01 -1.06421e+00 1.74366e+01 0.00000e+00
1.42264e+01 -4.51819e-01 -1.09865e+00 1.69821e+01 0.00000e+00
1.42364e+01 -5.15414e-01 -1.14187e+00 1.65405e+01 0.00000e+00
1.42464e+01 -5.77501e-01 -1.19405e+00 1.61114e+01 0.00000e+00
1.42564e+01 -6.39088e-01 -1.25544e+00 1.56946e+01 0.00000e+00
1.42664e+01 -7.01116e-01 -1.32640e+00 1.52900e+01 0.00000e+00
1.42764e+01 -7.64474e-01 -1.40735e+00 1.48974e+01 0.00000e+00
1.42864e+01 -8.30012e-01 -1.49883e+00 1.45167e+01 0.00000e+00
1.42964e+01 -8.98556e-01 -1.60149e+00 1.41478e+01 0.00000e+00
1.43064e+01 -9.70917e-01 -1.71609e+00 1.37907e+01 0.00000e+00
1.43164e+01 -1.04791e+00 -1.84349e+00 1.34454e+01 0.00000e+00
1.43264e+01 -1.13036e+00 -1.98470e+00 1.31121e+01 0.00000e+00
1.43364e+01 -1.21912e+00 -2.14087e+00 1.27909e+01 0.00000e+00
1.43464e+01 -1.31508e+00 -2.31328e+00 1.24820e+01 0.00000e+00
1.43565e+01 -1.41915e+00 -2.50338e+00 1.21859e+01 0.00000e+00
1.43665e+01 -1.53233e+00 -2.71276e+00 1.19031e+01 0.00000e+00
1.43765e+01 -1.65568e+00 -2.94321e+00 1.16343e+01 0.00000e+00
1.43865e+01 -1.79032e+00 -3.19667e+00 1.13803e+01 0.00000e+00
1.43965e+01 -1.93746e+00 -3.47529e+00 1.11420e+01 0.00000e+00
1.44065e+01 -2.09844e+00 -3.78140e+00 1.09210e+01 0.00000e+00
1.44165e+01 -2.27466e+00 -4.11753e+00 1.07188e+01 0.00000e+00
1.44265e+01 -2.46767e+00 -4.48640e+00 1.05373e+01 0.00000e+00
1.44365e+01 -2.67912e+00 -4.89090e+00 1.03790e+01 0.00000e+00
1.44465e+01 -2.91079e+00 -5.33408e+00 1.02468e+01 0.00000e+00
1.44565e+01 -3.16459e+00 -5.81912e+00 1.01442e+01 0.00000e+00
1.44665e+01 -3.44257e+00 -6.34925e+00 1.00755e+01 0.00000e+00
1.44765e+01 -3.74686e+00 -6.92769e+00 1.00458e+01 0.00000e+00
1.44865e+01 -4.07971e+00 -7.55753e+00 1.00611e+01 0.00000e+00
1.44965e+01 -4.44343e+00 -8.24155e+00 1.01285e+01 0.00000e+00
1.45065e+01 -4.84036e+00 -8.98203e+00 1.02564e+01 0.00000e+00
1.45165e+01 -5.27279e+00 -9.78045e+00 1.04546e+01 0.00000e+00
1.45265e+01 -5.74288e+00 -1.06371e+01 1.07344e+01 0.00000e+00
1.45365e+01 -6.25254e+00 -1.15506e+01 1.11086e+01 0.00000e+00
1.45465e+01 -6.80326e+00 -1.25173e+01 1.15917e+01 0.00000e+00
1.45565e+01 -7.39590e+00 -1.35307e+01 1.21994e+01 0.00000e+00
1.45665e+01 -8.03045e+00 -1.45804e+01 1.29487e+01 0.00000e+00
1.45765e+01 -8.70569e+00 -1.56513e+01 1.38569e+01 0.00000e+00
1.45865e+01 -9.41880e+00 -1.67227e+01 1.49408e+01 0.00000e+00
1.45965e+01 -1.01650e+01 -1.77674e+01 1.62155e+01 0.00000e+00
1.46065e+01 -1.09369e+01 -1.87512e+01 1.76919e+01 0.00000e+00
1.46165e+01 -1.17244e+01 -1.96329e+01 1.93749e+01 0.00000e+00
1.46265e+01 -1.25141e+01 -2.03649e+01 2.12602e+01 0.00000e+00
1.46365e+01 -1.32889e+01 -2.08951e+01 2.33315e+01 0.00000e+00
1.46465e+01 -1.40285e+01 -2.11705e+01 2.55577e+01 0.00000e+00
1.46566e+01 -1.47096e+01 -2.11417e+01 2.78910e+01 0.00000e+00
1.46666e+01 -1.53066e+01 -2.07685e+01 3.02674e+01 0.00000e+00
1.46766e+01 -1.57937e+01 -2.00271e+01 3.26082e+01 0.00000e+00
1.46866e+01 -1.61457e+01 -1.89151e+01 3.48258e+01 0.00000e+00
1.46966e+01 -1.63414e+01 -1.74560e+01 3.68312e+01 0.00000e+00
1.47066e+01 -1.63646e+01 -1.56994e+01 3.85430e+01 0.00000e+00
1.47166e+01 -1.62068e+01 -1.37175e+01 3.98971e+01 0.00000e+00
1.47266e+01 -1.58680e+01 -1.15984e+01 4.08535e+01 0.00000e+00
1.47366e+01 -1.53569e+01 -9.43621e+00 4.14004e+01 0.00000e+00
1.47466e+01 -1.46902e+01 -7.32080e+00 4.15534e+01 0.00000e+00
1.47566e+01 -1.38911e+01 -5.32919e+00 4.13512e+01 0.00000e+00
1.47666e+01 -1.29869e+01 -3.51964e+00 4.08484e+01 0.00000e+00
1.47766e+01 -1.20069e+01 -1.92929e+00 4.01078e+01 0.00000e+00
1.47866e+01 -1.09801e+01 -5.75019e-01 3.91927e+01 0.00000e+00
1.47966e+01 -9.93369e+00 5.43547e-01 3.81613e+01 0.00000e+00
1.48066e+01 -8.89128e+00 1.43971e+00 3.70637e+01 0.00000e+00
1.48166e+01 -7.87269e+00 2.13531e+00 3.59394e+01 0.00000e+00
1.48266e+01 -6.89350e+00 2.65671e+00 3.48182e+01 0.00000e+00
1.48366e+01 -5.96519e+00 3.03177e+00 3.37209e+01 0.00000e+00
1.48466e+01 -5.09553e+00 3.28755e+00 3.26607e+01 0.00000e+00
1.48566e+01 -4.28905e+00 3.44899e+00 3.16450e+01 0.00000e+00
1.48666e+01 -3.54764e+00 3.53816e+00 3.06770e+01 0.00000e+00
1.48766e+01 -2.87103e+00 3.57400e+00 2.97569e+01 0.00000e+00
1.48866e+01 -2.25735e+00 3.57237e+00 2.88834e+01 0.00000e+00
1.48966e+01 -1.70351e+00 3.54632e+00 2.80537e+01 0.00000e+00
1.49066e+01 -1.20563e+00 3.50638e+00 2.72647e+01 0.00000e+00
1.49166e+01 -7.59262e-01 3.46091e+00 2.65134e+01 0.00000e+00
1.49266e+01 -3.59713e-01 3.41648e+00 2.57967e+01 0.00000e+00
1.49366e+01 -2.16641e-03 3.37817e+00 2.51117e+01 0.00000e+00
1.49466e+01 3.18156e-01 3.34989e+00 2.44560e+01 0.00000e+00
1.49567e+01 6.05901e-01 3.33456e+00 2.38276e+01 0.00000e+00
1.49667e+01 8.65513e-01 3.33438e+00 2.32247e+01 0.00000e+00
1.49767e+01 1.10120e+00 3.35100e+00 2.26459e+01 0.00000e+00
1.49867e+01 1.31689e+00 3.38565e+00 2.20900e+01 0.00000e+00
1.49967e+01 1.51626e+00 3.43925e+00 2.15563e+01 0.00000e+00
1.50067e+01 1.70270e+00 3.51253e+00 2.10441e+01 0.00000e+00
1.50167e+01 1.87935e+00 3.60612e+00 2.05532e+01 0.00000e+00
1.50267e+01 2.04910e+00 3.72057e+00 2.00832e+01 0.00000e+00
1.50367e+01 2.21461e+00 3.85643e+00 1.96343e+01 0.00000e+00
1.50467e+01 2.37836e+00 4.01428e+00 1.92066e+01 0.00000e+00
1.50567e+01 2.54264e+00 4.19475e+00 1.88008e+01 0.00000e+00
1.50667e+01 2.70958e+00 4.39857e+00 1.84172e+01 0.00000e+00
1.50767e+01 2.88120e+00 4.62651e+00 1.80569e+01 0.00000e+00
1.50867e+01 3.05938e+00 4.87946e+00 1.77210e+01 0.00000e+00
1.50967e+01 3.24592e+00 5.15838e+00 1.74107e+01 0.00000e+00
1.51067e+01 3.44256e+00 5.46428e+00 1.71277e+01 0.00000e+00
1.51167e+01 3.65095e+00 5.79824e+00 1.68739e+01 0.00000e+00
1.51267e+01 3.87269e+00 6.16132e+00 1.66518e+01 0.00000e+00
1.51367e+01 4.10933e+00 6.55456e+00 1.64639e+01 0.00000e+00
1.51467e+01 4.36238e+00 6.97890e+00 1.63134e+01 0.00000e+00
1.51567e+01 4.63328e+00 7.43512e+00 1.62039e+01 0.00000e+00
1.51667e+01 4.92338e+00 7.92372e+00 1.61396e+01 0.00000e+00
1.51767e+01 5.23395e+00 8.44481e+00 1.61250e+01 0.00000e+00
1.51867e+01 5.56612e+00 8.99800e+00 1.61654e+01 0.00000e+00
1.51967e+01 5.92084e+00 9.58218e+00 1.62666e+01 0.00000e+00
1.52067e+01 6.29882e+00 1.01953e+01 1.64348e+01 0.00000e+00
1.52167e+01 6.70047e+00 1.08344e+01 1.66769e+01 0.00000e+00
1.52267e+01 7.12580e+00 1.14947e+01 1.69999e+01 0.00000e+00
1.52367e+01 7.57429e+00 1.21702e+01 1.74111e+01 0.00000e+00
1.52467e+01 8.04480e+00 1.28528e+01 1.79175e+01 0.00000e+00
1.52568e+01 8.53543e+00 1.35320e+01 1.85259e+01 0.00000e+00
1.52668e+01 9.04335e+00 1.41953e+01 1.92416e+01 0.00000e+00
1.52768e+01 9.56466e+00 1.48272e+01 2.00685e+01 0.00000e+00
1.52868e+01 1.00943e+01 1.54100e+01 2.10082e+01 0.00000e+00
1.52968e+01 1.06258e+01 1.59239e+01 2.20586e+01 0.00000e+00
1.53068e+01 1.11514e+01 1.63471e+01 2.32137e+01 0.00000e+00
1.53168e+01 1.16620e+01 1.66572e+01 2.44626e+01 0.00000e+00
1.53268e+01 1.21471e+01 1.68320e+01 2.57885e+01 0.00000e+00
1.53368e+01 1.25954e+01 1.68517e+01 2.71688e+01 0.00000e+00
1.53468e+01 1.29946e+01 1.66997e+01 2.85751e+01 0.00000e+00
1.53568e+01 1.33326e+01 1.63656e+01 2.99740e+01 0.00000e+00
1.53668e+01 1.35976e+01 1.58460e+01 3.13287e+01 0.00000e+00
1.53768e+01 1.37792e+01 1.51464e+01 3.26007e+01 0.00000e+00
1.53868e+01 1.38687e+01 1.42811e+01 3.37530e+01 0.00000e+00
1.53968e+01 1.38602e+01 1.32735e+01 3.47523e+01 0.00000e+00
1.54068e+01 1.37510e+01 1.21544e+01 3.55720e+01 0.00000e+00
1.54168e+01 1.35416e+01 1.09598e+01 3.61938e+01 0.00000e+00
1.54268e+01 1.32364e+01 9.72825e+00 3.66090e+01 0.00000e+00
1.54368e+01 1.28428e+01 8.49773e+00 3.68187e+01 0.00000e+00
1.54468e+01 1.23709e+01 7.30322e+00 3.68327e+01 0.00000e+00
1.54568e+01 1.18333e+01 6.17435e+00 3.66679e+01 0.00000e+00
1.54668e+01 1.12435e+01 5.13410e+00 3.63461e+01 0.00000e+00
1.54768e+01 1.06157e+01 4.19830e+00 3.58921e+01 0.00000e+00
1.54868e+01 9.96413e+00 3.37579e+00 3.53313e+01 0.00000e+00
1.54968e+01 9.30186e+00 2.66924e+00 3.46879e+01 0.00000e+00
1.55068e+01 8.64091e+00 2.07625e+00 3.39843e+01 0.00000e+00
1.55168e+01 7.99168e+00 1.59058e+00 3.32397e+01 0.00000e+00
1.55268e+01 7.36287e+00 1.20342e+00 3.24701e+01 0.00000e+00
1.55368e+01 6.76141e+00 9.04438e-01 3.16884e+01 0.00000e+00
1.55468e+01 6.19257e+00 6.82707e-01 3.09047e+01 0.00000e+00
1.55569e+01 5.66007e+00 5.27356e-01 3.01263e+01 0.00000e+00
1.55669e+01 5.16626e+00 4.28067e-01 2.93586e+01 0.00000e+00
1.55769e+01 4.71233e+00 3.75381e-01 2.86052e+01 0.00000e+00
1.55869e+01 4.29851e+00 3.60874e-01 2.78684e+01 0.00000e+00
1.55969e+01 3.92425e+00 3.77218e-01 2.71497e+01 0.00000e+00
1.56069e+01 3.58841e+00 4.18184e-01 2.64497e+01 0.00000e+00
1.56169e+01 3.28941e+00 4.78586e-01 2.57686e+01 0.00000e+00
1.56269e+01 3.02540e+00 5.54197e-01 2.51064e+01 0.00000e+00
1.56369e+01 2.79430e+00 6.41658e-01 2.44626e+01 0.00000e+00
1.56469e+01 2.59400e+00 7.38367e-01 2.38370e+01 0.00000e+00
1.56569e+01 2.42234e+00 8.42390e-01 2.32291e+01 0.00000e+00
1.56669e+01 2.27722e+00 9.52358e-01 2.26384e+01 0.00000e+00
1.56769e+01 2.15663e+00 1.06739e+00 2.20645e+01 0.00000e+00
1.56869e+01 2.05870e+00 1.18700e+00 2.15071e+01 0.00000e+00
1.56969e+01 1.98169e+00 1.31107e+00 2.09659e+01 0.00000e+00
1.57069e+01 1.92404e+00 1.43975e+00 2.04405e+01 0.00000e+00
1.57169e+01 1.88436e+00 1.57343e+00 1.99307e+01 0.00000e+00
1.57269e+01 1.86146e+00 1.71271e+00 1.94364e+01 0.00000e+00
1.57369e+01 1.85429e+00 1.85837e+00 1.89575e+01 0.00000e+00
1.57469e+01 1.86202e+00 2.01132e+00 1.84940e+01 0.00000e+00
1.57569e+01 1.88397e+00 2.17263e+00 1.80458e+01 0.00000e+00
1.57669e+01 1.91963e+00 2.34346e+00 1.76132e+01 0.00000e+00
1.57769e+01 1.96867e+00 2.52510e+00 1.71962e+01 0.00000e+00
1.57869e+01 2.03092e+00 2.71894e+00 1.67953e+01 0.00000e+00
1.57969e+01 2.10634e+00 2.92649e+00 1.64108e+01 0.00000e+00
1.58069e+01 2.19507e+00 3.14932e+00 1.60433e+01 0.00000e+00
1.58169e+01 2.29737e+00 3.38915e+00 1.56934e+01 0.00000e+00
1.58269e+01 2.41366e+00 3.64778e+00 1.53621e+01 0.00000e+00
1.58369e+01 2.54448e+00 3.92710e+00 1.50504e+01 0.00000e+00
1.58469e+01 2.69052e+00 4.22911e+00 1.47596e+01 0.00000e+00
1.58570e+01 2.85259e+00 4.55591e+00 1.44912e+01 0.00000e+00
1.58670e+01 3.03163e+00 4.90966e+00 1.42471e+01 0.00000e+00
1.58770e+01 3.22870e+00 5.29258e+00 1.40297e+01 0.00000e+00
1.58870e+01 3.44496e+00 5.70694e+00 1.38415e+01 0.00000e+00
1.58970e+01 3.68169e+00 6.15498e+00 1.36857e+01 0.00000e+00
1.59070e+01 3.94025e+00 6.63888e+00 1.35660e+01 0.00000e+00
1.59170e+01 4.22208e+00 7.16065e+00 1.34868e+01 0.00000e+00
1.59270e+01 4.52866e+00 7.72207e+00 1.34532e+01 0.00000e+00
1.59370e+01 4.86147e+00 8.32453e+00 1.34708e+01 0.00000e+00
1.59470e+01 5.22197e+00 8.96882e+00 1.35465e+01 0.00000e+00
1.59570e+01 5.61152e+00 9.65496e+00 1.36878e+01 0.00000e+00
1.59670e+01 6.03128e+00 1.03819e+01 1.39032e+01 0.00000e+00
1.59770e+01 6.48217e+00 1.11472e+01 1.42021e+01 0.00000e+00
1.59870e+01 6.96468e+00 1.19465e+01 1.45946e+01 0.00000e+00
1.59970e+01 7.47874e+00 1.27735e+01 1.50917e+01 0.00000e+00
1.60070e+01 8.02356e+00 1.36188e+01 1.57044e+01 0.00000e+00
1.60170e+01 8.59739e+00 1.44700e+01 1.64435e+01 0.00000e+00
1.60270e+01 9.19727e+00 1.53110e+01 1.73191e+01 0.00000e+00
1.60370e+01 9.81882e+00 1.61216e+01 1.83392e+01 0.00000e+00
1.60470e+01 1.04559e+01 1.68775e+01 1.95087e+01 0.00000e+00
1.60570e+01 1.11005e+01 1.75502e+01 2.08282e+01 0.00000e+00
1.60670e+01 1.17425e+01 1.81081e+01 2.22921e+01 0.00000e+00
1.60770e+01 1.23696e+01 1.85174e+01 2.38872e+01 0.00000e+00
1.60870e+01 1.29674e+01 1.87444e+01 2.55913e+01 0.00000e+00
1.60970e+01 1.35198e+01 1.87576e+01 2.73725e+01 0.00000e+00
1.61070e+01 1.40094e+01 1.85316e+01 2.91892e+01 0.00000e+00
1.61170e+01 1.44187e+01 1.80500e+01 3.09914e+01 0.00000e+00
1.61270e+01 1.47305e+01 1.73085e+01 3.27234e+01 0.00000e+00
1.61370e+01 1.49299e+01 1.63177e+01 3.43275e+01 0.00000e+00
1.61470e+01 1.50048e+01 1.51031e+01 3.57487e+01 0.00000e+00
1.61571e+01 1.49478e+01 1.37048e+01 3.69403e+01 0.00000e+00
1.61671e+01 1.47562e+01 1.21738e+01 3.78672e+01 0.00000e+00
1.61771e+01 1.44330e+01 1.05681e+01 3.85102e+01 0.00000e+00
1.61871e+01 1.39866e+01 8.94696e+00 3.88659e+01 0.00000e+00
1.61971e+01 1.34298e+01 7.36595e+00 3.89466e+01 0.00000e+00
1.62071e+01 1.27794e+01 5.87251e+00 3.87773e+01 0.00000e+00
1.62171e+01 1.20546e+01 4.50318e+00 3.83916e+01 0.00000e+00
1.62271e+01 1.12754e+01 3.28237e+00 3.78283e+01 0.00000e+00
1.62371e+01 1.04620e+01 2.22278e+00 3.71269e+01 0.00000e+00
1.62471e+01 9.63303e+00 1.32685e+00 3.63247e+01 0.00000e+00
1.62571e+01 8.80541e+00 5.88832e-01 3.54548e+01 0.00000e+00
1.62671e+01 7.99352e+00 -2.82424e-03 3.45452e+01 0.00000e+00
1.62771e+01 7.20907e+00 -4.63312e-01 3.36178e+01 0.00000e+00
1.62871e+01 6.46112e+00 -8.09607e-01 3.26896e+01 0.00000e+00
1.62971e+01 5.75623e+00 -1.05903e+00 3.17725e+01 0.00000e+00
1.63071e+01 5.09871e+00 -1.22823e+00 3.08747e+01 0.00000e+00
1.63171e+01 4.49092e+00 -1.33254e+00 3.00012e+01 0.00000e+00
1.63271e+01 3.93365e+00 -1.38563e+00 2.91549e+01 0.00000e+00
1.63371e+01 3.42635e+00 -1.39936e+00 2.83369e+01 0.00000e+00
1.63471e+01 2.96754e+00 -1.38380e+00 2.75471e+01 0.00000e+00
1.63571e+01 2.55495e+00 -1.34731e+00 2.67847e+01 0.00000e+00
1.63671e+01 2.18584e+00 -1.29677e+00 2.60488e+01 0.00000e+00
1.63771e+01 1.85713e+00 -1.23767e+00 2.53378e+01 0.00000e+00
1.63871e+01 1.56558e+00 -1.17437e+00 2.46505e+01 0.00000e+00
1.63971e+01 1.30786e+00 -1.11024e+00 2.39855e+01 0.00000e+00
1.64071e+01 1.08072e+00 -1.04785e+00 2.33414e+01 0.00000e+00
1.64171e+01 8.80970e-01 -9.89087e-01 2.27171e+01 0.00000e+00
1.64271e+01 7.05600e-01 -9.35325e-01 2.21117e+01 0.00000e+00
1.64371e+01 5.51760e-01 -8.87505e-01 2.15240e+01 0.00000e+00
1.64471e+01 4.16803e-01 -8.46240e-01 2.09533e+01 0.00000e+00
1.64572e+01 2.98288e-01 -8.11901e-01 2.03988e+01 0.00000e+00
1.64672e+01 1.93980e-01 -7.84673e-01 1.98599e+01 0.00000e+00
1.64772e+01 1.01847e-01 -7.64615e-01 1.93360e+01 0.00000e+00
1.64872e+01 2.00472e-02 -7.51703e-01 1.88266e+01 0.00000e+00
1.64972e+01 -5.30797e-02 -7.45868e-01 1.83311e+01 0.00000e+00
1.65072e+01 -1.19029e-01 -7.47018e-01 1.78493e+01 0.00000e+00
1.65172e+01 -1.79144e-01 -7.55069e-01 1.73805e+01 0.00000e+00
1.65272e+01 -2.34634e-01 -7.69957e-01 1.69246e+01 0.00000e+00
1.65372e+01 -2.86589e-01 -7.91654e-01 1.64811e+01 0.00000e+00
1.65472e+01 -3.35993e-01 -8.20180e-01 1.60497e+01 0.00000e+00
1.65572e+01 -3.83744e-01 -8.55611e-01 1.56302e+01 0.00000e+00
1.65672e+01 -4.30661e-01 -8.98088e-01 1.52223e+01 0.00000e+00
1.65772e+01 -4.77505e-01 -9.47819e-01 1.48258e+01 0.00000e+00
1.65872e+01 -5.24985e-01 -1.00509e+00 1.44403e+01 0.00000e+00
1.65972e+01 -5.73777e-01 -1.07027e+00 1.40659e+01 0.00000e+00
1.66072e+01 -6.24529e-01 -1.14380e+00 1.37021e+01 0.00000e+00
1.66172e+01 -6.77876e-01 -1.22623e+00 1.33491e+01 0.00000e+00
1.66272e+01 -7.34447e-01 -1.31819e+00 1.30066e+01 0.00000e+00
1.66372e+01 -7.94877e-01 -1.42043e+00 1.26745e+01 0.00000e+00
1.66472e+01 -8.59819e-01 -1.53379e+00 1.23530e+01 0.00000e+00
1.66572e+01 -9.29947e-01 -1.65925e+00 1.20419e+01 0.00000e+00
1.66672e+01 -1.00597e+00 -1.79789e+00 1.17414e+01 0.00000e+00
1.66772e+01 -1.08864e+00 -1.95093e+00 1.14517e+01 0.00000e+00
1.66872e+01 -1.17876e+00 -2.11976e+00 1.11731e+01 0.00000e+00
1.66972e+01 -1.27720e+00 -2.30589e+00 1.09058e+01 0.00000e+00
1.67072e+01 -1.38490e+00 -2.51102e+00 1.06503e+01 0.00000e+00
1.67172e+01 -1.50286e+00 -2.73702e+00 1.04074e+01 0.00000e+00
1.67272e+01 -1.63220e+00 -2.98594e+00 1.01777e+01 0.00000e+00
1.67372e+01 -1.77412e+00 -3.26005e+00 9.96224e+00 0.00000e+00
1.67472e+01 -1.92994e+00 -3.56181e+00 9.76234e+00 0.00000e+00
1.67573e+01 -2.10110e+00 -3.89391e+00 9.57951e+00 0.00000e+00
1.67673e+01 -2.28917e+00 -4.25923e+00 9.41565e+00 0.00000e+00
1.67773e+01 -2.49584e+00 -4.66090e+00 9.27310e+00 0.00000e+00
1.67873e+01 -2.72296e+00 -5.10222e+00 9.15470e+00 0.00000e+00
1.67973e+01 -2.97254e+00 -5.58665e+00 9.06391e+00 0.00000e+00
1.68073e+01 -3.24670e+00 -6.11780e+00 9.00490e+00 0.00000e+00
1.68173e+01 -3.54773e+00 -6.69930e+00 8.98270e+00 0.00000e+00
1.68273e+01 -3.87804e+00 -7.33475e+00 9.00336e+00 0.00000e+00
1.68373e+01 -4.24015e+00 -8.02752e+00 9.07405e+00 0.00000e+00
1.68473e+01 -4.63663e+00 -8.78055e+00 9.20331e+00 0.00000e+00
1.68573e+01 -5.07007e+00 -9.59609e+00 9.40117e+00 0.00000e+00
1.68673e+01 -5.54295e+00 -1.04753e+01 9.67932e+00 0.00000e+00
1.68773e+01 -6.05758e+00 -1.14177e+01 1.00512e+01 0.00000e+00
1.68873e+01 -6.61591e+00 -1.24208e+01 1.05322e+01 0.00000e+00
1.68973e+01 -7.21928e+00 -1.34789e+01 1.11393e+01 0.00000e+00
1.69073e+01 -7.86824e+00 -1.45825e+01 1.18911e+01 0.00000e+00
1.69173e+01 -8.56212e+00 -1.57172e+01 1.28070e+01 0.00000e+00
1.69273e+01 -9.29868e+00 -1.68627e+01 1.39066e+01 0.00000e+00
1.69373e+01 -1.00736e+01 -1.79913e+01 1.52077e+01 0.00000e+00
1.69473e+01 -1.08800e+01 -1.90677e+01 1.67252e+01 0.00000e+00
1.69573e+01 -1.17078e+01 -2.00481e+01 1.84675e+01 0.00000e+00
1.69673e+01 -1.25434e+01 -2.08811e+01 2.04337e+01 0.00000e+00
1.69773e+01 -1.33693e+01 -2.15092e+01 2.26104e+01 0.00000e+00
1.69873e+01 -1.41641e+01 -2.18723e+01 2.49677e+01 0.00000e+00
1.69973e+01 -1.49026e+01 -2.19127e+01 2.74570e+01 0.00000e+00
1.70073e+01 -1.55570e+01 -2.15819e+01 3.00103e+01 0.00000e+00
1.70173e+01 -1.60983e+01 -2.08482e+01 3.25422e+01 0.00000e+00
1.70273e+01 -1.64983e+01 -1.97040e+01 3.49550e+01 0.00000e+00
1.70373e+01 -1.67322e+01 -1.81707e+01 3.71479e+01 0.00000e+00
1.70473e+01 -1.67810e+01 -1.63005e+01 3.90270e+01 0.00000e+00
1.70574e+01 -1.66340e+01 -1.41728e+01 4.05174e+01 0.00000e+00
1.70674e+01 -1.62899e+01 -1.18863e+01 4.15714e+01 0.00000e+00
1.70774e+01 -1.57575e+01 -9.54761e+00 4.21738e+01 0.00000e+00
1.70874e+01 -1.50549e+01 -7.25915e+00 4.23419e+01 0.00000e+00
1.70974e+01 -1.42073e+01 -5.10850e+00 4.21197e+01 0.00000e+00
1.71074e+01 -1.32451e+01 -3.16140e+00 4.15699e+01 0.00000e+00
1.71174e+01 -1.22008e+01 -1.45896e+00 4.07641e+01 0.00000e+00
1.71274e+01 -1.11065e+01 -1.87751e-02 3.97745e+01 0.00000e+00
1.71374e+01 -9.99189e+00 1.16124e+00 3.86667e+01 0.00000e+00
1.71474e+01 -8.88304e+00 2.09773e+00 3.74960e+01 0.00000e+00
1.71574e+01 -7.80136e+00 2.81657e+00 3.63059e+01 0.00000e+00
1.71674e+01 -6.76352e+00 3.34831e+00 3.51282e+01 0.00000e+00
1.71774e+01 -5.78163e+00 3.72459e+00 3.39843e+01 0.00000e+00
1.71874e+01 -4.86368e+00 3.97572e+00 3.28874e+01 0.00000e+00
1.71974e+01 -4.01413e+00 4.12925e+00 3.18442e+01 0.00000e+00
1.72074e+01 -3.23457e+00 4.20925e+00 3.08570e+01 0.00000e+00
1.72174e+01 -2.52432e+00 4.23612e+00 2.99250e+01 0.00000e+00
1.72274e+01 -1.88100e+00 4.22679e+00 2.90455e+01 0.00000e+00
1.72374e+01 -1.30099e+00 4.19500e+00 2.82150e+01 0.00000e+00
1.72474e+01 -7.79853e-01 4.15171e+00 2.74297e+01 0.00000e+00
1.72574e+01 -3.12643e-01 4.10557e+00 2.66856e+01 0.00000e+00
1.72674e+01 1.05840e-01 4.06330e+00 2.59791e+01 0.00000e+00
1.72774e+01 4.80863e-01 4.03004e+00 2.53072e+01 0.00000e+00
1.72874e+01 8.17620e-01 4.00970e+00 2.46669e+01 0.00000e+00
1.72974e+01 1.12113e+00 4.00518e+00 2.40561e+01 0.00000e+00
1.73074e+01 1.39617e+00 4.01864e+00 2.34728e+01 0.00000e+00
1.73174e+01 1.64725e+00 4.05169e+00 2.29156e+01 0.00000e+00
1.73274e+01 1.87857e+00 4.10548e+00 2.23834e+01 0.00000e+00
1.73374e+01 2.09403e+00 4.18090e+00 2.18755e+01 0.00000e+00
1.73474e+01 2.29723e+00 4.27862e+00 2.13914e+01 0.00000e+00
1.73575e+01 2.49150e+00 4.39920e+00 2.09309e+01 0.00000e+00
1.73675e+01 2.67988e+00 4.54313e+00 2.04941e+01 0.00000e+00
1.73775e+01 2.86517e+00 4.71090e+00 2.00812e+01 0.00000e+00
1.73875e+01 3.04997e+00 4.90297e+00 1.96930e+01 0.00000e+00
1.73975e+01 3.23666e+00 5.11987e+00 1.93301e+01 0.00000e+00
1.74075e+01 3.42745e+00 5.36215e+00 1.89936e+01 0.00000e+00
1.74175e+01 3.62439e+00 5.63038e+00 1.86849e+01 0.00000e+00
1.74275e+01 3.82940e+00 5.92516e+00 1.84056e+01 0.00000e+00
1.74375e+01 4.04426e+00 6.24709e+00 1.81576e+01 0.00000e+00
1.74475e+01 4.27065e+00 6.59672e+00 1.79432e+01 0.00000e+00
1.74575e+01 4.51013e+00 6.97452e+00 1.77649e+01 0.00000e+00
1.74675e+01 4.76415e+00 7.38080e+00 1.76258e+01 0.00000e+00
1.74775e+01 5.03406e+00 7.81565e+00 1.75292e+01 0.00000e+00
1.74875e+01 5.32104e+00 8.27885e+00 1.74791e+01 0.00000e+00
1.74975e+01 5.62614e+00 8.76973e+00 1.74795e+01 0.00000e+00
1.75075e+01 5.95021e+00 9.28707e+00 1.75353e+01 0.00000e+00
1.75175e+01 6.29389e+00 9.82891e+00 1.76513e+01 0.00000e+00
1.75275e+01 6.65751e+00 1.03924e+01 1.78330e+01 0.00000e+00
1.75375e+01 7.04105e+00 1.09737e+01 1.80860e+01 0.00000e+00
1.75475e+01 7.44407e+00 1.15675e+01 1.84158e+01 0.00000e+00
1.75575e+01 7.86559e+00 1.21671e+01 1.88280e+01 0.00000e+00
1.75675e+01 8.30402e+00 1.27643e+01 1.93276e+01 0.00000e+00
1.75775e+01 8.75704e+00 1.33489e+01 1.99187e+01 0.00000e+00
1.75875e+01 9.22149e+00 1.39088e+01 2.06043e+01 0.00000e+00
1.75975e+01 9.69327e+00 1.44301e+01 2.13855e+01 0.00000e+00
1.76075e+01 1.01673e+01 1.48974e+01 2.22609e+01 0.00000e+00
1.76175e+01 1.06374e+01 1.52937e+01 2.32261e+01 0.00000e+00
1.76275e+01 1.10963e+01 1.56015e+01 2.42732e+01 0.00000e+00
1.76375e+01 1.15358e+01 1.58032e+01 2.53899e+01 0.00000e+00
1.76475e+01 1.19469e+01 1.58826e+01 2.65596e+01 0.00000e+00
1.76576e+01 1.23199e+01 1.58256e+01 2.77614e+01 0.00000e+00
1.76676e+01 1.26450e+01 1.56221e+01 2.89703e+01 0.00000e+00
1.76776e+01 1.29124e+01 1.52668e+01 3.01582e+01 0.00000e+00
1.76876e+01 1.31132e+01 1.47605e+01 3.12951e+01 0.00000e+00
1.76976e+01 1.32397e+01 1.41106e+01 3.23511e+01 0.00000e+00
1.77076e+01 1.32858e+01 1.33315e+01 3.32979e+01 0.00000e+00
1.77176e+01 1.32480e+01 1.24435e+01 3.41108e+01 0.00000e+00
1.77276e+01 1.31249e+01 1.14720e+01 3.47708e+01 0.00000e+00
1.77376e+01 1.29182e+01 1.04460e+01 3.52651e+01 0.00000e+00
1.77476e+01 1.26321e+01 9.39540e+00 3.55885e+01 0.00000e+00
1.77576e+01 1.22733e+01 8.34965e+00 3.57426e+01 0.00000e+00
1.77676e+01 1.18503e+01 7.33551e+00 3.57355e+01 0.00000e+00
1.77776e+01 1.13736e+01 6.37572e+00 3.55804e+01 0.00000e+00
1.77876e+01 1.08543e+01 5.48812e+00 3.52941e+01 0.00000e+00
1.77976e+01 1.03039e+01 4.68525e+00 3.48957e+01 0.00000e+00
1.78076e+01 9.73390e+00 3.97451e+00 3.44047e+01 0.00000e+00
1.78176e+01 9.15509e+00 3.35868e+00 3.38403e+01 0.00000e+00
1.78276e+01 8.57733e+00 2.83666e+00 3.32201e+01 0.00000e+00
1.78376e+01 8.00925e+00 2.40437e+00 3.25596e+01 0.00000e+00
1.78476e+01 7.45819e+00 2.05559e+00 3.18723e+01 0.00000e+00
1.78576e+01 6.93013e+00 1.78277e+00 3.11692e+01 0.00000e+00
1.78676e+01 6.42971e+00 1.57772e+00 3.04592e+01 0.00000e+00
1.78776e+01 5.96035e+00 1.43211e+00 2.97492e+01 0.00000e+00
1.78876e+01 5.52436e+00 1.33788e+00 2.90443e+01 0.00000e+00
1.78976e+01 5.12308e+00 1.28753e+00 2.83486e+01 0.00000e+00
1.79076e+01 4.75705e+00 1.27426e+00 2.76646e+01 0.00000e+00
1.79176e+01 4.42616e+00 1.29210e+00 2.69944e+01 0.00000e+00
1.79276e+01 4.12975e+00 1.33588e+00 2.63392e+01 0.00000e+00
1.79376e+01 3.86680e+00 1.40128e+00 2.56998e+01 0.00000e+00
1.79476e+01 3.63601e+00 1.48473e+00 2.50766e+01 0.00000e+00
1.79577e+01 3.43589e+00 1.58340e+00 2.44700e+01 0.00000e+00
1.79677e+01 3.26485e+00 1.69508e+00 2.38800e+01 0.00000e+00
1.79777e+01 3.12129e+00 1.81815e+00 2.33067e+01 0.00000e+00
1.79877e+01 3.00361e+00 1.95149e+00 2.27501e+01 0.00000e+00
1.79977e+01 2.91030e+00 2.09443e+00 2.22102e+01 0.00000e+00
1.80077e+01 2.83993e+00 2.24666e+00 2.16871e+01 0.00000e+00
1.80177e+01 2.79120e+00 2.40822e+00 2.11809e+01 0.00000e+00
1.80277e+01 2.76295e+00 2.57943e+00 2.06916e+01 0.00000e+00
1.80377e+01 2.75417e+00 2.76083e+00 2.02196e+01 0.00000e+00
1.80477e+01 2.76402e+00 2.95319e+00 1.97651e+01 0.00000e+00
1.80577e+01 2.79182e+00 3.15747e+00 1.93286e+01 0.00000e+00
1.80677e+01 2.83703e+00 3.37476e+00 1.89105e+01 0.00000e+00
1.80777e+01 2.89930e+00 3.60630e+00 1.85115e+01 0.00000e+00
1.80877e+01 2.97844e+00 3.85346e+00 1.81323e+01 0.00000e+00
1.80977e+01 3.07438e+00 4.11771e+00 1.77741e+01 0.00000e+00
1.81077e+01 3.18723e+00 4.40059e+00 1.74378e+01 0.00000e+00
1.81177e+01 3.31723e+00 4.70373e+00 1.71248e+01 0.00000e+00
1.81277e+01 3.46477e+00 5.02880e+00 1.68369e+01 0.00000e+00
1.81377e+01 3.63033e+00 5.37749e+00 1.65759e+01 0.00000e+00
1.81477e+01 3.81454e+00 5.75152e+00 1.63439e+01 0.00000e+00
1.81577e+01 4.01811e+00 6.15251e+00 1.61438e+01 0.00000e+00
1.81677e+01 4.24184e+00 6.58203e+00 1.59783e+01 0.00000e+00
1.81777e+01 4.48660e+00 7.04148e+00 1.58511e+01 0.00000e+00
1.81877e+01 4.75329e+00 7.53200e+00 1.57661e+01 0.00000e+00
1.81977e+01 5.04283e+00 8.05440e+00 1.57279e+01 0.00000e+00
1.82077e+01 5.35609e+00 8.60901e+00 1.57414e+01 0.00000e+00
1.82177e+01 5.69388e+00 9.19553e+00 1.58126e+01 0.00000e+00
1.82277e+01 6.05684e+00 9.81285e+00 1.59475e+01 0.00000e+00
1.82377e+01 6.44543e+00 1.04588e+01 1.61532e+01 0.00000e+00
1.82477e+01 6.85976e+00 1.11299e+01 1.64369e+01 0.00000e+00
1.82578e+01 7.29956e+00 1.18211e+01 1.68063e+01 0.00000e+00
1.82678e+01 7.76398e+00 1.25254e+01 1.72692e+01 0.00000e+00
1.82778e+01 8.25153e+00 1.32339e+01 1.78330e+01 0.00000e+00
1.82878e+01 8.75984e+00 1.39348e+01 1.85046e+01 0.00000e+00
1.82978e+01 9.28556e+00 1.46140e+01 1.92895e+01 0.00000e+00
1.83078e+01 9.82417e+00 1.52545e+01 2.01911e+01 0.00000e+00
1.83178e+01 1.03698e+01 1.58367e+01 2.12101e+01 0.00000e+00
1.83278e+01 1.09152e+01 1.63387e+01 2.23433e+01 0.00000e+00
1.83378e+01 1.14517e+01 1.67371e+01 2.35825e+01 0.00000e+00
1.83478e+01 1.19691e+01 1.70080e+01 2.49142e+01 0.00000e+00
1.83578e+01 1.24558e+01 1.71285e+01 2.63184e+01 0.00000e+00
1.83678e+01 1.28996e+01 1.70784e+01 2.77687e+01 0.00000e+00
1.83778e+01 1.32875e+01 1.68424e+01 2.92328e+01 0.00000e+00
1.83878e+01 1.36067e+01 1.64122e+01 3.06734e+01 0.00000e+00
1.83978e+01 1.38450e+01 1.57879e+01 3.20504e+01 0.00000e+00
1.84078e+01 1.39923e+01 1.49793e+01 3.33233e+01 0.00000e+00
1.84178e+01 1.40403e+01 1.40062e+01 3.44539e+01 0.00000e+00
1.84278e+01 1.39844e+01 1.28971e+01 3.54098e+01 0.00000e+00
1.84378e+01 1.38230e+01 1.16879e+01 3.61666e+01 0.00000e+00
1.84478e+01 1.35586e+01 1.04186e+01 3.67095e+01 0.00000e+00
1.84578e+01 1.31974e+01 9.13050e+00 3.70346e+01 0.00000e+00
1.84678e+01 1.27486e+01 7.86292e+00 3.71480e+01 0.00000e+00
1.84778e+01 1.22243e+01 6.65045e+00 3.70644e+01 0.00000e+00
1.84878e+01 1.16383e+01 5.52111e+00 3.68050e+01 0.00000e+00
1.84978e+01 1.10055e+01 4.49529e+00 3.63953e+01 0.00000e+00
1.85078e+01 1.03408e+01 3.58566e+00 3.58622e+01 0.00000e+00
1.85178e+01 9.65863e+00 2.79775e+00 3.52325e+01 0.00000e+00
1.85278e+01 8.97232e+00 2.13106e+00 3.45309e+01 0.00000e+00
1.85378e+01 8.29354e+00 1.58040e+00 3.37795e+01 0.00000e+00
1.85478e+01 7.63224e+00 1.13721e+00 3.29966e+01 0.00000e+00
1.85579e+01 6.99648e+00 7.90930e-01 3.21971e+01 0.00000e+00
1.85679e+01 6.39250e+00 5.29952e-01 3.13929e+01 0.00000e+00
1.85779e+01 5.82482e+00 3.42523e-01 3.05925e+01 0.00000e+00
1.85879e+01 5.29644e+00 2.17321e-01 2.98024e+01 0.00000e+00
1.85979e+01 4.80902e+00 1.43858e-01 2.90267e+01 0.00000e+00
1.86079e+01 4.36312e+00 1.12710e-01 2.82683e+01 0.00000e+00
1.86179e+01 3.95841e+00 1.15630e-01 2.75288e+01 0.00000e+00
1.86279e+01 3.59387e+00 1.45555e-01 2.68089e+01 0.00000e+00
1.86379e+01 3.26793e+00 1.96566e-01 2.61090e+01 0.00000e+00
1.86479e+01 2.97870e+00 2.63804e-01 2.54288e+01 0.00000e+00
1.86579e+01 2.72403e+00 3.43365e-01 2.47679e+01 0.00000e+00
1.86679e+01 2.50164e+00 4.32190e-01 2.41259e+01 0.00000e+00
1.86779e+01 2.30923e+00 5.27952e-01 2.35022e+01 0.00000e+00
1.86879e+01 2.14452e+00 6.28956e-01 2.28962e+01 0.00000e+00
1.86979e+01 2.00530e+00 7.34036e-01 2.23075e+01 0.00000e+00
1.87079e+01 1.88951e+00 8.42480e-01 2.17354e+01 0.00000e+00
1.87179e+01 1.79521e+00 9.53943e-01 2.11796e+01 0.00000e+00
1.87279e+01 1.72064e+00 1.06839e+00 2.06396e+01 0.00000e+00
1.87379e+01 1.66422e+00 1.18606e+00 2.01151e+01 0.00000e+00
1.87479e+01 1.62454e+00 1.30737e+00 1.96058e+01 0.00000e+00
1.87579e+01 1.60039e+00 1.43296e+00 1.91115e+01 0.00000e+00
1.87679e+01 1.59073e+00 1.56358e+00 1.86320e+01 0.00000e+00
1.87779e+01 1.59470e+00 1.70013e+00 1.81672e+01 0.00000e+00
1.87879e+01 1.61162e+00 1.84363e+00 1.77170e+01 0.00000e+00
1.87979e+01 1.64097e+00 1.99519e+00 1.72815e+01 0.00000e+00
1.88079e+01 1.68240e+00 2.15603e+00 1.68606e+01 0.00000e+00
1.88179e+01 1.73569e+00 2.32746e+00 1.64546e+01 0.00000e+00
1.88279e+01 1.80080e+00 2.51087e+00 1.60636e+01 0.00000e+00
1.88379e+01 1.87781e+00 2.70778e+00 1.56881e+01 0.00000e+00
1.88479e+01 1.96695e+00 2.91979e+00 1.53286e+01 0.00000e+00
1.88580e+01 2.06858e+00 3.14860e+00 1.49855e+01 0.00000e+00
1.88680e+01 2.18321e+00 3.39603e+00 1.46596e+01 0.00000e+00
1.88780e+01 2.31146e+00 3.66401e+00 1.43520e+01 0.00000e+00
1.88880e+01 2.45408e+00 3.95457e+00 1.40638e+01 0.00000e+00
1.88980e+01 2.61197e+00 4.26986e+00 1.37964e+01 0.00000e+00
1.89080e+01 2.78613e+00 4.61214e+00 1.35515e+01 0.00000e+00
1.89180e+01 2.97769e+00 4.98376e+00 1.33313e+01 0.00000e+00
1.89280e+01 3.18791e+00 5.38712e+00 1.31381e+01 0.00000e+00
1.89380e+01 3.41815e+00 5.82469e+00 1.29750e+01 0.00000e+00
1.89480e+01 3.66989e+00 6.29889e+00 1.28455e+01 0.00000e+00
1.89580e+01 3.94466e+00 6.81211e+00 1.27536e+01 0.00000e+00
1.89680e+01 4.24412e+00 7.36653e+00 1.27044e+01 0.00000e+00
1.89780e+01 4.56991e+00 7.96406e+00 1.27034e+01 0.00000e+00
1.89880e+01 4.92373e+00 8.60614e+00 1.27571e+01 0.00000e+00
1.89980e+01 5.30717e+00 9.29354e+00 1.28732e+01 0.00000e+00
1.90080e+01 5.72174e+00 1.00261e+01 1.30601e+01 0.00000e+00
1.90180e+01 6.16871e+00 1.08024e+01 1.33275e+01 0.00000e+00
1.90280e+01 6.64904e+00 1.16195e+01 1.36860e+01 0.00000e+00
1.90380e+01 7.16318e+00 1.24720e+01 1.41470e+01 0.00000e+00
1.90480e+01 7.71095e+00 1.33521e+01 1.47227e+01 0.00000e+00
1.90580e+01 8.29126e+00 1.42488e+01 1.54255e+01 0.00000e+00
1.90680e+01 8.90191e+00 1.51473e+01 1.62672e+01 0.00000e+00
1.90780e+01 9.53928e+00 1.60282e+01 1.72585e+01 0.00000e+00
1.90880e+01 1.01980e+01 1.68679e+01 1.84076e+01 0.00000e+00
1.90980e+01 1.08709e+01 1.76376e+01 1.97185e+01 0.00000e+00
1.91080e+01 1.15483e+01 1.83045e+01 2.11899e+01 0.00000e+00
1.91180e+01 1.22182e+01 1.88323e+01 2.28127e+01 0.00000e+00
1.91280e+01 1.28663e+01 1.91831e+01 2.45685e+01 0.00000e+00
1.91380e+01 1.34761e+01 1.93200e+01 2.64284e+01 0.00000e+00
1.91480e+01 1.40292e+01 1.92106e+01 2.83522e+01 0.00000e+00
1.91581e+01 1.45062e+01 1.88305e+01 3.02892e+01 0.00000e+00
1.91681e+01 1.48881e+01 1.81678e+01 3.21805e+01 0.00000e+00
1.91781e+01 1.51568e+01 1.72258e+01 3.39623e+01 0.00000e+00
1.91881e+01 1.52976e+01 1.60250e+01 3.55717e+01 0.00000e+00
1.91981e+01 1.52996e+01 1.46030e+01 3.69518e+01 0.00000e+00
1.92081e+01 1.51574e+01 1.30121e+01 3.80577e+01 0.00000e+00
1.92181e+01 1.48716e+01 1.13145e+01 3.88607e+01 0.00000e+00
1.92281e+01 1.44490e+01 9.57652e+00 3.93505e+01 0.00000e+00
1.92381e+01 1.39018e+01 7.86221e+00 3.95351e+01 0.00000e+00
1.92481e+01 1.32469e+01 6.22806e+00 3.94382e+01 0.00000e+00
1.92581e+01 1.25046e+01 4.71893e+00 3.90949e+01 0.00000e+00
1.92681e+01 1.16967e+01 3.36605e+00 3.85477e+01 0.00000e+00
1.92781e+01 1.08452e+01 2.18698e+00 3.78408e+01 0.00000e+00
1.92881e+01 9.97120e+00 1.18700e+00 3.70170e+01 0.00000e+00
1.92981e+01 9.09372e+00 3.61488e-01 3.61145e+01 0.00000e+00
1.93081e+01 8.22917e+00 -3.01436e-01 3.51657e+01 0.00000e+00
1.93181e+01 7.39102e+00 -8.18249e-01 3.41963e+01 0.00000e+00
1.93281e+01 6.58978e+00 -1.20779e+00 3.32258e+01 0.00000e+00
1.93381e+01 5.83309e+00 -1.48949e+00 3.22682e+01 0.00000e+00
1.93481e+01 5.12608e+00 -1.68216e+00 3.13329e+01 0.00000e+00
1.93581e+01 4.47163e+00 -1.80313e+00 3.04255e+01 0.00000e+00
1.93681e+01 3.87079e+00 -1.86789e+00 2.95490e+01 0.00000e+00
1.93781e+01 3.32316e+00 -1.88985e+00 2.87044e+01 0.00000e+00
1.93881e+01 2.82717e+00 -1.88038e+00 2.78917e+01 0.00000e+00
1.93981e+01 2.38042e+00 -1.84895e+00 2.71096e+01 0.00000e+00
1.94081e+01 1.97994e+00 -1.80329e+00 2.63567e+01 0.00000e+00
1.94181e+01 1.62236e+00 -1.74962e+00 2.56314e+01 0.00000e+00
1.94281e+01 1.30411e+00 -1.69285e+00 2.49319e+01 0.00000e+00
1.94381e+01 1.02155e+00 -1.63682e+00 2.42566e+01 0.00000e+00
1.94481e+01 7.71067e-01 -1.58444e+00 2.36039e+01 0.00000e+00
1.94582e+01 5.49144e-01 -1.53793e+00 2.29724e+01 0.00000e+00
1.94682e+01 3.52423e-01 -1.49889e+00 2.23610e+01 0.00000e+00
1.94782e+01 1.77734e-01 -1.46850e+00 2.17685e+01 0.00000e+00
1.94882e+01 2.21142e-02 -1.44758e+00 2.11941e+01 0.00000e+00
1.94982e+01 -1.17182e-01 -1.43669e+00 2.06369e+01 0.00000e+00
1.95082e+01 -2.42682e-01 -1.43620e+00 2.00963e+01 0.00000e+00
1.95182e+01 -3.56704e-01 -1.44640e+00 1.95715e+01 0.00000e+00
1.95282e+01 -4.61368e-01 -1.46747e+00 1.90623e+01 0.00000e+00
1.95382e+01 -5.58608e-01 -1.49960e+00 1.85680e+01 0.00000e+00
1.95482e+01 -6.50192e-01 -1.54295e+00 1.80883e+01 0.00000e+00
1.95582e+01 -7.37735e-01 -1.59774e+00 1.76229e+01 0.00000e+00
1.95682e+01 -8.22726e-01 -1.66425e+00 1.71716e+01 0.00000e+00
1.95782e+01 -9.06537e-01 -1.74281e+00 1.67341e+01 0.00000e+00
1.95882e+01 -9.90449e-01 -1.83387e+00 1.63104e+01 0.00000e+00
1.95982e+01 -1.07567e+00 -1.93795e+00 1.59003e+01 0.00000e+00
1.96082e+01 -1.16334e+00 -2.05572e+00 1.55038e+01 0.00000e+00
1.96182e+01 -1.25457e+00 -2.18795e+00 1.51210e+01 0.00000e+00
1.96282e+01 -1.35043e+00 -2.33553e+00 1.47520e+01 0.00000e+00
1.96382e+01 -1.45201e+00 -2.49952e+00 1.43972e+01 0.00000e+00
1.96482e+01 -1.56037e+00 -2.68111e+00 1.40567e+01 0.00000e+00
1.96582e+01 -1.67660e+00 -2.88164e+00 1.37311e+01 0.00000e+00
1.96682e+01 -1.80184e+00 -3.10261e+00 1.34210e+01 0.00000e+00
1.96782e+01 -1.93724e+00 -3.34570e+00 1.31272e+01 0.00000e+00
1.96882e+01 -2.08404e+00 -3.61275e+00 1.28507e+01 0.00000e+00
1.96982e+01 -2.24353e+00 -3.90577e+00 1.25927e+01 0.00000e+00
1.97082e+01 -2.41707e+00 -4.22693e+00 1.23547e+01 0.00000e+00
1.97182e+01 -2.60612e+00 -4.57857e+00 1.21386e+01 0.00000e+00
1.97282e+01 -2.81222e+00 -4.96319e+00 1.19467e+01 0.00000e+00
1.97382e+01 -3.03702e+00 -5.38338e+00 1.17815e+01 0.00000e+00
1.97482e+01 -3.28225e+00 -5.84184e+00 1.16464e+01 0.00000e+00
1.97583e+01 -3.54973e+00 -6.34130e+00 1.15452e+01 0.00000e+00
1.97683e+01 -3.84140e+00 -6.88444e+00 1.14824e+01 0.00000e+00
1.97783e+01 -4.15921e+00 -7.47380e+00 1.14636e+01 0.00000e+00
1.97883e+01 -4.50521e+00 -8.11162e+00 1.14950e+01 0.00000e+00
1.97983e+01 -4.88141e+00 -8.79966e+00 1.15841e+01 0.00000e+00
1.98083e+01 -5.28976e+00 -9.53895e+00 1.17395e+01 0.00000e+00
1.98183e+01 -5.73210e+00 -1.03295e+01 1.19708e+01 0.00000e+00
1.98283e+01 -6.21002e+00 -1.11697e+01 1.22893e+01 0.00000e+00
1.98383e+01 -6.72470e+00 -1.20564e+01 1.27072e+01 0.00000e+00
1.98483e+01 -7.27682e+00 -1.29836e+01 1.32380e+01 0.00000e+00
1.98583e+01 -7.86624e+00 -1.39422e+01 1.38960e+01 0.00000e+00
1.98683e+01 -8.49182e+00 -1.49192e+01 1.46957e+01 0.00000e+00
1.98783e+01 -9.15107e+00 -1.58973e+01 1.56512e+01 0.00000e+00
1.98883e+01 -9.83981e+00 -1.68535e+01 1.67750e+01 0.00000e+00
1.98983e+01 -1.05518e+01 -1.77594e+01 1.80765e+01 0.00000e+00
1.99083e+01 -1.12785e+01 -1.85808e+01 1.95601e+01 0.00000e+00
1.99183e+01 -1.20085e+01 -1.92782e+01 2.12233e+01 0.00000e+00
1.99283e+01 -1.27277e+01 -1.98084e+01 2.30536e+01 0.00000e+00
1.99383e+01 -1.34190e+01 -2.01266e+01 2.50272e+01 0.00000e+00
1.99483e+01 -1.40628e+01 -2.01904e+01 2.71071e+01 0.00000e+00
1.99583e+01 -1.46375e+01 -1.99635e+01 2.92425e+01 0.00000e+00
1.99683e+01 -1.51208e+01 -1.94213e+01 3.13705e+01 0.00000e+00
1.99783e+01 -1.54909e+01 -1.85556e+01 3.34192e+01 0.00000e+00
1.99883e+01 -1.57280e+01 -1.73780e+01 3.53132e+01 0.00000e+00
1.99983e+01 -1.58166e+01 -1.59212e+01 3.69807e+01 0.00000e+00
2.00083e+01 -1.57467e+01 -1.42382e+01 3.83605e+01 0.00000e+00
2.00183e+01 -1.55149e+01 -1.23972e+01 3.94085e+01 0.00000e+00
2.00283e+01 -1.51255e+01 -1.04753e+01 4.01024e+01 0.00000e+00
2.00383e+01 -1.45894e+01 -8.55062e+00 4.04428e+01 0.00000e+00
2.00483e+01 -1.39239e+01 -6.69438e+00 4.04508e+01 0.00000e+00
2.00584e+01 -1.31509e+01 -4.96527e+00 4.01643e+01 0.00000e+00
2.00684e+01 -1.22947e+01 -3.40588e+00 3.96316e+01 0.00000e+00
2.00784e+01 -1.13809e+01 -2.04179e+00 3.89054e+01 0.00000e+00
2.00884e+01 -1.04342e+01 -8.82830e-01 3.80375e+01 0.00000e+00
2.00984e+01 -9.47712e+00 7.41323e-02 3.70749e+01 0.00000e+00
2.01084e+01 -8.52933e+00 8.41848e-01 3.60574e+01 0.00000e+00
2.01184e+01 -7.60709e+00 1.43928e+00 3.50168e+01 0.00000e+00
2.01284e+01 -6.72311e+00 1.88865e+00 3.39769e+01 0.00000e+00
2.01384e+01 -5.88673e+00 2.21312e+00 3.29546e+01 0.00000e+00
2.01484e+01 -5.10422e+00 2.43515e+00 3.19609e+01 0.00000e+00
2.01584e+01 -4.37916e+00 2.57543e+00 3.10023e+01 0.00000e+00
2.01684e+01 -3.71298e+00 2.65238e+00 3.00819e+01 0.00000e+00
2.01784e+01 -3.10529e+00 2.68189e+00 2.92003e+01 0.00000e+00
2.01884e+01 -2.55439e+00 2.67737e+00 2.83569e+01 0.00000e+00
2.01984e+01 -2.05755e+00 2.64990e+00 2.75500e+01 0.00000e+00
2.02084e+01 -1.61136e+00 2.60852e+00 2.67773e+01 0.00000e+00
2.02184e+01 -1.21196e+00 2.56043e+00 2.60365e+01 0.00000e+00
2.02284e+01 -8.55239e-01 2.51135e+00 2.53254e+01 0.00000e+00
2.02384e+01 -5.37014e-01 2.46572e+00 2.46417e+01 0.00000e+00
2.02484e+01 -2.53119e-01 2.42693e+00 2.39836e+01 0.00000e+00
2.02584e+01 4.97957e-04 2.39756e+00 2.33493e+01 0.00000e+00
2.02684e+01 2.27713e-01 2.37956e+00 2.27375e+01 0.00000e+00
2.02784e+01 4.32195e-01 2.37434e+00 2.21467e+01 0.00000e+00
2.02884e+01 6.17377e-01 2.38297e+00 2.15761e+01 0.00000e+00
2.02984e+01 7.86456e-01 2.40624e+00 2.10248e+01 0.00000e+00
2.03084e+01 9.42388e-01 2.44476e+00 2.04921e+01 0.00000e+00
2.03184e+01 1.08790e+00 2.49904e+00 1.99775e+01 0.00000e+00
2.03284e+01 1.22551e+00 2.56952e+00 1.94806e+01 0.00000e+00
2.03384e+01 1.35754e+00 2.65667e+00 1.90011e+01 0.00000e+00
2.03484e+01 1.48611e+00 2.76095e+00 1.85390e+01 0.00000e+00
2.03585e+01 1.61323e+00 2.88292e+00 1.80941e+01 0.00000e+00
2.03685e+01 1.74073e+00 3.02321e+00 1.76667e+01 0.00000e+00
2.03785e+01 1.87037e+00 3.18257e+00 1.72570e+01 0.00000e+00
2.03885e+01 2.00380e+00 3.36185e+00 1.68653e+01 0.00000e+00
2.03985e+01 2.14259e+00 3.56205e+00 1.64922e+01 0.00000e+00
2.04085e+01 2.28829e+00 3.78428e+00 1.61384e+01 0.00000e+00
2.04185e+01 2.44239e+00 4.02982e+00 1.58048e+01 0.00000e+00
2.04285e+01 2.60637e+00 4.30006e+00 1.54925e+01 0.00000e+00
2.04385e+01 2.78173e+00 4.59652e+00 1.52030e+01 0.00000e+00
2.04485e+01 2.96995e+00 4.92086e+00 1.49378e+01 0.00000e+00
2.04585e+01 3.17255e+00 5.27480e+00 1.46991e+01 0.00000e+00
2.04685e+01 3.39106e+00 5.66017e+00 1.44893e+01 0.00000e+00
2.04785e+01 3.62705e+00 6.07879e+00 1.43112e+01 0.00000e+00
2.04885e+01 3.88211e+00 6.53248e+00 1.41681e+01 0.00000e+00
2.04985e+01 4.15784e+00 7.02294e+00 1.40641e+01 0.00000e+00
2.05085e+01 4.45585e+00 7.55169e+00 1.40036e+01 0.00000e+00
2.05185e+01 4.77773e+00 8.11992e+00 1.39920e+01 0.00000e+00
2.05285e+01 5.12501e+00 8.72835e+00 1.40354e+01 0.00000e+00
2.05385e+01 5.49909e+00 9.37702e+00 1.41406e+01 0.00000e+00
2.05485e+01 5.90123e+00 1.00651e+01 1.43154e+01 0.00000e+00
2.05585e+01 6.33241e+00 1.07904e+01 1.45682e+01 0.00000e+00
2.05685e+01 6.79326e+00 1.15494e+01 1.49084e+01 0.00000e+00
2.05785e+01 7.28389e+00 1.23364e+01 1.53459e+01 0.00000e+00
2.05885e+01 7.80379e+00 1.31435e+01 1.58908e+01 0.00000e+00
2.05985e+01 8.35157e+00 1.39599e+01 1.65534e+01 0.00000e+00
2.06085e+01 8.92482e+00 1.47715e+01 1.73432e+01 0.00000e+00
2.06185e+01 9.51983e+00 1.55607e+01 1.82680e+01 0.00000e+00
2.06285e+01 1.01314e+01 1.63059e+01 1.93336e+01 0.00000e+00
2.06385e+01 1.07525e+01 1.69821e+01 2.05416e+01 0.00000e+00
2.06485e+01 1.13744e+01 1.75607e+01 2.18888e+01 0.00000e+00
2.06586e+01 1.19863e+01 1.80110e+01 2.33655e+01 0.00000e+00
2.06686e+01 1.25752e+01 1.83013e+01 2.49541e+01 0.00000e+00
2.06786e+01 1.31268e+01 1.84016e+01 2.66283e+01 0.00000e+00
2.06886e+01 1.36251e+01 1.82857e+01 2.83529e+01 0.00000e+00
2.06986e+01 1.40537e+01 1.79347e+01 3.00844e+01 0.00000e+00
2.07086e+01 1.43963e+01 1.73398e+01 3.17731e+01 0.00000e+00
2.07186e+01 1.46379e+01 1.65045e+01 3.33656e+01 0.00000e+00
2.07286e+01 1.47661e+01 1.54464e+01 3.48095e+01 0.00000e+00
2.07386e+01 1.47717e+01 1.41963e+01 3.60571e+01 0.00000e+00
2.07486e+01 1.46502e+01 1.27971e+01 3.70705e+01 0.00000e+00
2.07586e+01 1.44019e+01 1.12997e+01 3.78241e+01 0.00000e+00
2.07686e+01 1.40322e+01 9.75876e+00 3.83072e+01 0.00000e+00
2.07786e+01 1.35510e+01 8.22807e+00 3.85236e+01 0.00000e+00
2.07886e+01 1.29724e+01 6.75590e+00 3.84902e+01 0.00000e+00
2.07986e+01 1.23133e+01 5.38186e+00 3.82338e+01 0.00000e+00
2.08086e+01 1.15920e+01 4.13498e+00 3.77880e+01 0.00000e+00
2.08186e+01 1.08276e+01 3.03335e+00 3.71890e+01 0.00000e+00
2.08286e+01 1.00386e+01 2.08478e+00 3.64727e+01 0.00000e+00
2.08386e+01 9.24170e+00 1.28849e+00 3.56723e+01 0.00000e+00
2.08486e+01 8.45198e+00 6.37065e-01 3.48166e+01 0.00000e+00
2.08586e+01 7.68197e+00 1.18526e-01 3.39296e+01 0.00000e+00
2.08686e+01 6.94174e+00 -2.81805e-01 3.30301e+01 0.00000e+00
2.08786e+01 6.23894e+00 -5.79764e-01 3.21323e+01 0.00000e+00
2.08886e+01 5.57900e+00 -7.91181e-01 3.12462e+01 0.00000e+00
2.08986e+01 4.96532e+00 -9.31080e-01 3.03787e+01 0.00000e+00
2.09086e+01 4.39965e+00 -1.01318e+00 2.95340e+01 0.00000e+00
2.09186e+01 3.88230e+00 -1.04961e+00 2.87144e+01 0.00000e+00
2.09286e+01 3.41252e+00 -1.05088e+00 2.79207e+01 0.00000e+00
2.09386e+01 2.98867e+00 -1.02587e+00 2.71529e+01 0.00000e+00
2.09486e+01 2.60852e+00 -9.81925e-01 2.64104e+01 0.00000e+00
2.09587e+01 2.26940e+00 -9.25054e-01 2.56923e+01 0.00000e+00
2.09687e+01 1.96841e+00 -8.60056e-01 2.49973e+01 0.00000e+00
2.09787e+01 1.70249e+00 -7.90697e-01 2.43244e+01 0.00000e+00
2.09887e+01 1.46859e+00 -7.19874e-01 2.36723e+01 0.00000e+00
2.09987e+01 1.26367e+00 -6.49755e-01 2.30399e+01 0.00000e+00
2.10087e+01 1.08483e+00 -5.81912e-01 2.24263e+01 0.00000e+00
2.10187e+01 9.29317e-01 -5.17436e-01 2.18305e+01 0.00000e+00
2.10287e+01 7.94553e-01 -4.57034e-01 2.12517e+01 0.00000e+00
2.10387e+01 6.78154e-01 -4.01112e-01 2.06892e+01 0.00000e+00
2.10487e+01 5.77934e-01 -3.49845e-01 2.01423e+01 0.00000e+00
2.10587e+01 4.91908e-01 -3.03234e-01 1.96104e+01 0.00000e+00
2.10687e+01 4.18287e-01 -2.61153e-01 1.90929e+01 0.00000e+00
2.10787e+01 3.55470e-01 -2.23387e-01 1.85894e+01 0.00000e+00
2.10887e+01 3.02030e-01 -1.89659e-01 1.80994e+01 0.00000e+00
2.10987e+01 2.56705e-01 -1.59659e-01 1.76225e+01 0.00000e+00
2.11087e+01 2.18383e-01 -1.33056e-01 1.71583e+01 0.00000e+00
2.11187e+01 1.86091e-01 -1.09517e-01 1.67064e+01 0.00000e+00
2.11287e+01 1.58978e-01 -8.87101e-02 1.62665e+01 0.00000e+00
2.11387e+01 1.36308e-01 -7.03183e-02 1.58382e+01 0.00000e+00
2.11487e+01 1.17442e-01 -5.40395e-02 1.54212e+01 0.00000e+00
2.11587e+01 1.01831e-01 -3.95907e-02 1.50152e+01 0.00000e+00
2.11687e+01 8.90032e-02 -2.67094e-02 1.46199e+01 0.00000e+00
2.11787e+01 7.85570e-02 -1.51537e-02 1.42351e+01 0.00000e+00
2.11887e+01 7.01501e-02 -4.70171e-03 1.38603e+01 0.00000e+00
2.11987e+01 6.34933e-02 4.84950e-03 1.34955e+01 0.00000e+00
2.12087e+01 5.83434e-02 1.36852e-02 1.31403e+01 0.00000e+00
2.12187e+01 5.44971e-02 2.19749e-02 1.27944e+01 0.00000e+00
2.12287e+01 5.17860e-02 2.98740e-02 1.24576e+01 0.00000e+00
2.12387e+01 5.00718e-02 3.75261e-02 1.21297e+01 0.00000e+00
2.12487e+01 4.92427e-02 4.50646e-02 1.18104e+01 0.00000e+00
2.12588e+01 4.92098e-02 5.26148e-02 1.14996e+01 0.00000e+00
2.12688e+01 4.99041e-02 6.02959e-02 1.11969e+01 0.00000e+00
2.12788e+01 5.12745e-02 6.82227e-02 1.09022e+01 0.00000e+00
2.12888e+01 5.32855e-02 7.65077e-02 1.06153e+01 0.00000e+00
2.12988e+01 5.59155e-02 8.52627e-02 1.03359e+01 0.00000e+00
2.13088e+01 5.91559e-02 9.46005e-02 1.00639e+01 0.00000e+00
2.13188e+01 6.30097e-02 1.04637e-01 9.79901e+00 0.00000e+00
2.13288e+01 6.74906e-02 1.15493e-01 9.54114e+00 0.00000e+00
2.13388e+01 7.26231e-02 1.27294e-01 9.29008e+00 0.00000e+00
2.13488e+01 7.84416e-02 1.40177e-01 9.04564e+00 0.00000e+00
2.13588e+01 8.49908e-02 1.54286e-01 8.80765e+00 0.00000e+00
2.13688e+01 9.23253e-02 1.69779e-01 8.57595e+00 0.00000e+00
2.13788e+01 1.00510e-01 1.86828e-01 8.35037e+00 0.00000e+00
2.13888e+01 1.09622e-01 2.05620e-01 8.13077e+00 0.00000e+00
2.13988e+01 1.19748e-01 2.26363e-01 7.91699e+00 0.00000e+00
2.14088e+01 1.30987e-01 2.49285e-01 7.70888e+00 0.00000e+00
2.14188e+01 1.43455e-01 2.74640e-01 7.50632e+00 0.00000e+00
2.14288e+01 1.57278e-01 3.02707e-01 7.30916e+00 0.00000e+00
2.14388e+01 1.72601e-01 3.33799e-01 7.11728e+00 0.00000e+00
2.14488e+01 1.89586e-01 3.68262e-01 6.93056e+00 0.00000e+00
2.14588e+01 2.08412e-01 4.06483e-01 6.74889e+00 0.00000e+00
2.14688e+01 2.29284e-01 4.48891e-01 6.57216e+00 0.00000e+00
2.14788e+01 2.52428e-01 4.95965e-01 6.40028e+00 0.00000e+00
2.14888e+01 2.78097e-01 5.48240e-01 6.23318e+00 0.00000e+00
2.14988e+01 3.06574e-01 6.06312e-01 6.07077e+00 0.00000e+00
2.15088e+01 3.38176e-01 6.70848e-01 5.91300e+00 0.00000e+00
2.15188e+01 3.73255e-01 7.42588e-01 5.75983e+00 0.00000e+00
2.15288e+01 4.12206e-01 8.22363e-01 5.61125e+00 0.00000e+00
2.15388e+01 4.55469e-01 9.11098e-01 5.46725e+00 0.00000e+00
2.15488e+01 5.03535e-01 1.00983e+00 5.32788e+00 0.00000e+00
2.15589e+01 5.56954e-01 1.11970e+00 5.19321e+00 0.00000e+00
2.15689e+01 6.16338e-01 1.24201e+00 5.06334e+00 0.00000e+00
2.15789e+01 6.82371e-01 1.37819e+00 4.93845e+00 0.00000e+00
2.15889e+01 7.55816e-01 1.52983e+00 4.81877e+00 0.00000e+00
2.15989e+01 8.37526e-01 1.69874e+00 4.70462e+00 0.00000e+00
2.16089e+01 9.28450e-01 1.88689e+00 4.59640e+00 0.00000e+00
2.16189e+01 1.02965e+00 2.09649e+00 4.49465e+00 0.00000e+00
2.16289e+01 1.14231e+00 2.33001e+00 4.40005e+00 0.00000e+00
2.16389e+01 1.26773e+00 2.59018e+00 4.31347e+00 0.00000e+00
2.16489e+01 1.40740e+00 2.88002e+00 4.23602e+00 0.00000e+00
2.16589e+01 1.56293e+00 3.20286e+00 4.16909e+00 0.00000e+00
2.16689e+01 1.73613e+00 3.56239e+00 4.11439e+00 0.00000e+00
2.16789e+01 1.92900e+00 3.96264e+00 4.07412e+00 0.00000e+00
2.16889e+01 2.14376e+00 4.40801e+00 4.05097e+00 0.00000e+00
2.16989e+01 2.38285e+00 4.90326e+00 4.04830e+00 0.00000e+00
2.17089e+01 2.64895e+00 5.45352e+00 4.07028e+00 0.00000e+00
2.17189e+01 2.94497e+00 6.06420e+00 4.12206e+00 0.00000e+00
2.17289e+01 3.27410e+00 6.74097e+00 4.21000e+00 0.00000e+00
2.17389e+01 3.63976e+00 7.48960e+00 4.34188e+00 0.00000e+00
2.17489e+01 4.04557e+00 8.31575e+00 4.52724e+00 0.00000e+00
2.17589e+01 4.49537e+00 9.22474e+00 4.77765e+00 0.00000e+00
2.17689e+01 4.99308e+00 1.02211e+01 5.10709e+00 0.00000e+00
2.17789e+01 5.54261e+00 1.13079e+01 5.53228e+00 0.00000e+00
2.17889e+01 6.14772e+00 1.24861e+01 6.07298e+00 0.00000e+00
2.17989e+01 6.81173e+00 1.37536e+01 6.75225e+00 0.00000e+00
2.18089e+01 7.53725e+00 1.51034e+01 7.59639e+00 0.00000e+00
2.18189e+01 8.32569e+00 1.65226e+01 8.63469e+00 0.00000e+00
2.18289e+01 9.17671e+00 1.79899e+01 9.89857e+00 0.00000e+00
2.18389e+01 1.00875e+01 1.94735e+01 1.14199e+01 0.00000e+00
2.18489e+01 1.10518e+01 2.09294e+01 1.32286e+01 0.00000e+00
2.18590e+01 1.20593e+01 2.22989e+01 1.53483e+01 0.00000e+00
2.18690e+01 1.30942e+01 2.35088e+01 1.77914e+01 0.00000e+00
2.18790e+01 1.41345e+01 2.44720e+01 2.05522e+01 0.00000e+00
2.18890e+01 1.51517e+01 2.50923e+01 2.36001e+01 0.00000e+00
2.18990e+01 1.61106e+01 2.52721e+01 2.68730e+01 0.00000e+00
2.19090e+01 1.69703e+01 2.49241e+01 3.02738e+01 0.00000e+00
2.19190e+01 1.76869e+01 2.39866e+01 3.36715e+01 0.00000e+00
2.19290e+01 1.82165e+01 2.24383e+01 3.69104e+01 0.00000e+00
2.19390e+01 1.85197e+01 2.03100e+01 3.98255e+01 0.00000e+00
2.19490e+01 1.85667e+01 1.76884e+01 4.22645e+01 0.00000e+00
2.19590e+01 1.83412e+01 1.47096e+01 4.41099e+01 0.00000e+00
2.19690e+01 1.78430e+01 1.15418e+01 4.52972e+01 0.00000e+00
2.19790e+01 1.70887e+01 8.36172e+00 4.58221e+01 0.00000e+00
2.19890e+01 1.61095e+01 5.33020e+00 4.57370e+01 0.00000e+00
2.19990e+01 1.49474e+01 2.57351e+00 4.51368e+01 0.00000e+00
2.20090e+01 1.36503e+01 1.73601e-01 4.41399e+01 0.00000e+00
2.20190e+01 1.22672e+01 -1.83224e+00 4.28694e+01 0.00000e+00
2.20290e+01 1.08440e+01 -3.44459e+00 4.14378e+01 0.00000e+00
2.20390e+01 9.42074e+00 -4.69149e+00 3.99387e+01 0.00000e+00
2.20490e+01 8.03020e+00 -5.61752e+00 3.84426e+01 0.00000e+00
2.20590e+01 6.69733e+00 -6.27448e+00 3.69981e+01 0.00000e+00
2.20690e+01 5.43969e+00 -6.71462e+00 3.56352e+01 0.00000e+00
2.20790e+01 4.26838e+00 -6.98628e+00 3.43693e+01 0.00000e+00
2.20890e+01 3.18913e+00 -7.13172e+00 3.32053e+01 0.00000e+00
2.20990e+01 2.20342e+00 -7.18638e+00 3.21412e+01 0.00000e+00
2.21090e+01 1.30954e+00 -7.17905e+00 3.11712e+01 0.00000e+00
2.21190e+01 5.03505e-01 -7.13253e+00 3.02873e+01 0.00000e+00
2.21290e+01 -2.20211e-01 -7.06453e+00 2.94806e+01 0.00000e+00
2.21390e+01 -8.68083e-01 -6.98855e+00 2.87428e+01 0.00000e+00
2.21490e+01 -1.44708e+00 -6.91469e+00 2.80661e+01 0.00000e+00
2.21591e+01 -1.96435e+00 -6.85039e+00 2.74436e+01 0.00000e+00
2.21691e+01 -2.42694e+00 -6.80100e+00 2.68694e+01 0.00000e+00
2.21791e+01 -2.84167e+00 -6.77024e+00 2.63388e+01 0.00000e+00
2.21891e+01 -3.21500e+00 -6.76065e+00 2.58480e+01 0.00000e+00
2.21991e+01 -3.55297e+00 -6.77381e+00 2.53938e+01 0.00000e+00
2.22091e+01 -3.86116e+00 -6.81059e+00 2.49740e+01 0.00000e+00
2.22191e+01 -4.14468e+00 -6.87135e+00 2.45871e+01 0.00000e+00
2.22291e+01 -4.40815e+00 -6.95605e+00 2.42318e+01 0.00000e+00
2.22391e+01 -4.65574e+00 -7.06435e+00 2.39076e+01 0.00000e+00
2.22491e+01 -4.89120e+00 -7.19568e+00 2.36143e+01 0.00000e+00
2.22591e+01 -5.11783e+00 -7.34928e+00 2.33520e+01 0.00000e+00
2.22691e+01 -5.33855e+00 -7.52423e+00 2.31211e+01 0.00000e+00
2.22791e+01 -5.55590e+00 -7.71946e+00 2.29224e+01 0.00000e+00
2.22891e+01 -5.77208e+00 -7.93376e+00 2.27566e+01 0.00000e+00
2.22991e+01 -5.98895e+00 -8.16576e+00 2.26248e+01 0.00000e+00
2.23091e+01 -6.20805e+00 -8.41389e+00 2.25283e+01 0.00000e+00
2.23191e+01 -6.43063e+00 -8.67639e+00 2.24684e+01 0.00000e+00
2.23291e+01 -6.65762e+00 -8.95126e+00 2.24464e+01 0.00000e+00
2.23391e+01 -6.88968e+00 -9.23623e+00 2.24636e+01 0.00000e+00
2.23491e+01 -7.12715e+00 -9.52870e+00 2.25214e+01 0.00000e+00
2.23591e+01 -7.37011e+00 -9.82574e+00 2.26211e+01 0.00000e+00
2.23691e+01 -7.61831e+00 -1.01241e+01 2.27637e+01 0.00000e+00
2.23791e+01 -7.87120e+00 -1.04200e+01 2.29500e+01 0.00000e+00
2.23891e+01 -8.12790e+00 -1.07094e+01 2.31803e+01 0.00000e+00
2.23991e+01 -8.38723e+00 -1.09879e+01 2.34546e+01 0.00000e+00
2.24091e+01 -8.64765e+00 -1.12507e+01 2.37724e+01 0.00000e+00
2.24191e+01 -8.90733e+00 -1.14925e+01 2.41323e+01 0.00000e+00
2.24291e+01 -9.16409e+00 -1.17082e+01 2.45321e+01 0.00000e+00
2.24391e+01 -9.41545e+00 -1.18923e+01 2.49689e+01 0.00000e+00
2.24491e+01 -9.65866e+00 -1.20395e+01 2.54387e+01 0.00000e+00
2.24592e+01 -9.89075e+00 -1.21447e+01 2.59364e+01 0.00000e+00
2.24692e+01 -1.01085e+01 -1.22034e+01 2.64560e+01 0.00000e+00
2.24792e+01 -1.03088e+01 -1.22117e+01 2.69904e+01 0.00000e+00
2.24892e+01 -1.04882e+01 -1.21665e+01 2.75318e+01 0.00000e+00
2.24992e+01 -1.06435e+01 -1.20661e+01 2.80715e+01 0.00000e+00
2.25092e+01 -1.07718e+01 -1.19100e+01 2.86005e+01 0.00000e+00
2.25192e+01 -1.08704e+01 -1.16990e+01 2.91093e+01 0.00000e+00
2.25292e+01 -1.09369e+01 -1.14358e+01 2.95887e+01 0.00000e+00
2.25392e+01 -1.09697e+01 -1.11242e+01 3.00301e+01 0.00000e+00
2.25492e+01 -1.09676e+01 -1.07697e+01 3.04255e+01 0.00000e+00
2.25592e+01 -1.09301e+01 -1.03789e+01 3.07679e+01 0.00000e+00
2.25692e+01 -1.08575e+01 -9.95941e+00 3.10520e+01 0.00000e+00
2.25792e+01 -1.07509e+01 -9.51950e+00 3.12736e+01 0.00000e+00
2.25892e+01 -1.06118e+01 -9.06770e+00 3.14305e+01 0.00000e+00
2.25992e+01 -1.04428e+01 -8.61255e+00 3.15219e+01 0.00000e+00
2.26092e+01 -1.02467e+01 -8.16220e+00 3.15487e+01 0.00000e+00
2.26192e+01 -1.00270e+01 -7.72413e+00 3.15130e+01 0.00000e+00
2.26292e+01 -9.78730e+00 -7.30497e+00 3.14183e+01 0.00000e+00
2.26392e+01 -9.53169e+00 -6.91033e+00 3.12688e+01 0.00000e+00
2.26492e+01 -9.26421e+00 -6.54468e+00 3.10696e+01 0.00000e+00
2.26592e+01 -8.98894e+00 -6.21140e+00 3.08261e+01 0.00000e+00
2.26692e+01 -8.70981e+00 -5.91277e+00 3.05439e+01 0.00000e+00
2.26792e+01 -8.43055e+00 -5.65010e+00 3.02287e+01 0.00000e+00
2.26892e+01 -8.15463e+00 -5.42384e+00 2.98859e+01 0.00000e+00
2.26992e+01 -7.88520e+00 -5.23370e+00 2.95208e+01 0.00000e+00
2.27092e+01 -7.62503e+00 -5.07884e+00 2.91382e+01 0.00000e+00
2.27192e+01 -7.37654e+00 -4.95798e+00 2.87425e+01 0.00000e+00
2.27292e+01 -7.14177e+00 -4.86951e+00 2.83377e+01 0.00000e+00
2.27392e+01 -6.92244e+00 -4.81169e+00 2.79275e+01 0.00000e+00
2.27492e+01 -6.71988e+00 -4.78266e+00 2.75151e+01 0.00000e+00
2.27593e+01 -6.53517e+00 -4.78058e+00 2.71035e+01 0.00000e+00
2.27693e+01 -6.36907e+00 -4.80366e+00 2.66950e+01 0.00000e+00
2.27793e+01 -6.22213e+00 -4.85023e+00 2.62921e+01 0.00000e+00
2.27893e+01 -6.09468e+00 -4.91875e+00 2.58967e+01 0.00000e+00
2.27993e+01 -5.98689e+00 -5.00785e+00 2.55108e+01 0.00000e+00
2.28093e+01 -5.89880e+00 -5.11634e+00 2.51361e+01 0.00000e+00
2.28193e+01 -5.83031e+00 -5.24316e+00 2.47741e+01 0.00000e+00
2.28293e+01 -5.78126e+00 -5.38746e+00 2.44264e+01 0.00000e+00
2.28393e+01 -5.75144e+00 -5.54849e+00 2.40945e+01 0.00000e+00
2.28493e+01 -5.74057e+00 -5.72566e+00 2.37799e+01 0.00000e+00
2.28593e+01 -5.74835e+00 -5.91847e+00 2.34839e+01 0.00000e+00
2.28693e+01 -5.77449e+00 -6.12649e+00 2.32082e+01 0.00000e+00
2.28793e+01 -5.81867e+00 -6.34937e+00 2.29541e+01 0.00000e+00
2.28893e+01 -5.88056e+00 -6.58676e+00 2.27232e+01 0.00000e+00
2.28993e+01 -5.95985e+00 -6.83829e+00 2.25172e+01 0.00000e+00
2.29093e+01 -6.05620e+00 -7.10354e+00 2.23378e+01 0.00000e+00
2.29193e+01 -6.16927e+00 -7.38203e+00 2.21868e+01 0.00000e+00
2.29293e+01 -6.29871e+00 -7.67312e+00 2.20659e+01 0.00000e+00
2.29393e+01 -6.44411e+00 -7.97601e+00 2.19771e+01 0.00000e+00
2.29493e+01 -6.60503e+00 -8.28967e+00 2.19224e+01 0.00000e+00
2.29593e+01 -6.78096e+00 -8.61281e+00 2.19036e+01 0.00000e+00
2.29693e+01 -6.97130e+00 -8.94382e+00 2.19229e+01 0.00000e+00
2.29793e+01 -7.17534e+00 -9.28074e+00 2.19821e+01 0.00000e+00
2.29893e+01 -7.39221e+00 -9.62118e+00 2.20830e+01 0.00000e+00
2.29993e+01 -7.62091e+00 -9.96232e+00 2.22273e+01 0.00000e+00
2.30093e+01 -7.86021e+00 -1.03008e+01 2.24165e+01 0.00000e+00
2.30193e+01 -8.10868e+00 -1.06329e+01 2.26516e+01 0.00000e+00
2.30293e+01 -8.36462e+00 -1.09542e+01 2.29331e+01 0.00000e+00
2.30393e+01 -8.62607e+00 -1.12600e+01 2.32611e+01 0.00000e+00
2.30493e+01 -8.89078e+00 -1.15450e+01 2.36350e+01 0.00000e+00
2.30594e+01 -9.15619e+00 -1.18036e+01 2.40531e+01 0.00000e+00
2.30694e+01 -9.41943e+00 -1.20299e+01 2.45129e+01 0.00000e+00
2.30794e+01 -9.67736e+00 -1.22181e+01 2.50109e+01 0.00000e+00
2.30894e+01 -9.92656e+00 -1.23623e+01 2.55423e+01 0.00000e+00
2.30994e+01 -1.01634e+01 -1.24571e+01 2.61011e+01 0.00000e+00
2.31094e+01 -1.03842e+01 -1.24977e+01 2.66802e+01 0.00000e+00
2.31194e+01 -1.05850e+01 -1.24801e+01 2.72712e+01 0.00000e+00
2.31294e+01 -1.07621e+01 -1.24016e+01 2.78649e+01 0.00000e+00
2.31394e+01 -1.09118e+01 -1.22609e+01 2.84514e+01 0.00000e+00
2.31494e+01 -1.10309e+01 -1.20582e+01 2.90202e+01 0.00000e+00
2.31594e+01 -1.11165e+01 -1.17955e+01 2.95608e+01 0.00000e+00
2.31694e+01 -1.11661e+01 -1.14766e+01 3.00632e+01 0.00000e+00
2.31794e+01 -1.11781e+01 -1.11071e+01 3.05178e+01 0.00000e+00
2.31894e+01 -1.11517e+01 -1.06939e+01 3.09164e+01 0.00000e+00
2.31994e+01 -1.10867e+01 -1.02454e+01 3.12522e+01 0.00000e+00
2.32094e+01 -1.09838e+01 -9.77071e+00 3.15202e+01 0.00000e+00
2.32194e+01 -1.08446e+01 -9.27961e+00 3.17169e+01 0.00000e+00
2.32294e+01 -1.06716e+01 -8.78184e+00 3.18413e+01 0.00000e+00
2.32394e+01 -1.04677e+01 -8.28685e+00 3.18936e+01 0.00000e+00
2.32494e+01 -1.02366e+01 -7.80341e+00 3.18761e+01 0.00000e+00
2.32594e+01 -9.98231e+00 -7.33931e+00 3.17925e+01 0.00000e+00
2.32694e+01 -9.70928e+00 -6.90116e+00 3.16475e+01 0.00000e+00
2.32794e+01 -9.42201e+00 -6.49427e+00 3.14466e+01 0.00000e+00
2.32894e+01 -9.12504e+00 -6.12265e+00 3.11961e+01 0.00000e+00
2.32994e+01 -8.82278e+00 -5.78900e+00 3.09022e+01 0.00000e+00
2.33094e+01 -8.51944e+00 -5.49489e+00 3.05713e+01 0.00000e+00
2.33194e+01 -8.21891e+00 -5.24081e+00 3.02097e+01 0.00000e+00
2.33294e+01 -7.92473e+00 -5.02644e+00 2.98233e+01 0.00000e+00
2.33394e+01 -7.64003e+00 -4.85074e+00 2.94173e+01 0.00000e+00
2.33494e+01 -7.36752e+00 -4.71217e+00 2.89968e+01 0.00000e+00
2.33595e+01 -7.10948e+00 -4.60886e+00 2.85663e+01 0.00000e+00
2.33695e+01 -6.86779e+00 -4.53870e+00 2.81296e+01 0.00000e+00
2.33795e+01 -6.64394e+00 -4.49952e+00 2.76902e+01 0.00000e+00
2.33895e+01 -6.43909e+00 -4.48914e+00 2.72513e+01 0.00000e+00
2.33995e+01 -6.25405e+00 -4.50548e+00 2.68155e+01 0.00000e+00
2.34095e+01 -6.08940e+00 -4.54659e+00 2.63852e+01 0.00000e+00
2.34195e+01 -5.94546e+00 -4.61070e+00 2.59624e+01 0.00000e+00
2.34295e+01 -5.82238e+00 -4.69623e+00 2.55491e+01 0.00000e+00
2.34395e+01 -5.72013e+00 -4.80182e+00 2.51469e+01 0.00000e+00
2.34495e+01 -5.63859e+00 -4.92632e+00 2.47575e+01 0.00000e+00
2.34595e+01 -5.57755e+00 -5.06876e+00 2.43823e+01 0.00000e+00
2.34695e+01 -5.53670e+00 -5.22838e+00 2.40227e+01 0.00000e+00
2.34795e+01 -5.51575e+00 -5.40455e+00 2.36803e+01 0.00000e+00
2.34895e+01 -5.51434e+00 -5.59680e+00 2.33562e+01 0.00000e+00
2.34995e+01 -5.53213e+00 -5.80478e+00 2.30521e+01 0.00000e+00
2.35095e+01 -5.56878e+00 -6.02822e+00 2.27694e+01 0.00000e+00
2.35195e+01 -5.62394e+00 -6.26687e+00 2.25095e+01 0.00000e+00
2.35295e+01 -5.69730e+00 -6.52054e+00 2.22741e+01 0.00000e+00
2.35395e+01 -5.78854e+00 -6.78899e+00 2.20650e+01 0.00000e+00
2.35495e+01 -5.89735e+00 -7.07193e+00 2.18838e+01 0.00000e+00
2.35595e+01 -6.02343e+00 -7.36898e+00 2.17325e+01 0.00000e+00
2.35695e+01 -6.16644e+00 -7.67959e+00 2.16130e+01 0.00000e+00
2.35795e+01 -6.32603e+00 -8.00301e+00 2.15275e+01 0.00000e+00
2.35895e+01 -6.50180e+00 -8.33827e+00 2.14781e+01 0.00000e+00
2.35995e+01 -6.69328e+00 -8.68407e+00 2.14670e+01 0.00000e+00
2.36095e+01 -6.89989e+00 -9.03875e+00 2.14965e+01 0.00000e+00
2.36195e+01 -7.12094e+00 -9.40024e+00 2.15686e+01 0.00000e+00
2.36295e+01 -7.35559e+00 -9.76600e+00 2.16857e+01 0.00000e+00
2.36395e+01 -7.60280e+00 -1.01330e+01 2.18495e+01 0.00000e+00
2.36495e+01 -7.86133e+00 -1.04975e+01 2.20618e+01 0.00000e+00
2.36596e+01 -8.12966e+00 -1.08554e+01 2.23238e+01 0.00000e+00
2.36696e+01 -8.40601e+00 -1.12018e+01 2.26365e+01 0.00000e+00
2.36796e+01 -8.68826e+00 -1.15314e+01 2.30000e+01 0.00000e+00
2.36896e+01 -8.97395e+00 -1.18382e+01 2.34135e+01 0.00000e+00
2.36996e+01 -9.26030e+00 -1.21158e+01 2.38755e+01 0.00000e+00
2.37096e+01 -9.54414e+00 -1.23577e+01 2.43833e+01 0.00000e+00
2.37196e+01 -9.82198e+00 -1.25569e+01 2.49328e+01 0.00000e+00
2.37296e+01 -1.00900e+01 -1.27070e+01 2.55186e+01 0.00000e+00
2.37396e+01 -1.03442e+01 -1.28017e+01 2.61339e+01 0.00000e+00
2.37496e+01 -1.05802e+01 -1.28354e+01 2.67707e+01 0.00000e+00
2.37596e+01 -1.07939e+01 -1.28038e+01 2.74193e+01 0.00000e+00
2.37696e+01 -1.09810e+01 -1.27039e+01 2.80691e+01 0.00000e+00
2.37796e+01 -1.11373e+01 -1.25344e+01 2.87088e+01 0.00000e+00
2.37896e+01 -1.12593e+01 -1.22958e+01 2.93264e+01 0.00000e+00
2.37996e+01 -1.13437e+01 -1.19908e+01 2.99100e+01 0.00000e+00
2.38096e+01 -1.13881e+01 -1.16243e+01 3.04483e+01 0.00000e+00
2.38196e+01 -1.13906e+01 -1.12030e+01 3.09308e+01 0.00000e+00
2.38296e+01 -1.13504e+01 -1.07354e+01 3.13484e+01 0.00000e+00
2.38396e+01 -1.12677e+01 -1.02313e+01 3.16941e+01 0.00000e+00
2.38496e+01 -1.11436e+01 -9.70165e+00 3.19626e+01 0.00000e+00
2.38596e+01 -1.09801e+01 -9.15755e+00 3.21512e+01 0.00000e+00
2.38696e+01 -1.07801e+01 -8.61017e+00 3.22591e+01 0.00000e+00
2.38796e+01 -1.05473e+01 -8.07009e+00 3.22879e+01 0.00000e+00
2.38896e+01 -1.02860e+01 -7.54690e+00 3.22408e+01 0.00000e+00
2.38996e+01 -1.00009e+01 -7.04893e+00 3.21227e+01 0.00000e+00
2.39096e+01 -9.69709e+00 -6.58300e+00 3.19396e+01 0.00000e+00
2.39196e+01 -9.37959e+00 -6.15441e+00 3.16982e+01 0.00000e+00
2.39296e+01 -9.05349e+00 -5.76688e+00 3.14058e+01 0.00000e+00
2.39396e+01 -8.72362e+00 -5.42267e+00 3.10697e+01 0.00000e+00
2.39496e+01 -8.39453e+00 -5.12276e+00 3.06970e+01 0.00000e+00
2.39597e+01 -8.07036e+00 -4.86703e+00 3.02945e+01 0.00000e+00
2.39697e+01 -7.75480e+00 -4.65446e+00 2.98686e+01 0.00000e+00
2.39797e+01 -7.45107e+00 -4.48335e+00 2.94249e+01 0.00000e+00
2.39897e+01 -7.16189e+00 -4.35157e+00 2.89687e+01 0.00000e+00
2.39997e+01 -6.88949e+00 -4.25665e+00 2.85043e+01 0.00000e+00
2.40097e+01 -6.63567e+00 -4.19602e+00 2.80359e+01 0.00000e+00
2.40197e+01 -6.40179e+00 -4.16709e+00 2.75667e+01 0.00000e+00
2.40297e+01 -6.18885e+00 -4.16734e+00 2.70998e+01 0.00000e+00
2.40397e+01 -5.99753e+00 -4.19443e+00 2.66377e+01 0.00000e+00
2.40497e+01 -5.82820e+00 -4.24621e+00 2.61826e+01 0.00000e+00
2.40597e+01 -5.68104e+00 -4.32079e+00 2.57365e+01 0.00000e+00
2.40697e+01 -5.55603e+00 -4.41652e+00 2.53012e+01 0.00000e+00
2.40797e+01 -5.45299e+00 -4.53201e+00 2.48781e+01 0.00000e+00
2.40897e+01 -5.37167e+00 -4.66610e+00 2.44688e+01 0.00000e+00
2.40997e+01 -5.31171e+00 -4.81788e+00 2.40746e+01 0.00000e+00
2.41097e+01 -5.27273e+00 -4.98666e+00 2.36968e+01 0.00000e+00
2.41197e+01 -5.25434e+00 -5.17191e+00 2.33368e+01 0.00000e+00
2.41297e+01 -5.25611e+00 -5.37329e+00 2.29959e+01 0.00000e+00
2.41397e+01 -5.27765e+00 -5.59057e+00 2.26755e+01 0.00000e+00
2.41497e+01 -5.31859e+00 -5.82362e+00 2.23769e+01 0.00000e+00
2.41597e+01 -5.37858e+00 -6.07238e+00 2.21018e+01 0.00000e+00
2.41697e+01 -5.45730e+00 -6.33681e+00 2.18518e+01 0.00000e+00
2.41797e+01 -5.55445e+00 -6.61686e+00 2.16285e+01 0.00000e+00
2.41897e+01 -5.66976e+00 -6.91242e+00 2.14338e+01 0.00000e+00
2.41997e+01 -5.80298e+00 -7.22329e+00 2.12697e+01 0.00000e+00
2.42097e+01 -5.95383e+00 -7.54913e+00 2.11384e+01 0.00000e+00
2.42197e+01 -6.12204e+00 -7.88937e+00 2.10420e+01 0.00000e+00
2.42297e+01 -6.30730e+00 -8.24320e+00 2.09829e+01 0.00000e+00
2.42397e+01 -6.50921e+00 -8.60949e+00 2.09635e+01 0.00000e+00
2.42497e+01 -6.72732e+00 -8.98672e+00 2.09865e+01 0.00000e+00
2.42598e+01 -6.96102e+00 -9.37291e+00 2.10543e+01 0.00000e+00
2.42698e+01 -7.20958e+00 -9.76558e+00 2.11694e+01 0.00000e+00
2.42798e+01 -7.47204e+00 -1.01617e+01 2.13342e+01 0.00000e+00
2.42898e+01 -7.74724e+00 -1.05574e+01 2.15509e+01 0.00000e+00
2.42998e+01 -8.03373e+00 -1.09484e+01 2.18213e+01 0.00000e+00
2.43098e+01 -8.32973e+00 -1.13296e+01 2.21468e+01 0.00000e+00
2.43198e+01 -8.63314e+00 -1.16951e+01 2.25280e+01 0.00000e+00
2.43298e+01 -8.94144e+00 -1.20385e+01 2.29647e+01 0.00000e+00
2.43398e+01 -9.25172e+00 -1.23526e+01 2.34557e+01 0.00000e+00
2.43498e+01 -9.56064e+00 -1.26299e+01 2.39987e+01 0.00000e+00
2.43598e+01 -9.86446e+00 -1.28627e+01 2.45896e+01 0.00000e+00
2.43698e+01 -1.01590e+01 -1.30431e+01 2.52232e+01 0.00000e+00
2.43798e+01 -1.04399e+01 -1.31637e+01 2.58923e+01 0.00000e+00
2.43898e+01 -1.07024e+01 -1.32179e+01 2.65881e+01 0.00000e+00
2.43998e+01 -1.09416e+01 -1.32000e+01 2.73003e+01 0.00000e+00
2.44098e+01 -1.11526e+01 -1.31059e+01 2.80170e+01 0.00000e+00
2.44198e+01 -1.13308e+01 -1.29336e+01 2.87254e+01 0.00000e+00
2.44298e+01 -1.14719e+01 -1.26831e+01 2.94118e+01 0.00000e+00
2.44398e+01 -1.15720e+01 -1.23571e+01 3.00626e+01 0.00000e+00
2.44498e+01 -1.16281e+01 -1.19605e+01 3.06645e+01 0.00000e+00
2.44598e+01 -1.16379e+01 -1.15008e+01 3.12053e+01 0.00000e+00
2.44698e+01 -1.16004e+01 -1.09876e+01 3.16743e+01 0.00000e+00
2.44798e+01 -1.15155e+01 -1.04322e+01 3.20631e+01 0.00000e+00
2.44898e+01 -1.13843e+01 -9.84709e+00 3.23656e+01 0.00000e+00
2.44998e+01 -1.12089e+01 -9.24526e+00 3.25784e+01 0.00000e+00
2.45098e+01 -1.09926e+01 -8.63964e+00 3.27009e+01 0.00000e+00
2.45198e+01 -1.07396e+01 -8.04247e+00 3.27349e+01 0.00000e+00
2.45298e+01 -1.04547e+01 -7.46483e+00 3.26842e+01 0.00000e+00
2.45398e+01 -1.01433e+01 -6.91624e+00 3.25547e+01 0.00000e+00
2.45498e+01 -9.81104e+00 -6.40443e+00 3.23534e+01 0.00000e+00
2.45599e+01 -9.46369e+00 -5.93522e+00 3.20884e+01 0.00000e+00
2.45699e+01 -9.10698e+00 -5.51262e+00 3.17681e+01 0.00000e+00
2.45799e+01 -8.74634e+00 -5.13888e+00 3.14008e+01 0.00000e+00
2.45899e+01 -8.38686e+00 -4.81474e+00 3.09947e+01 0.00000e+00
2.45999e+01 -8.03313e+00 -4.53970e+00 3.05575e+01 0.00000e+00
2.46099e+01 -7.68920e+00 -4.31224e+00 3.00962e+01 0.00000e+00
2.46199e+01 -7.35858e+00 -4.13011e+00 2.96172e+01 0.00000e+00
2.46299e+01 -7.04417e+00 -3.99056e+00 2.91259e+01 0.00000e+00
2.46399e+01 -6.74835e+00 -3.89056e+00 2.86272e+01 0.00000e+00
2.46499e+01 -6.47296e+00 -3.82700e+00 2.81251e+01 0.00000e+00
2.46599e+01 -6.21937e+00 -3.79678e+00 2.76233e+01 0.00000e+00
2.46699e+01 -5.98853e+00 -3.79696e+00 2.71247e+01 0.00000e+00
2.46799e+01 -5.78105e+00 -3.82482e+00 2.66319e+01 0.00000e+00
2.46899e+01 -5.59721e+00 -3.87791e+00 2.61469e+01 0.00000e+00
2.46999e+01 -5.43705e+00 -3.95408e+00 2.56718e+01 0.00000e+00
2.47099e+01 -5.30044e+00 -4.05150e+00 2.52080e+01 0.00000e+00
2.47199e+01 -5.18706e+00 -4.16864e+00 2.47570e+01 0.00000e+00
2.47299e+01 -5.09654e+00 -4.30428e+00 2.43202e+01 0.00000e+00
2.47399e+01 -5.02840e+00 -4.45747e+00 2.38988e+01 0.00000e+00
2.47499e+01 -4.98215e+00 -4.62750e+00 2.34940e+01 0.00000e+00
2.47599e+01 -4.95728e+00 -4.81391e+00 2.31070e+01 0.00000e+00
2.47699e+01 -4.95330e+00 -5.01641e+00 2.27390e+01 0.00000e+00
2.47799e+01 -4.96976e+00 -5.23489e+00 2.23914e+01 0.00000e+00
2.47899e+01 -5.00621e+00 -5.46935e+00 2.20654e+01 0.00000e+00
2.47999e+01 -5.06230e+00 -5.71991e+00 2.17625e+01 0.00000e+00
2.48099e+01 -5.13768e+00 -5.98671e+00 2.14842e+01 0.00000e+00
2.48199e+01 -5.23207e+00 -6.26994e+00 2.12322e+01 0.00000e+00
2.48299e+01 -5.34525e+00 -6.56974e+00 2.10084e+01 0.00000e+00
2.48399e+01 -5.47699e+00 -6.88620e+00 2.08146e+01 0.00000e+00
2.48499e+01 -5.62712e+00 -7.21928e+00 2.06532e+01 0.00000e+00
2.48600e+01 -5.79547e+00 -7.56876e+00 2.05263e+01 0.00000e+00
2.48700e+01 -5.98183e+00 -7.93422e+00 2.04365e+01 0.00000e+00
2.48800e+01 -6.18599e+00 -8.31489e+00 2.03865e+01 0.00000e+00
2.48900e+01 -6.40764e+00 -8.70968e+00 2.03789e+01 0.00000e+00
2.49000e+01 -6.64640e+00 -9.11703e+00 2.04167e+01 0.00000e+00
2.49100e+01 -6.90173e+00 -9.53485e+00 2.05029e+01 0.00000e+00
2.49200e+01 -7.17293e+00 -9.96046e+00 2.06404e+01 0.00000e+00
2.49300e+01 -7.45907e+00 -1.03905e+01 2.08321e+01 0.00000e+00
2.49400e+01 -7.75896e+00 -1.08207e+01 2.10804e+01 0.00000e+00
2.49500e+01 -8.07107e+00 -1.12463e+01 2.13878e+01 0.00000e+00
2.49600e+01 -8.39352e+00 -1.16614e+01 2.17558e+01 0.00000e+00
2.49700e+01 -8.72402e+00 -1.20592e+01 2.21855e+01 0.00000e+00
2.49800e+01 -9.05979e+00 -1.24323e+01 2.26768e+01 0.00000e+00
2.49900e+01 -9.39758e+00 -1.27725e+01 2.32285e+01 0.00000e+00
2.50000e+01 -9.73366e+00 -1.30709e+01 2.38378e+01 0.00000e+00

